Continuous Video to Simple Signals for Swimming Stroke Detection with Convolutional Neural Networks

In many sports, it is useful to analyse video of an athlete in competition for training purposes. In swimming, stroke rate is a common metric used by coaches; requiring a laborious labelling of each individual stroke. We show that using a Convolutional Neural Network (CNN) we can automatically detect discrete events in continuous video (in this case, swimming strokes). We create a CNN that learns a mapping from a window of frames to a point on a smooth 1D target signal, with peaks denoting the location of a stroke, evaluated as a sliding window. To our knowledge this process of training and utilizing a CNN has not been investigated before; either in sports or fundamental computer vision research. Most research has been focused on action recognition and using it to classify many clips in continuous video for action localisation. In this paper we demonstrate our process works well on the task of detecting swimming strokes in the wild. However, without modifying the model architecture or training method, the process is also shown to work equally well on detecting tennis strokes, implying that this is a general process. The outputs of our system are surprisingly smooth signals that predict an arbitrary event at least as accurately as humans (manually evaluated from a sample of negative results). A number of different architectures are evaluated, pertaining to slightly different problem formulations and signal targets.

==> csv/earlyFusionVal.csv <==
0.37770244479179,0.29750859737396,0.38641625642776,0.22275844216347,0.23589214682579,0.11850006878376,0.18535181879997,0.25096753239632,0.16458757221699,0.21414330601692,0.19400769472122,0.24572350084782,0.15890097618103,0.12654966115952,0.20164176821709,0.11140519380569,0.1663870215416,0.11769291013479,0.17160645127296,0.094709411263466,0.088700264692307,0.13530617952347,0.1234477609396,0.12519064545631,0.16185764968395,0.089631259441376,0.07375206053257,0.15059041976929,0.077654764056206,0.076278261840343,0.087269231677055,0.12185615301132,0.097636878490448,0.047449219971895,0.16778272390366,0.13309136033058,0.12413530051708,0.089888080954552,0.060491722077131,0.088716216385365,0.10911084711552,0.21287095546722,0.10287863016129,0.14610961079597,0.070033319294453,0.053392492234707,0.12990255653858,0.10276278853416,0.087156988680363,0.083486445248127,0.14362895488739,0.078822292387486,0.10863957554102,0.1452571451664,0.096226409077644,0.029251307249069,0.018425295129418,0.059404619038105,0.062643870711327,0.092170193791389,0.075829282402992,0.087558194994926,0.088878504931927,0.040306162089109,0.114627212286,0.092147082090378,0.11839465796947,0.083052664995193,0.051932197064161,0.071424528956413,0.038468863815069,0.093851029872894,0.060253947973251,0.052283298224211,0.024657197296619,0.055754750967026,0.079381391406059,0.096379920840263,0.046349316835403,0.070798084139824,0.037657499313354,0.054255723953247,0.025990270078182,0.053932890295982,0.028009107336402,0.02892061881721,0.041032943874598,0.029620848596096,0.072542607784271,0.089620262384415,0.054949294775724,0.080652870237827,0.11477992683649,0.1866220831871,0.16524863243103,0.062520071864128,0.031436003744602,0.032140925526619,0.0768883228302,0.075228527188301,0.040892012417316,0.045205224305391,0.037970475852489,0.043800845742226,0.039145186543465,0.051764387637377,0.075075291097164,0.036360893398523,0.021218962967396,0.042382925748825,0.053127702325583,0.070602655410767,0.067886888980865,0.022232860326767,0.043695129454136,0.042144544422626,0.039615649729967,0.053433578461409,0.061237506568432,0.046707682311535,0.024544712156057,0.054658189415932,0.03970042988658,0.087890133261681,0.029576363041997,0.037620984017849,0.046068213880062,0.040783155709505,0.0556007809937,0.067990005016327,0.040504224598408,0.072535216808319,0.053844045847654,0.045755434781313,0.061562221497297,0.042653121054173,0.03512891381979,0.021257990971208,0.017121959477663,0.026287045329809,0.069101460278034,0.044407032430172,0.042364537715912,0.023643987253308,0.035827711224556,0.043602399528027,0.03278710693121,0.02675224468112,0.049466818571091,0.055928260087967,0.062567740678787,0.05139148235321,0.049992568790913,0.060726642608643,0.026769112795591,0.05044811591506,0.052308641374111,0.069586679339409,0.098080217838287,0.054122816771269,0.050101198256016,0.038621366024017,0.04314735904336,0.054626636207104,0.057189993560314,0.088817328214645,0.058131735771894,0.081386655569077,0.077857956290245,0.052014328539371,0.072708338499069,0.035735074430704,0.067869424819946,0.17619401216507,0.038626298308372,0.037553407251835,0.013968459330499,0.020519467070699,0.11224199831486,0.098450168967247,0.06643933057785,0.070962637662888,0.067145213484764,0.052299473434687,0.053628794848919,0.045241601765156,0.048194140195847,0.017939541488886,0.062190297991037,0.04386180639267,0.04681146889925,0.053696647286415,0.058135043829679,0.11039941012859,0.041159976273775,0.042673885822296,0.090263962745667,0.026007223874331,0.025375539436936,0.060282297432423,0.072476699948311,0.048739410936832,0.051284998655319,0.040160059928894,0.048689641058445,0.056060489267111,0.052557840943336,0.10632515698671,0.050855461508036,0.033074334263802,0.035209950059652,0.028045812621713,0.036805905401707,0.045024029910564,0.025847624987364,0.054212260991335,0.052474942058325,0.036786176264286,0.027455717325211,0.033192597329617,0.042166691273451,0.026706723496318,0.030039384961128,0.029068671166897,0.039377801120281,0.095777049660683,0.05446945130825,0.02697816118598,0.032245777547359,0.066207751631737,0.035294830799103,0.034873701632023,0.050111830234528,0.029913783073425,0.044314242899418,0.016903322190046,0.03755559772253,0.075880028307438,0.082171902060509,0.042046658694744,0.065641775727272,0.033651188015938,0.029877807945013,0.02021100372076,0.039065565913916,0.049454297870398,0.056723617017269,0.047076568007469,0.039629809558392,0.035094205290079,0.039147242903709,0.090875335037708,0.054498087614775,0.039819907397032,0.065489448606968,0.087324880063534,0.056661244481802,0.057419762015343,0.040562599897385,0.03212796151638,0.10679008066654,0.010576711967587,0.06153679639101,0.0286545753479,0.036815322935581,0.069556429982185,0.073899954557419,0.053850010037422,0.08800208568573,0.068317361176014,0.068125218153,0.042715668678284,0.050547234714031,0.021725118160248,0.067700378596783,0.08668752014637,0.13463976979256,0.060283094644547,0.062072854489088,0.10845036804676,0.15042200684547,0.13391101360321,0.12125319242477,0.099759809672832,0.046831771731377,0.050073020160198,0.11496511101723,0.08058400452137,0.072366133332253,0.048733789473772,0.064280807971954,0.020574077963829,0.077889703214169,0.17875897884369,0.089469909667969,0.057369984686375,0.02026080712676,0.050713639706373,0.063385084271431,0.10270768404007,0.089573353528976,0.081774562597275,0.085705071687698,0.059891130775213,0.036639422178268,0.18481159210205,0.055594682693481,0.063658133149147,0.13749612867832,0.05819782987237,0.10263845324516,0.065445438027382,0.039615031331778,0.084537155926228,0.073676094412804,0.057057816535234,0.10033637285233,0.066883489489555,0.054374650120735,0.058766584843397,0.14538404345512,0.10909985750914,0.081146106123924,0.092329889535904,0.14988748729229,0.026890303939581,0.051282346248627,0.045955993235111,0.13447147607803,0.071975626051426,0.16634452342987,0.11399332433939,0.13677257299423,0.091060638427734,0.23649376630783,0.024583503603935,0.11851773411036,0.082520022988319,0.067432180047035,0.12442675232887,0.05250247195363,0.06794048845768,0.086085110902786,0.024096418172121,0.12524138391018,0.065575264394283,0.048031195998192,0.040306318551302,0.11880239099264,0.076976925134659,0.027445290237665,0.13563153147697,0.058016199618578,0.042148754000664,0.023692190647125,0.063011571764946,0.14389398694038,0.083334401249886,0.04315323382616,0.049646623432636,0.094857677817345,0.072673052549362,0.060216642916203,0.12502840161324,0.052423268556595,0.059313341975212,0.17741514742374,0.082899913191795,0.068273857235909,0.047184940427542,0.061097204685211,0.045460850000381,0.082434296607971,0.10937117040157,0.13371945917606,0.12664826214314,0.0793317258358,0.077575147151947,0.089983634650707,0.046952024102211,0.058199185878038,0.037273060530424,0.086030468344688,0.094553701579571,0.087482929229736,0.052490774542093,0.057365074753761,0.07109322398901,0.048952251672745,0.052359204739332,0.053799755871296,0.076954558491707,0.069181941449642,0.04805351793766,0.039476156234741,0.082969963550568,0.082639895379543,0.063822589814663,0.083325617015362,0.063084080815315,0.046878308057785,0.097773939371109,0.084456942975521,0.053963918238878,0.046412192285061,0.031300399452448,0.028559461236,0.068413779139519,0.035359717905521,0.015049686655402,0.030589250847697,0.067693099379539,0.059777848422527,0.071130938827991,0.063234284520149,0.030313160270452,0.037629976868629,0.052731893956661,0.059256881475449,0.030161373317242,0.04550614580512,0.086171619594097,0.031299851834774,0.064389117062092,0.018883273005486,0.078685209155083,0.023575602099299,0.039062935858965,0.033950880169868,0.061915785074234,0.1104271709919,0.05435361713171,0.069784834980965,0.043568752706051,0.051642194390297,0.01992286555469,0.021932557225227,0.069356881082058,0.06740714609623,0.031076353043318,0.068739920854568,0.039906550198793,0.068218193948269,0.023069322109222,0.054266486316919,0.040116399526596,0.042593568563461,0.022765437141061,0.040411684662104,0.049758218228817,0.036959990859032,0.028635390102863,0.018424900248647,0.038830675184727,0.035991117358208,0.072377443313599,0.048570901155472,0.048044942319393,0.04143849760294,0.039538897573948,0.052835125476122,0.044972367584705,0.039852298796177,0.034028828144073,0.044083446264267,0.058910131454468,0.03333356231451,0.048721272498369,0.027632078155875,0.014001430943608,0.058456663042307,0.014228661544621,0.053581923246384,0.011196464300156,0.082179464399815,0.05361120402813,0.044983923435211,0.034066557884216,0.053970020264387,0.041010096669197,0.04324708878994,0.043584328144789,0.030667122453451,0.051015142351389,0.016826614737511,0.015172079205513,0.012960796244442,0.078981876373291,0.021187830716372,0.072630487382412,0.016910165548325,0.024538831785321,0.068586356937885,0.074834764003754,0.056098625063896,0.032054170966148,0.041691832244396,0.074561186134815,0.028569100424647,0.033250387758017,0.04001098498702,0.01658240891993,0.054215211421251,0.019663758575916,0.022007245570421,0.045020334422588,0.045927818864584,0.026949115097523,0.060622833669186,0.057362761348486,0.12123826891184,0.030420005321503,0.021084286272526,0.061243388801813,0.02274045906961,0.050439834594727,0.029846999794245,0.04005454108119,0.052179574966431,0.024367719888687,0.031466502696276,0.05171237885952,0.032122183591127,0.032983809709549,0.022342022508383,0.0255355425179,0.032290332019329,0.073918871581554,0.043183043599129,0.07291679084301,0.018773905932903,0.045722432434559,0.036828368902206,0.044088907539845,0.088610015809536,0.027434024959803,0.042397022247314,0.068990021944046,0.051326747983694,0.069117747247219,0.030727926641703,0.038379166275263,0.041152637451887,0.042467124760151,0.027289507910609,0.022763874381781,0.0278698541224,0.038823362439871,0.014831338077784,0.03515201061964,0.013423079624772,0.020976020023227,0.061619013547897,0.122059635818,0.032895509153605,0.041056290268898,0.083506941795349,0.028071749955416,0.014764385297894,0.040496129542589,0.031704515218735,0.023473799228668,0.020669903606176,0.048577692359686,0.059144251048565,0.037294734269381,0.058299120515585,0.032715022563934,0.065325871109962,0.048216842114925,0.058863196521997,0.029277021065354,0.025317765772343,0.05860198661685,0.064015500247478,0.032303296029568,0.063923463225365,0.039450071752071,0.043381858617067,0.048604533076286,0.020496916025877,0.026754695922136,0.031313627958298,0.049090415239334,0.042178172618151,0.045643541961908,0.06326812505722,0.0082166437059641,0.024930037558079,0.051570676267147,0.053748212754726,0.022906990721822,0.070886753499508,0.028778987005353,0.042810343205929,0.020286532118917,0.033267989754677,0.06528302282095,0.058258082717657,0.046448808163404,0.028395539149642,0.034330796450377,0.022590503096581,0.03760065510869,0.039862379431725,0.021619081497192,0.033067878335714,0.019882157444954,0.082145318388939,0.10862892866135,0.031412459909916,0.027636962011456,0.035948444157839,0.047039639204741,0.044075384736061,0.066495001316071,0.039418123662472,0.079132735729218,0.066964268684387,0.10223684459925,0.046796709299088,0.042897172272205,0.047467403113842,0.030160244554281,0.050042845308781,0.054893553256989,0.054565936326981,0.042410615831614,0.13818275928497,0.07363510876894,0.10896700620651,0.097230896353722,0.10507192462683,0.11955482512712,0.079822763800621,0.089076742529869,0.076702147722244,0.069486528635025,0.044065833091736,0.029535952955484,0.067893914878368,0.040402423590422,0.020398667082191,0.063921764492989,0.073500901460648,0.023619968444109,0.047943107783794,0.097393125295639,0.026717828586698,0.099907130002975,0.11203324794769,0.1125433743,0.036038368940353,0.035812251269817,0.058172069489956,0.030675446614623,0.11970479041338,0.072824485599995,0.074397504329681,0.093806214630604,0.048128265887499,0.15899297595024,0.02461489662528,0.09670627117157,0.069266363978386,0.045226611196995,0.10562928020954,0.080810531973839,0.11455100774765,0.11400821805,0.048812299966812,0.13498690724373,0.20874285697937,0.2083006799221,0.18783685564995,0.086666092276573,0.15414492785931,0.062575981020927,0.17229378223419,0.13047416508198,0.10610968619585,0.086182504892349,0.15118852257729,0.1174513399601,0.12814371287823,0.1485503911972,0.088683217763901,0.15299278497696,0.12944810092449,0.11934968084097,0.062937520444393,0.10368802398443,0.12057714164257,0.088303960859776,0.076652579009533,0.11690484732389,0.047850973904133,0.039495788514614,0.06176969408989,0.0255460832268,0.11398286372423,0.053597591817379,0.054798923432827,0.11618143320084,0.076402008533478,0.083731308579445,0.043797105550766,0.034350819885731,0.10015062242746,0.12107592076063,0.0440425388515,0.10334619879723,0.36918884515762,0.12933200597763,0.053064428269863,0.065072149038315,0.085831172764301,0.16102880239487,0.076043076813221,0.13528826832771,0.13604034483433,0.077294461429119,0.063949652016163,0.0579435788095,0.047565419226885,0.069870851933956,0.10786671191454,0.13834308087826,0.10921202600002,0.036531984806061,0.063313230872154,0.05736730992794,0.056790698319674,0.030192943289876,0.031541898846626,0.044296927750111,0.02190881036222,0.066122613847256,0.040681250393391,0.066806614398956,0.011946218088269,0.020906277000904,0.030205754563212,0.018173072487116,0.042996663600206,0.095222808420658,0.085142001509666,0.059979058802128,0.12874837219715,0.020045388489962,0.034164577722549,0.078804895281792,0.05369495600462,0.071968324482441,0.083255372941494,0.18625152111053,0.061187043786049,0.047232653945684,0.028578707948327,0.047302193939686,0.015953276306391,0.014604393392801,0.012736565433443,0.060338348150253,0.057559788227081,0.1769295334816,0.18728670477867,0.13970617949963,0.10657193511724,0.042367994785309,0.068071648478508,0.12177320569754,0.12682442367077,0.12852668762207,0.049522764980793,0.12533527612686,0.10523110628128,0.067225158214569,0.20489166676998,0.09362281113863,0.045299783349037,0.061219170689583,0.078138783574104,0.026327570900321,0.057481206953526,0.12563517689705,0.0650599822402,0.060463562607765,0.1657509803772,0.096768319606781,0.047525405883789,0.16004157066345,0.061782091856003,0.073562815785408,0.066843539476395,0.046376340091228,0.077912725508213,0.050541684031487,0.040765829384327,0.040894936770201,0.049423281103373,0.12050066143274,0.069508850574493,0.11534987390041,0.066815659403801,0.044299013912678,0.051539458334446,0.028574114665389,0.080683067440987,0.069779694080353,0.051921240985394,0.10777050256729,0.13998748362064,0.065810978412628,0.091220371425152,0.081269294023514,0.057819612324238,0.051528505980968,0.053016189485788,0.029909685254097,0.017983432859182,0.012219832278788,0.034895721822977,0.040478207170963,0.055484388023615,0.027344323694706,0.072334259748459,0.048413038253784,0.025749899446964,0.087272852659225,0.031968858093023,0.049494482576847,0.10442599654198,0.036454375833273,0.046113912016153,0.045088216662407,0.040763165801764,0.039594437927008,0.022107113152742,0.10483331978321,0.019019963219762,0.01375419460237,0.031193427741528,0.045787137001753,0.04794829711318,0.064989857375622,0.056694231927395,0.10464364290237,0.073916673660278,0.080039665102959,0.10235175490379,0.05660604685545,0.053658820688725,0.028468675911427,0.038465689867735,0.042593628168106,0.043552860617638,0.033034801483154,0.021308053284883,0.052701570093632,0.026266675442457,0.029016947373748,0.034345097839832,0.054377157241106,0.043067209422588,0.068565398454666,0.084272779524326,0.036582596600056,0.032931767404079,0.059493873268366,0.11085850000381,0.0286556314677,0.054532520473003,0.046203043311834,0.04480317234993,0.04789873957634,0.033985290676355,0.032257474958897,0.028329018503428,0.041206557303667,0.033717729151249,0.058970343321562,0.07339608669281,0.051353946328163,0.054469540715218,0.067194573581219,0.030801523476839,0.047186724841595,0.021358849480748,0.028104951605201,0.015581388957798,0.025952823460102,0.021206008270383,0.080610483884811,0.026419347152114,0.050342500209808,0.040696084499359,0.076765060424805,0.044973529875278,0.040043797343969,0.037549078464508,0.054769221693277,0.11228160560131,0.16467660665512,0.069393292069435,0.042136888951063,0.033089827746153,0.063714765012264,0.055373273789883,0.050308030098677,0.029375180602074,0.063206277787685,0.026038026437163,0.036998189985752,0.078759148716927,0.055655889213085,0.047993026673794,0.10446038097143,0.071169055998325,0.021640382707119,0.035938296467066,0.021908095106483,0.036695830523968,0.091942027211189,0.069627121090889,0.028849679976702,0.042278930544853,0.024448782205582,0.045508675277233,0.047354105859995,0.03124139085412,0.038405384868383,0.058306433260441,0.062201131135225,0.055701240897179,0.025390431284904,0.027247179299593,0.025713387876749,0.038335025310516,0.031751364469528,0.051394928246737,0.069463633000851,0.033890508115292,0.021726859733462,0.026865029707551,0.047604206949472,0.026797670871019,0.034540541470051,0.016804547980428,0.022305538877845,0.033737473189831,0.029872827231884,0.038760963827372,0.012143217027187,0.031253539025784,0.038222417235374,0.037555836141109,0.033563338220119,0.056878246366978,0.044356547296047,0.024443842470646,0.064913056790829,0.043548297137022,0.041172035038471,0.017971336841583,0.034620180726051,0.053012821823359,0.016568060964346,0.032314226031303,0.021288769319654,0.035829529166222,0.033126294612885,0.030758649110794,0.031200779601932,0.039975952357054,0.036075584590435,0.029912542551756,0.030817987397313,0.028553502634168,0.013389589264989,0.024752758443356,0.041582249104977,0.039472356438637,0.021568214520812,0.035469718277454,0.02317937836051,0.025581561028957,0.024209061637521,0.048327289521694,0.02906889654696,0.022737607359886,0.018083229660988,0.020771278068423,0.018788889050484,0.017494395375252,0.026907481253147,0.043916441500187,0.032284758985043,0.054457750171423,0.030716821551323,0.027412420138717,0.035138621926308,0.036617897450924,0.032391503453255,0.034889321774244,0.040484685450792,0.039420429617167,0.023630550131202,0.056343950331211,0.03066036477685,0.03336775302887,0.063604228198528,0.032243691384792,0.068104162812233,0.013045528903604,0.054996706545353,0.049566172063351,0.057698436081409,0.041373562067747,0.018323946744204,0.036047548055649,0.030386466532946,0.041692938655615,0.022990025579929,0.026784352958202,0.031640432775021,0.029456468299031,0.0316490419209,0.042083702981472,0.061534859240055,0.026200648397207,0.054140888154507,0.018909431993961,0.044646844267845,0.055503204464912,0.1007881462574,0.022204775363207,0.024841779842973,0.077661536633968,0.063957810401917,0.063802108168602,0.03772434219718,0.018057564273477,0.043474141508341,0.016746493056417,0.013906452804804,0.03513740748167,0.026192324236035,0.038957856595516,0.016304774209857,0.044075559824705,0.031487129628658,0.029611572623253,0.037917621433735,0.016239289194345,0.06108670681715,0.049583908170462,0.045088104903698,0.034748878329992,0.018910121172667,0.046024985611439,0.035388063639402,0.027379093691707,0.057192146778107,0.06624548137188,0.067538768053055,0.034303240478039,0.03255058452487,0.086840227246284,0.082230620086193,0.023620905354619,0.05053510889411,0.028805268928409,0.033749267458916,0.051614824682474,0.064610652625561,0.086222723126411,0.092515058815479,0.032262109220028,0.14143240451813,0.13604611158371,0.11086091399193,0.074698582291603,0.070512995123863,0.10135979950428,0.12840549647808,0.10326055437326,0.059268958866596,0.13599273562431,0.09583955258131,0.092435613274574,0.10216164588928,0.067045867443085,0.065646275877953,0.079206004738808,0.068061970174313,0.063810989260674,0.063485130667686,0.052012719213963,0.074239253997803,0.058427199721336,0.11535239964724,0.1761838644743,0.12887772917747,0.075056597590446,0.18460536003113,0.029210032895207,0.057433269917965,0.14585620164871,0.11932523548603,0.10401456803083,0.12407101690769,0.14573445916176,0.1429008692503,0.10986663401127,0.16905093193054,0.14245681464672,0.16292226314545,0.15339805185795,0.041192509233952,0.039514474570751,0.044531609863043,0.070513866841793,0.093792632222176,0.092420972883701,0.079963237047195,0.093840166926384,0.039582535624504,0.046452134847641,0.026663787662983,0.096903003752232,0.056109771132469,0.10888689756393,0.035548601299524,0.071185946464539,0.060951065272093,0.073849909007549,0.10248939692974,0.065975710749626,0.11578048765659,0.027154009789228,0.062647022306919,0.055990170687437,0.018677514046431,0.022247239947319,0.033929958939552,0.035027995705605,0.021679142490029,0.045966126024723,0.093230709433556,0.036415506154299,0.055961672216654,0.020877048373222,0.036633662879467,0.045012794435024,0.020867103710771,0.049726877361536,0.052243530750275,0.059209778904915,0.020392064005136,0.024328708648682,0.039002045989037,0.01730926707387,0.033912673592567,0.04219575971365,0.057763323187828,0.077421739697456,0.14565199613571,0.092808529734612,0.054830059409142,0.074950821697712,0.04701405018568,0.068895004689693,0.040419023483992,0.037408385425806,0.085016399621964,0.16481021046638,0.15513867139816,0.075177371501923,0.058459300547838,0.054278086870909,0.019889898598194,0.034032989293337,0.055825240910053,0.10560736060143,0.13284289836884,0.096739917993546,0.075258038938046,0.045091107487679,0.10454326122999,0.066854350268841,0.10822886228561,0.12816300988197,0.11647133529186,0.044194858521223,0.019338689744473,0.049699280411005,0.094217717647552,0.15030565857887,0.20206195116043,0.12616646289825,0.11106969416142,0.054699424654245,0.040815688669682,0.04269390553236,0.039716295897961,0.025502428412437,0.038289744406939,0.10748091340065,0.097701653838158,0.044630780816078,0.078644245862961,0.053604297339916,0.029651205986738,0.035697016865015,0.035736940801144,0.047867964953184,0.03132551163435,0.041228897869587,0.036290980875492,0.047962076961994,0.074455603957176,0.052388541400433,0.040522545576096,0.043189942836761,0.065034419298172,0.016330931335688,0.027222651988268,0.038480289280415,0.066398590803146,0.09326297044754,0.03464075922966,0.042028523981571,0.056000538170338,0.033272262662649,0.073756918311119,0.058786619454622,0.039565328508615,0.045079715549946,0.023572620004416,0.022597834467888,0.040245845913887,0.041562728583813,0.04171909019351,0.019208107143641,0.039177883416414,0.040300812572241,0.016607178375125,0.034584179520607,0.027385003864765,0.038441050797701,0.068657517433167,0.056681945919991,0.026815170422196,0.018495762720704,0.022313307970762,0.032301232218742,0.019225623458624,0.030581552535295,0.034345395863056,0.039150260388851,0.042365226894617,0.038756810128689,0.021537270396948,0.03038376942277,0.026021739467978,0.039958782494068,0.057457964867353,0.037369258701801,0.022620938718319,0.082196593284607,0.031993076205254,0.023434523493052,0.032584000378847,0.049664985388517,0.064054921269417,0.041051913052797,0.074909240007401,0.063505984842777,0.023295888677239,0.025425344705582,0.016475163400173,0.039523087441921,0.044697351753712,0.038961108773947,0.019549403339624,0.046103589236736,0.032045267522335,0.04250643402338,0.024105411022902,0.033958245068789,0.018342606723309,0.0286252964288,0.060215245932341,0.038468860089779,0.040601283311844,0.03031937032938,0.048543468117714,0.038223132491112,0.12388933449984,0.054679118096828,0.093287758529186,0.035707220435143,0.093718707561493,0.074116364121437,0.051645487546921,0.0301224719733,0.019472096115351,0.013868121430278,0.017959853634238,0.01311662979424,0.027520190924406,0.056002214550972,0.041039057075977,0.031894519925117,0.02262832224369,0.020726600661874,0.028712306171656,0.039378613233566,0.013790301978588,0.042594853788614,0.066522195935249,0.087329514324665,0.040929771959782,0.057654641568661,0.080678172409534,0.08743479847908,0.019886083900928,0.050317816436291,0.042376793920994,0.023291267454624,0.025370761752129,0.029081024229527,0.036701336503029,0.043452367186546,0.040060449391603,0.052678644657135,0.036954689770937,0.01910562440753,0.032659072428942,0.049870740622282,0.038505658507347,0.031634394079447,0.019128508865833,0.019734274595976,0.021645795553923,0.010547708719969,0.018206533044577,0.033062923699617,0.034579880535603,0.044903859496117,0.04104620218277,0.065887361764908,0.046670142561197,0.03678797930479,0.028917025774717,0.028874628245831,0.091946132481098,0.028991129249334,0.023793641477823,0.089887298643589,0.082992263138294,0.039279881864786,0.037565611302853,0.037266798317432,0.034983567893505,0.037871934473515,0.041992988437414,0.031194668263197,0.032448966056108,0.071346268057823,0.091609217226505,0.054860182106495,0.047250252217054,0.041541159152985,0.024969769641757,0.06044115871191,0.076788656413555,0.055340509861708,0.071108885109425,0.01964121684432,0.058996640145779,0.095659419894218,0.14560468494892,0.1500586271286,0.043788902461529,0.053190656006336,0.026505269110203,0.041452437639236,0.030104452744126,0.033884033560753,0.032614056020975,0.027907593175769,0.026954494416714,0.0085580945014954,0.083972558379173,0.02121632732451,0.010272331535816,0.048198886215687,0.063720226287842,0.086704462766647,0.034616436809301,0.084676697850227,0.071150332689285,0.064711973071098,0.036596722900867,0.035952527076006,0.034274086356163,0.023044146597385,0.033378928899765,0.063155226409435,0.048806447535753,0.02284736558795,0.02596190571785,0.016411449760199,0.012262080796063,0.012025711126626,0.022009996697307,0.029122900217772,0.027842089533806,0.049331322312355,0.020569993183017,0.037536069750786,0.033805176615715,0.044431962072849,0.061253432184458,0.045340329408646,0.028768481686711,0.04474464058876,0.016851237043738,0.032639138400555,0.010445437394083,0.012606526724994,0.042494032531977,0.024574488401413,0.042526349425316,0.058956015855074,0.053928785026073,0.097917199134827,0.019830103963614,0.070864178240299,0.050434045493603,0.045540980994701,0.051395874470472,0.047607190907001,0.041890751570463,0.01627585850656,0.039134360849857,0.027481310069561,0.053685076534748,0.032444357872009,0.080060690641403,0.032691787928343,0.029290366917849,0.048692584037781,0.066487200558186,0.019687104970217,0.042879350483418,0.052449602633715,0.023751074448228,0.061904076486826,0.049371406435966,0.049894455820322,0.029852516949177,0.036784395575523,0.072888731956482,0.040067762136459,0.041576035320759,0.070259273052216,0.043745800852776,0.021951250731945,0.016614858061075,0.018825206905603,0.025274302810431,0.017421146854758,0.024265244603157,0.031360920518637,0.025333527475595,0.045416783541441,0.061964280903339,0.10133346915245,0.074858881533146,0.034695848822594,0.010848978534341,0.036925293505192,0.052221965044737,0.057042196393013,0.031064108014107,0.041878566145897,0.031537145376205,0.053482856601477,0.053406603634357,0.058591566979885,0.022512217983603,0.031002815812826,0.049550544470549,0.050171114504337,0.022399237379432,0.041578635573387,0.03247431665659,0.032582964748144,0.044682160019875,0.03759440779686,0.037805084139109,0.046526327729225,0.10126362740993,0.084739908576012,0.07859068363905,0.057686798274517,0.039963006973267,0.049812223762274,0.042279474437237,0.053924739360809,0.023391589522362,0.033037804067135,0.022708056494594,0.023142497986555,0.047203980386257,0.049221068620682,0.038136824965477,0.032352492213249,0.024720031768084,0.030537914484739,0.033120848238468,0.029732961207628,0.02002521045506,0.032563507556915,0.026216320693493,0.025646898895502,0.054015651345253,0.059248246252537,0.046072740107775,0.03690367937088,0.041986268013716,0.026361204683781,0.052640452980995,0.077803701162338,0.053591635078192,0.040257692337036,0.041830189526081,0.035443212836981,0.030341845005751,0.063206814229488,0.05268744006753,0.045744366943836,0.032050486654043,0.039470471441746,0.036840461194515,0.055407099425793,0.028136836364865,0.029811693355441,0.040172975510359,0.070801168680191,0.039322927594185,0.037429347634315,0.03523676097393,0.02044203132391,0.04434996843338,0.059260204434395,0.052568644285202,0.042617950588465,0.032230876386166,0.027883306145668,0.05434238910675,0.066602669656277,0.070291429758072,0.0530024766922,0.062231909483671,0.038963243365288,0.060030490159988,0.041839219629765,0.038069926202297,0.076136983931065,0.097377970814705,0.051845002919436,0.019272692501545,0.016717674210668,0.056566305458546,0.092345677316189,0.059384614229202,0.056243918836117,0.05928959697485,0.044563002884388,0.043969474732876,0.069642767310143,0.059080205857754,0.04401171207428,0.074404835700989,0.050385341048241,0.029049063101411,0.044558741152287,0.019111633300781,0.0379978120327,0.041511885821819,0.041433706879616,0.024842642247677,0.053077079355717,0.053371079266071,0.041486416012049,0.015821728855371,0.023873090744019,0.023864647373557,0.066900804638863,0.022718604654074,0.022645769640803,0.026144025847316,0.039194613695145,0.025310751050711,0.021870959550142,0.016388595104218,0.030653981491923,0.029865600168705,0.032807894051075,0.030137369409204,0.056997120380402,0.03730820864439,0.017458159476519,0.033377796411514,0.031315632164478,0.094921037554741,0.03883134573698,0.010180721990764,0.033456806093454,0.042685054242611,0.014269477687776,0.022676903754473,0.031994573771954,0.012904781848192,0.021602764725685,0.05349350720644,0.034880682826042,0.018810212612152,0.034216225147247,0.023687401786447,0.031825449317694,0.023617150261998,0.037902615964413,0.027141205966473,0.011729454621673,0.031125456094742,0.054892472922802,0.032405156642199,0.037180595099926,0.012801317498088,0.038306184113026,0.027050750330091,0.029877675697207,0.040841534733772,0.02645649574697,0.021236622706056,0.021167943254113,0.0067229615524411,0.020098090171814,0.010380947031081,0.016410082578659,0.022652976214886,0.035016026347876,0.03484158962965,0.023038540035486,0.080682426691055,0.050037793815136,0.013385428115726,0.033454656600952,0.086296752095222,0.019545571878552,0.018271973356605,0.020662747323513,0.020474275574088,0.025882605463266,0.049314234405756,0.035496406257153,0.02591859176755,0.022108279168606,0.025517741218209,0.025227051228285,0.023104509338737,0.022042974829674,0.021614413708448,0.035312421619892,0.017195992171764,0.031301151961088,0.019386412575841,0.038841240108013,0.013762024231255,0.047576960176229,0.036387454718351,0.021029036492109,0.015734812244773,0.01384365092963,0.015878446400166,0.019617263227701,0.023640263825655,0.048591122031212,0.056593388319016,0.026528453454375,0.048596676439047,0.019069708883762,0.03888988494873,0.05208882689476,0.04105469211936,0.039722867310047,0.039256945252419,0.039881959557533,0.024681303650141,0.033099979162216,0.043657019734383,0.019522270187736,0.032550040632486,0.021753646433353,0.025304412469268,0.044148232787848,0.065566182136536,0.067228011786938,0.060289643704891,0.035419564694166,0.038934998214245,0.042006522417068,0.06183835119009,0.064786925911903,0.04052995890379,0.026444405317307,0.04614894092083,0.015424997545779,0.024559482932091,0.021487822756171,0.02953277900815,0.03663907200098,0.040585447102785,0.024443794041872,0.046232931315899,0.037129044532776,0.040919154882431,0.046081718057394,0.062873683869839,0.016451993957162,0.030192943289876,0.034597299993038,0.021706202998757,0.098705537617207,0.045424085110426,0.040044404566288,0.054418243467808,0.025077259168029,0.067442797124386,0.075728952884674,0.036987267434597,0.049171950668097,0.10058834403753,0.058301445096731,0.083106659352779,0.022479334846139,0.02008424885571,0.14524033665657,0.025839172303677,0.055338360369205,0.12104605138302,0.079454958438873,0.063999861478806,0.049009293317795,0.098860658705235,0.12868915498257,0.13182599842548,0.18310737609863,0.085963949561119,0.05824913829565,0.048395872116089,0.10690938681364,0.11471100896597,0.13637013733387,0.15806432068348,0.13516265153885,0.091156624257565,0.1470140516758,0.10031788796186,0.20581457018852,0.11563622951508,0.10351434350014,0.11253773421049,0.054695427417755,0.056968286633492,0.10516019910574,0.081094518303871,0.049589160829782,0.10707184672356,0.13199234008789,0.091044068336487,0.18084405362606,0.13674467802048,0.099293097853661,0.059192828834057,0.11215136945248,0.077586337924004,0.11763844639063,0.081100180745125,0.10495074093342,0.073346577584743,0.05446832627058,0.079241238534451,0.10294750332832,0.031544543802738,0.068423226475716,0.10479162633419,0.054899539798498,0.041356310248375,0.074017137289047,0.065561085939407,0.02213991433382,0.029945250600576,0.034117959439754,0.023832662031054,0.054099820554256,0.04590130597353,0.025154333561659,0.055866666138172,0.053234621882439,0.03309853002429,0.029886834323406,0.047657657414675,0.050817888230085,0.033849269151688,0.020567065104842,0.017921814695001,0.054483931511641,0.04286190122366,0.027692327275872,0.025977591052651,0.045439548790455,0.053214594721794,0.040808882564306,0.063622370362282,0.049606926739216,0.076294504106045,0.047207556664944,0.02801438421011,0.035033110529184,0.044828090816736,0.045684434473515,0.018663786351681,0.012272697873414,0.032230660319328,0.04449886828661,0.048760510981083,0.048208449035883,0.02010565623641,0.059390529990196,0.049994207918644,0.026172824203968,0.026399485766888,0.020179273560643,0.028736181557178,0.028888953849673,0.027290001511574,0.036761399358511,0.02169469371438,0.039127975702286,0.044004615396261,0.017840821295977,0.026151854544878,0.024612436071038,0.082805156707764,0.083957172930241,0.051137402653694,0.014578489586711,0.035260539501905,0.025476453825831,0.042554140090942,0.018569255247712,0.025221481919289,0.021220741793513,0.034685302525759,0.055282007902861,0.015746004879475,0.031793240457773,0.015236410312355,0.03490050137043,0.024605436250567,0.056529097259045,0.05008751899004,0.039209350943565,0.049443811178207,0.020428940653801,0.10062754154205,0.037710331380367,0.11075007915497,0.093408092856407,0.067358285188675,0.012902861461043,0.067985951900482,0.031089542433619,0.035128656774759,0.040268674492836,0.069005355238914,0.036955401301384,0.044752024114132,0.025839556008577,0.058013059198856,0.12720105051994,0.11059202998877,0.123579852283,0.095787450671196,0.11952208727598,0.094103038311005,0.018830366432667,0.05096098408103,0.038213215768337,0.062947750091553,0.16533160209656,0.056450910866261,0.071871697902679,0.10376132279634,0.095070309937,0.061847202479839,0.049005758017302,0.046932280063629,0.034673877060413,0.056253910064697,0.092036806046963,0.085846617817879,0.039920203387737,0.073074616491795,0.082094699144363,0.088468551635742,0.063772358000278,0.044860541820526,0.039702445268631,0.026916330680251,0.10758085548878,0.13339026272297,0.094426058232784,0.026274930685759,0.099992796778679,0.076439656317234,0.072662755846977,0.11549580842257,0.065027110278606,0.073930211365223,0.091557458043098,0.085966855287552,0.11776024103165,0.062187828123569,0.086738504469395,0.077212117612362,0.10490562021732,0.057164967060089,0.15541696548462,0.07079055160284,0.054057512432337,0.063668467104435,0.057148568332195,0.041945189237595,0.036630198359489,0.028293635696173,0.11862222850323,0.027068644762039,0.094379484653473,0.012031396850944,0.047351755201817,0.042934000492096,0.011611422523856,0.021260306239128,0.024025961756706,0.015630643814802,0.031380288302898,0.041089724749327,0.10873943567276,0.044427830725908,0.072274386882782,0.08403205871582,0.041229583323002,0.073812879621983,0.047636441886425,0.046099737286568,0.036614734679461,0.014339966699481,0.025138903409243,0.033811699599028,0.034569203853607,0.022048357874155,0.042013362050056,0.044702295213938,0.063714355230331,0.044320598244667,0.026547787711024,0.025181904435158,0.029769152402878,0.022581532597542,0.060909412801266,0.037812262773514,0.048676710575819,0.027681972831488,0.042385667562485,0.028821624815464,0.010070776566863,0.018670305609703,0.02470612898469,0.074750818312168,0.019608069211245,0.02786448597908,0.039512526243925,0.034951537847519,0.022920636460185,0.025130700320005,0.037792213261127,0.041624404489994,0.03641165047884,0.044151246547699,0.03913177922368,0.045486304908991,0.012682661414146,0.040519304573536,0.013354672119021,0.019384181126952,0.017963815480471,0.033671401441097,0.026730610057712,0.027418997138739,0.021511722356081,0.028702534735203,0.062181383371353,0.049058508127928,0.025157894939184,0.027647003531456,0.041206039488316,0.040803015232086,0.050452396273613,0.043950267136097,0.02487675473094,0.020799580961466,0.019430115818977,0.025769371539354,0.014030760154128,0.049530304968357,0.015115262009203,0.015493859536946,0.012978445738554,0.02860932610929,0.056046307086945,0.027743309736252,0.020642021670938,0.049309149384499,0.028652746230364,0.060030646622181,0.016746511682868,0.042859461158514,0.044602837413549,0.034352369606495,0.026550807058811,0.021486969664693,0.051260109990835,0.043607719242573,0.0203557908535,0.030523935332894,0.037019714713097,0.035815324634314,0.034055322408676,0.067684412002563,0.035526193678379,0.016341134905815,0.052326466888189,0.042185936123133,0.063892528414726,0.03145132958889,0.023910850286484,0.017123885452747,0.025794647634029,0.069540068507195,0.020051632076502,0.051405135542154,0.042265720665455,0.021908603608608,0.015583086758852,0.023611640557647,0.027693061158061,0.013054587878287,0.038787670433521,0.021539410576224,0.019040901213884,0.083597332239151,0.14151301980019,0.15255507826805,0.030414443463087,0.058871548622847,0.039785675704479,0.026131831109524,0.023804249241948,0.018942264840007,0.046888820827007,0.075488924980164,0.074524685740471,0.051460910588503,0.061204914003611,0.017222559079528,0.029339589178562,0.044733799993992,0.031662918627262,0.10725229978561,0.067337676882744,0.081892654299736,0.072659984230995,0.031988270580769,0.037055362015963,0.092219740152359,0.083572253584862,0.052780948579311,0.057607881724834,0.086341246962547,0.088961653411388,0.071429073810577,0.074503198266029,0.10738061368465,0.041693456470966,0.020838459953666,0.026795556768775,0.053373724222183,0.040890969336033,0.027559705078602,0.071678087115288,0.11793097853661,0.13173244893551,0.05649633333087,0.092467948794365,0.10937053710222,0.13357463479042,0.10637252032757,0.050185240805149,0.027050890028477,0.085668385028839,0.048316448926926,0.15365505218506,0.037968948483467,0.039860982447863,0.036298234015703,0.084219850599766,0.091049581766129,0.068769007921219,0.090515866875648,0.027238223701715,0.072311885654926,0.14441475272179,0.21193791925907,0.23758208751678,0.16939836740494,0.18496516346931,0.15567269921303,0.21555118262768,0.1602518260479,0.13410034775734,0.13167595863342,0.096770562231541,0.2133754491806,0.093592375516891,0.15505261719227,0.22873276472092,0.17754417657852,0.13799613714218,0.13675552606583,0.13586829602718,0.21947450935841,0.19020628929138,0.17157173156738,0.11149065196514,0.16934736073017,0.098645240068436,0.13500799238682,0.095180176198483,0.15049956738949,0.14411422610283,0.15004201233387,0.17946827411652,0.11134313046932,0.13479861617088,0.12434983998537,0.13939967751503,0.20084673166275,0.16573682427406,0.17366106808186,0.20662933588028,0.12136395275593,0.14923836290836,0.14616459608078,0.1632591933012,0.15150022506714,0.13536924123764,0.17340119183064,0.11273790150881,0.055893957614899,0.060625676065683,0.13430851697922,0.22289583086967,0.10828147083521,0.21231973171234,0.1349298208952,0.088455229997635,0.056613422930241,0.038713123649359,0.096286877989769,0.129414498806,0.12705099582672,0.14208203554153,0.21985916793346,0.12762959301472,0.020614061504602,0.049809992313385,0.056847836822271,0.10221435129642,0.10169144719839,0.072281062602997,0.084599375724792,0.099034309387207,0.068731643259525,0.066898927092552,0.031344346702099,0.039014369249344,0.10051832348108,0.14560103416443,0.12048964202404,0.094310209155083,0.06190799549222,0.020618207752705,0.02852950617671,0.032965172082186,0.09649283438921,0.050063371658325,0.063845694065094,0.058341480791569,0.058723375201225,0.048115693032742,0.018307100981474,0.030481932684779,0.030169321224093,0.038179058581591,0.046303659677505,0.028331385925412,0.015975017100573,0.065134294331074,0.029238237068057,0.015202570706606,0.029353961348534,0.016632091253996,0.029956206679344,0.015939217060804,0.018203571438789,0.035050921142101,0.046166554093361,0.061777040362358,0.011308987624943,0.072379440069199,0.025293760001659,0.033990442752838,0.057074129581451,0.028739288449287,0.062121592462063,0.070668943226337,0.049857016652822,0.046799950301647,0.037766307592392,0.033449456095695,0.073256313800812,0.063675716519356,0.098588615655899,0.040271304547787,0.039169151335955,0.05651494115591,0.03019530326128,0.058476567268372,0.064512744545937,0.053270723670721,0.078738361597061,0.03095605224371,0.072628006339073,0.11494448781013,0.053128805011511,0.063711494207382,0.048598878085613,0.031488433480263,0.018877500668168,0.051906071603298,0.051536545157433,0.032343529164791,0.030801177024841,0.040180381387472,0.088805854320526,0.035797223448753,0.054551925510168,0.070379428565502,0.039204761385918,0.02696898393333,0.020119022578001,0.022737078368664,0.03045442700386,0.04042886197567,0.155383259058,0.10406377911568,0.042562298476696,0.092737659811974,0.060477580875158,0.067425265908241,0.075932838022709,0.13155978918076,0.1240791529417,0.074156887829304,0.14813356101513,0.096979826688766,0.04198569431901,0.086603507399559,0.055376917123795,0.059045843780041,0.1230621188879,0.052088763564825,0.11669766157866,0.12050674855709,0.13639482855797,0.049737960100174,0.10229171067476,0.089570358395576,0.15175226330757,0.22217431664467,0.073955282568932,0.060938589274883,0.085244283080101,0.19822119176388,0.27165505290031,0.23511379957199,0.10696936398745,0.17806404829025,0.19479095935822,0.15293708443642,0.21139875054359,0.072970658540726,0.14634178578854,0.10247602313757,0.29835006594658,0.13588610291481,0.21607878804207,0.075501412153244,0.091987989842892,0.076471507549286,0.092241659760475,0.081759378314018,0.084348812699318,0.19545435905457,0.26767802238464,0.17209677398205,0.083124712109566,0.052261307835579,0.11414757370949,0.0517323538661,0.19068333506584,0.073205381631851,0.19110442698002,0.19013215601444,0.11476278305054,0.092494875192642,0.092285796999931,0.090052500367165,0.13378240168095,0.21816653013229,0.21015028655529,0.10272462666035,0.099643334746361,0.31297981739044,0.25675368309021,0.15069657564163,0.11234278231859,0.10109537094831,0.093764312565327,0.037607505917549,0.047115541994572,0.037329196929932,0.077448651194572,0.16874217987061,0.08888153731823,0.13965755701065,0.034046605229378,0.046222329139709,0.019983576610684,0.10210230946541,0.16935351490974,0.038282722234726,0.20536938309669,0.22020752727985,0.11874978244305,0.12416728585958,0.093534424901009,0.13473960757256,0.066971085965633,0.018294641748071,0.014342395588756,0.03228086233139,0.055466800928116,0.053435288369656,0.18406185507774,0.15716651082039,0.1196102425456,0.03308293223381,0.073226779699326,0.035856813192368,0.070518590509892,0.034204389899969,0.10147081315517,0.054592680186033,0.041008695960045,0.057719431817532,0.02415481954813,0.039718702435493,0.048821173608303,0.025965020060539,0.018100986257195,0.030126111581922,0.032063320279121,0.040063824504614,0.041908986866474,0.02907832339406,0.046620860695839,0.052886839956045,0.042044188827276,0.031565986573696,0.056315049529076,0.06896860897541,0.029513865709305,0.075484178960323,0.049611568450928,0.043107677251101,0.018579531461,0.029482124373317,0.034409556537867,0.028557568788528,0.030390121042728,0.035480547696352,0.028062082827091,0.032797515392303,0.018247455358505,0.011624651961029,0.031603932380676,0.043122503906488,0.035702712833881,0.063750460743904,0.037047814577818,0.03957786038518,0.027070481330156,0.024780463427305,0.033069781959057,0.014104476198554,0.021862205117941,0.03136270865798,0.022332979366183,0.017897086217999,0.03615514934063,0.040292482823133,0.023206684738398,0.018120620399714,0.022732134908438,0.020848147571087,0.032903477549553,0.035247288644314,0.047891616821289,0.025460034608841,0.030256358906627,0.018901666626334,0.04352642595768,0.036415159702301,0.022453494369984,0.034585792571306,0.041906997561455,0.015232356265187,0.047201626002789,0.023466294631362,0.035710904747248,0.025479765608907,0.0535723939538,0.074098631739616,0.065053053200245,0.054742850363255,0.070896990597248,0.036316573619843,0.049007467925549,0.020848251879215,0.085083685815334,0.042120605707169,0.040728162974119,0.025047730654478,0.042738549411297,0.028448022902012,0.038643300533295,0.029848739504814,0.053280353546143,0.071093082427979,0.02194594964385,0.046303924173117,0.016934556886554,0.029913134872913,0.036858525127172,0.02198806591332,0.019929165020585,0.045409381389618,0.028722982853651,0.0206139087677,0.043635349720716,0.048534821718931,0.056459829211235,0.03570319339633,0.025832230225205,0.027852891013026,0.069135561585426,0.031480826437473,0.04551562294364,0.06048821657896,0.050465270876884,0.037167549133301,0.040049690753222,0.017806317657232,0.026250571012497,0.031461656093597,0.014425532892346,0.060131311416626,0.039304845035076,0.090144604444504,0.053945492953062,0.038898013532162,0.056418113410473,0.037349529564381,0.061934016644955,0.054453283548355,0.022876864299178,0.041992701590061,0.058878462761641,0.043329790234566,0.034837871789932,0.03567211329937,0.027627855539322,0.1736719161272,0.048200961202383,0.089912988245487,0.018487699329853,0.030783638358116,0.0091592324897647,0.032636616379023,0.07174514234066,0.034156382083893,0.076334021985531,0.047246929258108,0.036442551761866,0.10033993422985,0.033117987215519,0.0939115062356,0.10528291016817,0.027275651693344,0.033914558589458,0.057137079536915,0.0085126757621765,0.073452532291412,0.019484233111143,0.023597791790962,0.032729890197515,0.028799079358578,0.061263702809811,0.032053206115961,0.024897797033191,0.035848125815392,0.058277383446693,0.047529559582472,0.029870677739382,0.017450232058764,0.025274919345975,0.021219171583652,0.030001483857632,0.043081045150757,0.021857200190425,0.042883176356554,0.038384683430195,0.058765918016434,0.12495493888855,0.097404733300209,0.10889993607998,0.039475709199905,0.083978518843651,0.014819064177573,0.065044708549976,0.095975123345852,0.04673608019948,0.061163805425167,0.083995178341866,0.070052519440651,0.076449453830719,0.042196050286293,0.033730287104845,0.063568904995918,0.056620426476002,0.045659493654966,0.03059727884829,0.028230361640453,0.034442722797394,0.047067929059267,0.08486020565033,0.058076411485672,0.041217017918825,0.032203450798988,0.10643328726292,0.063926845788956,0.049798637628555,0.026892051100731,0.035624094307423,0.033462785184383,0.038625568151474,0.04897877573967,0.058177772909403,0.029603255912662,0.0349006280303,0.037383954972029,0.025875331833959,0.036341704428196,0.095849588513374,0.1224175915122,0.080400675535202,0.034991301596165,0.024605367332697,0.037453092634678,0.036040663719177,0.015951281413436,0.02960018068552,0.036856174468994,0.020994048565626,0.020779686048627,0.019517440348864,0.013564643450081,0.039640832692385,0.042730130255222,0.029196603223681,0.065962821245193,0.034845218062401,0.014874500222504,0.046333588659763,0.028126308694482,0.042718976736069,0.046966426074505,0.023825926706195,0.042796328663826,0.028827296569943,0.036911405622959,0.032104812562466,0.027664683759212,0.029395705088973,0.054794676601887,0.024957831948996,0.032107800245285,0.043535366654396,0.028078673407435,0.024161949753761,0.040418099611998,0.048245195299387,0.031007973477244,0.017878727987409,0.046212963759899,0.020558271557093,0.028855934739113,0.021267499774694,0.025156706571579,0.039878852665424,0.059039656072855,0.028952214866877,0.021801263093948,0.012927799485624,0.043778158724308,0.033495292067528,0.031665943562984,0.0088467579334974,0.017111090943217,0.017874177545309,0.015465552918613,0.093715399503708,0.043995544314384,0.038239441812038,0.036216627806425,0.028386697173119,0.05012084171176,0.034354262053967,0.034735426306725,0.035833321511745,0.059408418834209,0.085705198347569,0.056423969566822,0.10636383295059,0.054360210895538,0.058413743972778,0.038811728358269,0.044465478509665,0.022911299020052,0.023208014667034,0.061003662645817,0.037524171173573,0.039301466196775,0.019832463935018,0.017566727474332,0.017356712371111,0.046181336045265,0.043071933090687,0.091080695390701,0.049232929944992,0.049821384251118,0.022605538368225,0.039309751242399,0.029605748131871,0.030640123412013,0.099489822983742,0.019712639972568,0.085630938410759,0.053831875324249,0.02683693356812,0.026046380400658,0.025916337966919,0.035394340753555,0.055773485451937,0.026110311970115,0.012963481247425,0.027893651276827,0.045194670557976,0.022167174145579,0.03947963565588,0.020447209477425,0.052115544676781,0.03553931415081,0.044498100876808,0.10141123831272,0.028090726584196,0.014265154488385,0.029386073350906,0.027332291007042,0.01904659345746,0.023591827601194,0.022025212645531,0.023885320872068,0.038028925657272,0.02418858744204,0.050556428730488,0.12869918346405,0.16494087874889,0.043886475265026,0.04662436619401,0.024925412610173,0.025485308840871,0.032502673566341,0.033143319189548,0.13867329061031,0.17107264697552,0.05905980989337,0.025350742042065,0.025774233043194,0.014922522008419,0.018923493102193,0.053971208631992,0.059023775160313,0.028962463140488,0.055334214121103,0.071828246116638,0.046476751565933,0.095633640885353,0.13564717769623,0.1046563833952,0.077266186475754,0.018014587461948,0.15233896672726,0.038179453462362,0.054753832519054,0.10592716932297,0.089607194066048,0.18560585379601,0.082226559519768,0.018839545547962,0.055327493697405,0.078335456550121,0.077770560979843,0.097362890839577,0.092697188258171,0.026083512231708,0.12825767695904,0.075830094516277,0.098600536584854,0.035736188292503,0.12241670489311,0.025999721139669,0.067090593278408,0.051536917686462,0.051234371960163,0.08253875374794,0.14673912525177,0.040620923042297,0.067421570420265,0.091856211423874,0.21067237854004,0.074764102697372,0.032770894467831,0.06387797743082,0.11078436672688,0.13513414561749,0.073879078030586,0.061242461204529,0.079108282923698,0.017715439200401,0.030758248642087,0.055553108453751,0.042724445462227,0.078193016350269,0.11574723571539,0.086912170052528,0.03786414116621,0.028249103575945,0.034580655395985,0.085414618253708,0.029320761561394,0.024637626484036,0.018028097227216,0.017890803515911,0.050053767859936,0.030871255323291,0.030977223068476,0.021830542013049,0.027366295456886,0.032600104808807,0.045206408947706,0.12734511494637,0.061727184802294,0.15212282538414,0.073330745100975,0.10704804956913,0.044334091246128,0.072062954306602,0.072960719466209,0.07758504152298,0.13526193797588,0.13064980506897,0.040631659328938,0.014546556398273,0.0062368791550398,0.018131993710995,0.029173996299505,0.019780633971095,0.021628428250551,0.037530403584242,0.019370382651687,0.033662036061287,0.05877897143364,0.053076934069395,0.035925887525082,0.027219176292419,0.028975950554013,0.014370520599186,0.010078769177198,0.017048198729753,0.021841827780008,0.02597738429904,0.012402975931764,0.015178356319666,0.032670333981514,0.019842568784952,0.021767159923911,0.023323643952608,0.015249820426106,0.028274711221457,0.020577024668455,0.031465169042349,0.060455605387688,0.08905990421772,0.050605982542038,0.04914977401495,0.037279643118382,0.055658645927906,0.044355869293213,0.042271342128515,0.043095052242279,0.024454936385155,0.033454313874245,0.020456377416849,0.039515405893326,0.051954939961433,0.060776203870773,0.046029642224312,0.028295405209064,0.012446695938706,0.026506125926971,0.02161767333746,0.012543044984341,0.015982201322913,0.040939819067717,0.04023926332593,0.031508833169937,0.015339646488428,0.056825794279575,0.052391961216927,0.014289690181613,0.023755699396133,0.023615418002009,0.047810517251492,0.042971145361662,0.036966867744923,0.030032573267817,0.048487391322851,0.076759189367294,0.038948576897383,0.022669080644846,0.021473746746778,0.053227923810482,0.040664203464985,0.045881427824497,0.035823047161102,0.070842638611794,0.024900421500206,0.02486483566463,0.047574542462826,0.027239004150033,0.025246227160096,0.10326112061739,0.086827225983143,0.052036792039871,0.029665444046259,0.051790036261082,0.040552943944931,0.063619308173656,0.018847525119781,0.02868464589119,0.025750475004315,0.076053373515606,0.056140881031752,0.051759652793407,0.045948024839163,0.035270065069199,0.030202416703105,0.036365896463394,0.040249947458506,0.062358990311623,0.067513704299927,0.031086703762412,0.022934792563319,0.025887042284012,0.028657237067819,0.01632434129715,0.045547518879175,0.017555009573698,0.032532703131437,0.019144309684634,0.022855430841446,0.020646963268518,0.013523066416383,0.011267334222794,0.022751552984118,0.029762107878923,0.022332509979606,0.021854847669601,0.013402942568064,0.027392592281103,0.016437949612737,0.043988578021526,0.017462307587266,0.046131446957588,0.036262921988964,0.051098272204399,0.020020928233862,0.056229345500469,0.053899791091681,0.045825887471437,0.034127712249756,0.025960715487599,0.015041245147586,0.032995637506247,0.042425286024809,0.036026369780302,0.016173489391804,0.025060994550586,0.030809815973043,0.014196075499058,0.010389852337539,0.025966811925173,0.030835745856166,0.025261668488383,0.029176821932197,0.023900147527456,0.03497351706028,0.033322833478451,0.075019463896751,0.023876866325736,0.022290013730526,0.037813439965248,0.02757190912962,0.029643468558788,0.021978296339512,0.033710785210133,0.039214488118887,0.025346344336867,0.023083806037903,0.040819633752108,0.046586059033871,0.03862401843071,0.052999515086412,0.064050436019897,0.031915850937366,0.075962223112583,0.017111495137215,0.038663752377033,0.03475371748209,0.022913888096809,0.012729857116938,0.022167455404997,0.021561536937952,0.013093838468194,0.016184486448765,0.020415686070919,0.021777238696814,0.037963535636663,0.020682843402028,0.028737962245941,0.041478358209133,0.13828432559967,0.041701771318913,0.030123323202133,0.026282062754035,0.010150388814509,0.015798041597009,0.02001472376287,0.014564171433449,0.035922028124332,0.028945654630661,0.023677658289671,0.033333212137222,0.035624846816063,0.031680982559919,0.06846758723259,0.033629506826401,0.028446141630411,0.03305647149682,0.018653897568583,0.014678969047964,0.017334379255772,0.028601989150047,0.025916405022144,0.042663659900427,0.022298011928797,0.022885730490088,0.029110319912434,0.019450359046459,0.016884863376617,0.049342703074217,0.020174525678158,0.034798704087734,0.019687969237566,0.028664903715253,0.0231320746243,0.02823793143034,0.042635571211576,0.029333006590605,0.03147554025054,0.02056522294879,0.0066577419638634,0.036828082054853,0.023018760606647,0.03526958823204,0.023939855396748,0.04869981855154,0.026839558035135,0.02612940967083,0.039855748414993,0.032008443027735,0.028517864644527,0.047001976519823,0.045955091714859,0.029771467670798,0.022638209164143,0.015475096181035,0.015236637555063,0.038048923015594,0.0120360981673,0.02444551512599,0.012465956620872,0.0097636505961418,0.018777929246426,0.014907475560904,0.016994034871459,0.023766374215484,0.032164748758078,0.0079016545787454,0.023733545094728,0.02020812407136,0.030712183564901,0.037778329104185,0.049636960029602,0.036370329558849,0.066386058926582,0.019270112738013,0.040285341441631,0.017885226756334,0.020339485257864,0.075340151786804,0.025975385680795,0.040449392050505,0.032086629420519,0.019846819341183,0.027635168284178,0.03468880802393,0.045828707516193,0.030776478350163,0.028289489448071,0.032639168202877,0.054003939032555,0.029838964343071,0.041295364499092,0.031951609998941,0.01286496501416,0.024998124688864,0.056638136506081,0.017223868519068,0.013501436449587,0.019888991490006,0.041442777961493,0.032525297254324,0.025550192221999,0.019247841089964,0.032440796494484,0.031306751072407,0.01499349437654,0.045569524168968,0.039021730422974,0.079209089279175,0.020625900477171,0.041228573769331,0.039764620363712,0.026451848447323,0.030924562364817,0.033790118992329,0.023577559739351,0.047108430415392,0.028083801269531,0.033565178513527,0.065138332545757,0.016900703310966,0.037980698049068,0.035656437277794,0.019142122939229,0.012712087482214,0.034491918981075,0.023962572216988,0.02686333656311,0.029162850230932,0.016421884298325,0.026014255359769,0.015618255361915,0.026546575129032,0.036568161100149,0.030232042074203,0.024503760039806,0.037679117172956,0.02815911360085,0.019534261897206,0.056320995092392,0.035754106938839,0.041919574141502,0.035683251917362,0.040781941264868,0.029521096497774,0.068415135145187,0.076430954039097,0.063015438616276,0.04956104978919,0.021152913570404,0.028907682746649,0.039886884391308,0.045366436243057,0.034270960837603,0.028742434456944,0.051392417401075,0.022712912410498,0.03728486225009,0.026728067547083,0.032225415110588,0.036372151225805,0.033170871436596,0.040423199534416,0.034050088375807,0.040123376995325,0.026071649044752,0.035142838954926,0.03023124486208,0.023514971137047,0.027420900762081,0.043197803199291,0.011267094872892,0.027282925322652,0.037674807012081,0.079971879720688,0.067434564232826,0.059883095324039,0.038131393492222,0.061977226287127,0.040434338152409,0.032038990408182,0.02160675264895,0.020176488906145,0.024311793968081,0.018638240173459,0.01605237275362,0.023788310587406,0.017267964780331,0.024698622524738,0.078760802745819,0.018792105838656,0.034607037901878,0.039350308477879,0.021533120423555,0.018074428662658,0.049501270055771,0.041190970689058,0.094491764903069,0.041413143277168,0.032780975103378,0.050093706697226,0.14091530442238,0.077864065766335,0.0525620020926,0.039907366037369,0.056983862072229,0.027732135728002,0.053309239447117,0.050205290317535,0.068509489297867,0.041644841432571,0.081635423004627,0.066662341356277,0.053613301366568,0.045589942485094,0.035452216863632,0.063040643930435,0.043026722967625,0.013688078150153,0.036886442452669,0.050106838345528,0.062555253505707,0.05283248052001,0.060686804354191,0.078792221844196,0.10110287368298,0.10833837836981,0.11052779108286,0.12363965064287,0.14109790325165,0.14811469614506,0.078190341591835,0.074242748320103,0.11350221931934,0.11097985506058,0.14364279806614,0.10641967505217,0.1084808409214,0.13217312097549,0.040267243981361,0.035811316221952,0.049257922917604,0.070966459810734,0.022773636505008,0.048654980957508,0.058386627584696,0.044738825410604,0.02425130456686,0.029028365388513,0.1028586179018,0.09915030002594,0.10530358552933,0.099669679999352,0.13704964518547,0.1236552298069,0.12715196609497,0.077545508742332,0.16664429008961,0.04838377982378,0.057929433882236,0.063238956034184,0.030780162662268,0.016406543552876,0.022387880831957,0.054384499788284,0.059040613472462,0.013295526616275,0.031615946441889,0.031370174139738,0.097383394837379,0.1065626591444,0.05015903711319,0.088161565363407,0.062416981905699,0.061125200241804,0.038062013685703,0.029717169702053,0.028109434992075,0.011641161516309,0.019369911402464,0.015284707769752,0.028844323009253,0.01231748983264,0.034844651818275,0.041570659726858,0.030336007475853,0.026740398257971,0.016607703641057,0.033893004059792,0.087504282593727,0.048847056925297,0.038688346743584,0.033545531332493,0.053497977554798,0.015939703211188,0.027203038334846,0.021488914266229,0.035412892699242,0.019538335502148,0.041703425347805,0.021773863583803,0.040003564208746,0.035311318933964,0.010592898353934,0.024214271456003,0.053196243941784,0.055439382791519,0.053380776196718,0.027974201366305,0.03415397554636,0.033656150102615,0.010914196260273,0.022301085293293,0.026712939143181,0.043753683567047,0.020970087498426,0.023940958082676,0.016200300306082,0.068527534604073,0.027680523693562,0.010479137301445,0.067022174596786,0.046802800148726,0.010902133770287,0.019357085227966,0.035637877881527,0.015476047992706,0.015449845232069,0.021353533491492,0.012867156416178,0.010927023366094,0.037738624960184,0.011736640706658,0.047729846090078,0.048523604869843,0.012815431691706,0.016498524695635,0.026102770119905,0.030072931200266,0.031992629170418,0.038284294307232,0.043192036449909,0.039039373397827,0.034625567495823,0.043920375406742,0.028505340218544,0.02038530819118,0.041846714913845,0.023521039634943,0.012044919654727,0.031599812209606,0.033640407025814,0.017018580809236,0.017077509313822,0.020206686109304,0.032151538878679,0.026622451841831,0.027504114434123,0.022636668756604,0.011499907821417,0.019812365993857,0.066070064902306,0.021984338760376,0.019695779308677,0.029956623911858,0.044906362891197,0.035047091543674,0.03894155472517,0.01358700171113,0.020220873877406,0.044678565114737,0.028562860563397,0.018764859065413,0.026268620043993,0.059531018137932,0.026716902852058,0.032360211014748,0.0090821720659733,0.021966896951199,0.022448532283306,0.047690309584141,0.049360025674105,0.032392915338278,0.03735239803791,0.033105425536633,0.015010794624686,0.022964300587773,0.029675843194127,0.017518928274512,0.019460503011942,0.0096415746957064,0.014528624713421,0.02693516947329,0.019684728235006,0.041024155914783,0.02917543053627,0.027028933167458,0.033458326011896,0.026909051463008,0.025066070258617,0.041888438165188,0.053793989121914,0.015592973679304,0.025110624730587,0.018540777266026,0.019080739468336,0.040772341191769,0.023404326289892,0.01105610653758,0.015049433335662,0.027200998738408,0.024843156337738,0.016299678012729,0.018612578511238,0.023595008999109,0.042830385267735,0.030440403148532,0.018036724999547,0.02468940243125,0.024944351986051,0.0079009151086211,0.017885914072394,0.030814431607723,0.021674610674381,0.014887575060129,0.037731014192104,0.024777680635452,0.010464066639543,0.013388270512223,0.046645730733871,0.027974925935268,0.032525341957808,0.031183255836368,0.021992882713675,0.0085960626602173,0.023802511394024,0.017660070210695,0.039424348622561,0.038032867014408,0.026811083778739,0.0080283144488931,0.028583040460944,0.015716969966888,0.051085963845253,0.036777045577765,0.085687801241875,0.056441873311996,0.048931173980236,0.041882939636707,0.012820985168219,0.020394120365381,0.050642013549805,0.024753339588642,0.044617060571909,0.041763257235289,0.045127987861633,0.05261292308569,0.016947129741311,0.054039508104324,0.060893811285496,0.080142587423325,0.1478036493063,0.15185791254044,0.059106934815645,0.20461009442806,0.10256243497133,0.060992419719696,0.13922838866711,0.10427578538656,0.054743196815252,0.028864456340671,0.056542500853539,0.051645345985889,0.038403853774071,0.032259836792946,0.027360711246729,0.018695525825024,0.014485009945929,0.039347141981125,0.016487944871187,0.015242488123477,0.010170179419219,0.036757543683052,0.038320235908031,0.036130711436272,0.050025057047606,0.037824146449566,0.070137158036232,0.12462200969458,0.039454150944948,0.11490599811077,0.052629172801971,0.044377774000168,0.029020398855209,0.050213076174259,0.10608103126287,0.10672172904015,0.086488604545593,0.041657064110041,0.049645185470581,0.011865312233567,0.020876592025161,0.022468714043498,0.11479381471872,0.034316003322601,0.099579572677612,0.066057525575161,0.035380557179451,0.021681379526854,0.022693138569593,0.024014860391617,0.078985780477524,0.049152843654156,0.028498379513621,0.040761690586805,0.053066901862621,0.018097795546055,0.03537991642952,0.033535320311785,0.063694201409817,0.02461975440383,0.057502619922161,0.029313705861568,0.015010256320238,0.032219156622887,0.02513999119401,0.038407202810049,0.045505985617638,0.068662568926811,0.17805373668671,0.036415316164494,0.036124482750893,0.02597950398922,0.033369466662407,0.028431376442313,0.010832228697836,0.023398041725159,0.046705424785614,0.016800358891487,0.01609137840569,0.017581673339009,0.033748939633369,0.056601405143738,0.032829962670803,0.011799631640315,0.017283782362938,0.017749324440956,0.028564412146807,0.037726379930973,0.073289096355438,0.057724732905626,0.031313873827457,0.083936505019665,0.028698157519102,0.042548134922981,0.016971409320831,0.053549565374851,0.036218840628862,0.036919981241226,0.045952938497066,0.037803690880537,0.032677121460438,0.070196703076363,0.066963233053684,0.12248649448156,0.10431960970163,0.092024579644203,0.071797154843807,0.054262466728687,0.1163692176342,0.057925712317228,0.12463907897472,0.03990863263607,0.029911601915956,0.079950481653214,0.066041216254234,0.11099513620138,0.053027380257845,0.15480574965477,0.040555603802204,0.091405883431435,0.055857386440039,0.10549327731133,0.058419670909643,0.12313106656075,0.13856437802315,0.070485055446625,0.088455632328987,0.066805586218834,0.14537033438683,0.21154057979584,0.13543170690536,0.11521533131599,0.12684987485409,0.14253735542297,0.14421075582504,0.13751538097858,0.23881208896637,0.081130936741829,0.089795708656311,0.12980598211288,0.19832880795002,0.18971802294254,0.20860271155834,0.13810229301453,0.24975687265396,0.15039852261543,0.18774934113026,0.16657336056232,0.24029846489429,0.18726466596127,0.21001660823822,0.18848662078381,0.18499411642551,0.1223828792572,0.171700745821,0.097671255469322,0.12024268507957,0.099605113267899,0.18949072062969,0.14848937094212,0.1388945877552,0.21050381660461,0.19289870560169,0.1998635828495,0.21924649178982,0.18673756718636,0.12611809372902,0.1199197769165,0.096636474132538,0.082755230367184,0.090795412659645,0.10653807222843,0.090470254421234,0.17942808568478,0.13484908640385,0.057898014783859,0.12419292330742,0.1873371899128,0.14230987429619,0.15891082584858,0.16485910117626,0.16703426837921,0.17686614394188,0.09272289276123,0.15750057995319,0.07286648452282,0.073865324258804,0.08835693448782,0.073903605341911,0.033856317400932,0.082424163818359,0.05926202237606,0.11304119229317,0.071784660220146,0.063713178038597,0.072037860751152,0.040800504386425,0.042695797979832,0.050696823745966,0.03211947530508,0.016689352691174,0.020244020968676,0.042749747633934,0.069072380661964,0.041328310966492,0.031329587101936,0.06475530564785,0.046945098787546,0.051095519214869,0.056945558637381,0.066171646118164,0.057856410741806,0.071835197508335,0.076435051858425,0.029048657044768,0.029589027166367,0.048899941146374,0.05228665471077,0.056788422167301,0.069125063717365,0.11515738815069,0.044186178594828,0.03674728795886,0.033651806414127,0.031298287212849,0.031492467969656,0.039356656372547,0.01506210770458,0.044033974409103,0.021436220034957,0.038507163524628,0.038396313786507,0.025633100420237,0.036373872309923,0.030905807390809,0.01812631264329,0.026989825069904,0.018699698150158,0.033735759556293,0.038781147450209,0.030375499278307,0.01739839464426,0.0083630215376616,0.03617449849844,0.020014194771647,0.041205357760191,0.022866891697049,0.034650713205338,0.021718917414546,0.039138831198215,0.036145195364952,0.014252942986786,0.018751615658402,0.040528856217861,0.067214518785477,0.079299584031105,0.029272375628352,0.040211543440819,0.020175579935312,0.061694644391537,0.0450937487185,0.089370787143707,0.02781424485147,0.059874806553125,0.046382628381252,0.021902676671743,0.0301777664572,0.036128491163254,0.028422934934497,0.028137464076281,0.018226929008961,0.035513695329428,0.024207521229982,0.020537309348583,0.033085621893406,0.046197459101677,0.040737874805927,0.024825364351273,0.031542267650366,0.013455570675433,0.027181634679437,0.026101076975465,0.028823954984546,0.037243351340294,0.01795600913465,0.037444651126862,0.021382551640272,0.032741330564022,0.031880438327789,0.073104664683342,0.018152426928282,0.04477010294795,0.026258680969477,0.040215827524662,0.045334093272686,0.036802239716053,0.037800721824169,0.035561271011829,0.069662824273109,0.033346198499203,0.044991359114647,0.023142375051975,0.039794199168682,0.041222214698792,0.025573443621397,0.028003381565213,0.028513427823782,0.017054228112102,0.020129326730967,0.027358788996935,0.02623057924211,0.012235853821039,0.027381518855691,0.032303240150213,0.023005187511444,0.057872943580151,0.044783249497414,0.040318619459867,0.028588492423296,0.026900302618742,0.024156007915735,0.036738090217113,0.034210115671158,0.036835812032223,0.022824458777905,0.032638978213072,0.038748502731323,0.064609348773956,0.018488112837076,0.05224247649312,0.037671484053135,0.070118069648743,0.034630171954632,0.026109721511602,0.038698785007,0.041842199862003,0.045661561191082,0.03583637624979,0.028311111032963,0.022952057421207,0.049900110810995,0.040361493825912,0.038278743624687,0.056007064878941,0.021465765312314,0.02645199559629,0.071145795285702,0.050112068653107,0.028675084933639,0.015689305961132,0.017644643783569,0.019205899909139,0.010327600874007,0.022848671302199,0.028993651270866,0.031040817499161,0.036724265664816,0.031320221722126,0.047466091811657,0.024182653054595,0.036921206861734,0.036871932446957,0.035583503544331,0.038371466100216,0.1039669290185,0.044082500040531,0.090596318244934,0.055719774216413,0.016466494649649,0.019434170797467,0.059501968324184,0.035032741725445,0.021101562306285,0.035734847187996,0.092135608196259,0.045964796096087,0.05977126210928,0.024131922051311,0.031428840011358,0.034210603684187,0.045466557145119,0.036871142685413,0.024640418589115,0.022964397445321,0.077919624745846,0.078139401972294,0.068096846342087,0.069414265453815,0.084182128310204,0.050563279539347,0.025635020807385,0.049566898494959,0.13851961493492,0.045052342116833,0.076566256582737,0.066569499671459,0.046119272708893,0.082000955939293,0.032109510153532,0.023525765165687,0.028495371341705,0.017985168844461,0.041494995355606,0.040848575532436,0.05767796933651,0.069183863699436,0.11817803233862,0.064897954463959,0.011250504292548,0.06896023452282,0.053203970193863,0.066588640213013,0.073940947651863,0.10039830207825,0.10360457003117,0.15024384856224,0.22806069254875,0.064197152853012,0.025758188217878,0.020641762763262,0.066193386912346,0.10159090906382,0.074273079633713,0.076045632362366,0.10645075887442,0.11572600901127,0.063922256231308,0.050469890236855,0.077688463032246,0.14970982074738,0.10811365395784,0.10515165328979,0.054496310651302,0.14129050076008,0.080414861440659,0.066560059785843,0.11342612653971,0.040518820285797,0.067753121256828,0.12587037682533,0.14404462277889,0.24100238084793,0.30773961544037,0.20712608098984,0.23014548420906,0.16009256243706,0.1103798225522,0.073195070028305,0.028437463566661,0.02548797801137,0.029530663043261,0.021056901663542,0.030593290925026,0.13073980808258,0.15295423567295,0.084426403045654,0.14000472426414,0.10734175145626,0.058123350143433,0.12116006016731,0.058455511927605,0.035826381295919,0.043581087142229,0.071956872940063,0.10815749317408,0.045544154942036,0.055481970310211,0.115424066782,0.077344916760921,0.15902614593506,0.1432563662529,0.25013488531113,0.14621107280254,0.1052511036396,0.059897255152464,0.034573879092932,0.055915474891663,0.11769490689039,0.12627625465393,0.13464722037315,0.14352843165398,0.087481036782265,0.075288571417332,0.16231414675713,0.049124911427498,0.063160464167595,0.11935929208994,0.15251301229,0.18172970414162,0.10406954586506,0.048716627061367,0.075553581118584,0.05562711879611,0.10410746186972,0.024342693388462,0.013299666345119,0.033629953861237,0.060509622097015,0.16450209915638,0.091301053762436,0.098435446619987,0.029021928086877,0.023383462801576,0.030683903023601,0.08854990452528,0.040739711374044,0.10500445961952,0.047851011157036,0.033888418227434,0.043792236596346,0.044906005263329,0.017323572188616,0.037724606692791,0.022844739258289,0.018295474350452,0.015283371321857,0.035014111548662,0.020837491378188,0.039003189653158,0.024850280955434,0.0089221950620413,0.020123146474361,0.021175991743803,0.025435302406549,0.067580506205559,0.032457310706377,0.10214301943779,0.098714157938957,0.035044822841883,0.065978080034256,0.053633891046047,0.039075009524822,0.079123273491859,0.095955833792686,0.04017062112689,0.052585806697607,0.024555861949921,0.024508979171515,0.02870892547071,0.039918817579746,0.068793304264545,0.055537551641464,0.026010513305664,0.035310763865709,0.028585521504283,0.076356664299965,0.017543189227581,0.10848549753428,0.031199757009745,0.040378741919994,0.019984100013971,0.024457696825266,0.024902105331421,0.037342049181461,0.030700439587235,0.037600949406624,0.022283017635345,0.073739767074585,0.043892603367567,0.043219849467278,0.039096049964428,0.045548349618912,0.047243498265743,0.1296674311161,0.061801090836525,0.032101977616549,0.046481788158417,0.050522569566965,0.065072141587734,0.033077374100685,0.03515387326479,0.033382307738066,0.078081324696541,0.04946993291378,0.074245780706406,0.029530484229326,0.023265607655048,0.02011539041996,0.020263180136681,0.013172578066587,0.015951998531818,0.020306702703238,0.034723989665508,0.038623295724392,0.029208887368441,0.051808670163155,0.068646684288979,0.031003672629595,0.02522854693234,0.016123179346323,0.017894923686981,0.056130316108465,0.048980087041855,0.03965912014246,0.040330056101084,0.027130890637636,0.027839500457048,0.020411357283592,0.016411058604717,0.054703153669834,0.033214319497347,0.042386639863253,0.043823063373566,0.027392847463489,0.01595152541995,0.032105322927237,0.016042055562139,0.038885947316885,0.012507762759924,0.02741439640522,0.071219809353352,0.040842346847057,0.015501426532865,0.04249082505703,0.030438251793385,0.048372883349657,0.034414250403643,0.035044185817242,0.050725638866425,0.044631466269493,0.045438654720783,0.041130725294352,0.051309358328581,0.026891389861703,0.018676334992051,0.072113141417503,0.02586061693728,0.017572538927197,0.021759061142802,0.029032239690423,0.015246286988258,0.042332701385021,0.022521339356899,0.025006568059325,0.041740737855434,0.024718748405576,0.032654598355293,0.051525458693504,0.021264631301165,0.020244270563126,0.026939567178488,0.041824825108051,0.058975964784622,0.050699237734079,0.024354685097933,0.032786514610052,0.039206102490425,0.01667632162571,0.025647971779108,0.017725691199303,0.024617003276944,0.040232233703136,0.025824576616287,0.035132233053446,0.022986218333244,0.03869553655386,0.015791561454535,0.028043100610375,0.020808719098568,0.018525119870901,0.033362533897161,0.053854081779718,0.029151739552617,0.016698637977242,0.020790878683329,0.061613544821739,0.027375498786569,0.019012218341231,0.026486175134778,0.018631391227245,0.017335683107376,0.047435440123081,0.081421539187431,0.048315837979317,0.010836578905582,0.01253429800272,0.021252010017633,0.010251019150019,0.031158084049821,0.016655754297972,0.042132880538702,0.025104995816946,0.032195158302784,0.029923919588327,0.017041146755219,0.014513827860355,0.024971302598715,0.027277989313006,0.021479595452547,0.020237375050783,0.024585485458374,0.010018075816333,0.019572300836444,0.01269767805934,0.022935217246413,0.066096141934395,0.034747205674648,0.020810371264815,0.033985141664743,0.030035577714443,0.024093125015497,0.03950435295701,0.050398703664541,0.024107607081532,0.02531717531383,0.034654255956411,0.015548900701106,0.028214924037457,0.021908350288868,0.03162332624197,0.031302336603403,0.030654028058052,0.033588707447052,0.02890383452177,0.048434242606163,0.08546270430088,0.027047414332628,0.038355998694897,0.06298390775919,0.024917885661125,0.030866730958223,0.024068986997008,0.065876677632332,0.064911991357803,0.039864104241133,0.037433430552483,0.021847555413842,0.028473194688559,0.035541854798794,0.02456958219409,0.01966686360538,0.019441725686193,0.050462655723095,0.042487248778343,0.015061682090163,0.030569519847631,0.016075575724244,0.063758701086044,0.037583060562611,0.018731478601694,0.021741610020399,0.022660883143544,0.023765753954649,0.02261259406805,0.019892795011401,0.024253973737359,0.029076259583235,0.02241574972868,0.010231448337436,0.044734224677086,0.020364969968796,0.043043471872807,0.041126526892185,0.063521787524223,0.034194838255644,0.02529413625598,0.011326966807246,0.016751989722252,0.038811959326267,0.025564374402165,0.019218076020479,0.037291869521141,0.036714367568493,0.026979483664036,0.02702671289444,0.046652756631374,0.0065833050757647,0.028704781085253,0.025530003011227,0.018334673717618,0.028105441480875,0.02467854693532,0.028210543096066,0.023806877434254,0.057363100349903,0.036094136536121,0.028406966477633,0.037309892475605,0.021374922245741,0.016650978475809,0.025236461311579,0.025634862482548,0.020205110311508,0.030020946636796,0.026129646226764,0.010246154852211,0.02905985340476,0.025028858333826,0.011905232444406,0.027448490262032,0.033381946384907,0.026177503168583,0.026032337918878,0.024471905082464,0.019115939736366,0.038163654506207,0.032881379127502,0.051548052579165,0.016619609668851,0.012678801082075,0.024894684553146,0.018581915646791,0.025841064751148,0.025296106934547,0.025354739278555,0.033149234950542,0.10550883412361,0.056971993297338,0.044710382819176,0.021683879196644,0.063870161771774,0.032872457057238,0.051330082118511,0.062851391732693,0.11106702685356,0.067840427160263,0.061800371855497,0.026755003258586,0.054999634623528,0.047656632959843,0.051580131053925,0.012332088313997,0.014320844784379,0.071875549852848,0.06956647336483,0.078984797000885,0.036862440407276,0.042891081422567,0.026784628629684,0.02158111333847,0.062602564692497,0.039075203239918,0.02173095010221,0.043781168758869,0.019365381449461,0.071787789463997,0.028075555339456,0.026800844818354,0.014676121994853,0.043332740664482,0.035408478230238,0.035826675593853,0.054458659142256,0.1150140017271,0.036873199045658,0.019512748345733,0.035971831530333,0.079141154885292,0.074646890163422,0.041111268103123,0.041837990283966,0.075243167579174,0.055057123303413,0.09952549636364,0.10170955210924,0.044406980276108,0.041166361421347,0.056176237761974,0.039081215858459,0.020816804841161,0.062209155410528,0.048482343554497,0.09895434230566,0.045744702219963,0.062824323773384,0.055179908871651,0.076944217085838,0.047515735030174,0.048381838947535,0.051481526345015,0.15888123214245,0.07039251178503,0.033745266497135,0.11879927664995,0.12831008434296,0.11723122000694,0.16575734317303,0.03728050366044,0.057629399001598,0.080788344144821,0.099617645144463,0.10271122306585,0.12886229157448,0.022034941241145,0.028794407844543,0.090170800685883,0.14464330673218,0.040912933647633,0.030035648494959,0.030359860509634,0.047058522701263,0.072644911706448,0.094243951141834,0.050655957311392,0.029269944876432,0.019302301108837,0.023904539644718,0.043335855007172,0.058053288608789,0.17087958753109,0.053223099559546,0.1034155189991,0.048922307789326,0.073072299361229,0.199358984828,0.087323121726513,0.015972452238202,0.031894072890282,0.11021015048027,0.11439184099436,0.065890192985535,0.11362901329994,0.0744504109025,0.054515399038792,0.038370743393898,0.036702156066895,0.046829678118229,0.037613574415445,0.034682299941778,0.023552363738418,0.025620339438319,0.067072421312332,0.021017657592893,0.026322375983,0.026576826348901,0.019959652796388,0.024661041796207,0.020284224301577,0.031205743551254,0.075325094163418,0.053412906825542,0.016202008351684,0.037242460995913,0.032951697707176,0.042031392455101,0.034635458141565,0.050465874373913,0.021620031446218,0.026721656322479,0.035980429500341,0.01364460028708,0.0099438624456525,0.03534871712327,0.023373702540994,0.055180981755257,0.093282341957092,0.067799970507622,0.021671686321497,0.027577757835388,0.014907900243998,0.080217666924,0.035076640546322,0.028033882379532,0.012070651166141,0.023540277034044,0.014960650354624,0.027073640376329,0.019999613985419,0.034712232649326,0.028284812346101,0.019028306007385,0.02730006352067,0.023869857192039,0.0088125485926867,0.01636816188693,0.035333134233952,0.02559688128531,0.058119118213654,0.046483606100082,0.02956367097795,0.018290063366294,0.036458633840084,0.030933383852243,0.026343498378992,0.018903462216258,0.02512881718576,0.018232773989439,0.021160673350096,0.022157248109579,0.027985483407974,0.019410453736782,0.021608147770166,0.043270662426949,0.019191993400455,0.009044068865478,0.026041189208627,0.029284562915564,0.03611246496439,0.021202251315117,0.021832481026649,0.028139360249043,0.019630471244454,0.029296472668648,0.044446293264627,0.011781482025981,0.015501324087381,0.026015974581242,0.018218759447336,0.025214476510882,0.022515321150422,0.018496176227927,0.0088714491575956,0.040394492447376,0.025172550231218,0.020289544016123,0.023424502462149,0.026263743638992,0.034785088151693,0.030056923627853,0.015827063471079,0.0074995532631874,0.034672699868679,0.028969462960958,0.018108574673533,0.016794005408883,0.015701983124018,0.017283041030169,0.015013784170151,0.022353999316692,0.020794082432985,0.032971423119307,0.026999175548553,0.013723402284086,0.01562855578959,0.019708769395947,0.018485190346837,0.030987586826086,0.048540137708187,0.034045942127705,0.0070655960589647,0.036248534917831,0.014265505596995,0.020078830420971,0.020522683858871,0.023599861189723,0.02382530644536,0.02201247215271,0.031674686819315,0.020007859915495,0.038767501711845,0.01385979168117,0.025643471628428,0.050684463232756,0.016334105283022,0.011234860867262,0.024380004033446,0.019067909568548,0.015415852889419,0.031209196895361,0.021548319607973,0.019146986305714,0.010364461690187,0.014257210306823,0.022403966635466,0.0098255705088377,0.025387044996023,0.028660731390119,0.01908864825964,0.043544977903366,0.032868776470423,0.056680556386709,0.0074542765505612,0.038382362574339,0.025807585567236,0.03660698607564,0.025940168648958,0.069858327507973,0.065385162830353,0.074226811528206,0.029382463544607,0.01875420473516,0.041917756199837,0.013371907174587,0.010745984502137,0.020891794934869,0.010204069316387,0.045805647969246,0.030578628182411,0.011372469365597,0.041949771344662,0.026631029322743,0.025553634390235,0.022237163037062,0.012332253158092,0.014568727463484,0.049037951976061,0.027553414925933,0.025067275390029,0.016750672832131,0.019364448264241,0.015639454126358,0.013909344561398,0.04103959351778,0.030549241229892,0.035743728280067,0.01167724840343,0.017595946788788,0.025523904711008,0.019617155194283,0.020458502694964,0.033295575529337,0.017380207777023,0.021492745727301,0.030943000689149,0.050580449402332,0.013804122805595,0.014024455100298,0.0064724814146757,0.018308645114303,0.019320871680975,0.014757305383682,0.019208360463381,0.024597112089396,0.030066944658756,0.026455361396074,0.037839397788048,0.032453507184982,0.049965508282185,0.013452209532261,0.017400059849024,0.020052313804626,0.012032117694616,0.036052815616131,0.027814101427794,0.024792823940516,0.018259227275848,0.014323596842587,0.016189318150282,0.018913887441158,0.01664350181818,0.025185398757458,0.014976251870394,0.02928407676518,0.015914293006063,0.039270587265491,0.030126430094242,0.022134117782116,0.0076352362520993,0.01888819038868,0.030307315289974,0.053219616413116,0.044106908142567,0.025749024003744,0.010201223194599,0.023735363036394,0.036544114351273,0.0090456707403064,0.0085931355133653,0.024279469624162,0.032092273235321,0.022914700210094,0.020908476784825,0.028928989544511,0.023920595645905,0.019558478146791,0.043071158230305,0.037170685827732,0.020083051174879,0.031639575958252,0.05770405381918,0.061541371047497,0.019142184406519,0.022179074585438,0.022663785144687,0.025567166507244,0.045924104750156,0.045107424259186,0.016927383840084,0.021150734275579,0.01278218626976,0.075830727815628,0.030418165028095,0.036995533853769,0.021536413580179,0.038079127669334,0.034332513809204,0.032472603023052,0.013405621051788,0.039354003965855,0.039873242378235,0.045058906078339,0.026935447007418,0.050803311169147,0.02547999098897,0.017652137205005,0.027108818292618,0.039261247962713,0.047446504235268,0.037586037069559,0.058780819177628,0.046161856502295,0.040703300386667,0.055610563606024,0.073866739869118,0.054438527673483,0.052425626665354,0.056045945733786,0.055129442363977,0.03555753827095,0.056862842291594,0.084973394870758,0.025479216128588,0.038025178015232,0.042408514767885,0.028363659977913,0.045210659503937,0.063026860356331,0.067307963967323,0.0481843277812,0.067826434969902,0.039265364408493,0.044693522155285,0.085047632455826,0.11238916218281,0.084102034568787,0.061953157186508,0.086718514561653,0.065299063920975,0.067619703710079,0.03482161462307,0.082648232579231,0.14147509634495,0.078480958938599,0.10745011270046,0.091609843075275,0.13349163532257,0.064917333424091,0.044886585325003,0.074961639940739,0.051531068980694,0.045725479722023,0.04790274053812,0.068725228309631,0.084902808070183,0.02974035218358,0.064643166959286,0.032482326030731,0.075747653841972,0.04917499423027,0.027825841680169,0.036726877093315,0.055726237595081,0.042752865701914,0.013614256866276,0.044098544865847,0.077223896980286,0.15634182095528,0.06737694889307,0.043733332306147,0.065318152308464,0.039467193186283,0.073220141232014,0.08120858669281,0.035891942679882,0.030344732105732,0.040736295282841,0.046351552009583,0.023610195145011,0.058245465159416,0.046719700098038,0.099497996270657,0.055210091173649,0.022217120975256,0.053744092583656,0.018315464258194,0.019723199307919,0.025233745574951,0.039708208292723,0.021974567323923,0.022347072139382,0.025190504267812,0.014875893481076,0.025914870202541,0.024949926882982,0.054603438824415,0.090374387800694,0.035339828580618,0.042488321661949,0.068911150097847,0.034424521028996,0.022296376526356,0.033209353685379,0.020694559440017,0.029682336375117,0.028023840859532,0.050194472074509,0.032352909445763,0.055832713842392,0.028375759720802,0.0097439289093018,0.041582211852074,0.036150522530079,0.031690001487732,0.021832618862391,0.021770339459181,0.024085253477097,0.016264535486698,0.030870616436005,0.022934403270483,0.028670242056251,0.038015305995941,0.034106705337763,0.038709562271833,0.032800428569317,0.026628425344825,0.016110345721245,0.022651717066765,0.055739056318998,0.043711580336094,0.027671504765749,0.035199984908104,0.045763805508614,0.026257734745741,0.016462659463286,0.036554999649525,0.012919844128191,0.031479761004448,0.018271300941706,0.040099542587996,0.026268089190125,0.042670972645283,0.024220744147897,0.021402647718787,0.019816782325506,0.020550888031721,0.024070013314486,0.022214129567146,0.054256618022919,0.034065220504999,0.02165387198329,0.021806754171848,0.016296939924359,0.024088688194752,0.024079866707325,0.025280250236392,0.028533583506942,0.029187310487032,0.03270024061203,0.039532408118248,0.038109600543976,0.029629750177264,0.0180643517524,0.017507452517748,0.021650198847055,0.010188883170485,0.01621981151402,0.022704590111971,0.018641233444214,0.013816304504871,0.035641837865114,0.012753224000335,0.031696356832981,0.015500148758292,0.060550816357136,0.05069313198328,0.031557902693748,0.018652657046914,0.025879045948386,0.086545720696449,0.039943113923073,0.035673044621944,0.020443048328161,0.02851901948452,0.013739274814725,0.010404244065285,0.02406907454133,0.028116177767515,0.046598792076111,0.016344267874956,0.018167363479733,0.018708484247327,0.014742771163583,0.035083889961243,0.03966499119997,0.02445406652987,0.020621104165912,0.03476732596755,0.013025367632508,0.02698065713048,0.032026752829552,0.025959149003029,0.048727955669165,0.025115307420492,0.016687415540218,0.02715377509594,0.0085835978388786,0.02131325006485,0.026945674791932,0.034515932202339,0.031349241733551,0.018287420272827,0.027899350970984,0.047664951533079,0.014617605134845,0.012649390846491,0.016733126714826,0.0084573570638895,0.016934994608164,0.053618025034666,0.042924895882607,0.024504600092769,0.031580194830894,0.070662930607796,0.012585416436195,0.025996003299952,0.025073356926441,0.02171734161675,0.037458553910255,0.0178092867136,0.034110009670258,0.027101662009954,0.05986649915576,0.030693517997861,0.023694697767496,0.012402570806444,0.024371765553951,0.013866016641259,0.018814973533154,0.023570287972689,0.014418272301555,0.032173573970795,0.024988207966089,0.018860317766666,0.022261507809162,0.022558778524399,0.036170952022076,0.02320515550673,0.042655386030674,0.035389117896557,0.059348657727242,0.055881001055241,0.030072538182139,0.011313268914819,0.012520475313067,0.011480403132737,0.032531820237637,0.042656868696213,0.019395088776946,0.041966147720814,0.018210589885712,0.028612593188882,0.018610116094351,0.020101599395275,0.030587488785386,0.039924219250679,0.026601543650031,0.038334392011166,0.016971245408058,0.038671791553497,0.013079607859254,0.014691945165396,0.014086557552218,0.018477752804756,0.022756777703762,0.015312113799155,0.012480270117521,0.030543133616447,0.026167280972004,0.017362566664815,0.015382767654955,0.030693836510181,0.053443238139153,0.016474556177855,0.012888757511973,0.029277220368385,0.021509230136871,0.030293900519609,0.040619365870953,0.034735377877951,0.025743776932359,0.041190318763256,0.024447295814753,0.011510553769767,0.016068380326033,0.019002974033356,0.036479666829109,0.004012047778815,0.015719104558229,0.021816937252879,0.017803389579058,0.016735645011067,0.021965656429529,0.017091292887926,0.020883053541183,0.022144222632051,0.031537547707558,0.022823702543974,0.021995570510626,0.040259689092636,0.024578899145126,0.04737601429224,0.028054311871529,0.046664081513882,0.056372676044703,0.059513609856367,0.03869953006506,0.021827407181263,0.023531761020422,0.022998262196779,0.062150325626135,0.02503801509738,0.038027700036764,0.029675994068384,0.035429526120424,0.042958103120327,0.077751494944096,0.025402721017599,0.088455587625504,0.057494454085827,0.04209466278553,0.044913444668055,0.025388523936272,0.032828480005264,0.036517828702927,0.035232044756413,0.027043092995882,0.022239098325372,0.070936135947704,0.055363811552525,0.017310436815023,0.0093916859477758,0.05598246306181,0.063365422189236,0.065893076360226,0.068619608879089,0.061237536370754,0.055630929768085,0.035998407751322,0.030145497992635,0.053539648652077,0.03280570730567,0.090855151414871,0.044872112572193,0.059495411813259,0.029938187450171,0.013773016631603,0.019551252946258,0.014349640347064,0.031725887209177,0.037280216813087,0.029405310750008,0.040683288127184,0.032301507890224,0.058120336383581,0.054198071360588,0.051998525857925,0.086357593536377,0.021373655647039,0.04167715460062,0.036211758852005,0.033235631883144,0.034994799643755,0.034008119255304,0.020817786455154,0.032437287271023,0.025538925081491,0.011074529960752,0.023426624014974,0.017882214859128,0.016030475497246,0.026038954034448,0.0082581918686628,0.016834245994687,0.021673776209354,0.018395148217678,0.023627042770386,0.010437780991197,0.013396300375462,0.0091140531003475,0.028619090095162,0.091045573353767,0.068212866783142,0.082043364644051,0.075706094503403,0.026062753051519,0.023395894095302,0.035383991897106,0.042733170092106,0.04947617277503,0.011863841675222,0.016370255500078,0.032868050038815,0.054203078150749,0.04420280456543,0.049888424575329,0.043624803423882,0.045832559466362,0.01256120018661,0.046025644987822,0.030387979000807,0.098339512944221,0.083060346543789,0.06447622179985,0.070843733847141,0.027048926800489,0.075118698179722,0.023832693696022,0.0061206859536469,0.021035376936197,0.025049567222595,0.028116768226027,0.024875726550817,0.032133817672729,0.023069534450769,0.03380598500371,0.024089872837067,0.025716293603182,0.13155642151833,0.056156739592552,0.025849239900708,0.030980380252004,0.085201263427734,0.086244076490402,0.051090877503157,0.052780739963055,0.057599510997534,0.095227301120758,0.035058416426182,0.040819492191076,0.038740262389183,0.0064440472051501,0.038193747401237,0.042748019099236,0.023740695789456,0.061061315238476,0.038322627544403,0.041562937200069,0.057499013841152,0.070319570600986,0.058491107076406,0.063856974244118,0.087708003818989,0.05019798502326,0.045521751046181,0.10142937302589,0.047780990600586,0.095225997269154,0.083253383636475,0.026394939050078,0.075552642345428,0.064042240381241,0.029039684683084,0.10105261206627,0.05437670648098,0.04724182933569,0.029993861913681,0.03522739186883,0.015293958596885,0.017485985532403,0.026058230549097,0.014375358819962,0.034884840250015,0.026332598179579,0.11478453874588,0.036310948431492,0.018149089068174,0.029148546978831,0.038730606436729,0.033091273158789,0.016479406505823,0.049510754644871,0.05787480995059,0.028063125908375,0.02440676279366,0.023679658770561,0.015216583386064,0.036255683749914,0.03635485470295,0.081029757857323,0.043405517935753,0.030788376927376,0.044734332710505,0.025227544829249,0.049280300736427,0.017646811902523,0.028555581346154,0.019676115363836,0.032115414738655,0.01633539609611,0.023221496492624,0.049633212387562,0.061864778399467,0.044009380042553,0.027985855937004,0.080901235342026,0.027696769684553,0.022131368517876,0.039144545793533,0.026043416932225,0.024957964196801,0.027042338624597,0.061338856816292,0.053009584546089,0.025519041344523,0.025627624243498,0.01852198317647,0.010423507541418,0.028585013002157,0.033296443521976,0.023846847936511,0.032055221498013,0.0092560099437833,0.037234470248222,0.044939260929823,0.049260348081589,0.016490321606398,0.028947265818715,0.026452880352736,0.023088483139873,0.019547000527382,0.016236234456301,0.018049217760563,0.022527799010277,0.02341265976429,0.030533634126186,0.04620086401701,0.040880311280489,0.056946478784084,0.034301288425922,0.020141918212175,0.028479032218456,0.049080945551395,0.046132236719131,0.026620723307133,0.053487315773964,0.0087423687800765,0.024912394583225,0.039859633892775,0.018105624243617,0.040292419493198,0.016702968627214,0.017631486058235,0.02784482575953,0.016761647537351,0.024724561721087,0.016327857971191,0.011379227042198,0.069028869271278,0.057125650346279,0.063131242990494,0.05431417003274,0.042556371539831,0.038461372256279,0.019460048526525,0.022904770448804,0.018919479101896,0.024887155741453,0.042805705219507,0.021580141037703,0.02485073171556,0.028227791190147,0.034276343882084,0.032027810811996,0.017600813880563,0.034572146832943,0.039250355213881,0.049511224031448,0.026827992871404,0.020215069875121,0.030837740749121,0.024210285395384,0.027816984802485,0.030313238501549,0.034945860505104,0.043360326439142,0.022902423515916,0.050638519227505,0.014147209003568,0.016820210963488,0.010071448981762,0.023452177643776,0.035897091031075,0.023071270436049,0.027967233210802,0.010245759040117,0.027013411745429,0.019301671534777,0.037724640220404,0.013623857870698,0.037042055279016,0.023602014407516,0.02724215388298,0.030476918444037,0.016775846481323,0.020987886935472,0.04864801838994,0.029217042028904,0.057603865861893,0.032359287142754,0.028524328023195,0.033776320517063,0.026487004011869,0.021095335483551,0.030914325267076,0.019892210140824,0.042491525411606,0.022664738819003,0.022597938776016,0.02946057729423,0.016663504764438,0.032027304172516,0.023636795580387,0.030667793005705,0.053392164409161,0.04748671874404,0.031856015324593,0.030745182186365,0.029545968398452,0.025497689843178,0.072847962379456,0.02964742667973,0.029547249898314,0.020121805369854,0.018118556588888,0.021356523036957,0.021149560809135,0.022159477695823,0.020650390535593,0.019817773252726,0.027400430291891,0.052390962839127,0.015524270944297,0.027411911636591,0.028508992865682,0.060794748365879,0.024982009083033,0.044960480183363,0.068441987037659,0.027999583631754,0.0089180003851652,0.010307593271136,0.02319473400712,0.026476472616196,0.031171245500445,0.05525416135788,0.032333351671696,0.024249223992229,0.040571697056293,0.026709232479334,0.043893210589886,0.0093567315489054,0.026315631344914,0.047067884355783,0.043971382081509,0.040107600390911,0.032580602914095,0.022347876802087,0.036753349006176,0.020054791122675,0.044331781566143,0.053057849407196,0.018993426114321,0.015384963713586,0.010803195647895,0.04020594060421,0.049370788037777,0.015800394117832,0.0090429950505495,0.064263939857483,0.023661371320486,0.028064429759979,0.03643511235714,0.0088707040995359,0.020387217402458,0.040437027812004,0.017753079533577,0.026334254071116,0.032930862158537,0.029092749580741,0.030347405001521,0.038819756358862,0.021764978766441,0.024094089865685,0.04295114800334,0.023910872638226,0.045375868678093,0.026890099048615,0.044625245034695,0.035327233374119,0.036008350551128,0.033675089478493,0.013326531276107,0.037566222250462,0.015532930381596,0.053759399801493,0.035945240408182,0.072120428085327,0.043298479169607,0.022862128913403,0.033308915793896,0.040655639022589,0.047165125608444,0.040855020284653,0.022643208503723,0.040373038500547,0.021064005792141,0.024849720299244,0.018629733473063,0.041955843567848,0.027841364964843,0.014258841052651,0.031073339283466,0.033881351351738,0.03487715870142,0.031705040484667,0.022197693586349,0.015806924551725,0.034882083535194,0.023022264242172,0.054566372185946,0.011260996572673,0.018024493008852,0.01165213342756,0.040961924940348,0.053984299302101,0.033527813851833,0.03170320391655,0.015130156651139,0.030039321631193,0.033953379839659,0.026123521849513,0.062802672386169,0.029757302254438,0.03080970980227,0.019500073045492,0.021608043462038,0.022268015891314,0.021248821169138,0.032995119690895,0.027495075017214,0.028798464685678,0.02072249352932,0.026251582428813,0.016833662986755,0.018781714141369,0.024283662438393,0.025602791458368,0.026166420429945,0.020456308498979,0.034954555332661,0.014018484391272,0.007167462259531,0.025271728634834,0.019671596586704,0.025858275592327,0.033645883202553,0.030991923063993,0.048804514110088,0.010498747229576,0.10615599155426,0.014870472252369,0.039892513304949,0.074214071035385,0.03959770873189,0.014189444482327,0.011862630024552,0.054545808583498,0.094140142202377,0.045368112623692,0.061242137104273,0.049052469432354,0.018293838948011,0.020490106195211,0.0410196185112,0.052848808467388,0.038447543978691,0.019251856952906,0.01779018342495,0.0058692134916782,0.012471782043576,0.035023622214794,0.050651162862778,0.050790943205357,0.044608410447836,0.0085933310911059,0.02496138587594,0.018180357292295,0.03362737596035,0.030419293791056,0.026105284690857,0.046895381063223,0.064735308289528,0.027931934222579,0.029189687222242,0.06351151317358,0.038490403443575,0.039457097649574,0.026099573820829,0.02476017922163,0.079533308744431,0.081630617380142,0.055025272071362,0.038336429744959,0.078275561332703,0.044932678341866,0.015990886837244,0.024281656369567,0.022404059767723,0.022211093455553,0.015114737674594,0.019730811938643,0.010582066141069,0.017261553555727,0.0093961097300053,0.027752043679357,0.016921672970057,0.0089944563806057,0.0034393339883536,0.0098470384255052,0.011422850191593,0.026536578312516,0.011272032745183,0.014293247833848,0.014300474897027,0.0091826040297747,0.014012982137501,0.032656438648701,0.012917028740048,0.024979095906019,0.014284145087004,0.034735355526209,0.030401617288589,0.027147116139531,0.010249014012516,0.036422990262508,0.013381883502007,0.032531168311834,0.025849629193544,0.016900297254324,0.019465163350105,0.022528406232595,0.043493308126926,0.030229916796088,0.030384559184313,0.033081017434597,0.073907300829887,0.035004749894142,0.026964582502842,0.033810205757618,0.025702571496367,0.023270217701793,0.071518659591675,0.076985746622086,0.058231815695763,0.039201006293297,0.025340087711811,0.036297265440226,0.027358569204807,0.028185494244099,0.025555372238159,0.0097757587209344,0.017641954123974,0.052096247673035,0.034108817577362,0.022987596690655,0.029202738776803,0.031304303556681,0.057806767523289,0.080724865198135,0.074821770191193,0.034468129277229,0.030518300831318,0.054779924452305,0.033840589225292,0.032283872365952,0.056635767221451,0.017867103219032,0.050467554479837,0.059508986771107,0.089039996266365,0.068414323031902,0.036380641162395,0.035039514303207,0.021563824266195,0.057277001440525,0.039646718651056,0.02899769321084,0.086084179580212,0.018255278468132,0.045153811573982,0.017894651740789,0.012745412066579,0.024459909647703,0.025477427989244,0.01323607750237,0.014552291482687,0.014962797984481,0.015189553610981,0.01680713146925,0.023558665066957,0.0093038529157639,0.037002213299274,0.044530279934406,0.04654486477375,0.014867638237774,0.027606861665845,0.030643235892057,0.049426637589931,0.042778685688972,0.011820947751403,0.011907208710909,0.045804761350155,0.028409518301487,0.045256044715643,0.030836625024676,0.0073516461998224,0.024644117802382,0.037257324904203,0.023420676589012,0.010958321392536,0.067393317818642,0.043244197964668,0.018071128055453,0.028186233714223,0.026969796046615,0.049833126366138,0.03215453773737,0.084428153932095,0.032200537621975,0.023837642744184,0.024839907884598,0.027566067874432,0.019283782690763,0.025951769202948,0.041013617068529,0.03046851977706,0.017932269722223,0.010373521596193,0.010640230029821,0.026574846357107,0.022679081186652,0.054331198334694,0.044703215360641,0.078245125710964,0.026912610977888,0.027961432933807,0.008990190923214,0.015877395868301,0.042153261601925,0.032023940235376,0.018660552799702,0.039226394146681,0.027792731299996,0.01925940439105,0.019443808123469,0.016846865415573,0.085686579346657,0.012452369555831,0.0251305103302,0.04659665748477,0.045723017305136,0.038342371582985,0.042583979666233,0.032321982085705,0.026693515479565,0.037621609866619,0.01673685759306,0.015309491194785,0.052949897944927,0.012297832407057,0.010215004906058,0.021909974515438,0.052915751934052,0.021686155349016,0.021446524187922,0.016615003347397,0.068841055035591,0.025726534426212,0.022226836532354,0.090254604816437,0.04399836435914,0.025224069133401,0.022002292796969,0.041121408343315,0.031265541911125,0.032056726515293,0.03602596372366,0.03557837754488,0.024553939700127,0.026389200240374,0.082832559943199,0.044899180531502,0.053520813584328,0.052015285938978,0.082240015268326,0.054796233773232,0.010534260421991,0.030675979331136,0.030635746195912,0.019645338878036,0.041904509067535,0.028780227527022,0.016570545732975,0.020417226478457,0.021978244185448,0.020306129008532,0.041430670768023,0.031125351786613,0.034447960555553,0.022208344191313,0.02968106046319,0.041802830994129,0.012235720641911,0.01606697961688,0.013053276576102,0.010573147796094,0.028723508119583,0.016234425827861,0.014587672427297,0.019976250827312,0.018281128257513,0.025875154882669,0.036207847297192,0.060113649815321,0.047224711626768,0.07421912997961,0.014108484610915,0.057004280388355,0.035657450556755,0.031986024230719,0.045298881828785,0.011162296868861,0.035893369466066,0.024987701326609,0.062537185847759,0.049411106854677,0.025111055001616,0.035950217396021,0.02837847173214,0.029177166521549,0.035193432122469,0.049203675240278,0.027988253161311,0.048733033239841,0.039899654686451,0.055054605007172,0.02710884436965,0.013859952799976,0.019037291407585,0.020587358623743,0.019035041332245,0.018692191690207,0.026871122419834,0.037994112819433,0.068681567907333,0.036274738609791,0.046895477920771,0.026004929095507,0.024128377437592,0.027799818664789,0.042445335537195,0.023264402523637,0.083679661154747,0.04217528924346,0.023508582264185,0.038266956806183,0.041100353002548,0.047057639807463,0.044728446751833,0.059661615639925,0.057726174592972,0.010738800279796,0.039922967553139,0.047969318926334,0.052117608487606,0.032308265566826,0.070728547871113,0.067124135792255,0.023243080824614,0.014484371989965,0.033275619149208,0.04164507240057,0.044910047203302,0.020245000720024,0.022964388132095,0.030686102807522,0.038130909204483,0.034890964627266,0.015180950984359,0.030928656458855,0.016220612451434,0.028620539233088,0.026151787489653,0.015175242908299,0.030353393405676,0.061340555548668,0.097092092037201,0.026941632851958,0.022021681070328,0.017978869378567,0.0087051577866077,0.01393064763397,0.029719514772296,0.033339999616146,0.046667143702507,0.052937440574169,0.026729788631201,0.016049636527896,0.030296176671982,0.0154844308272,0.025415344163775,0.048711344599724,0.037592172622681,0.018265271559358,0.032269991934299,0.039924617856741,0.026038587093353,0.018779879435897,0.029293034225702,0.039342299103737,0.015828333795071,0.015798307955265,0.020174581557512,0.044680185616016,0.039286278188229,0.029261484742165,0.028049614280462,0.041918247938156,0.040497183799744,0.017289115116,0.01604656688869,0.018574077636003,0.019779313355684,0.021561451256275,0.015919635072351,0.032401639968157,0.01990775205195,0.011543741449714,0.02739705145359,0.028390655294061,0.024065921083093,0.027098957449198,0.015103788115084,0.030099846422672,0.023900482803583,0.02854248508811,0.015102899633348,0.0092128571122885,0.026082821190357,0.033269092440605,0.020742183551192,0.026591109111905,0.010604823939502,0.036599442362785,0.03177734464407,0.028112499043345,0.02298840507865,0.021235702559352,0.030918586999178,0.022920768707991,0.027089880779386,0.0098178433254361,0.037162002176046,0.034411929547787,0.044891379773617,0.020486108958721,0.026814194396138,0.040961187332869,0.051378555595875,0.14175114035606,0.035654608160257,0.050550874322653,0.019493388012052,0.015961296856403,0.028457455337048,0.088219299912453,0.081709071993828,0.0083367731422186,0.029830724000931,0.023377638310194,0.085542567074299,0.038034811615944,0.052202388644218,0.025778140872717,0.033299505710602,0.034420922398567,0.026097077876329,0.042111873626709,0.024060660973191,0.025373768061399,0.056536037474871,0.013481707312167,0.024485049769282,0.034406661987305,0.014202796854079,0.05492264777422,0.011803799308836,0.041259944438934,0.038831107318401,0.016500039026141,0.018794264644384,0.03185160830617,0.040755998343229,0.017428386956453,0.023998014628887,0.04846602678299,0.046154327690601,0.012909753248096,0.04036621004343,0.033211268484592,0.024205096065998,0.028363568708301,0.017697967588902,0.018164038658142,0.013727568089962,0.030611863359809,0.014056854881346,0.025235299021006,0.024488475173712,0.02633691392839,0.013888793997467,0.033020697534084,0.033023227006197,0.02527373470366,0.12329025566578,0.040688969194889,0.050562225282192,0.014772179536521,0.02999035641551,0.020195072516799,0.056537616997957,0.026613585650921,0.036408372223377,0.030000377446413,0.040477123111486,0.018845461308956,0.0455317273736,0.016662776470184,0.0098848734050989,0.02378143183887,0.034746259450912,0.039569109678268,0.032249256968498,0.012671936303377,0.011972431093454,0.012670502066612,0.029531501233578,0.035102099180222,0.028744120150805,0.048015467822552,0.054515033960342,0.032845817506313,0.053895656019449,0.028978919610381,0.039716556668282,0.026847947388887,0.020994760096073,0.015297255478799,0.014386583119631,0.025579165667295,0.032993458211422,0.015218750573695,0.029400337487459,0.027691803872585,0.082324743270874,0.025196192786098,0.037160832434893,0.014428390190005,0.04007163643837,0.046064246445894,0.036085907369852,0.11526936292648,0.067061878740788,0.012861747294664,0.04378217831254,0.029645515605807,0.015884947031736,0.019916677847505,0.017118507996202,0.0086855357512832,0.010886155068874,0.015725299715996,0.02892729640007,0.030486265197396,0.031978137791157,0.039583694189787,0.018751012161374,0.011609688401222,0.013542311266065,0.022082921117544,0.039513599127531,0.0076055619865656,0.024701979011297,0.082364052534103,0.026790933683515,0.021686183288693,0.056060433387756,0.039797302335501,0.032413169741631,0.010929713025689,0.015868831425905,0.031384471803904,0.046111322939396,0.021067723631859,0.030757002532482,0.028318932279944,0.050207328051329,0.024498743936419,0.018763640895486,0.049246266484261,0.070416174829006,0.043283447623253,0.10020419955254,0.020056951791048,0.032985895872116,0.033739387989044,0.015946559607983,0.028483057394624,0.025878213346004,0.050828568637371,0.023231897503138,0.045470267534256,0.01973338983953,0.018537595868111,0.019396865740418,0.03373908996582,0.010238917544484,0.021017545834184,0.034885004162788,0.040781602263451,0.017501382157207,0.018758835271001,0.021460738033056,0.012184884399176,0.072295688092709,0.052721321582794,0.056961920112371,0.020502815023065,0.026974746957421,0.024264816194773,0.0085072191432118,0.026788981631398,0.034963853657246,0.052112631499767,0.021844824776053,0.043684653937817,0.019593682140112,0.053334526717663,0.020984066650271,0.032966084778309,0.017865683883429,0.018069932237267,0.01826960220933,0.0088455621153116,0.016184132546186,0.012491527944803,0.02062513679266,0.051832735538483,0.027482559904456,0.026043685153127,0.019661778584123,0.018162652850151,0.028379432857037,0.012113688513637,0.016653193160892,0.045532565563917,0.034247733652592,0.019940892234445,0.019162029027939,0.010344997048378,0.016556028276682,0.021112702786922,0.024815384298563,0.05178077891469,0.012389099225402,0.011113151907921,0.010535094887018,0.014998944476247,0.043140422552824,0.021397020667791,0.019371427595615,0.042767751961946,0.022818589583039,0.0225287117064,0.02528684027493,0.021271800622344,0.018556300550699,0.010935446247458,0.033753842115402,0.02329302020371,0.01890037022531,0.016006847843528,0.017689615488052,0.042013987898827,0.024305518716574,0.019820597022772,0.024509128183126,0.031012166291475,0.014312939718366,0.034087289124727,0.018279943615198,0.01049869786948,0.025533987209201,0.010927645489573,0.0085134413093328,0.021841740235686,0.014022432267666,0.01219707261771,0.019392311573029,0.020080979913473,0.033177435398102,0.056673172861338,0.020877916365862,0.0034313411451876,0.025988211855292,0.03188494592905,0.018236780539155,0.014045041054487,0.016209155321121,0.012708575464785,0.0094684455543756,0.02851266041398,0.039246756583452,0.016490533947945,0.019972961395979,0.019665284082294,0.046240266412497,0.026122588664293,0.038098499178886,0.043843746185303,0.043525982648134,0.027718547731638,0.018647719174623,0.021718740463257,0.028016287833452,0.062400635331869,0.044045373797417,0.036405920982361,0.021820407360792,0.042584594339132,0.02562989294529,0.040324553847313,0.012487932108343,0.019662830978632,0.036524131894112,0.021028531715274,0.051166884601116,0.027950810268521,0.060510516166687,0.05962722748518,0.026135541498661,0.048865854740143,0.067639328539371,0.041562408208847,0.030074458569288,0.026389932259917,0.029960885643959,0.025283440947533,0.01881767064333,0.015578351914883,0.014027834869921,0.0363161675632,0.043405622243881,0.025276161730289,0.063299126923084,0.026663683354855,0.061588358134031,0.076134227216244,0.06733675301075,0.033739797770977,0.030848417431116,0.032900750637054,0.06131087988615,0.06127555668354,0.040056429803371,0.13941615819931,0.048405643552542,0.044656030833721,0.11926572024822,0.074585229158401,0.035974159836769,0.047639198601246,0.040770452469587,0.023535612970591,0.022832730785012,0.017236415296793,0.014855602756143,0.01575568690896,0.038241609930992,0.029985077679157,0.027773562818766,0.045509867370129,0.073154106736183,0.030873188748956,0.043777026236057,0.078605473041534,0.072639748454094,0.048624839633703,0.040622882544994,0.047481432557106,0.047930903732777,0.016303153708577,0.032355975359678,0.030341787263751,0.018306639045477,0.015058845281601,0.032264746725559,0.019817883148789,0.029976380988955,0.012263709679246,0.039989285171032,0.040714878588915,0.036476887762547,0.03754760697484,0.037049744278193,0.029688499867916,0.038189053535461,0.074010252952576,0.039945743978024,0.047651514410973,0.021082937717438,0.046272411942482,0.026887580752373,0.014543119817972,0.047312747687101,0.040559343993664,0.087020695209503,0.043892826884985,0.028605861589313,0.030671330168843,0.02456459030509,0.013330325484276,0.021514823660254,0.0089818257838488,0.015989422798157,0.020407130941749,0.015103319659829,0.03052837215364,0.024541735649109,0.014248325489461,0.012649464420974,0.022618025541306,0.033683314919472,0.02445612475276,0.069693073630333,0.0086910715326667,0.035770650953054,0.031716998666525,0.032014459371567,0.034777730703354,0.036791678518057,0.021940760314465,0.013222366571426,0.0395477861166,0.040376897901297,0.017167679965496,0.017711291089654,0.039354749023914,0.032525714486837,0.032312959432602,0.020074144005775,0.045556142926216,0.031422086060047,0.03455263376236,0.035182345658541,0.033850580453873,0.021912962198257,0.023367542773485,0.0098001779988408,0.012042776681483,0.027421567589045,0.024864304810762,0.035857412964106,0.01288786996156,0.033254381269217,0.028579888865352,0.017951864749193,0.030662879347801,0.016649462282658,0.032891910523176,0.025373160839081,0.066124320030212,0.023463007062674,0.029005795717239,0.027678523212671,0.029076404869556,0.021033672615886,0.016240848228335,0.022773556411266,0.017670482397079,0.012671586126089,0.0099633187055588,0.010940534994006,0.016457818448544,0.016653258353472,0.013203780166805,0.025664811953902,0.027122654020786,0.048249159008265,0.036843061447144,0.018175300210714,0.049838662147522,0.015537710860372,0.011591026559472,0.011509558185935,0.027769193053246,0.014133878983557,0.011916365474463,0.014041090384126,0.11480557918549,0.024454891681671,0.037812273949385,0.012260812334716,0.034776460379362,0.025698486715555,0.019645167514682,0.029240999370813,0.037395089864731,0.032688021659851,0.042982619255781,0.019655637443066,0.017662547528744,0.011534722521901,0.034239452332258,0.055665295571089,0.032449170947075,0.022024318575859,0.014807315543294,0.024258095771074,0.022066112607718,0.022630225867033,0.03401605039835,0.019044997170568,0.028110738843679,0.024481328204274,0.014126663096249,0.025184642523527,0.014046220108867,0.023001195862889,0.065110415220261,0.01923793181777,0.015540083870292,0.014725912362337,0.0357964374125,0.028661891818047,0.022125795483589,0.030557660385966,0.036436714231968,0.014560230076313,0.020107375457883,0.03429364413023,0.022254016250372,0.058963794261217,0.014036003500223,0.033280439674854,0.034665267914534,0.0377337038517,0.033803038299084,0.032640188932419,0.045162014663219,0.024992894381285,0.0099114729091525,0.017150519415736,0.022802207618952,0.025174383074045,0.034708522260189,0.013615319505334,0.016878433525562,0.032825887203217,0.0084259221330285,0.029843464493752,0.036300227046013,0.053022794425488,0.02234753780067,0.018832430243492,0.036936301738024,0.020448157563806,0.028213961049914,0.023367878049612,0.010528573766351,0.018471594899893,0.030771622434258,0.03380686417222,0.018590796738863,0.029542319476604,0.025369750335813,0.015201594680548,0.019382987171412,0.019666478037834,0.02872471138835,0.027679681777954,0.0066556590609252,0.040535088628531,0.027597522363067,0.021828847005963,0.02546164393425,0.039668440818787,0.041031651198864,0.056965388357639,0.010450329631567,0.027262981981039,0.040196001529694,0.028695337474346,0.019016437232494,0.022465212270617,0.015906751155853,0.015252513810992,0.023494057357311,0.017763022333384,0.023074051365256,0.020988216623664,0.024143636226654,0.037398159503937,0.034757919609547,0.032948728650808,0.024669097736478,0.041993990540504,0.036750435829163,0.066129706799984,0.017841517925262,0.04968773201108,0.014215273782611,0.032839238643646,0.018936788663268,0.010906515643001,0.0081968177109957,0.0085961371660233,0.0142193865031,0.015220604836941,0.021418958902359,0.026232067495584,0.019076559692621,0.030272336676717,0.024059474468231,0.0074270078912377,0.052683413028717,0.04529420658946,0.067155785858631,0.072461187839508,0.031289167702198,0.021440116688609,0.024798303842545,0.03365894779563,0.016350267454982,0.018843244761229,0.016690954566002,0.041804149746895,0.025673501193523,0.035923603922129,0.040369380265474,0.017438882961869,0.012105327099562,0.020239118486643,0.053332764655352,0.049517340958118,0.021563561633229,0.031408127397299,0.043927371501923,0.030556239187717,0.026469100266695,0.01942015811801,0.016880348324776,0.028360493481159,0.01978961378336,0.030043916776776,0.025073764845729,0.041993800550699,0.024797005578876,0.032840125262737,0.026636995375156,0.01076440513134,0.028041325509548,0.040882147848606,0.030504420399666,0.029126964509487,0.05612850189209,0.028396144509315,0.015173722058535,0.039356745779514,0.057519622147083,0.046084690839052,0.096910506486893,0.018574737012386,0.058658715337515,0.027392495423555,0.031782053411007,0.011497527360916,0.047816660255194,0.037706471979618,0.017018165439367,0.053931184113026,0.026311445981264,0.017291514202952,0.04637261480093,0.0242870580405,0.0477649345994,0.05974805355072,0.022373002022505,0.027260355651379,0.018232563510537,0.014966984279454,0.022244546562433,0.013880732469261,0.012471668422222,0.046364329755306,0.034091137349606,0.05334035307169,0.037219885736704,0.08102223277092,0.056074269115925,0.026032712310553,0.0261514429003,0.037958331406116,0.034417986869812,0.024846397340298,0.025824520736933,0.033867940306664,0.019739685580134,0.033184766769409,0.030083479359746,0.031472459435463,0.037464257329702,0.022604115307331,0.018435133621097,0.053104892373085,0.046709708869457,0.065718621015549,0.070413708686829,0.063724376261234,0.021748553961515,0.034268524497747,0.030797434970737,0.015977846458554,0.10353300720453,0.048793476074934,0.027177879586816,0.084422424435616,0.035099256783724,0.019008480012417,0.017789334058762,0.030122548341751,0.026842810213566,0.091112941503525,0.069091409444809,0.055195678025484,0.052838899195194,0.10917436331511,0.089843459427357,0.089857764542103,0.11055652797222,0.061233952641487,0.035956669598818,0.043903470039368,0.056980721652508,0.089854881167412,0.12972356379032,0.12950502336025,0.076519623398781,0.14082382619381,0.090502336621284,0.054471082985401,0.046920888125896,0.076526239514351,0.048971246927977,0.046246759593487,0.073245048522949,0.11492714285851,0.10610836744308,0.16593658924103,0.14041189849377,0.14495244622231,0.19308204948902,0.11693976074457,0.16680318117142,0.15848225355148,0.13592141866684,0.14219969511032,0.15545475482941,0.10417681932449,0.060791566967964,0.1016847640276,0.2054441422224,0.16716079413891,0.10443335771561,0.13797369599342,0.12805080413818,0.12309442460537,0.20729969441891,0.15492530167103,0.16817165911198,0.18324382603168,0.11329461634159,0.10239937901497,0.12830318510532,0.16938050091267,0.086453922092915,0.085450895130634,0.083358451724052,0.1864772439003,0.10355627536774,0.21228794753551,0.15720945596695,0.16828632354736,0.16061259806156,0.16165290772915,0.15912669897079,0.074292525649071,0.15265230834484,0.17733308672905,0.15335567295551,0.15547463297844,0.17680191993713,0.1965160369873,0.16085650026798,0.12949834764004,0.067447610199451,0.048929192125797,0.033289194107056,0.069102555513382,0.078237555921078,0.04808883368969,0.052381210029125,0.12155093252659,0.052107032388449,0.043464444577694,0.039086155593395,0.038254305720329,0.11593189835548,0.10952841490507,0.1162973344326,0.10811764746904,0.080268375575542,0.046328961849213,0.028931677341461,0.030986960977316,0.038913354277611,0.028087969869375,0.059320595115423,0.063241623342037,0.038698952645063,0.061701454222202,0.021539811044931,0.049336865544319,0.021261801943183,0.030117616057396,0.021485485136509,0.016685578972101,0.026896985247731,0.017339358106256,0.018937988206744,0.075162455439568,0.039978753775358,0.0229695700109,0.039957582950592,0.014771439135075,0.055857967585325,0.029282882809639,0.029438938945532,0.050151821225882,0.026518628001213,0.020941287279129,0.022060420364141,0.023577339947224,0.060838248580694,0.03438625857234,0.03905376791954,0.030441423878074,0.11647565662861,0.073368027806282,0.026311734691262,0.032057240605354,0.013961233198643,0.02912998944521,0.018417373299599,0.038841016590595,0.030078049749136,0.05868323892355,0.059234656393528,0.017899490892887,0.0086835948750377,0.052497576922178,0.055500816553831,0.060793898999691,0.022116806358099,0.037852443754673,0.046473629772663,0.030811358243227,0.056100755929947,0.018547037616372,0.075019344687462,0.026638023555279,0.14040330052376,0.043143536895514,0.034885536879301,0.033266615122557,0.05008714273572,0.038224741816521,0.027269955724478,0.03078923933208,0.058308392763138,0.026383154094219,0.039815679192543,0.10039377212524,0.082391574978828,0.16190175712109,0.062113843858242,0.02383841574192,0.045870967209339,0.047605816274881,0.030755244195461,0.054034791886806,0.064248479902744,0.049913071095943,0.046114854514599,0.044056825339794,0.045479848980904,0.13324825465679,0.02989162132144,0.042325735092163,0.057863958179951,0.088604673743248,0.09284184128046,0.053781308233738,0.09034763276577,0.048933602869511,0.031056677922606,0.024662267416716,0.082356221973896,0.026866286993027,0.055381439626217,0.02277222648263,0.028946824371815,0.031757600605488,0.049438565969467,0.038010731339455,0.046037428081036,0.043521080166101,0.029046922922134,0.028315978124738,0.029666306450963,0.054968900978565,0.021120846271515,0.03149389103055,0.093413278460503,0.092083171010017,0.038750924170017,0.026680532842875,0.03331782668829,0.014988373965025,0.010585738345981,0.034523434937,0.031233195215464,0.017878599464893,0.019483245909214,0.027826961129904,0.039064027369022,0.030309459194541,0.039449624717236,0.017388943582773,0.0068350592628121,0.025508819147944,0.036796893924475,0.039132226258516,0.064839459955692,0.057293847203255,0.058956548571587,0.02438098564744,0.018134120851755,0.033108897507191,0.015501385554671,0.018696198239923,0.04799946397543,0.018407087773085,0.044195711612701,0.029224790632725,0.020442754030228,0.025412818416953,0.041734971106052,0.031173782423139,0.036998342722654,0.019258989021182,0.031599339097738,0.013611228205264,0.03707879409194,0.036744128912687,0.029605060815811,0.050862960517406,0.041474923491478,0.01633358746767,0.02283244766295,0.069294005632401,0.052680894732475,0.039228104054928,0.022556487470865,0.017130948603153,0.025179099291563,0.015409540385008,0.015294097363949,0.020111285150051,0.030408911406994,0.021948739886284,0.027036596089602,0.038847420364618,0.028068084269762,0.051055684685707,0.016729921102524,0.0229337438941,0.021212553605437,0.020207274705172,0.03028573282063,0.017503945156932,0.01929060742259,0.015682745724916,0.010959709063172,0.03630493581295,0.032626681029797,0.028597623109818,0.027693081647158,0.025794252753258,0.037062905728817,0.042236007750034,0.020488929003477,0.020008258521557,0.025216724723577,0.033978268504143,0.043477408587933,0.020330302417278,0.03919080644846,0.049316812306643,0.018438648432493,0.024704944342375,0.0303596239537,0.030969327315688,0.013310167938471,0.044301941990852,0.024094542488456,0.026590079069138,0.0079304073005915,0.012256690301001,0.017063248902559,0.051049344241619,0.036725677549839,0.015788849443197,0.027006939053535,0.022941097617149,0.0098966006189585,0.022488586604595,0.038756281137466,0.019457932561636,0.018159840255976,0.036664139479399,0.038952063769102,0.033047012984753,0.027796275913715,0.038664795458317,0.031190134584904,0.027003908529878,0.041062630712986,0.025655271485448,0.025408297777176,0.016205828636885,0.019135948270559,0.0094790458679199,0.014432584866881,0.030926879495382,0.018005352467299,0.015575503930449,0.03936580196023,0.026783678680658,0.021644068881869,0.021794747561216,0.030871089547873,0.063690818846226,0.016157547011971,0.021409315988421,0.015397081151605,0.013383602723479,0.013431289233267,0.021801974624395,0.022795591503382,0.028308829292655,0.024027777835727,0.017884379252791,0.03478292375803,0.020861443132162,0.01604270376265,0.013622695580125,0.041599236428738,0.023026948794723,0.043978232890368,0.03857110440731,0.030338250100613,0.023684339597821,0.011036260053515,0.015386236831546,0.012995731085539,0.028756033629179,0.016355935484171,0.023953190073371,0.051124077290297,0.048063345253468,0.090848103165627,0.020288040861487,0.015203000977635,0.019178250804543,0.020164458081126,0.032243225723505,0.035368673503399,0.017497923225164,0.025081383064389,0.015886647626758,0.030836366117001,0.014166356064379,0.039569064974785,0.034641917794943,0.030919948592782,0.038146838545799,0.01723475009203,0.017468564212322,0.025344789028168,0.029568407684565,0.012365522794425,0.025462586432695,0.025561235845089,0.046029981225729,0.045248027890921,0.04331561177969,0.038873121142387,0.084452241659164,0.065995335578918,0.03962605074048,0.025959175080061,0.01512944418937,0.01872125826776,0.01355404779315,0.012688726186752,0.016650009900331,0.029080383479595,0.048009440302849,0.045306269079447,0.017790291458368,0.03048699349165,0.023198254406452,0.019662590697408,0.034543629735708,0.05169203877449,0.029754888266325,0.01344111468643,0.019200470298529,0.024496983736753,0.016062516719103,0.031957395374775,0.019913889467716,0.020422164350748,0.027587696909904,0.021947568282485,0.05904097110033,0.054172679781914,0.038336105644703,0.047227844595909,0.01934408210218,0.041025515645742,0.040392898023129,0.032119378447533,0.028931206092238,0.050122730433941,0.02840593457222,0.024013735353947,0.037189859896898,0.023572340607643,0.013633448630571,0.015775687992573,0.031955063343048,0.029538916423917,0.022726759314537,0.010911280289292,0.021388486027718,0.034655414521694,0.01947970688343,0.07491709291935,0.025253284722567,0.023091657087207,0.03982774540782,0.034541223198175,0.027587765827775,0.025699969381094,0.028167828917503,0.033730380237103,0.037013500928879,0.071363851428032,0.094190374016762,0.097117900848389,0.031296342611313,0.049687337130308,0.024617586284876,0.041315723210573,0.026896875351667,0.015264891088009,0.01460076123476,0.031670533120632,0.029022395610809,0.034185610711575,0.027966435998678,0.080994665622711,0.046484000980854,0.063981533050537,0.070551127195358,0.043736282736063,0.049106407910585,0.072558961808681,0.084556698799133,0.067825980484486,0.020142680034041,0.02344698086381,0.016399413347244,0.018073249608278,0.013937890529633,0.01119270734489,0.0099970959126949,0.011075551621616,0.027411825954914,0.025936499238014,0.0054981918074191,0.03430150821805,0.05407527834177,0.028003264218569,0.025594001635909,0.028922142460942,0.020938605070114,0.026411889120936,0.021208856254816,0.034442827105522,0.020915668457747,0.017685603350401,0.047142665833235,0.010110205039382,0.018920434638858,0.029928423464298,0.036115419119596,0.017114490270615,0.026208322495222,0.030975919216871,0.025300588458776,0.012590914964676,0.01521800737828,0.031412675976753,0.057397685945034,0.055319670587778,0.068228006362915,0.031372286379337,0.0096243089064956,0.019184660166502,0.042807012796402,0.046079739928246,0.058195702731609,0.026453014463186,0.05575742572546,0.07177546620369,0.034162733703852,0.01936024799943,0.017581656575203,0.011406460776925,0.014313795603812,0.030512668192387,0.044138163328171,0.11959365010262,0.054559983313084,0.047954808920622,0.037541944533587,0.026597844436765,0.060866363346577,0.042473822832108,0.027703445404768,0.034415729343891,0.023028032854199,0.022173091769218,0.030869172886014,0.086932249367237,0.058046985417604,0.05954434722662,0.044426128268242,0.036665081977844,0.040190730243921,0.047457374632359,0.056162469089031,0.07607888430357,0.094633236527443,0.13353233039379,0.045226849615574,0.075722813606262,0.03534796833992,0.015472307801247,0.038102731108665,0.12017989903688,0.042275737971067,0.078460246324539,0.10668976604939,0.14154089987278,0.10157534480095,0.082142949104309,0.027146430686116,0.067709147930145,0.082264259457588,0.046061187982559,0.0907988473773,0.036440405994654,0.032303191721439,0.053529731929302,0.034085817635059,0.030938541516662,0.033308997750282,0.079551666975021,0.076088964939117,0.053527947515249,0.10956589877605,0.15205129981041,0.18437537550926,0.060157470405102,0.15813785791397,0.074651576578617,0.049712657928467,0.090070113539696,0.10170805454254,0.10296497493982,0.037136293947697,0.086548946797848,0.11204562336206,0.11869057267904,0.083728462457657,0.071137771010399,0.069617301225662,0.056623186916113,0.046247698366642,0.050224732607603,0.11291495710611,0.097418904304504,0.10458403080702,0.06684011220932,0.077398896217346,0.045727498829365,0.045372039079666,0.070370391011238,0.045039273798466,0.060701824724674,0.093407176434994,0.026878912001848,0.10247020423412,0.047101389616728,0.026127777993679,0.084885634481907,0.10593477636576,0.1298191845417,0.15594567358494,0.088631935417652,0.065256968140602,0.068811982870102,0.058268532156944,0.083854928612709,0.11898532509804,0.059969309717417,0.11854857951403,0.045808780938387,0.12561665475368,0.03723106533289,0.01849857904017,0.036853909492493,0.060164801776409,0.040059629827738,0.11393016576767,0.14443549513817,0.059776652604342,0.022575285285711,0.028352074325085,0.046513315290213,0.044861931353807,0.059228144586086,0.05048904940486,0.099326133728027,0.10696779936552,0.071340568363667,0.17815107107162,0.14845065772533,0.061286646872759,0.011672152206302,0.035176031291485,0.041934747248888,0.024558484554291,0.044198963791132,0.072057828307152,0.26203170418739,0.055703997612,0.051946729421616,0.066501148045063,0.043056607246399,0.039518862962723,0.0268161483109,0.052380654960871,0.11530344188213,0.050338014960289,0.034746579825878,0.030859716236591,0.018775440752506,0.017947601154447,0.018141712993383,0.020879620686173,0.043358407914639,0.070491969585419,0.074800446629524,0.029266998171806,0.02375234477222,0.021704118698835,0.025103125721216,0.037988938391209,0.024943392723799,0.03613892942667,0.024390682578087,0.031192792579532,0.047361861914396,0.02793788164854,0.011829413473606,0.024735346436501,0.058927338570356,0.017582291737199,0.035196907818317,0.028356470167637,0.068011671304703,0.013698602095246,0.021175909787416,0.010480118915439,0.023384032770991,0.028284426778555,0.015644051134586,0.017972093075514,0.022359844297171,0.03705807030201,0.046202309429646,0.031279981136322,0.10487927496433,0.032558564096689,0.05060925334692,0.042461849749088,0.028149876743555,0.016837276518345,0.024710886180401,0.015258861705661,0.028627015650272,0.056076265871525,0.015834074467421,0.05202504992485,0.026063203811646,0.024826249107718,0.041612282395363,0.013081318698823,0.022268254309893,0.025752270594239,0.014157570898533,0.048552971333265,0.040731564164162,0.031381618231535,0.020666429772973,0.053005553781986,0.044684804975986,0.029298346489668,0.014516613446176,0.028129020705819,0.044637855142355,0.038932502269745,0.050231516361237,0.033712364733219,0.051401283591986,0.0690016746521,0.042023733258247,0.052536681294441,0.078287899494171,0.054400850087404,0.046066291630268,0.081592068076134,0.043965920805931,0.043578736484051,0.029812622815371,0.051424615085125,0.064237773418427,0.028433987870812,0.028620524331927,0.011623043566942,0.023323507979512,0.05320742353797,0.070764109492302,0.028708063066006,0.030651982873678,0.021194009110332,0.018269522115588,0.026829021051526,0.023848839104176,0.015303021296859,0.046053990721703,0.079122483730316,0.033457331359386,0.026478327810764,0.023171555250883,0.014344103634357,0.038801617920399,0.045129615813494,0.056290213018656,0.021408315747976,0.04093436896801,0.032293934375048,0.042784467339516,0.021199990063906,0.019661754369736,0.016148766502738,0.020061731338501,0.015814330428839,0.031878627836704,0.043055072426796,0.034372661262751,0.016938392072916,0.027794394642115,0.072383135557175,0.041690528392792,0.035548262298107,0.0087926704436541,0.017709327861667,0.010987976565957,0.032315693795681,0.032398324459791,0.052108950912952,0.018909469246864,0.026318572461605,0.026442617177963,0.015813721343875,0.02070077508688,0.019956517964602,0.015316464006901,0.047623194754124,0.016560170799494,0.051176905632019,0.016634097322822,0.064946368336678,0.041762735694647,0.091027535498142,0.075453147292137,0.053618468344212,0.035507999360561,0.030904654413462,0.026225069537759,0.021027434617281,0.024629816412926,0.014411034062505,0.029301561415195,0.047314025461674,0.041879810392857,0.022197123616934,0.011634552851319,0.016009097918868,0.025235908105969,0.0087404772639275,0.00887705758214,0.013425310142338,0.010463095270097,0.017918862402439,0.023904582485557,0.019638763740659,0.037146456539631,0.042381901293993,0.024007648229599,0.027277301996946,0.016674341633916,0.022176809608936,0.037381839007139,0.03895441070199,0.052166312932968,0.026395739987493,0.029894720762968,0.036417234688997,0.016307808458805,0.028837911784649,0.013333329930902,0.016113867983222,0.011149832978845,0.022341353818774,0.028882097452879,0.012332752346992,0.018061228096485,0.01403293106705,0.028554622083902,0.008884527720511,0.026010293513536,0.021790143102407,0.032226517796516,0.019757132977247,0.013977369293571,0.027575213462114,0.017366049811244,0.020377285778522,0.012461913749576,0.022638589143753,0.038534384220839,0.014619213528931,0.015795478597283,0.044017132371664,0.012465527281165,0.024997245520353,0.030125290155411,0.017998456954956,0.01720018312335,0.013712493702769,0.031285680830479,0.018116503953934,0.018139600753784,0.023748397827148,0.03118079341948,0.055883590131998,0.012761371210217,0.0084018176421523,0.0052438983693719,0.017797231674194,0.011197621934116,0.02701229415834,0.034332174807787,0.041384644806385,0.036776963621378,0.015917032957077,0.012256916612387,0.013899086974561,0.0091877151280642,0.025340676307678,0.024236468598247,0.018425341695547,0.012456169351935,0.010459752753377,0.0081769824028015,0.017288740724325,0.0090303774923086,0.013749744743109,0.011315337382257,0.010954637080431,0.0096922591328621,0.027661167085171,0.023977655917406,0.011736550368369,0.031171986833215,0.037929315119982,0.028223637491465,0.015291251242161,0.012946931645274,0.015261581167579,0.019212990999222,0.0046155722811818,0.011852103285491,0.016455672681332,0.028288211673498,0.013073519803584,0.008714753203094,0.015247628092766,0.016077425330877,0.022624582052231,0.011815926060081,0.013814644888043,0.024156928062439,0.035329136997461,0.015370830893517,0.011806888505816,0.0058913109824061,0.024393985047936,0.01996486634016,0.027162503451109,0.011519815772772,0.017207216471434,0.018719187006354,0.017981896176934,0.026528732851148,0.028707502409816,0.050388865172863,0.02498148009181,0.011459024623036,0.0084499064832926,0.023490089923143,0.02127474360168,0.022998670116067,0.012220768257976,0.014123843982816,0.023438580334187,0.071205116808414,0.051095485687256,0.023302510380745,0.033453553915024,0.021656014025211,0.015996713191271,0.0056207347661257,0.01834930293262,0.022363925352693,0.074492633342743,0.012806002050638,0.013998776674271,0.02510810829699,0.006460340693593,0.019976949319243,0.014712379314005,0.014566835947335,0.034386992454529,0.01478242315352,0.01824289560318,0.036480758339167,0.025132631883025,0.023958593606949,0.015520637854934,0.011021122336388,0.026289626955986,0.015871537849307,0.023605551570654,0.058732088655233,0.042896129190922,0.025747172534466,0.031235903501511,0.017807731404901,0.026912406086922,0.037596873939037,0.028550188988447,0.019742019474506,0.021323140710592,0.014722809195518,0.022240227088332,0.020939474925399,0.016597362235188,0.019275549799204,0.034081071615219,0.072693645954132,0.02705699019134,0.018969273194671,0.023716224357486,0.013459717854857,0.01107077114284,0.042959295213223,0.037109699100256,0.037280015647411,0.030238645151258,0.042095307260752,0.011177086271346,0.049978144466877,0.056980274617672,0.050864588469267,0.025217549875379,0.034297205507755,0.021996017545462,0.02019889652729,0.032252907752991,0.029380206018686,0.017375580966473,0.024374235421419,0.013673132285476,0.018759492784739,0.011783765628934,0.012354774400592,0.015985881909728,0.01532644033432,0.023409595713019,0.08126874268055,0.035246964544058,0.047011569142342,0.019891927018762,0.054278828203678,0.085467748343945,0.030294071882963,0.057972077280283,0.048245258629322,0.029946587979794,0.042489863932133,0.031776152551174,0.019683789461851,0.017783313989639,0.056564752012491,0.010472327470779,0.016793638467789,0.033208549022675,0.10666093230247,0.038542542606592,0.034341730177402,0.0092003233730793,0.013374267145991,0.016625506803393,0.02775770239532,0.024365577846766,0.033698860555887,0.037928082048893,0.0689607411623,0.052709832787514,0.13896949589252,0.019121652469039,0.018575254827738,0.040426440536976,0.033953350037336,0.032465372234583,0.087502881884575,0.030704805627465,0.042321935296059,0.028681091964245,0.048570170998573,0.040297165513039,0.042380094528198,0.055633664131165,0.044375717639923,0.034828189760447,0.038552176207304,0.014789754524827,0.022803977131844,0.015932746231556,0.020546529442072,0.021143546327949,0.0070484299212694,0.012664729729295,0.022528614848852,0.041562002152205,0.037227660417557,0.014142483472824,0.023325029760599,0.012819970026612,0.0068518714979291,0.030031703412533,0.022843785583973,0.021052494645119,0.040895905345678,0.018993893638253,0.030011255294085,0.055283486843109,0.05600693821907,0.034921627491713,0.027624245733023,0.039029993116856,0.022401131689548,0.039701417088509,0.047027129679918,0.018662143498659,0.048783663660288,0.050434704869986,0.029682723805308,0.11475439369678,0.066676452755928,0.032236829400063,0.088755577802658,0.064039848744869,0.047419529408216,0.063483990728855,0.078362636268139,0.0265883654356,0.054719835519791,0.046549685299397,0.056401550769806,0.046372078359127,0.05134154856205,0.063620701432228,0.031780168414116,0.035713996738195,0.033842518925667,0.017426062375307,0.021515466272831,0.051470071077347,0.041551291942596,0.046638429164886,0.062066808342934,0.056013941764832,0.054147340357304,0.029762117192149,0.038508921861649,0.060019034892321,0.035877160727978,0.041696220636368,0.036683540791273,0.03080315515399,0.036144517362118,0.044915590435266,0.03054684586823,0.030062397941947,0.013474447652698,0.033447053283453,0.040053725242615,0.025250308215618,0.025475703179836,0.03371799737215,0.021104417741299,0.027260728180408,0.024469777941704,0.0075412765145302,0.0095386747270823,0.013484045863152,0.01992048881948,0.0098211467266083,0.036527443677187,0.041474714875221,0.026176031678915,0.044022388756275,0.015480796806514,0.027179047465324,0.035792171955109,0.037790887057781,0.051983267068863,0.02470475435257,0.035231560468674,0.021245596930385,0.020139791071415,0.018946219235659,0.028783118352294,0.026255389675498,0.035999406129122,0.022253133356571,0.030607555061579,0.014683112502098,0.012861706316471,0.016696691513062,0.021692734211683,0.014843206852674,0.026066932827234,0.021058309823275,0.043896153569221,0.033124536275864,0.035541020333767,0.049495458602905,0.022037416696548,0.024217542260885,0.056019395589828,0.05057867616415,0.018376804888248,0.032775368541479,0.041116312146187,0.020203476771712,0.038167588412762,0.030464237555861,0.0096455756574869,0.028447667136788,0.016588615253568,0.016207948327065,0.02421098202467,0.014208474196494,0.022621110081673,0.036591712385416,0.018028896301985,0.019579553976655,0.02195667475462,0.042394530028105,0.029734626412392,0.033392410725355,0.019419873133302,0.035992499440908,0.028227055445313,0.013845602050424,0.021288357675076,0.0063150562345982,0.028648203238845,0.010601577349007,0.015406025573611,0.021754823625088,0.012960843741894,0.022168330848217,0.014751786366105,0.028999477624893,0.022024171426892,0.012770961970091,0.0143499430269,0.017828151583672,0.026893094182014,0.021141208708286,0.019454568624496,0.018395746126771,0.01308829896152,0.0193947032094,0.014796484261751,0.0059435362927616,0.011576311662793,0.021698169410229,0.016460221260786,0.01471112575382,0.0175427980721,0.01182016171515,0.033800862729549,0.026327513158321,0.018059557303786,0.01327396556735,0.01078025624156,0.015668861567974,0.02876889705658,0.010836735367775,0.025582790374756,0.021047463640571,0.0066908276639879,0.018281403928995,0.012655861675739,0.036096815019846,0.032518714666367,0.020469684153795,0.014817281626165,0.011210456490517,0.026548109948635,0.027511171996593,0.0082631492987275,0.025252202525735,0.014314007945359,0.030803613364697,0.026461504399776,0.0088780932128429,0.016990721225739,0.018019448965788,0.023730976507068,0.016288973391056,0.02329720929265,0.017651833593845,0.01715299859643,0.015603391453624,0.027909599244595,0.01342077832669,0.011486374773085,0.012131819501519,0.016424063593149,0.023370293900371,0.013207954354584,0.011661427095532,0.043220907449722,0.0086801331490278,0.0240442994982,0.02515447884798,0.018552724272013,0.016132289543748,0.021777464076877,0.015204343944788,0.049881611019373,0.0099650369957089,0.011982717551291,0.022764651104808,0.039319574832916,0.017387477681041,0.011617625132203,0.014523236081004,0.025598438456655,0.017711739987135,0.018624477088451,0.02308813482523,0.035298638045788,0.014751980081201,0.014660322107375,0.015913004055619,0.0097597073763609,0.014113338664174,0.019831052049994,0.025297436863184,0.018685916438699,0.015174696221948,0.011010860092938,0.01301046833396,0.011688924394548,0.013882154598832,0.025867406278849,0.0071090180426836,0.021314367651939,0.017174515873194,0.01638962700963,0.018478382378817,0.021341349929571,0.013836884871125,0.016907097771764,0.015304613858461,0.036579985171556,0.036682486534119,0.022197103127837,0.016323305666447,0.030365355312824,0.0163903683424,0.024577675387263,0.019574241712689,0.023295365273952,0.030226614326239,0.021763725206256,0.019668605178595,0.020872753113508,0.018155492842197,0.031834430992603,0.013056579977274,0.011684436351061,0.026794102042913,0.025275524705648,0.053158760070801,0.056671716272831,0.071832671761513,0.035325393080711,0.047217268496752,0.021629460155964,0.028912216424942,0.035156026482582,0.028091840445995,0.032727360725403,0.04551112651825,0.029451036825776,0.0495515614748,0.011864386498928,0.01776834204793,0.023107957094908,0.020307781174779,0.014470283873379,0.032281339168549,0.026862034574151,0.013075482100248,0.026405528187752,0.0093107400462031,0.028910962864757,0.042172260582447,0.033174972981215,0.013409998267889,0.020593969151378,0.025953091681004,0.018632747232914,0.053015649318695,0.025694783776999,0.01926127076149,0.016448047012091,0.028446152806282,0.0090072574093938,0.011088321916759,0.038524068892002,0.012381432577968,0.034073010087013,0.024155490100384,0.031598463654518,0.04025399312377,0.078475706279278,0.050459504127502,0.018470723181963,0.013040992431343,0.028615672141314,0.026435725390911,0.015411859378219,0.028663974255323,0.024314604699612,0.016908353194594,0.042783189564943,0.017164133489132,0.058628007769585,0.045435931533575,0.025676757097244,0.029971854761243,0.035805702209473,0.024253794923425,0.011759782209992,0.035190116614103,0.035328008234501,0.030276231467724,0.045872390270233,0.016673287376761,0.036944270133972,0.052425112575293,0.068245030939579,0.02280068397522,0.048773787915707,0.035539418458939,0.016985671594739,0.021666169166565,0.02233873680234,0.019957412034273,0.0077368449419737,0.041911393404007,0.021647956222296,0.065264783799648,0.047242168337107,0.018416706472635,0.021322596818209,0.027134954929352,0.026478201150894,0.032699935138226,0.029214475303888,0.064871594309807,0.030397243797779,0.047631796449423,0.042285822331905,0.031265433877707,0.03421264141798,0.051947511732578,0.040862485766411,0.048235826194286,0.067006483674049,0.028355032205582,0.047265641391277,0.035109270364046,0.035829111933708,0.039120949804783,0.065903499722481,0.029901146888733,0.047870054841042,0.04134002327919,0.061564907431602,0.045659456402063,0.037265263497829,0.064433805644512,0.058742120862007,0.06865468621254,0.080193564295769,0.14209063351154,0.088146939873695,0.058084953576326,0.036928359419107,0.021079815924168,0.030962901189923,0.021401215344667,0.048480812460184,0.111303627491,0.053345274180174,0.062522158026695,0.035044364631176,0.047647066414356,0.023089192807674,0.035448718816042,0.13824599981308,0.063707262277603,0.090216726064682,0.043366856873035,0.12065374851227,0.087060272693634,0.10589352250099,0.11616776883602,0.056836903095245,0.03382121026516,0.034287642687559,0.072085082530975,0.090734273195267,0.077395528554916,0.062570840120316,0.039409797638655,0.1107247620821,0.10966236144304,0.094816967844963,0.070310436189175,0.075360924005508,0.12802967429161,0.13410127162933,0.16125513613224,0.19380053877831,0.14069916307926,0.13621352612972,0.17398276925087,0.17267863452435,0.12235073745251,0.12211262434721,0.18039038777351,0.15157033503056,0.11620701104403,0.17042204737663,0.15863063931465,0.12442119419575,0.13779184222221,0.14145247638226,0.11006005853415,0.086338117718697,0.16782346367836,0.10918536037207,0.099416710436344,0.071102976799011,0.062938034534454,0.068464890122414,0.11238721013069,0.17401467263699,0.11282715201378,0.097713492810726,0.16235193610191,0.13658618927002,0.17829927802086,0.10661166161299,0.1272292137146,0.18306404352188,0.093403443694115,0.10404402017593,0.10800532251596,0.10926331579685,0.1235094293952,0.20991176366806,0.14037746191025,0.12663212418556,0.1618444621563,0.097432196140289,0.046237178146839,0.036498095840216,0.037914991378784,0.070555180311203,0.064313516020775,0.019612334668636,0.049061231315136,0.075852043926716,0.069684512913227,0.036981593817472,0.10077656805515,0.15599012374878,0.1323010623455,0.094789892435074,0.069132022559643,0.028750354424119,0.040809981524944,0.029981657862663,0.029881568625569,0.036734364926815,0.088999398052692,0.045185282826424,0.041787087917328,0.044819243252277,0.030341118574142,0.030805416405201,0.036322370171547,0.065105617046356,0.051645278930664,0.047434989362955,0.032721091061831,0.045028481632471,0.043831128627062,0.027544058859348,0.039550442248583,0.038025833666325,0.027547385543585,0.032553594559431,0.04095733165741,0.041340067982674,0.022902645170689,0.05418223887682,0.049393527209759,0.024986686185002,0.02601021528244,0.02275655977428,0.012562649324536,0.026101449504495,0.041449911892414,0.016695817932487,0.029631188139319,0.045101419091225,0.043907180428505,0.018798371776938,0.017877975478768,0.027085784822702,0.023983746767044,0.0060991710051894,0.014052240177989,0.023381669074297,0.032477010041475,0.04159177839756,0.032309040427208,0.019591096788645,0.028053378686309,0.010902126319706,0.019811946898699,0.027472928166389,0.026161609217525,0.033830352127552,0.026657439768314,0.028367105871439,0.021343560889363,0.024610564112663,0.026274045929313,0.032429233193398,0.021691570058465,0.05410872399807,0.035120945423841,0.023312402889132,0.021183403208852,0.011097859591246,0.01709621027112,0.033541619777679,0.015900459140539,0.016923699527979,0.013430807739496,0.0092354509979486,0.0071292798966169,0.026809116825461,0.019099481403828,0.043665811419487,0.054645109921694,0.024947747588158,0.013163136318326,0.025844676420093,0.024891601875424,0.012904705479741,0.010372419841588,0.026907296851277,0.023284517228603,0.023845076560974,0.031207861378789,0.020912820473313,0.041010767221451,0.032541878521442,0.01955147087574,0.017472235485911,0.024812787771225,0.026028670370579,0.030591420829296,0.027728252112865,0.018233062699437,0.021197862923145,0.012607224285603,0.014243054203689,0.036265965551138,0.014292739331722,0.014126431196928,0.013336511328816,0.02523254044354,0.033582236617804,0.013049088418484,0.021005786955357,0.010115367360413,0.015804879367352,0.025497751310468,0.029933225363493,0.016669804230332,0.030336674302816,0.015064063481987,0.013074267655611,0.010694839060307,0.017430881038308,0.03178746253252,0.018690224736929,0.01705482788384,0.016305636614561,0.011710895225406,0.038910988718271,0.014232230372727,0.016591724008322,0.016198337078094,0.013667770661414,0.010395932942629,0.0115403290838,0.029865548014641,0.040426380932331,0.027955098077655,0.018121425062418,0.0098563637584448,0.019117111340165,0.029863744974136,0.028000045567751,0.020525738596916,0.027368605136871,0.019841220229864,0.044667929410934,0.056210171431303,0.024385120719671,0.01767386123538,0.013067780062556,0.016702864319086,0.035766828805208,0.035072531551123,0.024375412613153,0.017181003466249,0.024557428434491,0.037141412496567,0.025032453238964,0.044290110468864,0.027818024158478,0.023034676909447,0.03736225515604,0.061875030398369,0.068652108311653,0.022717880085111,0.02762801758945,0.04808896780014,0.026689467951655,0.034032113850117,0.053380873054266,0.043533995747566,0.030839329585433,0.057620339095592,0.1256639957428,0.027760732918978,0.042900204658508,0.02706359513104,0.039311572909355,0.028085831552744,0.0084802284836769,0.073139302432537,0.051516979932785,0.021212251856923,0.06723864376545,0.062047280371189,0.02164089307189,0.084962286055088,0.059025499969721,0.062789127230644,0.033220082521439,0.12188132107258,0.05247451364994,0.032611895352602,0.033343218266964,0.031953692436218,0.022261327132583,0.036189064383507,0.028770472854376,0.030795050784945,0.11902955174446,0.078701995313168,0.076938338577747,0.03815208747983,0.033589299768209,0.021601980552077,0.033622603863478,0.031802661716938,0.052314102649689,0.23310121893883,0.07322184741497,0.083130955696106,0.12257838994265,0.022873122245073,0.01346336863935,0.021218357607722,0.023922665044665,0.016269817948341,0.089581206440926,0.12757045030594,0.041344251483679,0.031605292111635,0.042608767747879,0.072653785347939,0.043283797800541,0.028758661821485,0.040248516947031,0.015935759991407,0.020002953708172,0.037089362740517,0.021460559219122,0.028985116630793,0.030608925968409,0.028170380741358,0.035228621214628,0.018520811572671,0.035709649324417,0.034739553928375,0.059297800064087,0.059658467769623,0.013399720191956,0.016097912564874,0.017396477982402,0.015289414674044,0.016476273536682,0.03675801306963,0.03323544934392,0.016203626990318,0.013945385813713,0.049685146659613,0.027340933680534,0.034140456467867,0.020824920386076,0.020876534283161,0.02977491915226,0.058438990265131,0.031827181577682,0.013080164790154,0.030945632606745,0.016682969406247,0.026463232934475,0.076263122260571,0.026003250852227,0.026866527274251,0.021032257005572,0.032041765749454,0.019546860828996,0.043151535093784,0.030361445620656,0.017722247168422,0.01493804436177,0.064595758914948,0.029675859957933,0.014039810746908,0.032888580113649,0.021316587924957,0.033464811742306,0.012234844267368,0.045166995376348,0.02715914323926,0.028518596664071,0.027750143781304,0.037090048193932,0.052143663167953,0.01840690523386,0.025091607123613,0.057422637939453,0.017041178420186,0.016556518152356,0.01265930198133,0.023765567690134,0.044042572379112,0.042595840990543,0.04493509978056,0.021739237010479,0.034218810498714,0.058938130736351,0.061336375772953,0.021120412275195,0.038722604513168,0.02259811386466,0.029052540659904,0.025208765640855,0.045129902660847,0.03296934440732,0.040976844727993,0.041099388152361,0.017484914511442,0.062546350061893,0.046742238104343,0.032950930297375,0.044538009911776,0.030073037371039,0.040304958820343,0.0095075592398643,0.023796420544386,0.033597469329834,0.016187986359,0.017768137156963,0.012057105079293,0.017724651843309,0.03812849521637,0.069025754928589,0.031893905252218,0.031646698713303,0.055667169392109,0.050024092197418,0.023676741868258,0.053342878818512,0.063854813575745,0.047146804630756,0.050297133624554,0.034405596554279,0.022157503291965,0.026892876252532,0.019339548423886,0.025810718536377,0.019356662407517,0.02114287763834,0.029707226902246,0.018240449950099,0.043029226362705,0.011168852448463,0.062009237706661,0.037122085690498,0.066728360950947,0.033949568867683,0.077232152223587,0.027191586792469,0.067334786057472,0.08033049851656,0.033226862549782,0.0288294441998,0.016878830268979,0.065849035978317,0.041510622948408,0.043737381696701,0.060752730816603,0.094525247812271,0.034282080829144,0.050033956766129,0.11843399703503,0.031017240136862,0.031098399311304,0.037631243467331,0.02484442666173,0.01468732394278,0.030180694535375,0.036381252110004,0.06334587931633,0.038408327847719,0.033354267477989,0.10975550860167,0.058494951575994,0.060434304177761,0.044421602040529,0.043822761625051,0.047734521329403,0.019887860864401,0.01837645098567,0.044878371059895,0.032427877187729,0.055820200592279,0.041738502681255,0.018681647256017,0.016732694581151,0.02780669555068,0.054269749671221,0.081224530935287,0.038757540285587,0.088018998503685,0.071425065398216,0.034442037343979,0.062961891293526,0.016988459974527,0.016458373516798,0.024467594921589,0.027122935280204,0.025455269962549,0.025680873543024,0.012126442044973,0.020520063117146,0.066359087824821,0.050031505525112,0.016962526366115,0.039436314254999,0.014521732926369,0.029151825234294,0.080114841461182,0.029405500739813,0.02079339697957,0.02066096663475,0.043317005038261,0.031316056847572,0.017838323488832,0.047836150974035,0.02833535708487,0.033436175435781,0.025464881211519,0.0058988607488573,0.01049617305398,0.020237257704139,0.028215892612934,0.022101026028395,0.021756265312433,0.0086432863026857,0.020752919837832,0.029455222189426,0.024093728512526,0.036204297095537,0.016545079648495,0.025261767208576,0.015202002599835,0.026629690080881,0.017019463703036,0.020389553159475,0.033074054867029,0.020390920341015,0.0217041708529,0.023675344884396,0.015877362340689,0.040194645524025,0.096626698970795,0.040448315441608,0.028737436980009,0.011259541846812,0.0078163631260395,0.022487457841635,0.041787140071392,0.02595348097384,0.043420679867268,0.029719345271587,0.04756873100996,0.014695664867759,0.016278926283121,0.011709811165929,0.026661045849323,0.011221384629607,0.026998924091458,0.021470237523317,0.028814543038607,0.016018848866224,0.012347770854831,0.0077539002522826,0.039057038724422,0.017087895423174,0.018651384860277,0.025778912007809,0.027099329978228,0.02768849208951,0.024189984425902,0.02634297683835,0.029142463579774,0.027761150151491,0.041578650474548,0.013976296409965,0.030136361718178,0.023052494972944,0.034239623695612,0.037776131182909,0.020919233560562,0.013786057010293,0.01588336378336,0.012896481901407,0.028893472626805,0.017006216570735,0.025240555405617,0.038141272962093,0.091488040983677,0.048322901129723,0.04697884619236,0.034480582922697,0.070429235696793,0.033765628933907,0.021483290940523,0.044510874897242,0.029237261041999,0.029504649341106,0.027066832408309,0.020975239574909,0.011243547312915,0.024273928254843,0.029469806700945,0.032258942723274,0.096614629030228,0.031792253255844,0.014253959059715,0.045257836580276,0.028679940849543,0.04189732670784,0.048551961779594,0.049074038863182,0.039583288133144,0.033186979591846,0.048487618565559,0.019069638103247,0.032523684203625,0.046046882867813,0.02645655721426,0.015987068414688,0.034021601080894,0.030391799286008,0.016653321683407,0.07618897408247,0.080682024359703,0.034651793539524,0.030672604218125,0.012236355803907,0.015017976053059,0.043714683502913,0.023156268522143,0.011277285404503,0.028293322771788,0.01979573443532,0.040833055973053,0.0063109491020441,0.033387400209904,0.027471743524075,0.038440600037575,0.055268608033657,0.067545123398304,0.020928807556629,0.023057121783495,0.036883145570755,0.020319186151028,0.049719214439392,0.037845443934202,0.024516584351659,0.025377063080668,0.027894925326109,0.018477201461792,0.013579149730504,0.011293282732368,0.02558864839375,0.034580878913403,0.057032682001591,0.048927567899227,0.036378465592861,0.016016153618693,0.020806510001421,0.060633551329374,0.11939068883657,0.069826819002628,0.022187668830156,0.012719320133328,0.016325166448951,0.034854903817177,0.017397535964847,0.017809677869081,0.023927049711347,0.042061232030392,0.043125487864017,0.028397470712662,0.024339862167835,0.032874405384064,0.037285536527634,0.078283242881298,0.092330172657967,0.19534912705421,0.26025176048279,0.33281618356705,0.13804191350937,0.045391734689474,0.032472688704729,0.041589103639126,0.076052807271481,0.080640323460102,0.093571625649929,0.013761578127742,0.043033640831709,0.048619151115417,0.061442073434591,0.095847547054291,0.11753941327333,0.14628419280052,0.082543328404427,0.11738414317369,0.10708325356245,0.10808826982975,0.12070941925049,0.082692973315716,0.15467038750648,0.10252869129181,0.082622051239014,0.036889601498842,0.074577167630196,0.041257843375206,0.11086703836918,0.18619413673878,0.14168952405453,0.16855926811695,0.14779418706894,0.15148581564426,0.16484613716602,0.079295918345451,0.15082429349422,0.12203650176525,0.12303151935339,0.035024985671043,0.055447332561016,0.078636601567268,0.035988122224808,0.058442253619432,0.049268834292889,0.060760702937841,0.046806804835796,0.040634177625179,0.029270831495523,0.021544594317675,0.073041819036007,0.13026367127895,0.10929440706968,0.090123429894447,0.086725071072578,0.049810819327831,0.024064658209682,0.048938903957605,0.03443943336606,0.099220022559166,0.073190167546272,0.054546788334846,0.070086464285851,0.06164887547493,0.062428798526525,0.030846558511257,0.10873377323151,0.23456081748009,0.16227234899998,0.098196409642696,0.12945817410946,0.11232972145081,0.069869928061962,0.027851283550262,0.12422938644886,0.10395574569702,0.10692298412323,0.037331782281399,0.02032757177949,0.020013812929392,0.079836130142212,0.023790802806616,0.03168498724699,0.018800631165504,0.02793138101697,0.044632062315941,0.031471695750952,0.074039660394192,0.037615086883307,0.043281055986881,0.04187647998333,0.032722167670727,0.042968854308128,0.017062416300178,0.066781714558601,0.053343411535025,0.057384818792343,0.031622152775526,0.018488230183721,0.084460899233818,0.059799864888191,0.063731342554092,0.13254204392433,0.02502447552979,0.022766089066863,0.034642301499844,0.026026902720332,0.036321401596069,0.071038588881493,0.06515745818615,0.097757175564766,0.079377539455891,0.039373699575663,0.029133055359125,0.027453491464257,0.083256013691425,0.015733607113361,0.013454874977469,0.0074328957125545,0.059452760964632,0.069465667009354,0.12470161169767,0.037054974585772,0.053476333618164,0.041290268301964,0.013280184008181,0.044359438121319,0.082497261464596,0.24414604902267,0.014636572450399,0.038915120065212,0.0083630867302418,0.024375341832638,0.026599152013659,0.052422981709242,0.098306007683277,0.089631736278534,0.049606341868639,0.056598801165819,0.028532037511468,0.035555057227612,0.052174676209688,0.026924546808004,0.020332287997007,0.021883651614189,0.020156040787697,0.0096388729289174,0.012636214494705,0.025848597288132,0.011586893349886,0.018283870071173,0.017261780798435,0.015194024890661,0.022467654198408,0.025903403759003,0.044279370456934,0.043273851275444,0.021856965497136,0.022805821150541,0.024336267262697,0.015277832746506,0.024910876527429,0.022593297064304,0.036943100392818,0.041376546025276,0.02489716373384,0.030393294990063,0.020818702876568,0.019563384354115,0.018705315887928,0.0094562731683254,0.023607334122062,0.01025945879519,0.017187926918268,0.023695454001427,0.028128765523434,0.022331707179546,0.029900494962931,0.0098534356802702,0.022860456258059,0.026759874075651,0.011720282956958,0.019118506461382,0.0094871046021581,0.0087358765304089,0.014899711124599,0.019620798528194,0.017990602180362,0.021746430546045,0.022314758971334,0.040611632168293,0.020260371267796,0.019982988014817,0.0074117863550782,0.0084110898897052,0.010786552913487,0.017055524513125,0.022566940635443,0.028400398790836,0.013329420238733,0.013735184445977,0.016960877925158,0.021366581320763,0.045060090720654,0.035365555435419,0.00994011759758,0.023817213252187,0.015831949189305,0.026472050696611,0.013904388993979,0.020391087979078,0.02879405207932,0.010352067649364,0.011430349200964,0.010314911603928,0.007711773738265,0.023609386757016,0.016087468713522,0.022005302831531,0.0044175661168993,0.022872999310493,0.022290743887424,0.024727134034038,0.013900259509683,0.017262877896428,0.0068197268992662,0.014031438156962,0.011436542496085,0.018351128324866,0.038934826850891,0.026569873094559,0.017888218164444,0.01996598020196,0.018585611134768,0.01975629106164,0.019508801400661,0.010471386834979,0.0091604255139828,0.006389606744051,0.014124574139714,0.010371936485171,0.014005538076162,0.014306485652924,0.017283974215388,0.023571901023388,0.033878728747368,0.031617607921362,0.036893770098686,0.012391104362905,0.010807801038027,0.01260737515986,0.014423014596105,0.021990139037371,0.024784537032247,0.018655575811863,0.014538038522005,0.025311598554254,0.023766435682774,0.013491362333298,0.020232433453202,0.0067480481229722,0.016776947304606,0.0094314077869058,0.031128294765949,0.02203194797039,0.026071732863784,0.02369387447834,0.028438286855817,0.014185937121511,0.0077559212222695,0.03552209213376,0.010270053520799,0.04324584454298,0.010754974558949,0.010302511043847,0.013139654882252,0.011641405522823,0.025381645187736,0.019638981670141,0.017118483781815,0.012843683362007,0.012389104813337,0.0203209631145,0.010148797184229,0.010132472030818,0.013467751443386,0.030097004026175,0.035145074129105,0.042882598936558,0.022151166573167,0.010410252958536,0.022959768772125,0.015857107937336,0.0044335341081023,0.010566102340817,0.024040274322033,0.01899647898972,0.013204010203481,0.0081261061131954,0.011517037637532,0.024987284094095,0.0077406363561749,0.025766771286726,0.01089539937675,0.01779168471694,0.020792957395315,0.039882618933916,0.015852030366659,0.0076287211850286,0.025211822241545,0.017186412587762,0.031246326863766,0.015413390472531,0.0098136644810438,0.019351772964001,0.037643771618605,0.016011074185371,0.020580433309078,0.014361146837473,0.016610965132713,0.022743402048945,0.035113275051117,0.025478042662144,0.033997409045696,0.025773718953133,0.040354497730732,0.020625533536077,0.05859525129199,0.028476059436798,0.014066938310862,0.011623955331743,0.0049217152409256,0.0083484780043364,0.020666945725679,0.011206787079573,0.013208063319325,0.021560959517956,0.022419355809689,0.027178065851331,0.011651313863695,0.0087073193863034,0.031110353767872,0.02427364513278,0.0087322723120451,0.032174982130527,0.017499636858702,0.018442248925567,0.011338340118527,0.020677253603935,0.012775090523064,0.012796983122826,0.015917401760817,0.011656042188406,0.031535383313894,0.034808561205864,0.01198261603713,0.012252124026418,0.010907457210124,0.011204324662685,0.020217038691044,0.015283143147826,0.012041149660945,0.020943339914083,0.0098605770617723,0.019778737798333,0.013169367797673,0.013562070205808,0.017431352287531,0.0059962254017591,0.016777167096734,0.019056480377913,0.019221752882004,0.015217108651996,0.01402778364718,0.011818054132164,0.014066634699702,0.012053497135639,0.022883240133524,0.011784221976995,0.047484967857599,0.023937664926052,0.021761357784271,0.013573694974184,0.012139898724854,0.015032747760415,0.010493052192032,0.01702612824738,0.021944843232632,0.022781377658248,0.048429723829031,0.018636088818312,0.048591170459986,0.026086945086718,0.019090212881565,0.021529488265514,0.010305357165635,0.014397610910237,0.023268641903996,0.020249715074897,0.012462630867958,0.014822838827968,0.050347566604614,0.015509007498622,0.022994048893452,0.016746632754803,0.020134018734097,0.018992070108652,0.036213152110577,0.050824716687202,0.027673911303282,0.0085655208677053,0.020762462168932,0.013795850798488,0.014505049213767,0.035802602767944,0.019575884565711,0.012256791815162,0.0093253366649151,0.009772390127182,0.017566863447428,0.0099468305706978,0.013309899717569,0.027383159846067,0.018623948097229,0.0044964617118239,0.0091384872794151,0.015992596745491,0.011269954964519,0.0076925535686314,0.0087195616215467,0.019339123740792,0.030578197911382,0.025604056194425,0.015445977449417,0.020816124975681,0.012698669917881,0.013151364400983,0.012897290289402,0.012627062387764,0.0092199482023716,0.0051021841354668,0.030916402116418,0.011730779893696,0.04329127073288,0.027171790599823,0.031693559139967,0.027680709958076,0.011646161787212,0.011982438154519,0.017133895307779,0.030256114900112,0.016137322410941,0.016184745356441,0.018131390213966,0.023295965045691,0.020361844450235,0.018292114138603,0.014407235197723,0.0071943374350667,0.010565706528723,0.021151164546609,0.0058788666501641,0.0086460346356034,0.014113578014076,0.007681941613555,0.0097155142575502,0.0092407669872046,0.023694161325693,0.022399712353945,0.0057321293279529,0.0057806237600744,0.020761307328939,0.01968402788043,0.020729778334498,0.019912555813789,0.038754880428314,0.014442613348365,0.019227152690291,0.038008321076632,0.0097728706896305,0.018889993429184,0.026007354259491,0.042157873511314,0.031107451766729,0.020912507548928,0.021187245845795,0.01136679854244,0.028037037700415,0.012236174196005,0.0751813352108,0.03986020386219,0.031159291043878,0.012081598863006,0.025981701910496,0.023949772119522,0.024143435060978,0.032053526490927,0.039191458374262,0.0080225933343172,0.011474927887321,0.020731849595904,0.010874505154788,0.012384438887239,0.030435115098953,0.042820371687412,0.032251518219709,0.025803903117776,0.034076727926731,0.041984662413597,0.028449546545744,0.030982913449407,0.014964301139116,0.026212405413389,0.015847001224756,0.02985355630517,0.078576266765594,0.016077531501651,0.050956442952156,0.01455045491457,0.021597750484943,0.044439874589443,0.02432294934988,0.038409121334553,0.043579258024693,0.04430827498436,0.028458956629038,0.033778846263885,0.0094561474397779,0.022032404318452,0.014292114414275,0.049302265048027,0.024243885651231,0.0074537871405482,0.015787174925208,0.01602702960372,0.045972056686878,0.044216051697731,0.059299908578396,0.023663733154535,0.016537271440029,0.021621750667691,0.013386088423431,0.023663146421313,0.020759636536241,0.022523142397404,0.018952794373035,0.011670076288283,0.011124389246106,0.019735956564546,0.02571489289403,0.018062403425574,0.025044299662113,0.069057330489159,0.018087100237608,0.037873830646276,0.011558264493942,0.018406076356769,0.015671402215958,0.0090974401682615,0.023084312677383,0.019861850887537,0.013769311830401,0.021506041288376,0.012647904455662,0.014664245769382,0.010334168560803,0.022318074479699,0.008710041642189,0.0072972169145942,0.017216686159372,0.012171547859907,0.0238265581429,0.039909705519676,0.042642667889595,0.018060307949781,0.016421170905232,0.018030064180493,0.024791741743684,0.026873487979174,0.040466789156199,0.029895454645157,0.045763552188873,0.012010855600238,0.044074054807425,0.029741734266281,0.015545847825706,0.017382636666298,0.023681957274675,0.063908487558365,0.13200858235359,0.039905019104481,0.037663780152798,0.017860729247332,0.040486585348845,0.021956095471978,0.02273415774107,0.019868541508913,0.022490248084068,0.021604306995869,0.020038057118654,0.023589320480824,0.038757093250751,0.024452527984977,0.02804078347981,0.025176588445902,0.016740350052714,0.014821976423264,0.024504959583282,0.010449254885316,0.026426736265421,0.016926649957895,0.012429744936526,0.01611851900816,0.016525501385331,0.01224219519645,0.023178063333035,0.022303152829409,0.014339591376483,0.015316685661674,0.0066764606162906,0.020189279690385,0.039369557052851,0.013086281716824,0.017975825816393,0.012778211385012,0.004471629858017,0.013920614495873,0.012769278138876,0.02067144960165,0.021630890667439,0.0043954802677035,0.0059029208496213,0.019861694425344,0.012554452754557,0.014032209292054,0.0093899108469486,0.020844837650657,0.03162707388401,0.024963386356831,0.017552653327584,0.011215953156352,0.0087705180048943,0.022645570337772,0.033094704151154,0.0073292469605803,0.020547969266772,0.037076469510794,0.012278243899345,0.0108123999089,0.011226780712605,0.0095121683552861,0.01878297701478,0.0079692807048559,0.016652649268508,0.017931949347258,0.0098071023821831,0.020020689815283,0.034557163715363,0.016519030556083,0.025962565094233,0.018028385937214,0.022132430225611,0.014682193286717,0.025575287640095,0.011697133071721,0.026010062545538,0.02144000120461,0.012365253642201,0.010893234983087,0.04321763291955,0.016840156167746,0.017617030069232,0.024051360785961,0.021220302209258,0.02197571657598,0.018793933093548,0.037148300558329,0.058698110282421,0.016143010929227,0.01719780638814,0.034796826541424,0.018063217401505,0.009676530957222,0.017319802194834,0.016302531585097,0.0094548240303993,0.022259719669819,0.032089985907078,0.0075842193327844,0.0090904366225004,0.038774747401476,0.012384671717882,0.015785906463861,0.014234453439713,0.012056816369295,0.022257167845964,0.012971332296729,0.018422570079565,0.013906681910157,0.017650099471211,0.044466678053141,0.012192936614156,0.027374211698771,0.014846866950393,0.012525650672615,0.021964391693473,0.024971630424261,0.023133497685194,0.017246462404728,0.02314299158752,0.03498550504446,0.032187812030315,0.042076483368874,0.041423860937357,0.01834905333817,0.01587076485157,0.02090478502214,0.014622977003455,0.011302053928375,0.022011250257492,0.025001997128129,0.010100783780217,0.012307887896895,0.012507658451796,0.015349416062236,0.012577925808728,0.013784510083497,0.030309395864606,0.0262052398175,0.038934540003538,0.032048940658569,0.021380726248026,0.019045455381274,0.030711341649294,0.017089830711484,0.013918434269726,0.023909458890557,0.018760778009892,0.016670014709234,0.021653262898326,0.017064269632101,0.018911261111498,0.021494690328836,0.044102620333433,0.046693347394466,0.020314576104283,0.026859004050493,0.0091657284647226,0.016050551086664,0.021308146417141,0.022428965196013,0.026327924802899,0.027365233749151,0.013903401792049,0.01234947796911,0.0098127909004688,0.013751096092165,0.01454740203917,0.018013995140791,0.027140559628606,0.0071951979771256,0.016441190615296,0.014266062527895,0.0072139040566981,0.028927270323038,0.029541755095124,0.028339453041553,0.030644491314888,0.027625638991594,0.045042470097542,0.04097780957818,0.010473279282451,0.038441255688667,0.051288060843945,0.047090873122215,0.024643186479807,0.040238503366709,0.042939089238644,0.017870873212814,0.0473817512393,0.036514163017273,0.055694367736578,0.023314915597439,0.039585627615452,0.021875085309148,0.029164638370275,0.036563567817211,0.026978753507137,0.030419988557696,0.033134378492832,0.03149176388979,0.045098416507244,0.07211659103632,0.052988804876804,0.10917668789625,0.066451907157898,0.071128353476524,0.10068885982037,0.088334925472736,0.07079554349184,0.056778725236654,0.085233449935913,0.069916635751724,0.057733625173569,0.060253910720348,0.049431402236223,0.072652652859688,0.063016653060913,0.1213941052556,0.10329739004374,0.11884273588657,0.1248344630003,0.054244097322226,0.029711617156863,0.12994238734245,0.12691462039948,0.16165585815907,0.16348528862,0.14745387434959,0.15562728047371,0.14687758684158,0.11648719012737,0.10492612421513,0.17266616225243,0.079076588153839,0.08428642898798,0.118268430233,0.14047732949257,0.10778080672026,0.11046949774027,0.13886570930481,0.15301509201527,0.14642177522182,0.17397156357765,0.14883956313133,0.12567573785782,0.1540353000164,0.068766236305237,0.16020432114601,0.13752883672714,0.14981834590435,0.11709765344858,0.044925782829523,0.040719602257013,0.071881450712681,0.05138435959816,0.12802974879742,0.091781325638294,0.1979226320982,0.16512216627598,0.11265589296818,0.16267067193985,0.10024655610323,0.093119733035564,0.069067761301994,0.13036069273949,0.09545374661684,0.12908089160919,0.18349160254002,0.079287119209766,0.053499307483435,0.10781046003103,0.097000382840633,0.041811965405941,0.061317004263401,0.10190802812576,0.0931106954813,0.13984566926956,0.063044518232346,0.10484743863344,0.080596163868904,0.058147754520178,0.045477539300919,0.019222239032388,0.03549449890852,0.043153285980225,0.035309460014105,0.049619436264038,0.096665292978287,0.022405259311199,0.045539755374193,0.070018641650677,0.069329246878624,0.047043535858393,0.062861703336239,0.063914865255356,0.051843427121639,0.055858545005322,0.027136012911797,0.041504293680191,0.049576785415411,0.042784944176674,0.069958627223969,0.048805117607117,0.045330092310905,0.015931807458401,0.015970123931766,0.034946542233229,0.027785990387201,0.033174350857735,0.031904064118862,0.053735975176096,0.069977380335331,0.095649868249893,0.083277970552444,0.0410161241889,0.038480542600155,0.03735863044858,0.043872609734535,0.05253828316927,0.046872913837433,0.034607451409101,0.015506172552705,0.0082371011376381,0.012073101475835,0.015156654641032,0.019591709598899,0.020289737731218,0.015235317870975,0.015629520639777,0.021573288366199,0.018967423588037,0.03360403701663,0.012154888361692,0.032532200217247,0.03663158044219,0.010743156075478,0.026120688766241,0.033109325915575,0.017870115116239,0.014338058419526,0.025281477719545,0.027826618403196,0.019989281892776,0.021742668002844,0.024285718798637,0.023018229752779,0.021574601531029,0.029047274962068,0.024029687047005,0.021002260968089,0.011353217065334,0.012603404000401,0.022543471306562,0.029571628198028,0.031917288899422,0.03572678565979,0.033585388213396,0.042818740010262,0.029428455978632,0.013770522549748,0.026598628610373,0.021964950487018,0.0079772900789976,0.0090309493243694,0.014022233895957,0.026083260774612,0.024867897853255,0.033915445208549,0.011528186500072,0.016218949109316,0.023333674296737,0.018476992845535,0.010585709474981,0.02182225883007,0.060846790671349,0.031160950660706,0.019749399274588,0.014965388923883,0.031944613903761,0.017013721168041,0.044602617621422,0.019037563353777,0.015583147294819,0.030754072591662,0.031611647456884,0.012151576578617,0.018360594287515,0.020972687751055,0.0097276112064719,0.0078547112643719,0.030785087496042,0.043048273772001,0.0202910695225,0.010189535096288,0.055514849722385,0.016712974756956,0.016158390790224,0.020827785134315,0.029415687546134,0.010158836841583,0.025339685380459,0.010037716478109,0.019694218412042,0.02307116985321,0.029428962618113,0.056500248610973,0.026486963033676,0.017061091959476,0.028459394350648,0.025850357487798,0.0095402905717492,0.024682614952326,0.048561204224825,0.02470663189888,0.015067098662257,0.020225705578923,0.032180160284042,0.051527537405491,0.071518316864967,0.030066134408116,0.031818054616451,0.02284112945199,0.04082628339529,0.05607583373785,0.014186028391123,0.021239761263132,0.018324997276068,0.022174069657922,0.013899165205657,0.043346427381039,0.019956173375249,0.021359205245972,0.026200637221336,0.013401778414845,0.020979251712561,0.025207739323378,0.025409117341042,0.017161250114441,0.021361149847507,0.022375635802746,0.018936302512884,0.029024381190538,0.017404958605766,0.053320180624723,0.027314145117998,0.0097440257668495,0.014789580367506,0.022945046424866,0.02125914953649,0.01217800565064,0.033130422234535,0.011955177411437,0.027198705822229,0.010259178467095,0.031304780393839,0.0096534993499517,0.010621246881783,0.019940653815866,0.016633989289403,0.0089203333482146,0.029973462224007,0.04148318991065,0.018292920663953,0.032327178865671,0.034783657640219,0.031733579933643,0.04204199463129,0.019285934045911,0.030636478215456,0.016449082642794,0.018455283716321,0.0233762729913,0.023599861189723,0.016655370593071,0.0081370109692216,0.015553779900074,0.023423966020346,0.03750179708004,0.014593468979001,0.013513062149286,0.02554490044713,0.049579724669456,0.020765412598848,0.022892110049725,0.020688369870186,0.022544775158167,0.014823097735643,0.02246049977839,0.039975568652153,0.015478756278753,0.020661234855652,0.021805260330439,0.017466872930527,0.051725901663303,0.025216296315193,0.026984330266714,0.056557890027761,0.019569840282202,0.014887876808643,0.029736837372184,0.01642750017345,0.01330835185945,0.0059763379395008,0.015777681022882,0.013505859300494,0.029188264161348,0.013169854879379,0.017393387854099,0.038285426795483,0.013312635011971,0.015869529917836,0.014687302522361,0.023475598543882,0.032682679593563,0.016872514039278,0.026484498754144,0.021198127418756,0.010776434093714,0.023722235113382,0.012729436159134,0.017941910773516,0.014882581308484,0.011450745165348,0.047335956245661,0.011854153126478,0.015707237645984,0.030805999413133,0.021028518676758,0.012536112219095,0.01331084035337,0.022256281226873,0.028361704200506,0.032163307070732,0.021356537938118,0.013724016025662,0.018396560102701,0.019794713705778,0.01619141548872,0.01923649571836,0.011967668309808,0.022862050682306,0.011280138045549,0.020771138370037,0.012593923136592,0.024354204535484,0.027976501733065,0.023650649935007,0.039854791015387,0.020592102780938,0.025687823072076,0.020220220088959,0.022536721080542,0.026182323694229,0.028466310352087,0.011294189840555,0.025637071579695,0.023219710215926,0.0053825927898288,0.063952758908272,0.024284143000841,0.017582681030035,0.0071952193975449,0.014249643310905,0.016998814418912,0.037504352629185,0.052414234727621,0.034064069390297,0.024455182254314,0.010557558387518,0.046139545738697,0.069624677300453,0.016319617629051,0.030395617708564,0.053715467453003,0.16393709182739,0.18345537781715,0.088934645056725,0.15214556455612,0.10173889994621,0.065605834126472,0.067841954529285,0.049495615065098,0.064849503338337,0.027287354692817,0.027974203228951,0.038097992539406,0.068691052496433,0.018374228850007,0.038689367473125,0.018298096954823,0.011581272818148,0.015315898694098,0.012232217937708,0.047979161143303,0.055203016847372,0.038872200995684,0.039922073483467,0.058111973106861,0.055267255753279,0.01796006783843,0.020208261907101,0.0143530247733,0.014853874221444,0.010074428282678,0.0092503475025296,0.0071979071944952,0.024001754820347,0.017737518996,0.019483871757984,0.02480043657124,0.0138586666435,0.015571406111121,0.0052561601623893,0.02142302505672,0.036168366670609,0.037685308605433,0.015358093194664,0.014739664271474,0.014643505215645,0.038174588233232,0.013204946182668,0.011853341013193,0.013912217691541,0.012024326249957,0.017747279256582,0.017692275345325,0.023471217602491,0.041089780628681,0.044597409665585,0.012067196890712,0.041637513786554,0.042078450322151,0.053100280463696,0.037072729319334,0.019973015412688,0.018726285547018,0.021662337705493,0.020515767857432,0.020229674875736,0.070764429867268,0.040074408054352,0.021047415211797,0.010938164778054,0.025185912847519,0.023537792265415,0.011429855599999,0.010343458503485,0.018783995881677,0.029209677129984,0.01836053840816,0.016056180000305,0.026355061680079,0.048864956945181,0.055592328310013,0.017873834818602,0.015952385962009,0.020984992384911,0.014883630909026,0.018050782382488,0.043490774929523,0.01344867516309,0.017842888832092,0.014489084482193,0.018444374203682,0.021141678094864,0.024921327829361,0.034953214228153,0.03675976395607,0.016945438459516,0.014200130477548,0.027410116046667,0.035654611885548,0.02412011474371,0.017661372199655,0.0095060849562287,0.028302187100053,0.033681012690067,0.043016407638788,0.046975709497929,0.024293024092913,0.027729818597436,0.021326186135411,0.017418496310711,0.0278260409832,0.057988364249468,0.040941331535578,0.094083696603775,0.038908574730158,0.043092057108879,0.039056234061718,0.048996448516846,0.032585799694061,0.018606966361403,0.030431374907494,0.019829176366329,0.0073035303503275,0.015772242099047,0.026597006246448,0.016488619148731,0.023726735264063,0.029105994850397,0.0099723655730486,0.036945648491383,0.073333576321602,0.029266033321619,0.01946778409183,0.01775367371738,0.014837354421616,0.060475580394268,0.023823834955692,0.0084136547520757,0.01049255207181,0.056837871670723,0.054577775299549,0.055646914988756,0.062604159116745,0.046724617481232,0.023494768887758,0.036526687443256,0.018251188099384,0.023534595966339,0.024260576814413,0.023269696161151,0.020326169207692,0.03946740552783,0.020263835787773,0.016113806515932,0.023853722959757,0.019021147862077,0.011335184797645,0.021073881536722,0.027145093306899,0.028984634205699,0.028205323964357,0.027051227167249,0.033955715596676,0.059078328311443,0.016921203583479,0.028361903503537,0.026096442714334,0.02014971524477,0.055947259068489,0.015901438891888,0.036418676376343,0.0098361298441887,0.04468471929431,0.032740823924541,0.01955777220428,0.016230447217822,0.024843454360962,0.0096441879868507,0.0085229417309165,0.027219541370869,0.020908232778311,0.018806140869856,0.027202542871237,0.020848892629147,0.039815884083509,0.032907500863075,0.029713071882725,0.018554637208581,0.013410757295787,0.015820210799575,0.042618207633495,0.026625953614712,0.01647362112999,0.014921400696039,0.012352885678411,0.013417040929198,0.024860939010978,0.0095670958980918,0.018455361947417,0.025737337768078,0.024278735741973,0.034022830426693,0.045618571341038,0.018248360604048,0.017131607979536,0.026745213195682,0.0079424660652876,0.017252825200558,0.023957096040249,0.030002694576979,0.017145492136478,0.017734793946147,0.023226324468851,0.021613199263811,0.03993134945631,0.019996244460344,0.028628919273615,0.026825856417418,0.031582407653332,0.03938303142786,0.029250292107463,0.057434350252151,0.035504721105099,0.025548547506332,0.014166397973895,0.038631841540337,0.01572597026825,0.037784114480019,0.021116221323609,0.090348422527313,0.063582211732864,0.01194678992033,0.020364250987768,0.048054676502943,0.022736957296729,0.017368923872709,0.025210283696651,0.03613705188036,0.025801733136177,0.018107831478119,0.053825940936804,0.029505800455809,0.050392497330904,0.060259077697992,0.020222093909979,0.039131794124842,0.020055016502738,0.017689362168312,0.020688336342573,0.0087954923510551,0.020807661116123,0.027859250083566,0.047239847481251,0.033294104039669,0.013673996552825,0.016479028388858,0.016269655898213,0.021651051938534,0.010289713740349,0.014988578855991,0.028354333713651,0.054515171796083,0.020927015691996,0.031129315495491,0.021233271807432,0.014505705796182,0.0092701483517885,0.017088949680328,0.021886732429266,0.030304372310638,0.016558701172471,0.013404676690698,0.018408372998238,0.024955028668046,0.023166064172983,0.030939407646656,0.024685049429536,0.02578866109252,0.015103185549378,0.0084560811519623,0.02527903392911,0.024919023737311,0.013301747851074,0.022091712802649,0.038878060877323,0.015227702446282,0.021162681281567,0.045870043337345,0.015967417508364,0.021865202113986,0.031785503029823,0.028426639735699,0.019465478137136,0.03079098276794,0.036697238683701,0.019858269020915,0.016035938635468,0.014022694900632,0.050769686698914,0.048918232321739,0.01598390378058,0.013133864849806,0.023932952433825,0.015971533954144,0.024890158325434,0.034918308258057,0.068925336003304,0.029641376808286,0.062744587659836,0.010016433894634,0.030996173620224,0.019691828638315,0.030302811414003,0.019233018159866,0.045183315873146,0.036076389253139,0.031972091645002,0.042212620377541,0.019258726388216,0.037858750671148,0.015569863840938,0.064766220748425,0.045112304389477,0.029911074787378,0.055100340396166,0.020701862871647,0.018791100010276,0.020851247012615,0.045473255217075,0.0598009750247,0.028475815430284,0.030338056385517,0.014210224151611,0.061045099049807,0.067507140338421,0.061321552842855,0.035815715789795,0.091075703501701,0.045121163129807,0.05183120816946,0.036091640591621,0.020791478455067,0.043201334774494,0.032159972935915,0.065898597240448,0.04827731102705,0.032445937395096,0.048151791095734,0.046480301767588,0.065006859600544,0.018068552017212,0.031756669282913,0.014536216855049,0.023607365787029,0.038962554186583,0.02973822504282,0.025829704478383,0.042106259614229,0.055383387953043,0.020757300779223,0.059157967567444,0.045758560299873,0.035930078476667,0.037602290511131,0.072185024619102,0.040603578090668,0.025514833629131,0.029020853340626,0.03790745139122,0.097858592867851,0.10128889977932,0.019963085651398,0.033594787120819,0.056310333311558,0.010872012935579,0.056565333157778,0.11094069480896,0.087191514670849,0.054795175790787,0.029429530724883,0.032434180378914,0.032119169831276,0.046303801238537,0.047433126717806,0.090530693531036,0.036643173545599,0.048009142279625,0.041698470711708,0.009023429825902,0.027796760201454,0.029409948736429,0.029529886320233,0.047503244131804,0.020510490983725,0.013459044508636,0.030164377763867,0.025050096213818,0.028513377532363,0.049338784068823,0.099682167172432,0.070327915251255,0.028779715299606,0.075136065483093,0.033228099346161,0.018600277602673,0.049318108707666,0.096806794404984,0.11204943805933,0.084617212414742,0.022933002561331,0.01762955263257,0.089835450053215,0.12233683466911,0.040327396243811,0.011970221064985,0.027135822921991,0.02728196978569,0.070335745811462,0.032240599393845,0.039089545607567,0.021637003868818,0.067112654447556,0.15730902552605,0.1014471501112,0.084289222955704,0.080522388219833,0.038942143321037,0.0696632117033,0.040548216551542,0.067681901156902,0.16577291488647,0.11854736506939,0.092246353626251,0.086725696921349,0.060818213969469,0.081735253334045,0.055252283811569,0.097161471843719,0.026380877941847,0.034959588199854,0.054656304419041,0.028973883017898,0.0315802693367,0.039396807551384,0.030386719852686,0.04197084531188,0.012329337187111,0.031934753060341,0.012200446799397,0.050859294831753,0.073304772377014,0.10532750189304,0.09036885201931,0.07586632668972,0.053604647517204,0.15093305706978,0.070039346814156,0.052197359502316,0.097855605185032,0.045923843979836,0.038152247667313,0.026694294065237,0.078015893697739,0.026000732555985,0.049906112253666,0.082610949873924,0.061397552490234,0.078265979886055,0.033097077161074,0.091582417488098,0.064552903175354,0.12932834029198,0.092716246843338,0.060015559196472,0.039329152554274,0.031917385756969,0.061695531010628,0.063286550343037,0.12434662878513,0.015297061763704,0.015780426561832,0.017493804916739,0.023215897381306,0.082050323486328,0.13971489667892,0.017506225034595,0.017155826091766,0.031635049730539,0.0053282463923097,0.010480149649084,0.013022712431848,0.024801565334201,0.067049659788609,0.078410439193249,0.11228321492672,0.059167504310608,0.048443377017975,0.038274623453617,0.027488315477967,0.013390013948083,0.016660965979099,0.038962364196777,0.03565851226449,0.023037988692522,0.017292074859142,0.034490238875151,0.015432951971889,0.019964966922998,0.043335013091564,0.037158541381359,0.01204421184957,0.032895281910896,0.023591296747327,0.028049618005753,0.01824002340436,0.014008070342243,0.021021366119385,0.031245803460479,0.046999014914036,0.054281666874886,0.022098472341895,0.034473866224289,0.015010662376881,0.024703737348318,0.024263052269816,0.016374507918954,0.022555166855454,0.026465250179172,0.049925342202187,0.013976573944092,0.024803368374705,0.021737989038229,0.022155996412039,0.010227979160845,0.012437027879059,0.013850400224328,0.014971206896007,0.012651080265641,0.017752015963197,0.032132241874933,0.02811473980546,0.015662735328078,0.027872834354639,0.019963920116425,0.036526206880808,0.005111004691571,0.0079533364623785,0.01597498729825,0.020084816962481,0.017094448208809,0.037394303828478,0.011943737976253,0.018285229802132,0.014538017101586,0.02326736971736,0.011294202879071,0.010060334578156,0.028574204072356,0.0045071137137711,0.016984235495329,0.037983771413565,0.024849936366081,0.020880863070488,0.022668873891234,0.033530734479427,0.016718592494726,0.015958990901709,0.0077430889941752,0.022973641753197,0.016725715249777,0.045696474611759,0.015106962993741,0.026953361928463,0.027777617797256,0.022484125569463,0.015619790181518,0.011554807424545,0.015087972395122,0.018069710582495,0.011587944813073,0.0083733294159174,0.029786020517349,0.0096403211355209,0.017659720033407,0.021964605897665,0.017863396555185,0.0097151845693588,0.0082174241542816,0.011782377958298,0.010408218950033,0.03050928004086,0.024864699691534,0.012442410923541,0.029681885614991,0.013996292836964,0.020187553018332,0.020532473921776,0.0097323395311832,0.0060695102438331,0.0074832085520029,0.017306769266725,0.0098704537376761,0.023132530972362,0.015018871985376,0.013294831849635,0.017537765204906,0.041233882308006,0.012884128838778,0.0084689501672983,0.013688808307052,0.015746429562569,0.046505592763424,0.02463006041944,0.011703180149198,0.0271105915308,0.015196670778096,0.02284325286746,0.011945510283113,0.02029094286263,0.010064210742712,0.034303098917007,0.0058255787007511,0.040405385196209,0.034505683928728,0.0085010286420584,0.014011274091899,0.010317551903427,0.012741921469569,0.014918516390026,0.017082821577787,0.023437159135938,0.014009548351169,0.01617794111371,0.017761141061783,0.012940928339958,0.031434796750546,0.01046647131443,0.034763544797897,0.024198155850172,0.011143593117595,0.010438990779221,0.015098003670573,0.013502274639904,0.014729779213667,0.0097790081053972,0.013038364239037,0.02719359472394,0.04744902998209,0.025373576208949,0.015319572761655,0.039289951324463,0.005195458419621,0.010610490106046,0.013329149223864,0.021894652396441,0.01307138800621,0.021960489451885,0.032033499330282,0.013369183987379,0.01475643273443,0.0095262760296464,0.017030071467161,0.015011126175523,0.024558398872614,0.035376448184252,0.048493519425392,0.029924569651484,0.01574276201427,0.011560240760446,0.019520094618201,0.029875829815865,0.027619127184153,0.026765108108521,0.026794601231813,0.021563174203038,0.014425633475184,0.018803087994456,0.023030454292893,0.056001484394073,0.030159562826157,0.018719960004091,0.023491576313972,0.02705417200923,0.020297085866332,0.021034827455878,0.014717730693519,0.015638031065464,0.01734789647162,0.015522746369243,0.031899485737085,0.019518001005054,0.035837531089783,0.036113873124123,0.011656293645501,0.011062830686569,0.030623614788055,0.015647193416953,0.039508953690529,0.024097293615341,0.026457369327545,0.029305327683687,0.014812496490777,0.023391555994749,0.023938046768308,0.016970477998257,0.012064268812537,0.022973610088229,0.036401219666004,0.014192394912243,0.037534527480602,0.032042309641838,0.035125371068716,0.032922178506851,0.045417331159115,0.016941696405411,0.029149109497666,0.019267100840807,0.0080214403569698,0.010682687163353,0.016298286616802,0.033060885965824,0.060789782553911,0.0098810512572527,0.029846902936697,0.031130515038967,0.037995018064976,0.064851678907871,0.044094685465097,0.049860864877701,0.05287017673254,0.027980161830783,0.030084751546383,0.044981598854065,0.018193801864982,0.02583565376699,0.034453600645065,0.03329087048769,0.018377538770437,0.029845638200641,0.016268545761704,0.014129131101072,0.032632425427437,0.024040035903454,0.036295980215073,0.034592933952808,0.054111499339342,0.07054890692234,0.027945935726166,0.055990353226662,0.039646420627832,0.032231867313385,0.018525611609221,0.033018790185452,0.01859724521637,0.015940085053444,0.013660924509168,0.016505282372236,0.021338803693652,0.011703819967806,0.017822708934546,0.030046302825212,0.010883821174502,0.015868486836553,0.014422532171011,0.028717063367367,0.011187301017344,0.016574814915657,0.025707826018333,0.049465969204903,0.057075798511505,0.03502368927002,0.031263407319784,0.02451615780592,0.024421500042081,0.046056844294071,0.031335528939962,0.051668461412191,0.039810702204704,0.010888343676925,0.031494960188866,0.026417074725032,0.029677456244826,0.018563620746136,0.031209755688906,0.0094961617141962,0.015280807390809,0.027229901403189,0.060030803084373,0.02985505759716,0.023226425051689,0.030469696968794,0.021473549306393,0.012345165014267,0.023438788950443,0.027729047462344,0.01449081953615,0.034098960459232,0.015350010246038,0.034744702279568,0.025254189968109,0.0081087024882436,0.0189039837569,0.035550124943256,0.02828661352396,0.03281632065773,0.032565601170063,0.021276906132698,0.013699456118047,0.020811242982745,0.034508410841227,0.044655669480562,0.042019717395306,0.017453994601965,0.039517104625702,0.056401491165161,0.10971532762051,0.033065959811211,0.021754363551736,0.0093628615140915,0.010777924209833,0.021523263305426,0.016722222790122,0.021085679531097,0.029567502439022,0.018197489902377,0.013457577675581,0.047174859791994,0.037419114261866,0.045481570065022,0.047530610114336,0.021818157285452,0.028767572715878,0.021343491971493,0.015447260811925,0.032738480716944,0.067216791212559,0.053574547171593,0.03581166267395,0.021562896668911,0.026523053646088,0.0070692524313927,0.019734099507332,0.018240673467517,0.013988422229886,0.031697437167168,0.032023705542088,0.024200169369578,0.034268490970135,0.018266482278705,0.013375960290432,0.053559239953756,0.042637389153242,0.06839545071125,0.024532666429877,0.023515813052654,0.037725586444139,0.023008290678263,0.054595813155174,0.054115757346153,0.040464535355568,0.012418411672115,0.022074710577726,0.023316072300076,0.035263210535049,0.06787446886301,0.022757325321436,0.032408311963081,0.035238336771727,0.022876158356667,0.021963959559798,0.058366671204567,0.025867046788335,0.049013011157513,0.013943560421467,0.029125202447176,0.023181887343526,0.017603982239962,0.030802093446255,0.040035918354988,0.014862767420709,0.059530377388,0.082415401935577,0.10588916391134,0.022609069943428,0.028876647353172,0.015275717712939,0.018594546243548,0.050206616520882,0.033845510333776,0.029400117695332,0.04064067453146,0.032567523419857,0.031153056770563,0.11167978495359,0.030264794826508,0.033150739967823,0.01818535849452,0.034406278282404,0.029651150107384,0.032202281057835,0.034631758928299,0.032138410955667,0.010834913700819,0.021238297224045,0.035324864089489,0.058252327144146,0.029832601547241,0.050380058586597,0.033758580684662,0.029097948223352,0.056694038212299,0.027467077597976,0.011470650322735,0.013272393494844,0.006914934143424,0.041112944483757,0.024303801357746,0.041355803608894,0.01538117043674,0.032355587929487,0.069070786237717,0.013542110100389,0.041787419468164,0.022786121815443,0.016522355377674,0.024524744600058,0.014078609645367,0.0096245128661394,0.010514754801989,0.013097828254104,0.02449662797153,0.017606943845749,0.017391767352819,0.01584655418992,0.023028003051877,0.015748636797071,0.007175543345511,0.014706362038851,0.022513708099723,0.010793134570122,0.020079355686903,0.037517603486776,0.022585624828935,0.036871165037155,0.009209793061018,0.01081891451031,0.01429414562881,0.033997487276793,0.017800819128752,0.018825406208634,0.016092568635941,0.030891312286258,0.025889338925481,0.07562143355608,0.034255634993315,0.050614681094885,0.014604402706027,0.036463800817728,0.036109853535891,0.034668982028961,0.024527814239264,0.016984649002552,0.015312714502215,0.013177908957005,0.011899268254638,0.024672945961356,0.028247136622667,0.02765366435051,0.024351211264729,0.007808031514287,0.01377915404737,0.037259180098772,0.029994871467352,0.007586074527353,0.022578321397305,0.041141141206026,0.02829815633595,0.023235639557242,0.023082789033651,0.013131673447788,0.0176902692765,0.0093995928764343,0.024255353957415,0.012557070702314,0.0207847841084,0.030519718304276,0.01337284501642,0.013131807558239,0.029519606381655,0.013393867760897,0.017343703657389,0.018541220575571,0.014758564531803,0.0077959164045751,0.016737747937441,0.01185326743871,0.010780489072204,0.012344104237854,0.048344850540161,0.0087691079825163,0.023005211725831,0.019723948091269,0.0084622260183096,0.019164085388184,0.025644648820162,0.03167762234807,0.020021008327603,0.017253290861845,0.023331768810749,0.012432491406798,0.033209398388863,0.019458636641502,0.012419504113495,0.017245220020413,0.020999420434237,0.014806082472205,0.017803192138672,0.014703622087836,0.0037948186509311,0.026760412380099,0.039375655353069,0.014847796410322,0.022540304809809,0.03039014339447,0.024952199310064,0.04092975705862,0.029844757169485,0.048240792006254,0.011707086116076,0.018014311790466,0.015564040280879,0.019225623458624,0.036770448088646,0.02810376137495,0.027764670550823,0.018120067194104,0.024603970348835,0.013194736093283,0.032257445156574,0.018878785893321,0.020403308793902,0.02168881893158,0.014558780007064,0.016161903738976,0.032658763229847,0.04638035222888,0.024157034233212,0.015898253768682,0.019442804157734,0.03337425366044,0.0055149216204882,0.017094280570745,0.013887841254473,0.027837198227644,0.016387315467,0.039913054555655,0.056884057819843,0.02675667963922,0.0088391909375787,0.030535642057657,0.034238737076521,0.017053335905075,0.010273757390678,0.0089596137404442,0.017293460667133,0.0062898239120841,0.0078228414058685,0.016510779038072,0.020266456529498,0.030810074880719,0.022959122434258,0.025104869157076,0.033956024795771,0.060074560344219,0.010760591365397,0.07576684653759,0.02939971908927,0.030194006860256,0.049503322690725,0.018826575949788,0.072455585002899,0.032607596367598,0.028546884655952,0.021227264776826,0.0076918443664908,0.0075146052986383,0.01603989303112,0.034018144011497,0.055644053965807,0.035394057631493,0.028628189116716,0.044482197612524,0.041440099477768,0.044652611017227,0.024335520341992,0.027332140132785,0.041387841105461,0.027339184656739,0.029426317662001,0.05626181140542,0.030251175165176,0.050286374986172,0.022764313966036,0.050660312175751,0.085149422287941,0.02851403132081,0.058344669640064,0.067276664078236,0.092100031673908,0.0583091750741,0.058875747025013,0.05684220790863,0.063538827002048,0.095279291272163,0.11778088659048,0.047908674925566,0.062577240169048,0.046299207955599,0.017558988183737,0.059708550572395,0.11836348474026,0.036595050245523,0.060098309069872,0.074236117303371,0.12607118487358,0.135786652565,0.11966571211815,0.06782278418541,0.093289703130722,0.073317721486092,0.092802733182907,0.14962923526764,0.11262360960245,0.10877758264542,0.1365971416235,0.10638724267483,0.11922913789749,0.11709044873714,0.087419003248215,0.065446980297565,0.089667171239853,0.048896633088589,0.07940611988306,0.13995103538036,0.10981693863869,0.10163111239672,0.12608975172043,0.08915376663208,0.087424799799919,0.17399850487709,0.1097184419632,0.15290009975433,0.11895971000195,0.15068173408508,0.14565092325211,0.11669586598873,0.1327266395092,0.059841196984053,0.054381053894758,0.056204061955214,0.078233055770397,0.054260313510895,0.042314827442169,0.062491744756699,0.038577806204557,0.049982815980911,0.07916022092104,0.095487236976624,0.11234005540609,0.021663434803486,0.066969066858292,0.089609742164612,0.054404284805059,0.01940817758441,0.021089509129524,0.025159101933241,0.023482071235776,0.032543160021305,0.073180191218853,0.010259324684739,0.03387562930584,0.024834465235472,0.019228765740991,0.023865379393101,0.038928981870413,0.018532540649176,0.036937385797501,0.025633178651333,0.040213964879513,0.055921945720911,0.020637955516577,0.01665149256587,0.035479463636875,0.045386642217636,0.059747084975243,0.027750303968787,0.054259113967419,0.050900928676128,0.025145573541522,0.01908603310585,0.036594148725271,0.025239078328013,0.030916035175323,0.028416231274605,0.02257452532649,0.025087907910347,0.023530922830105,0.010543191805482,0.015584099106491,0.030632715672255,0.033742938190699,0.030270382761955,0.026636548340321,0.017573304474354,0.029761085286736,0.018735658377409,0.017188232392073,0.041379738599062,0.011047801934183,0.02998099848628,0.031442664563656,0.020045094192028,0.019359905272722,0.03148240596056,0.033433206379414,0.017169423401356,0.03221919387579,0.0247085057199,0.012059718370438,0.040467418730259,0.020168714225292,0.014520091935992,0.025849740952253,0.010883012786508,0.012922967784107,0.0096752783283591,0.026884615421295,0.014943124726415,0.023485582321882,0.014647696167231,0.02371428348124,0.021163988858461,0.024588327854872,0.0085281254723668,0.015308935195208,0.038531705737114,0.022220928221941,0.022429374977946,0.012314695864916,0.022790106013417,0.019351296126842,0.028951719403267,0.019103612750769,0.022046389058232,0.043126113712788,0.0075775850564241,0.02881551720202,0.046530067920685,0.019940266385674,0.034742645919323,0.011567139998078,0.021965052932501,0.029265202581882,0.020501855760813,0.024650694802403,0.027547240257263,0.017110776156187,0.042105212807655,0.032817471772432,0.048743017017841,0.020387105643749,0.010733420029283,0.015476584434509,0.03294961899519,0.012607568874955,0.028581902384758,0.04492562264204,0.024304747581482,0.017707359045744,0.050891809165478,0.023907791823149,0.013448243960738,0.025827107951045,0.033542536199093,0.021794993430376,0.015561571344733,0.035240773111582,0.017344754189253,0.013371718116105,0.019749458879232,0.027898106724024,0.015164725482464,0.016475055366755,0.021815251559019,0.016786772757769,0.019460555166006,0.021212160587311,0.061771679669619,0.014876079745591,0.063526570796967,0.025289362296462,0.036926046013832,0.024972677230835,0.057384997606277,0.089425422251225,0.019580651074648,0.028361210599542,0.031200226396322,0.03145157918334,0.021277440711856,0.023980621248484,0.017459128051996,0.01915118843317,0.019055459648371,0.019174333661795,0.021668016910553,0.031107429414988,0.066118977963924,0.028074588626623,0.0097485026344657,0.021498963236809,0.038205668330193,0.022896921262145,0.033462662249804,0.035667046904564,0.03191914409399,0.024942599236965,0.023150600492954,0.018743172287941,0.023233341053128,0.011029547080398,0.0067302132956684,0.016900222748518,0.018935304135084,0.019296061247587,0.019241161644459,0.012987272813916,0.01197724789381,0.011183688417077,0.027873855084181,0.022126754745841,0.030504297465086,0.016497643664479,0.02489610016346,0.022735513746738,0.046995341777802,0.034513272345066,0.011104622855783,0.018003553152084,0.032342195510864,0.023078510537744,0.034362986683846,0.022421887144446,0.015205547213554,0.028270548209548,0.01626381278038,0.017365407198668,0.017164716497064,0.018333511427045,0.022911669686437,0.028672311455011,0.033975813537836,0.040963314473629,0.03266554325819,0.040825560688972,0.022031061351299,0.047211103141308,0.032729536294937,0.024177979677916,0.011799229308963,0.037055775523186,0.035297494381666,0.029096303507686,0.029281321913004,0.012802744284272,0.049773514270782,0.027614422142506,0.018128324300051,0.013452474959195,0.04218041151762,0.034579280763865,0.02256591245532,0.027874436229467,0.011211486533284,0.012395982630551,0.010394320823252,0.030709398910403,0.01524459477514,0.013484699651599,0.01281595043838,0.044574674218893,0.0303103774786,0.025288948789239,0.012977377511561,0.018587766215205,0.024825111031532,0.028893060982227,0.020151006057858,0.029126409441233,0.022436795756221,0.016597585752606,0.034130532294512,0.032964140176773,0.038318764418364,0.039897464215755,0.020010091364384,0.015343356877565,0.0085789524018764,0.034691996872425,0.016215991228819,0.030418906360865,0.01370395720005,0.016939526423812,0.032365072518587,0.028067445382476,0.027641704306006,0.018213789910078,0.010190696455538,0.030696652829647,0.032396912574768,0.022911366075277,0.053015120327473,0.027262141928077,0.030695416033268,0.024245638400316,0.041528798639774,0.0094414856284857,0.041861660778522,0.011390568688512,0.011696461588144,0.0090877311304212,0.012096080929041,0.020973233506083,0.019438752904534,0.038376577198505,0.012245887890458,0.01327749248594,0.0073244851082563,0.015703767538071,0.016190003603697,0.022527523338795,0.014940625987947,0.020360805094242,0.030462868511677,0.019750434905291,0.013133062049747,0.0088065918534994,0.016117449849844,0.019481170922518,0.018486017361283,0.0248778834939,0.016472293063998,0.025941647589207,0.031919043511152,0.020835034549236,0.0082872454077005,0.016837198287249,0.019313922151923,0.0094534875825047,0.030338473618031,0.093390382826328,0.066776752471924,0.047884862869978,0.039940193295479,0.016654904931784,0.030580651015043,0.017169443890452,0.027711762115359,0.0064979521557689,0.042978882789612,0.043087754398584,0.019939906895161,0.016742598265409,0.014956400729716,0.028672114014626,0.027508510276675,0.015992302447557,0.014063104987144,0.023460039868951,0.015591007657349,0.037043198943138,0.067121669650078,0.0231649056077,0.016083382070065,0.02910129353404,0.021610129624605,0.01440847851336,0.018077179789543,0.024523658677936,0.02998423948884,0.031458005309105,0.03164666891098,0.043773919343948,0.040184833109379,0.018825650215149,0.095956638455391,0.066833764314651,0.065817229449749,0.018547289073467,0.021634917706251,0.015080478042364,0.02868514880538,0.0366425588727,0.047858480364084,0.046676099300385,0.029429215937853,0.046072639524937,0.041405394673347,0.022373305633664,0.036385469138622,0.014570439234376,0.037476658821106,0.033682331442833,0.047344677150249,0.036308612674475,0.0436373911798,0.042214311659336,0.028902715072036,0.04403230920434,0.034214269369841,0.036253951489925,0.056207980960608,0.060010861605406,0.029629932716489,0.009024771861732,0.025036344304681,0.024689016863704,0.087054058909416,0.079867646098137,0.059679955244064,0.10744655132294,0.02021305449307,0.0096284691244364,0.022081511095166,0.017232656478882,0.0178626999259,0.022563034668565,0.016649469733238,0.0087669044733047,0.02789063192904,0.036136694252491,0.048397921025753,0.033264555037022,0.030905755236745,0.014488663524389,0.05104997754097,0.033676698803902,0.046275585889816,0.027977410703897,0.040335528552532,0.035047579556704,0.020541243255138,0.018564660102129,0.019861524924636,0.015427851118147,0.014102040790021,0.040242224931717,0.031949032098055,0.010446047410369,0.019380507990718,0.019366161897779,0.020040851086378,0.0053102527745068,0.021799426525831,0.033522829413414,0.0326978713274,0.030224237591028,0.018883837386966,0.014629698358476,0.02799223549664,0.056431997567415,0.027262521907687,0.023122180253267,0.02083745598793,0.01904970780015,0.024644438177347,0.011007635854185,0.014043997041881,0.050810780376196,0.0150944320485,0.032006248831749,0.036600239574909,0.023273229598999,0.02793325856328,0.035644270479679,0.074030205607414,0.072350844740868,0.021906416863203,0.014143883250654,0.031343683600426,0.026488237082958,0.026459243148565,0.029313063248992,0.028039153665304,0.047075916081667,0.032167136669159,0.025802679359913,0.064099997282028,0.059588074684143,0.042289547622204,0.030912786722183,0.071393556892872,0.061432860791683,0.099184013903141,0.080211974680424,0.021819295361638,0.029028391465545,0.012262122705579,0.041052851825953,0.043252930045128,0.043384306132793,0.059244398027658,0.025292659178376,0.054666623473167,0.021461250260472,0.021154576912522,0.065648138523102,0.04449363425374,0.022827584296465,0.042297154664993,0.033549122512341,0.057464551180601,0.024851948022842,0.041126415133476,0.03362151235342,0.013139598071575,0.029163531959057,0.041755005717278,0.024104159325361,0.02437399700284,0.03023049980402,0.10775963962078,0.017446517944336,0.018364358693361,0.01004552654922,0.013276753947139,0.031014364212751,0.053219079971313,0.10550329089165,0.027955887839198,0.068479172885418,0.034718357026577,0.014719270169735,0.024018842726946,0.023040749132633,0.040161065757275,0.041430439800024,0.015737487003207,0.024585051462054,0.016509586945176,0.035515494644642,0.024088369682431,0.05905944481492,0.026395816355944,0.040127798914909,0.050859909504652,0.038326803594828,0.022655637934804,0.045406471937895,0.035152085125446,0.061919569969177,0.022229909896851,0.034690674394369,0.014130746014416,0.037156231701374,0.073779821395874,0.04239609092474,0.051557593047619,0.029355512931943,0.02850392088294,0.021149061620235,0.025593250989914,0.020324654877186,0.042062021791935,0.027561251074076,0.028135530650616,0.050529144704342,0.028688360005617,0.042413711547852,0.045322403311729,0.027190327644348,0.05751433968544,0.045522402971983,0.060760147869587,0.027059307321906,0.043458268046379,0.02960336394608,0.044562362134457,0.019436491653323,0.0086410902440548,0.019987568259239,0.013783200643957,0.011157180182636,0.024141319096088,0.053223416209221,0.069031342864037,0.050199061632156,0.03795774653554,0.061135619878769,0.032736457884312,0.029853340238333,0.011507199145854,0.018698902800679,0.034601539373398,0.020556624978781,0.012101727537811,0.0082344077527523,0.035471245646477,0.027661813423038,0.012012215331197,0.014631250873208,0.019065380096436,0.018394082784653,0.020105309784412,0.029305975884199,0.018921207636595,0.036732390522957,0.033621236681938,0.026144973933697,0.013166324235499,0.021989339962602,0.05021496117115,0.018430573865771,0.092161387205124,0.024704646319151,0.021147776395082,0.019457628950477,0.012349832803011,0.01184359472245,0.018784118816257,0.013832179829478,0.026689106598496,0.019505606964231,0.023670744150877,0.0071393176913261,0.018236573785543,0.017757596448064,0.026317650452256,0.017602391541004,0.030308766290545,0.066115602850914,0.050358105450869,0.034536935389042,0.014444096013904,0.04742120206356,0.016884000971913,0.027410622686148,0.024802623316646,0.05444198846817,0.034427542239428,0.012137909419835,0.025092676281929,0.032899528741837,0.036711402237415,0.044153977185488,0.047116257250309,0.050993472337723,0.020450280979276,0.045182213187218,0.018879774957895,0.028872851282358,0.06337995827198,0.034956276416779,0.043999351561069,0.01861297339201,0.050782911479473,0.10706853121519,0.045045271515846,0.030955879017711,0.031776759773493,0.026848740875721,0.022805431857705,0.040160693228245,0.04818344861269,0.028718087822199,0.029225617647171,0.04464502632618,0.063609108328819,0.044719438999891,0.046527519822121,0.038675848394632,0.024023285135627,0.02619630843401,0.023644611239433,0.028812138363719,0.014387486502528,0.013856493867934,0.013354558497667,0.059930395334959,0.030599804595113,0.046127073466778,0.036358714103699,0.013674209825695,0.01173509657383,0.015616528689861,0.022032510489225,0.028199544176459,0.05671625956893,0.024390824139118,0.048344790935516,0.0440365485847,0.017639629542828,0.020652826875448,0.047411531209946,0.016008807346225,0.03675115853548,0.042671129107475,0.021404448896646,0.022476878017187,0.042600743472576,0.039306156337261,0.024587016552687,0.029367690905929,0.019182853400707,0.023694504052401,0.028828110545874,0.035741209983826,0.041816346347332,0.025550670921803,0.026277553290129,0.021540075540543,0.016110336408019,0.010491866618395,0.02402600646019,0.029053131118417,0.014530790038407,0.037405997514725,0.071671158075333,0.076939322054386,0.070502005517483,0.032834932208061,0.017610082402825,0.039498213678598,0.046785119920969,0.028449239209294,0.047909431159496,0.022038266062737,0.061791464686394,0.030944544821978,0.062851212918758,0.029636446386576,0.01764084585011,0.0065251453779638,0.038260348141193,0.10481258481741,0.0097131449729204,0.010789663530886,0.01328793540597,0.017325084656477,0.013340475037694,0.030369505286217,0.025951914489269,0.012085024267435,0.025411117821932,0.056297104805708,0.040437467396259,0.023444931954145,0.015938740223646,0.019807189702988,0.029118930920959,0.021882716566324,0.012104395776987,0.05765612795949,0.029817283153534,0.020979803055525,0.02425380051136,0.017467606812716,0.011256564408541,0.033235430717468,0.02294621989131,0.065629169344902,0.015643104910851,0.0092724449932575,0.015388205647469,0.016445744782686,0.014795452356339,0.013885889202356,0.021065536886454,0.027038641273975,0.014458529651165,0.0065801278688014,0.016630198806524,0.057529494166374,0.041385799646378,0.021195370703936,0.029520491138101,0.010743319988251,0.041507247835398,0.013856909237802,0.023451393470168,0.022586356848478,0.066662780940533,0.053410366177559,0.038698051124811,0.061375230550766,0.03432535007596,0.049031022936106,0.049461662769318,0.011825952678919,0.03016128577292,0.035808067768812,0.025384210050106,0.018879054114223,0.035862602293491,0.027794759720564,0.06952103972435,0.02122063562274,0.072357438504696,0.032232262194157,0.024692106992006,0.019512876868248,0.023430503904819,0.031880222260952,0.043237801641226,0.025188986212015,0.035187378525734,0.014135686680675,0.021715145558119,0.012507706880569,0.022707594558597,0.02528321556747,0.032340724021196,0.023244887590408,0.029180236160755,0.020114824175835,0.04500662535429,0.038517773151398,0.019862476736307,0.051940865814686,0.017920460551977,0.033749610185623,0.01240362226963,0.011069784872234,0.033719398081303,0.031336911022663,0.013169094920158,0.027353510260582,0.022065740078688,0.023241328075528,0.016904357820749,0.044229499995708,0.019954528659582,0.044398475438356,0.048004150390625,0.012835478410125,0.042812615633011,0.023086970672011,0.019127923995256,0.029139557853341,0.049577735364437,0.014569638296962,0.064043819904327,0.030602775514126,0.029873827472329,0.022738736122847,0.02719771116972,0.020652893930674,0.043508108705282,0.063152015209198,0.017781127244234,0.059689667075872,0.015485620126128,0.034047767519951,0.026137471199036,0.023579120635986,0.010003861039877,0.0093713095411658,0.010393067263067,0.024969240650535,0.01994751021266,0.02606263756752,0.032521940767765,0.036777660250664,0.026021489873528,0.03019755333662,0.023310352116823,0.022959066554904,0.029383935034275,0.060327969491482,0.039048418402672,0.11211577057838,0.090034976601601,0.072486937046051,0.019212825223804,0.011884117498994,0.016505939885974,0.039339728653431,0.019426168873906,0.0091292690485716,0.024023789912462,0.018893763422966,0.033685799688101,0.037926372140646,0.045663639903069,0.038425825536251,0.049091190099716,0.090816766023636,0.05437258630991,0.055352948606014,0.040122859179974,0.025803562253714,0.026938151568174,0.021036714315414,0.18840979039669,0.028142107650638,0.055083658546209,0.026039138436317,0.055597070604563,0.028851184993982,0.044441603124142,0.078616388142109,0.085644960403442,0.057680130004883,0.055566892027855,0.12786319851875,0.067641444504261,0.048753265291452,0.041934818029404,0.063259854912758,0.021584583446383,0.018139749765396,0.044693902134895,0.041443672031164,0.03392830491066,0.045788045972586,0.027641516178846,0.048112239688635,0.091859459877014,0.03617125749588,0.067755997180939,0.067050769925117,0.087566018104553,0.17532093822956,0.096105374395847,0.1479140818119,0.1155771613121,0.13125017285347,0.078628182411194,0.061212297528982,0.032532125711441,0.031060362234712,0.051882945001125,0.018687102943659,0.022022126242518,0.026860378682613,0.076107710599899,0.055668778717518,0.066597118973732,0.090887516736984,0.03283741697669,0.060450382530689,0.042045462876558,0.033098574727774,0.061959445476532,0.048891022801399,0.021234255284071,0.032324656844139,0.034557532519102,0.025729548186064,0.033789239823818,0.018740708008409,0.010961828753352,0.018180400133133,0.0066589801572263,0.04981318116188,0.097830250859261,0.052856717258692,0.03205293789506,0.025593670085073,0.018126469105482,0.033632062375546,0.14170232415199,0.05385509505868,0.080027341842651,0.027915738523006,0.026638766750693,0.015124576166272,0.013492583297193,0.0073451129719615,0.014526068232954,0.030562788248062,0.041944183409214,0.011660196818411,0.04147907346487,0.0099799204617739,0.017284419387579,0.015627358108759,0.036421675235033,0.01909388974309,0.025925688445568,0.02115198969841,0.035610515624285,0.023207943886518,0.016650695353746,0.051002316176891,0.028151616454124,0.029214229434729,0.012727109715343,0.013859363272786,0.059471242129803,0.021507941186428,0.026070266962051,0.017676530405879,0.020249556750059,0.016622439026833,0.011105753481388,0.015873473137617,0.026836652308702,0.015225969254971,0.012891800142825,0.030666347593069,0.0065555735491216,0.022953674197197,0.029361305758357,0.026791175827384,0.013313112780452,0.011472729966044,0.0059565454721451,0.0050600026734173,0.0089612789452076,0.091047346591949,0.082230485975742,0.016079500317574,0.013118316419423,0.021858366206288,0.013213983736932,0.027012754231691,0.022639462724328,0.020254418253899,0.015210681594908,0.010612550191581,0.017294500023127,0.018255930393934,0.0082572726532817,0.014186728745699,0.032512284815311,0.025162123143673,0.034651640802622,0.01346133928746,0.0302177015692,0.11916803568602,0.073589861392975,0.022090125828981,0.02013873681426,0.028250116854906,0.036924079060555,0.02203669026494,0.027690466493368,0.016421193256974,0.016409477218986,0.036856763064861,0.045252345502377,0.038131169974804,0.015010883100331,0.021374475210905,0.028448171913624,0.06283625215292,0.026505511254072,0.01644535548985,0.026347700506449,0.028937749564648,0.01666247099638,0.032085832208395,0.019378356635571,0.015657192096114,0.042134899646044,0.016465652734041,0.05247700959444,0.018131114542484,0.028310265392065,0.024021152406931,0.014692711643875,0.011803403496742,0.023112690076232,0.012900961562991,0.010167505592108,0.013911190442741,0.020544031634927,0.026186576113105,0.028114430606365,0.019629748538136,0.016615813598037,0.015003077685833,0.013904895633459,0.034520920366049,0.052675265818834,0.025724595412612,0.021274022758007,0.029050804674625,0.02604659087956,0.024179339408875,0.026667445898056,0.028046242892742,0.027822356671095,0.07390808314085,0.094628572463989,0.03082512319088,0.066475734114647,0.056758746504784,0.054917559027672,0.044807784259319,0.04276517778635,0.026624847203493,0.02545571513474,0.018933687359095,0.014783040620387,0.035049449652433,0.016861733049154,0.028069777414203,0.024117833003402,0.031285598874092,0.036927126348019,0.020583936944604,0.027477201074362,0.078689515590668,0.052466094493866,0.080106027424335,0.03788885474205,0.042417537420988,0.051780126988888,0.019647572189569,0.016060452908278,0.015148499980569,0.02221349440515,0.022889165207744,0.013327356427908,0.017938004806638,0.023156981915236,0.063885182142258,0.034344036132097,0.036898758262396,0.070429146289825,0.11687319725752,0.016246763989329,0.050857469439507,0.036382153630257,0.031334206461906,0.045989997684956,0.032002788037062,0.013686090707779,0.020232802256942,0.018511384725571,0.01365221105516,0.029666954651475,0.010089428164065,0.02503677085042,0.023032143712044,0.008755131624639,0.026485959067941,0.023263428360224,0.017662128433585,0.018666908144951,0.014616299420595,0.049444288015366,0.0089837349951267,0.022306803613901,0.026507884263992,0.021676879376173,0.021057236939669,0.0096939383074641,0.011389410123229,0.012821678072214,0.049609519541264,0.0494579449296,0.019523229449987,0.024153314530849,0.014912091195583,0.027153678238392,0.027327774092555,0.019995318725705,0.014099396765232,0.057513363659382,0.037175808101892,0.019624065607786,0.011028072796762,0.012409257702529,0.022676959633827,0.018182234838605,0.040448453277349,0.029860841110349,0.02063499763608,0.02911894582212,0.058569066226482,0.017949998378754,0.018617700785398,0.028752863407135,0.020146012306213,0.026151940226555,0.014650823548436,0.023352021351457,0.037711031734943,0.011835368350148,0.0086030000820756,0.024896036833525,0.010150238871574,0.017120148986578,0.018201410770416,0.026617292314768,0.017336569726467,0.027766201645136,0.045362237840891,0.018010875210166,0.025703340768814,0.063533291220665,0.042070738971233,0.025913076475263,0.034600641578436,0.043314389884472,0.022195620462298,0.023906409740448,0.016199674457312,0.0179148837924,0.014317609369755,0.008740097284317,0.0265210904181,0.020764773711562,0.013055732473731,0.01777508854866,0.01758667267859,0.0120515730232,0.028827868402004,0.013537131249905,0.013720748946071,0.023714518174529,0.015019675716758,0.025270350277424,0.023228673264384,0.018824558705091,0.026504760608077,0.014966401271522,0.045831430703402,0.020985139533877,0.021393600851297,0.017057325690985,0.016010155901313,0.022220835089684,0.010274760425091,0.021297160536051,0.011413112282753,0.031757965683937,0.091905042529106,0.029376661404967,0.026200087741017,0.012507459148765,0.04340199008584,0.027775852009654,0.034237548708916,0.010806428268552,0.010047011077404,0.013307228684425,0.011887612752616,0.006551877129823,0.014775967225432,0.019177481532097,0.016464747488499,0.062352582812309,0.015118956565857,0.16577491164207,0.018065888434649,0.03735002502799,0.0087307840585709,0.010777836665511,0.017059847712517,0.026844173669815,0.020260149613023,0.024045549333096,0.016699803993106,0.021708905696869,0.034198943525553,0.028414962813258,0.014318742789328,0.014634864404798,0.029085157439113,0.025075420737267,0.020479111000896,0.028723699972034,0.025150664150715,0.033328380435705,0.011889848858118,0.039815478026867,0.018138464540243,0.0082413982599974,0.013598153367639,0.00702856015414,0.016224041581154,0.0079683512449265,0.010631300508976,0.014445683918893,0.014883521944284,0.0094572585076094,0.010774805210531,0.016162320971489,0.011514118872583,0.011453869752586,0.012967826798558,0.010726302862167,0.027951983734965,0.022708304226398,0.015012695454061,0.015003504231572,0.020420283079147,0.012614615261555,0.021823640912771,0.025403644889593,0.013029378838837,0.041956558823586,0.028893560171127,0.015396002680063,0.0091516599059105,0.021922534331679,0.014029305428267,0.023577511310577,0.017012877389789,0.0094863958656788,0.022835247218609,0.024256328120828,0.016090484336019,0.049002557992935,0.023244470357895,0.017699714750051,0.021688105538487,0.022934913635254,0.019373010843992,0.019122092053294,0.024647515267134,0.029088726267219,0.033543597906828,0.036465462297201,0.052966710180044,0.024094028398395,0.03394154086709,0.04428743571043,0.012949140742421,0.060487452894449,0.04461407661438,0.040323697030544,0.031668782234192,0.0078696561977267,0.014308963902295,0.010899350047112,0.023718863725662,0.04366372525692,0.028154129162431,0.050405811518431,0.022258309647441,0.029199304059148,0.030700685456395,0.011650017462671,0.013627516105771,0.019862849265337,0.032643239945173,0.064426638185978,0.083109244704247,0.013030227273703,0.033512368798256,0.012633517384529,0.015398545190692,0.019107975065708,0.0099487071856856,0.037758819758892,0.017538111656904,0.035504549741745,0.05122497305274,0.031560514122248,0.015837728977203,0.06088600680232,0.0095923114567995,0.024439554661512,0.015883041545749,0.080806881189346,0.062888383865356,0.021343069151044,0.034338776022196,0.049637742340565,0.041834890842438,0.03073656745255,0.040874097496271,0.023404378443956,0.055481690913439,0.030350154265761,0.017789911478758,0.014639526605606,0.0081656612455845,0.013653021305799,0.020383840426803,0.05893786624074,0.062681712210178,0.026846995577216,0.027540000155568,0.018118161708117,0.017183765769005,0.02941588498652,0.048165217041969,0.018790449947119,0.02215894125402,0.0471619553864,0.015845112502575,0.035170160233974,0.018781313672662,0.015132563188672,0.018783921375871,0.020598234608769,0.027302209287882,0.017572347074747,0.01549250818789,0.011959651485085,0.02176253311336,0.02071843482554,0.038293711841106,0.02997731603682,0.019161066040397,0.025950228795409,0.010770151391625,0.016139118000865,0.030938010662794,0.018684005364776,0.0091743972152472,0.012428384274244,0.0056928442791104,0.028580978512764,0.0069860694929957,0.0097463093698025,0.023704089224339,0.050231233239174,0.032089747488499,0.0216327868402,0.026404611766338,0.01367527898401,0.013608284294605,0.0065710302442312,0.016227720305324,0.018509514629841,0.016915556043386,0.017441805452108,0.017699744552374,0.036877728998661,0.03029565885663,0.02272093296051,0.007150933612138,0.0083886813372374,0.046363357454538,0.0089501496404409,0.0056837173178792,0.011881002224982,0.017053179442883,0.0098415883257985,0.011149603873491,0.0057574124075472,0.012075364589691,0.0109354397282,0.02494247816503,0.048694670200348,0.047243438661098,0.054996035993099,0.045827768743038,0.060530100017786,0.020015859976411,0.0088210441172123,0.0082073099911213,0.041288118809462,0.019006531685591,0.027458429336548,0.040705144405365,0.029304841533303,0.044994451105595,0.07993483543396,0.035152979195118,0.02209148555994,0.02568693459034,0.026218608021736,0.034420028328896,0.05106233432889,0.062610134482384,0.15207846462727,0.048005148768425,0.10167832672596,0.054884418845177,0.041864506900311,0.034791737794876,0.040746264159679,0.053136326372623,0.060748800635338,0.041214257478714,0.081103622913361,0.087471038103104,0.086329482495785,0.15147729218006,0.10311180353165,0.072584211826324,0.078788459300995,0.12595029175282,0.080170594155788,0.10336723178625,0.081649452447891,0.032834246754646,0.046379923820496,0.02395030297339,0.058893658220768,0.041947148740292,0.059713818132877,0.045967768877745,0.0918073579669,0.02734824642539,0.10118995606899,0.069956839084625,0.07147166877985,0.047043304890394,0.075247034430504,0.059324756264687,0.10202680528164,0.092719063162804,0.087249338626862,0.053395785391331,0.076191186904907,0.14378267526627,0.082121551036835,0.065691515803337,0.092898406088352,0.082840815186501,0.049898870289326,0.065665684640408,0.13166686892509,0.11639925837517,0.14202864468098,0.13855962455273,0.12260244041681,0.054747350513935,0.057428486645222,0.03094956278801,0.076255619525909,0.067557662725449,0.032852042466402,0.048256605863571,0.049989033490419,0.02679805085063,0.021312739700079,0.053569030016661,0.026577753946185,0.022777765989304,0.024997536092997,0.027696274220943,0.078445054590702,0.094374872744083,0.061879955232143,0.051598586142063,0.033412583172321,0.036006975919008,0.04321413487196,0.074420735239983,0.11928117275238,0.035917516797781,0.057312272489071,0.041200876235962,0.05157433450222,0.023740598931909,0.049858257174492,0.051673825830221,0.027696765959263,0.046880003064871,0.02479694224894,0.024258524179459,0.026098635047674,0.11687357723713,0.026387602090836,0.011568521149457,0.011538604274392,0.011243875138462,0.014638731256127,0.02475056797266,0.017191931605339,0.043010346591473,0.016703218221664,0.014121684245765,0.02205466479063,0.035734370350838,0.040811356157064,0.045275792479515,0.028315167874098,0.049061972647905,0.013707679696381,0.014156323857605,0.024216827005148,0.037884932011366,0.019763363525271,0.024782629683614,0.011417478322983,0.018165502697229,0.024715282022953,0.021639451384544,0.020253313705325,0.016542702913284,0.0096385609358549,0.023500053212047,0.01773651689291,0.031134217977524,0.030156234279275,0.0069767846725881,0.015404911711812,0.025639725849032,0.018308963626623,0.022802028805017,0.013415925204754,0.0066284323111176,0.024128610268235,0.015810990706086,0.020997047424316,0.013932639732957,0.013449270278215,0.021226095035672,0.016177458688617,0.018763888627291,0.020685974508524,0.02379210665822,0.019119314849377,0.021466668695211,0.034740414470434,0.031044811010361,0.0050969943404198,0.012983809225261,0.027286171913147,0.033112280070782,0.012667568400502,0.018767934292555,0.013964295387268,0.0095551162958145,0.020975809544325,0.013729213736951,0.017821040004492,0.021651811897755,0.013295749202371,0.010011551901698,0.0097131375223398,0.0075967954471707,0.01624908298254,0.015170069411397,0.013074929825962,0.017275147140026,0.01286468654871,0.010090984404087,0.017031900584698,0.019719121977687,0.025061264634132,0.027334721758962,0.023414531722665,0.01631572842598,0.014561394229531,0.020452052354813,0.020076889544725,0.037253197282553,0.013184986077249,0.017204374074936,0.014658953994513,0.013060248456895,0.016260432079434,0.012192282825708,0.0099901044741273,0.035724379122257,0.037979755550623,0.026161814108491,0.0028518089093268,0.0067901397123933,0.015487896278501,0.010506134480238,0.025606494396925,0.017906535416842,0.025637827813625,0.02128991112113,0.013694552704692,0.030466739088297,0.012219374999404,0.011001875624061,0.021610140800476,0.056963510811329,0.028116539120674,0.0158312600106,0.0074308328330517,0.011697889305651,0.016483247280121,0.014917751774192,0.017457732930779,0.020648956298828,0.017723634839058,0.015523535199463,0.026333961635828,0.039286468178034,0.017507638782263,0.014141723513603,0.014636363834143,0.015878411009908,0.020672455430031,0.024697475135326,0.0080913603305817,0.019657367840409,0.027178974822164,0.0346514955163,0.026970956474543,0.013830803334713,0.019706498831511,0.014532261528075,0.060813419520855,0.03181941062212,0.01368753798306,0.015910875052214,0.013119224458933,0.025602921843529,0.031326062977314,0.023197162896395,0.081759713590145,0.024233354255557,0.022404350340366,0.01397121232003,0.010203087702394,0.013555871322751,0.0074729779735208,0.042913727462292,0.020056150853634,0.020180946215987,0.042166367173195,0.033771179616451,0.011379955336452,0.02767944522202,0.020885478705168,0.021683197468519,0.020705204457045,0.010021662339568,0.019120648503304,0.039256766438484,0.030247339978814,0.023708388209343,0.029755443334579,0.032279133796692,0.022982066497207,0.022112976759672,0.009166294708848,0.019487554207444,0.01181055791676,0.023293698206544,0.040804661810398,0.11385015398264,0.039374131709337,0.036141384392977,0.042042143642902,0.039604343473911,0.021600242704153,0.024057507514954,0.053226679563522,0.019118849188089,0.051435872912407,0.031368501484394,0.017043637111783,0.026842433959246,0.016796808689833,0.011003077030182,0.021537654101849,0.015434913337231,0.03812188655138,0.035111784934998,0.011815601028502,0.01885399967432,0.040688160806894,0.027033146470785,0.029012143611908,0.008397251367569,0.022714216262102,0.023030757904053,0.023308482021093,0.020062427967787,0.0090090269222856,0.013358337804675,0.021740917116404,0.018523305654526,0.015704952180386,0.021458175033331,0.023271039128304,0.027108006179333,0.010352341458201,0.013490974903107,0.015341959893703,0.015933558344841,0.020309511572123,0.031100206077099,0.018476448953152,0.02432712353766,0.028279539197683,0.022036427631974,0.016797881573439,0.031947165727615,0.016027431935072,0.011158928275108,0.013458024710417,0.021514769643545,0.031562030315399,0.022080549970269,0.015654727816582,0.015254030004144,0.022023264318705,0.013560561463237,0.021825235337019,0.027521509677172,0.019025269895792,0.0090658832341433,0.015354415401816,0.015581163577735,0.032056786119938,0.02324889972806,0.04161474853754,0.0060441452078521,0.016269207000732,0.015002811327577,0.023030932992697,0.022312179207802,0.014210421591997,0.028148919343948,0.036063577979803,0.018743384629488,0.017100088298321,0.014334745705128,0.028955997899175,0.020655708387494,0.023978743702173,0.018250035122037,0.010038545355201,0.030643351376057,0.0088493730872869,0.015008116140962,0.015785422176123,0.0086683910340071,0.0094681810587645,0.022569086402655,0.020512105897069,0.031825162470341,0.015881691128016,0.012793004512787,0.014593292959034,0.010302513837814,0.035197041928768,0.019327338784933,0.030061159282923,0.019505502656102,0.026755928993225,0.015001701191068,0.0084567023441195,0.024091798812151,0.01880450360477,0.017062369734049,0.022964773699641,0.045351453125477,0.028247930109501,0.042579844594002,0.02714667096734,0.013574288226664,0.043549418449402,0.039181608706713,0.031969875097275,0.038806270807981,0.023899765685201,0.029003076255322,0.031820714473724,0.022692684084177,0.036157459020615,0.025731049478054,0.019214008003473,0.040402721613646,0.035124219954014,0.039299570024014,0.038776598870754,0.023086540400982,0.025946747511625,0.035561058670282,0.025285823270679,0.035225607454777,0.035660795867443,0.057835452258587,0.059268712997437,0.026901382952929,0.050539433956146,0.02581132389605,0.051083773374557,0.037653390318155,0.018291588872671,0.032750159502029,0.02728771045804,0.036562733352184,0.030937198549509,0.01759571954608,0.045936264097691,0.030857792124152,0.025611253455281,0.030865173786879,0.015693217515945,0.014598525129259,0.0381750613451,0.03854001685977,0.023394681513309,0.015005294233561,0.040068849921227,0.028679650276899,0.020757310092449,0.019235853105783,0.02679880708456,0.036929231137037,0.037153016775846,0.045029602944851,0.064956218004227,0.035110183060169,0.035234093666077,0.044548250734806,0.030002173036337,0.023829888552427,0.041470162570477,0.042492289096117,0.028127737343311,0.0097337979823351,0.012632461264729,0.024102963507175,0.034065701067448,0.025044923648238,0.016663633286953,0.016681060194969,0.017101474106312,0.029898522421718,0.015797976404428,0.017488844692707,0.010666888207197,0.043645858764648,0.02826588973403,0.016278900206089,0.024070598185062,0.018486184999347,0.020459789782763,0.024748034775257,0.02178662084043,0.017167247831821,0.010333533398807,0.031036790460348,0.012687917798758,0.023126177489758,0.023305140435696,0.038196746259928,0.044654875993729,0.01578413695097,0.044325575232506,0.023577388375998,0.044704247266054,0.010024327784777,0.011079798452556,0.014259543269873,0.028996292501688,0.015734350308776,0.0081201978027821,0.010580902919173,0.020572539418936,0.022530162706971,0.016628678888083,0.012279646471143,0.017639566212893,0.030739266425371,0.043501652777195,0.018277455121279,0.015675824135542,0.012712899595499,0.0092192413285375,0.020724348723888,0.032996587455273,0.01325942017138,0.020579064264894,0.0082897171378136,0.041285686194897,0.024061653763056,0.017965592443943,0.012451626360416,0.0080124586820602,0.014537912793458,0.010772896930575,0.017875367775559,0.019247693940997,0.019708376377821,0.020890299230814,0.016521688550711,0.020493069663644,0.012544015422463,0.01026151701808,0.012323450297117,0.017476735636592,0.039634272456169,0.020193703472614,0.017867218703032,0.024304399266839,0.021740045398474,0.016606649383903,0.011763960123062,0.023969162255526,0.02489054389298,0.014374543912709,0.0063262255862355,0.014545711688697,0.036455295979977,0.023454146459699,0.016559109091759,0.015194563195109,0.017201442271471,0.020744670182467,0.014719840139151,0.01257568039,0.023925181478262,0.010869086720049,0.0089327851310372,0.020687818527222,0.028783410787582,0.028056615963578,0.025528240948915,0.017074503004551,0.025853184983134,0.08098129928112,0.017891651019454,0.026792842894793,0.027146376669407,0.023493302986026,0.02258768863976,0.020269360393286,0.018336471170187,0.01888713799417,0.019725892692804,0.024477247148752,0.032865956425667,0.028298377990723,0.023522924631834,0.025638457387686,0.062723204493523,0.018684947863221,0.0098709259182215,0.016274133697152,0.016519429162145,0.023481728509068,0.049037575721741,0.049529422074556,0.050196520984173,0.06917754560709,0.061371061950922,0.069309547543526,0.013193115592003,0.059297956526279,0.03457273542881,0.026500456035137,0.015921244397759,0.019428871572018,0.019841626286507,0.033099241554737,0.047989010810852,0.053497537970543,0.092303976416588,0.030725847929716,0.03419703245163,0.058909565210342,0.1106872856617,0.16768664121628,0.094020515680313,0.060448862612247,0.070188045501709,0.027989406138659,0.030492134392262,0.022095274180174,0.035118211060762,0.069462589919567,0.096741549670696,0.06524957716465,0.038503982126713,0.072931475937366,0.10033861547709,0.10188974440098,0.11666947603226,0.057088308036327,0.042796991765499,0.056641671806574,0.042987331748009,0.046206295490265,0.10497730970383,0.10184675455093,0.13416275382042,0.040246576070786,0.056098002940416,0.043256022036076,0.025066198781133,0.033801186829805,0.01916603371501,0.033264294266701,0.087382607161999,0.073700651526451,0.12870006263256,0.077544711530209,0.10854949057102,0.031020235270262,0.017043013125658,0.015356915071607,0.021090943366289,0.010459684766829,0.01746990904212,0.033572059124708,0.072428211569786,0.040991917252541,0.025979693979025,0.075950466096401,0.037082120776176,0.11676380783319,0.077760756015778,0.019962310791016,0.033983424305916,0.019691513851285,0.027207460254431,0.01852822303772,0.036686800420284,0.044876094907522,0.01352144125849,0.046224042773247,0.069892838597298,0.043781392276287,0.078052386641502,0.018883593380451,0.047203287482262,0.077465020120144,0.0508555136621,0.052538003772497,0.15338513255119,0.059877038002014,0.016406945884228,0.029809819534421,0.019971687346697,0.072951391339302,0.080577909946442,0.025306630879641,0.031238982453942,0.023369207978249,0.036511946469545,0.029137950390577,0.014069680124521,0.020393315702677,0.042289149016142,0.042434986680746,0.038283914327621,0.079179689288139,0.062139734625816,0.026655435562134,0.030639804899693,0.048266351222992,0.028543632477522,0.015055300667882,0.055535987019539,0.033030368387699,0.028210051357746,0.044478997588158,0.023379821330309,0.011513164266944,0.018642153590918,0.02546151727438,0.019217256456614,0.061229147017002,0.044912334531546,0.070343926548958,0.057667728513479,0.034518387168646,0.029401443898678,0.083793662488461,0.058459058403969,0.036873441189528,0.049306910485029,0.026903407648206,0.00658811442554,0.066309705376625,0.056250043213367,0.072857335209846,0.030237503349781,0.064018025994301,0.1010016053915,0.12661877274513,0.085103690624237,0.013083839789033,0.11341553926468,0.0397774502635,0.044175256043673,0.11759603023529,0.030383085832,0.040399324148893,0.0082734134048223,0.045894909650087,0.041953727602959,0.012890636920929,0.01663900539279,0.020550448447466,0.02539573982358,0.033916283398867,0.05730251967907,0.021277921274304,0.0095266439020634,0.012747129425406,0.03598665818572,0.048383265733719,0.021857224404812,0.025760402902961,0.021198930218816,0.032512359321117,0.054008029401302,0.0140101313591,0.015237478539348,0.01772003993392,0.010764242149889,0.011995745822787,0.019501600414515,0.025361077859998,0.019923739135265,0.017690537497401,0.035467714071274,0.015105586498976,0.099658966064453,0.076889649033546,0.010427705012262,0.015678454190493,0.022441323846579,0.020628444850445,0.057072918862104,0.022095195949078,0.033412858843803,0.0240837354213,0.025662505999207,0.039438799023628,0.023708675056696,0.02191986143589,0.016980091109872,0.024336328729987,0.040615573525429,0.04940889403224,0.021524393931031,0.021733902394772,0.010988539084792,0.018372431397438,0.026174345985055,0.033138513565063,0.012914024293423,0.035543911159039,0.074803993105888,0.028504222631454,0.017855953425169,0.053706035017967,0.029999658465385,0.012756358832121,0.034480608999729,0.015698811039329,0.03131365031004,0.010997026227415,0.081453025341034,0.033929795026779,0.053215228021145,0.046654984354973,0.068434804677963,0.10878844559193,0.055992886424065,0.038808971643448,0.044096544384956,0.051602099090815,0.028176888823509,0.022075928747654,0.029569981619716,0.029129263013601,0.01194182690233,0.012997278943658,0.012553850188851,0.017565835267305,0.02152919024229,0.014462944120169,0.021597199141979,0.017885319888592,0.017331220209599,0.024632381275296,0.023382324725389,0.055313922464848,0.059402137994766,0.018183197826147,0.0067360522225499,0.016606699675322,0.019868122413754,0.026635941118002,0.014072716236115,0.011603618040681,0.03186672180891,0.010031756013632,0.023369399830699,0.022119227796793,0.015764445066452,0.01775692217052,0.045824468135834,0.033046942204237,0.035433605313301,0.014240215532482,0.013375506736338,0.017454409971833,0.015051197260618,0.014471117407084,0.028333788737655,0.026623314246535,0.022030007094145,0.024871401488781,0.020300056785345,0.020500142127275,0.072902008891106,0.013830751180649,0.0080449357628822,0.0072262408211827,0.022787028923631,0.018291432410479,0.012712717056274,0.013725703582168,0.024651490151882,0.02623351290822,0.016722464933991,0.023425357416272,0.019827250391245,0.01236552093178,0.040250513702631,0.013435416854918,0.010088620707393,0.010896416381001,0.036815129220486,0.019560430198908,0.050121139734983,0.011173812672496,0.034638796001673,0.02792782522738,0.029026687145233,0.029914241284132,0.0072403084486723,0.025909554213285,0.025636896491051,0.059370011091232,0.015521320514381,0.019019663333893,0.024440295994282,0.01290563121438,0.01677018404007,0.046443350613117,0.0097476793453097,0.021676816046238,0.018825443461537,0.034812107682228,0.038066789507866,0.01221761200577,0.0159562677145,0.047587916254997,0.014563761651516,0.031021926552057,0.03108193539083,0.026700139045715,0.01042066141963,0.020172148942947,0.043317444622517,0.0085239904001355,0.0072308229282498,0.017566915601492,0.01026426255703,0.030813314020634,0.020600851625204,0.020682573318481,0.017679188400507,0.014832623302937,0.016395935788751,0.017688613384962,0.013558108359575,0.015632206574082,0.030896924436092,0.023686286062002,0.020868126302958,0.018995225429535,0.018706891685724,0.022564277052879,0.021032448858023,0.011088185943663,0.015210347250104,0.053675014525652,0.034742370247841,0.031981986016035,0.063487887382507,0.025316005572677,0.020677149295807,0.05186590179801,0.051047835499048,0.04006377607584,0.048736628144979,0.020470621064305,0.012603464536369,0.023441156372428,0.021274829283357,0.033480916172266,0.0088216457515955,0.013407393358648,0.011128054000437,0.015281675383449,0.011055215261877,0.011565052904189,0.013940796256065,0.012382112443447,0.032728932797909,0.015114772133529,0.016561180353165,0.01084238383919,0.03398959338665,0.029178969562054,0.019840344786644,0.047118492424488,0.12879346311092,0.092535495758057,0.007509246468544,0.010364442132413,0.030043706297874,0.020034480839968,0.0077336523681879,0.0095711201429367,0.021723587065935,0.020803997293115,0.019315822049975,0.012261915951967,0.042144559323788,0.051328770816326,0.044449012726545,0.023748131468892,0.0275933239609,0.015335476025939,0.017242711037397,0.013528054580092,0.038119345903397,0.017735134810209,0.013725388795137,0.031765125691891,0.017728874459863,0.015485974960029,0.024846307933331,0.02318730391562,0.020271565765142,0.048425875604153,0.018776444718242,0.038284070789814,0.038217332214117,0.012209463864565,0.036236818879843,0.020034460350871,0.03011042624712,0.0080695431679487,0.015463160350919,0.026833111420274,0.028453186154366,0.025882598012686,0.015034073032439,0.021257359534502,0.026375781744719,0.051784131675959,0.0228585973382,0.011227388866246,0.033312380313873,0.02608959376812,0.034202132374048,0.0097137382254004,0.062768816947937,0.023522987961769,0.011521313339472,0.019086735323071,0.010648032650352,0.012169046327472,0.031881418079138,0.058312717825174,0.026429878547788,0.0127147808671,0.044721066951752,0.015874851495028,0.071967244148254,0.045325003564358,0.059752441942692,0.029926743358374,0.032655231654644,0.10496669262648,0.022567257285118,0.032695040106773,0.053854495286942,0.058922275900841,0.018364723771811,0.026272280141711,0.036655619740486,0.08283819258213,0.056414689868689,0.067808017134666,0.032622549682856,0.050099574029446,0.038361519575119,0.059353232383728,0.040768876671791,0.07074910402298,0.02629049308598,0.037496108561754,0.021679382771254,0.053993690758944,0.1136259585619,0.24766935408115,0.07791443914175,0.028067572042346,0.045245468616486,0.10434120893478,0.068154767155647,0.098343543708324,0.064513571560383,0.17621797323227,0.0447470061481,0.042473021894693,0.068987295031548,0.017946911975741,0.010911932215095,0.019770288839936,0.077777951955795,0.0686194896698,0.12323566526175,0.041895113885403,0.022112047299743,0.023792304098606,0.054850723594427,0.072346523404121,0.033360712230206,0.0085001541301608,0.034320704638958,0.059203691780567,0.024606302380562,0.021514445543289,0.0098896585404873,0.011910038068891,0.016139967367053,0.025428965687752,0.0093957623466849,0.025089006870985,0.01778401248157,0.033540461212397,0.03694786131382,0.010179551318288,0.059416107833385,0.026430137455463,0.026872538030148,0.018567286431789,0.0083157010376453,0.012817172333598,0.016245193779469,0.0047110388986766,0.011008940637112,0.011901566758752,0.016360368579626,0.017846528440714,0.017445607110858,0.018858162686229,0.02708076313138,0.016511829569936,0.021542597562075,0.025537800043821,0.013337872922421,0.034969929605722,0.010663343593478,0.013547077775002,0.0092398319393396,0.0049547124654055,0.0092425532639027,0.0083685144782066,0.026569183915854,0.0081346957013011,0.018032943829894,0.019837439060211,0.0079181380569935,0.026349840685725,0.011394091881812,0.027761632576585,0.021334497258067,0.026018122211099,0.020844930782914,0.031923893839121,0.018720867112279,0.02531260997057,0.017421217635274,0.010453797876835,0.025868723168969,0.031648091971874,0.018985852599144,0.010597135871649,0.0040737898088992,0.014474976807833,0.010722761973739,0.010493962094188,0.0066255601122975,0.01949256286025,0.016561487689614,0.0089150555431843,0.018163785338402,0.017336813732982,0.019556937739253,0.022430339828134,0.01490022148937,0.015616598539054,0.010759767144918,0.019845671951771,0.021315712481737,0.027093870565295,0.026140410453081,0.029692439362407,0.018075963482261,0.035984173417091,0.016847321763635,0.0069055072963238,0.014237627387047,0.022179491817951,0.04655472189188,0.028629336506128,0.031998407095671,0.060325723141432,0.035341829061508,0.013945021666586,0.029249496757984,0.027570584788918,0.033768124878407,0.012614321894944,0.02217416651547,0.01880070194602,0.034408327192068,0.034679777920246,0.013864139094949,0.032321836799383,0.021289844065905,0.025419272482395,0.015905901789665,0.031013954430819,0.022226519882679,0.019290335476398,0.025386657565832,0.016363611444831,0.027958272024989,0.022425714880228,0.022515457123518,0.022431198507547,0.029316384345293,0.016775101423264,0.021759117022157,0.030390979722142,0.012923640199006,0.019670849665999,0.032959017902613,0.030242713168263,0.018086748197675,0.013794944621623,0.058590456843376,0.021151095628738,0.023425955325365,0.015821121633053,0.021750040352345,0.016969375312328,0.029363228008151,0.019171258434653,0.016320012509823,0.028672695159912,0.024896420538425,0.028109326958656,0.029133567586541,0.032831564545631,0.015134791843593,0.032430619001389,0.024884276092052,0.02538400888443,0.082684181630611,0.011295258067548,0.029490595683455,0.018870815634727,0.018089646473527,0.022225456312299,0.012247268110514,0.022052239626646,0.011102323420346,0.012115916237235,0.02592546492815,0.013131644576788,0.065573439002037,0.016124056652188,0.015272598713636,0.030796989798546,0.014853585511446,0.011716923676431,0.019925763830543,0.0069881021045148,0.016669297590852,0.01945829577744,0.014530692249537,0.013822223991156,0.00868178345263,0.0071544600650668,0.013136505149305,0.026981126517057,0.013383926823735,0.013666903600097,0.018757574260235,0.01675845310092,0.017766162753105,0.03791157156229,0.016884068027139,0.027861069887877,0.017398942261934,0.0082238437607884,0.011481059715152,0.017311349511147,0.033779568970203,0.034357026219368,0.009326234459877,0.052663952112198,0.034725002944469,0.032463233917952,0.031399819999933,0.02729307487607,0.024750702083111,0.0099301505833864,0.067622788250446,0.013173330575228,0.01451481692493,0.013204334303737,0.014979190193117,0.026192547753453,0.026071332395077,0.012722933664918,0.015285395085812,0.017610730603337,0.028371347114444,0.02246736548841,0.032753232866526,0.019257273525,0.021498711779714,0.03284827619791,0.028093069791794,0.021166490390897,0.022651050239801,0.0078884409740567,0.02165986970067,0.013641328550875,0.011799373663962,0.0077624660916626,0.033149510622025,0.028191203251481,0.037337377667427,0.022125869989395,0.019860336557031,0.027227189391851,0.016224261373281,0.012772840447724,0.018181571736932,0.032329838722944,0.0084025105461478,0.0071387579664588,0.012491287663579,0.023910261690617,0.008869799785316,0.011411313898861,0.044328667223454,0.032306712120771,0.018148690462112,0.026707429438829,0.016257187351584,0.018941681832075,0.020028157159686,0.012188594788313,0.0088948886841536,0.010983836837113,0.013551792129874,0.014940604567528,0.024604648351669,0.011679872870445,0.013102518394589,0.012537159025669,0.029259253293276,0.021084541454911,0.015756390988827,0.019724626094103,0.012133343145251,0.019015517085791,0.024619989097118,0.025662548840046,0.023633550852537,0.020756475627422,0.017815746366978,0.022832754999399,0.021013533696532,0.056947890669107,0.015361097641289,0.018732102587819,0.036282032728195,0.024337150156498,0.028018862009048,0.021520350128412,0.012810816988349,0.0154222343117,0.03123926371336,0.023300591856241,0.018585031852126,0.032569073140621,0.016556233167648,0.017490733414888,0.031578335911036,0.040997914969921,0.018010947853327,0.029800988733768,0.035527668893337,0.02293930016458,0.014453707262874,0.014446403831244,0.0096898749470711,0.0088907666504383,0.024640984833241,0.014556898735464,0.013148815371096,0.014468508772552,0.024289784952998,0.021315932273865,0.026800207793713,0.019072378054261,0.036047548055649,0.025093298405409,0.031554888933897,0.024997668340802,0.018117358908057,0.026768494397402,0.047777637839317,0.018572881817818,0.019454326480627,0.030257759615779,0.011851727962494,0.017427861690521,0.019574100151658,0.034377075731754,0.021478615701199,0.01014454010874,0.011361204087734,0.012750454246998,0.0083982674404979,0.0089892204850912,0.011451935395598,0.015281950123608,0.021235287189484,0.010910345241427,0.021852027624846,0.025119308382273,0.014032741077244,0.011819203384221,0.026576861739159,0.021058738231659,0.017145218327641,0.01102371327579,0.027715690433979,0.025952445343137,0.01983461342752,0.012147502042353,0.016708578914404,0.027285059913993,0.016000455245376,0.01890348084271,0.017490074038506,0.011886054649949,0.027015008032322,0.020398307591677,0.015795553103089,0.01212234608829,0.0061358921229839,0.013510145246983,0.010982381179929,0.009683595970273,0.027216920629144,0.0061267931014299,0.017754301428795,0.01586583070457,0.01167516130954,0.0097793806344271,0.018933961167932,0.014069898985326,0.022750690579414,0.02300326153636,0.01301497220993,0.021484108641744,0.0087997876107693,0.014969401061535,0.015320571139455,0.022178862243891,0.019005643203855,0.014448113739491,0.021815288811922,0.025059334933758,0.01351860538125,0.030521359294653,0.023132223635912,0.013722185976803,0.037514306604862,0.0171211771667,0.012225419282913,0.016770649701357,0.015631828457117,0.019331738352776,0.010685848072171,0.012854821048677,0.012638237327337,0.014055508188903,0.016312845051289,0.014911761507392,0.012385664507747,0.037311941385269,0.015492237173021,0.017015749588609,0.015740592032671,0.02329970896244,0.010978454723954,0.056391719728708,0.014911868609488,0.026794197037816,0.026035442948341,0.020227797329426,0.020629357546568,0.020813453942537,0.034462444484234,0.019824771210551,0.01551606785506,0.0097170658409595,0.013957994058728,0.022074066102505,0.01974611915648,0.010647052899003,0.01720504835248,0.014128874987364,0.021692633628845,0.010140085592866,0.0080318823456764,0.012182964012027,0.018856920301914,0.01267568860203,0.01498353946954,0.0044549023732543,0.028642289340496,0.0088398586958647,0.011500492691994,0.010835606604815,0.019182363525033,0.024819592013955,0.0058956951834261,0.016333375126123,0.038208454847336,0.016093097627163,0.033780917525291,0.041807770729065,0.015775127336383,0.0176000893116,0.04424960911274,0.027186844497919,0.026065316051245,0.030752513557673,0.029226049780846,0.0185123719275,0.029970970004797,0.015658022835851,0.022010408341885,0.010884465649724,0.031190771609545,0.032202403992414,0.018659047782421,0.036805145442486,0.017905572429299,0.034392021596432,0.038049310445786,0.026525678113103,0.029533660039306,0.096702963113785,0.040622193366289,0.054333876818419,0.041954815387726,0.047438360750675,0.032983310520649,0.056244902312756,0.024899493902922,0.034289829432964,0.05566018819809,0.024659585207701,0.016815448179841,0.038806967437267,0.0087199443951249,0.015550557523966,0.05191683024168,0.072034865617752,0.068875394761562,0.035754013806581,0.033896122127771,0.039882183074951,0.019502341747284,0.047816626727581,0.014076765626669,0.01853059604764,0.018812287598848,0.017915299162269,0.018245937302709,0.019825004041195,0.0071780355647206,0.032589383423328,0.047526579350233,0.025236457586288,0.021280646324158,0.015641754493117,0.031229915097356,0.01651319488883,0.01745468005538,0.025225188583136,0.012329582124949,0.016428157687187,0.025747831910849,0.033183984458447,0.030896866694093,0.017223585397005,0.01261186785996,0.014662087894976,0.012675505131483,0.0081874653697014,0.023975379765034,0.013538081198931,0.029127132147551,0.033106952905655,0.021202368661761,0.024575304239988,0.062040440738201,0.016512164846063,0.015375658869743,0.019029390066862,0.032250769436359,0.028408512473106,0.014095322228968,0.023093970492482,0.051093116402626,0.02235833927989,0.019523020833731,0.023180957883596,0.036655243486166,0.028976550325751,0.023039024323225,0.019326582551003,0.026518221944571,0.015522456727922,0.016627131029963,0.030448663979769,0.056534662842751,0.018217962235212,0.018735066056252,0.012499272823334,0.013906033709645,0.013863666914403,0.017098281532526,0.02808422408998,0.019445329904556,0.020159535109997,0.016864895820618,0.022706992924213,0.02652039937675,0.020162977278233,0.023627329617739,0.020922830328345,0.014798263087869,0.019238358363509,0.015192118473351,0.020574755966663,0.0081900432705879,0.010848394595087,0.011578101664782,0.023629911243916,0.012085567228496,0.0083203027024865,0.033297229558229,0.0083596687763929,0.015303798019886,0.014276710338891,0.016584048047662,0.035900413990021,0.051482036709785,0.037864089012146,0.016943197697401,0.013865129090846,0.030455224215984,0.019046787172556,0.040299747139215,0.0095249069854617,0.02702496945858,0.045913748443127,0.037160478532314,0.017276804894209,0.018408074975014,0.017967160791159,0.032426126301289,0.030808616429567,0.02704749815166,0.019544776529074,0.017043210566044,0.039042733609676,0.035738736391068,0.019403629004955,0.011850975453854,0.014485026709735,0.044236566871405,0.017094882205129,0.023435950279236,0.024559477344155,0.019334610551596,0.013977506197989,0.016385668888688,0.012328457087278,0.029232446104288,0.015083428472281,0.022523779422045,0.020729361101985,0.01631660759449,0.0077505451627076,0.022024836391211,0.026167348027229,0.011907137930393,0.021638013422489,0.015898194164038,0.015922706574202,0.021688751876354,0.035825856029987,0.010103901848197,0.015813715755939,0.021536067128181,0.037621695548296,0.01419091783464,0.01191050093621,0.022987771779299,0.0075695873238146,0.01267402805388,0.0092080952599645,0.012733976356685,0.0060952487401664,0.01214661449194,0.015136552043259,0.04398725181818,0.0093341823667288,0.013955473899841,0.018348034471273,0.060221545398235,0.013939404860139,0.012782236561179,0.010401096194983,0.018187128007412,0.010766487568617,0.016154775395989,0.009902611374855,0.019148940220475,0.013240588828921,0.0064516887068748,0.023868266493082,0.052140653133392,0.020155800506473,0.017272245138884,0.018031137064099,0.023875001817942,0.031270977109671,0.023629041388631,0.027558967471123,0.034792747348547,0.013731041923165,0.023033410310745,0.026692690327764,0.026198353618383,0.022399378940463,0.035178974270821,0.026066932827234,0.030197253450751,0.018541160970926,0.014349335804582,0.014862401410937,0.010267195291817,0.017481558024883,0.025694236159325,0.027302604168653,0.024969652295113,0.025625627487898,0.024527804926038,0.043268907815218,0.022072099149227,0.015202846378088,0.029219977557659,0.022736091166735,0.018424145877361,0.019307596608996,0.012152507901192,0.021517548710108,0.015139557421207,0.010935923084617,0.012356308288872,0.0076542939059436,0.029089953750372,0.015832906588912,0.019077369943261,0.022948555648327,0.0063416557386518,0.0056157419458032,0.039956294000149,0.016234781593084,0.016425536945462,0.025882786139846,0.01110515370965,0.010025013238192,0.068840682506561,0.013491263613105,0.017465017735958,0.0062518380582333,0.016661630943418,0.015757586807013,0.018468538299203,0.018289916217327,0.029187150299549,0.013111226260662,0.016495849937201,0.0154805528,0.0069810394197702,0.019709743559361,0.014679142273962,0.0086130481213331,0.011920444667339,0.01398784480989,0.016605857759714,0.016383975744247,0.022394023835659,0.0092903096228838,0.015197963453829,0.017419878393412,0.022709017619491,0.035322804003954,0.024305803701282,0.014763429760933,0.01614991761744,0.024267006665468,0.01168074645102,0.017525568604469,0.011916567571461,0.005870966706425,0.0034107139799744,0.01177217438817,0.011607973836362,0.006895984057337,0.030571280047297,0.016432784497738,0.011672179214656,0.015590368770063,0.015636615455151,0.019319858402014,0.0090586040169001,0.025005135685205,0.010512361302972,0.017635006457567,0.014584047719836,0.031178686767817,0.011798808351159,0.0061506275087595,0.021674552932382,0.016564512625337,0.013259434141219,0.014943434856832,0.010474624112248,0.01601205766201,0.021268896758556,0.012217853218317,0.0098086036741734,0.014212430454791,0.090325087308884,0.020121933892369,0.017514698207378,0.0087633775547147,0.01002951990813,0.014412181451917,0.030947662889957,0.042637296020985,0.028652653098106,0.0088593605905771,0.011253697797656,0.028949625790119,0.025059137493372,0.01933367177844,0.031708430498838,0.030061023309827,0.031829565763474,0.03187970072031,0.041668906807899,0.028465861454606,0.022247295826674,0.012716751545668,0.026341669261456,0.028815563768148,0.045126382261515,0.037811197340488,0.047422505915165,0.027303248643875,0.018388487398624,0.012379627674818,0.031280748546124,0.010230441577733,0.01864992827177,0.020805278792977,0.019312057644129,0.0318793207407,0.04383709654212,0.013306653127074,0.015215516090393,0.020649552345276,0.012861868366599,0.028658837080002,0.0089444890618324,0.030178621411324,0.021256983280182,0.024768818169832,0.04672072827816,0.030089670792222,0.033324580639601,0.017350507900119,0.024571191519499,0.009324406273663,0.024935886263847,0.032905399799347,0.040335804224014,0.0678720921278,0.055577043443918,0.10141713172197,0.041510805487633,0.052925959229469,0.03652498498559,0.054222762584686,0.017615482211113,0.015776570886374,0.014388430863619,0.02679094299674,0.053950555622578,0.021016551181674,0.018616531044245,0.042996764183044,0.059259749948978,0.048821836709976,0.040283687412739,0.046727661043406,0.04171496629715,0.062069565057755,0.030339993536472,0.035279147326946,0.08411917090416,0.035411100834608,0.037004228681326,0.030414883047342,0.029743853956461,0.032708074897528,0.076567336916924,0.03417681157589,0.029711129143834,0.035498254001141,0.035435155034065,0.026584723964334,0.091537356376648,0.03333592787385,0.024191927164793,0.021173551678658,0.039153665304184,0.029007744044065,0.049478240311146,0.087318077683449,0.044124037027359,0.050984766334295,0.059589810669422,0.036071296781301,0.04917873814702,0.018497990444303,0.022601634263992,0.052117615938187,0.017737984657288,0.028057936578989,0.041667625308037,0.030573299154639,0.017068659886718,0.030263043940067,0.020447609946132,0.016954258084297,0.01108556240797,0.025896746665239,0.026033338159323,0.037111725658178,0.037684306502342,0.020256824791431,0.025319015607238,0.013945482671261,0.020231142640114,0.024562774226069,0.024702422320843,0.021607667207718,0.033524759113789,0.015287830494344,0.011184566654265,0.012957100756466,0.016491705551744,0.0090872226282954,0.021719411015511,0.028808271512389,0.010946240276098,0.031573288142681,0.0079836007207632,0.013120593503118,0.027167405933142,0.038729332387447,0.019709940999746,0.049837701022625,0.039091560989618,0.018081022426486,0.03790257871151,0.019582394510508,0.031350012868643,0.012317379936576,0.034186188131571,0.017665732651949,0.013377136550844,0.023198064416647,0.022818729281425,0.028630001470447,0.0068829241208732,0.038260020315647,0.027011038735509,0.017872480675578,0.023368880152702,0.024829400703311,0.020501624792814,0.016169846057892,0.021780809387565,0.019700283184648,0.024472428485751,0.034329567104578,0.037715837359428,0.057265523821115,0.020701389759779,0.018870763480663,0.025507517158985,0.038166973739862,0.028358601033688,0.033352974802256,0.052465707063675,0.040496081113815,0.019019456580281,0.015514330007136,0.011270227842033,0.014824533835053,0.037213131785393,0.035787604749203,0.040229622274637,0.029158491641283,0.0081403572112322,0.0099092973396182,0.025848744437099,0.012892972677946,0.014244743622839,0.031413823366165,0.033617418259382,0.021232692524791,0.017340306192636,0.013709087856114,0.022859731689095,0.022688753902912,0.03033159673214,0.020191255956888,0.061740316450596,0.051056656986475,0.033362552523613,0.029652018100023,0.023685000836849,0.021883998066187,0.031360790133476,0.069909185171127,0.03564377874136,0.042501464486122,0.033279977738857,0.018849669024348,0.02387885004282,0.025222174823284,0.053189985454082,0.06373505294323,0.055047113448381,0.053340241312981,0.021798733621836,0.01387186627835,0.019156815484166,0.012697417289019,0.028249196708202,0.016227621585131,0.032366752624512,0.022549737244844,0.021079767495394,0.034237813204527,0.015695737674832,0.016952827572823,0.026836710050702,0.020050957798958,0.031608257442713,0.030380291864276,0.01522642467171,0.017969327047467,0.022143917158246,0.019838143140078,0.033609230071306,0.034026879817247,0.01621650531888,0.011879902333021,0.023381255567074,0.04132266715169,0.041430238634348,0.051874525845051,0.04171372577548,0.034080356359482,0.0217439904809,0.017537321895361,0.028986165300012,0.024660747498274,0.066156528890133,0.016960518434644,0.036346074193716,0.074324272572994,0.050962336361408,0.031482130289078,0.022899031639099,0.017586592584848,0.027524944394827,0.034210376441479,0.025983156636357,0.017143633216619,0.023295337334275,0.016735501587391,0.0091718211770058,0.031413402408361,0.028344737365842,0.0173429697752,0.02098036184907,0.023865420371294,0.017578490078449,0.015913896262646,0.018397975713015,0.020555101335049,0.046182055026293,0.035887524485588,0.020041951909661,0.02137266471982,0.031121516600251,0.039645671844482,0.0075651537626982,0.016459234058857,0.01696278527379,0.0445661470294,0.020722884684801,0.022619806230068,0.012602521106601,0.041350990533829,0.015824027359486,0.034264788031578,0.023604638874531,0.027012191712856,0.015653021633625,0.030413402244449,0.039357118308544,0.030477441847324,0.041798196732998,0.043100409209728,0.03837276995182,0.028635755181313,0.027405805885792,0.039936408400536,0.0086978636682034,0.019679378718138,0.024689553305507,0.018546756356955,0.030618792399764,0.016019843518734,0.018319260329008,0.028771767392755,0.026290878653526,0.066528186202049,0.013754012063146,0.022333472967148,0.012216974049807,0.015584534034133,0.017692228779197,0.014225088059902,0.0095135122537613,0.016056694090366,0.028323752805591,0.015324838459492,0.021276006475091,0.01249891705811,0.013167103752494,0.015649175271392,0.022060660645366,0.010723114944994,0.043959438800812,0.018578547984362,0.023967538028955,0.023655857890844,0.042769864201546,0.091535180807114,0.070651963353157,0.053080044686794,0.062777653336525,0.02297200076282,0.034119505435228,0.056799851357937,0.033488813787699,0.06471374630928,0.077610470354557,0.084749095141888,0.04659927636385,0.047595236450434,0.055963385850191,0.071690082550049,0.02159533277154,0.043471403419971,0.044631592929363,0.031247079372406,0.030303534120321,0.041693568229675,0.032508049160242,0.1172746270895,0.049785535782576,0.026573561131954,0.0467359572649,0.01898299343884,0.032480850815773,0.029931811615825,0.038515284657478,0.052235554903746,0.035328853875399,0.01168355718255,0.022127997130156,0.023998787626624,0.019030604511499,0.11858475208282,0.030316134914756,0.02277710288763,0.039530962705612,0.027753164991736,0.051337204873562,0.038439825177193,0.038204651325941,0.033224180340767,0.19179609417915,0.023653527721763,0.022136252373457,0.049391716718674,0.019694697111845,0.049153529107571,0.047274902462959,0.053927324712276,0.055078983306885,0.099153272807598,0.15495166182518,0.051918495446444,0.14242960512638,0.08833883702755,0.16017116606236,0.085638761520386,0.033118948340416,0.035554405301809,0.037674721330404,0.10517619550228,0.055813156068325,0.0440668836236,0.038528021425009,0.076745852828026,0.045018948614597,0.071628764271736,0.06718647480011,0.051581084728241,0.058405943214893,0.034567385911942,0.083345100283623,0.019495623186231,0.037089757621288,0.066792294383049,0.099243514239788,0.053652934730053,0.03314359113574,0.025336319580674,0.119295142591,0.038784064352512,0.016536083072424,0.047443326562643,0.050344720482826,0.11656804382801,0.066998913884163,0.061970856040716,0.1308376044035,0.03034501709044,0.03378538787365,0.067041501402855,0.032742194831371,0.10281274467707,0.10487148165703,0.062211103737354,0.053934674710035,0.16315343976021,0.031093627214432,0.027711845934391,0.016132628545165,0.040429435670376,0.076221816241741,0.11537025123835,0.035062178969383,0.019397411495447,0.017088916152716,0.037083245813847,0.032084677368402,0.038914639502764,0.078165903687477,0.066531099379063,0.072639636695385,0.068361014127731,0.052911564707756,0.055722124874592,0.050721272826195,0.036016136407852,0.033397063612938,0.015604237094522,0.018639009445906,0.019551035016775,0.025129495188594,0.014795105904341,0.011615878902376,0.020464338362217,0.020627722144127,0.017946340143681,0.014623370021582,0.021817646920681,0.021387133747339,0.036521106958389,0.020058650523424,0.024861250072718,0.032389499247074,0.041846446692944,0.010393248870969,0.021586650982499,0.015633147209883,0.015045883134007,0.026816215366125,0.073636099696159,0.026961384341121,0.01737861149013,0.037682835012674,0.017257839441299,0.015568442642689,0.011894758790731,0.010830665007234,0.019711628556252,0.029777124524117,0.042840272188187,0.05339552462101,0.044596895575523,0.015640763565898,0.0081850811839104,0.018613815307617,0.023554714396596,0.016757661476731,0.0048723174259067,0.032341234385967,0.016278555616736,0.018615234643221,0.041808761656284,0.013911980204284,0.0081972843036056,0.0066993683576584,0.012101702392101,0.013976990245283,0.023363659158349,0.011345943436027,0.015366250649095,0.015263082459569,0.01115074660629,0.021903146058321,0.032792136073112,0.01418615039438,0.010490095242858,0.010958768427372,0.011605190113187,0.026757806539536,0.040006168186665,0.022068914026022,0.019707607105374,0.02027802914381,0.033755574375391,0.029848610982299,0.062181763350964,0.039343193173409,0.045062132179737,0.018374990671873,0.034168686717749,0.025719281286001,0.015644967556,0.016739903017879,0.011991551145911,0.022317433729768,0.025087470188737,0.0088806562125683,0.010219557210803,0.015043882653117,0.029207974672318,0.016096245497465,0.013194310478866,0.01449122838676,0.0185765363276,0.026030400767922,0.014907833188772,0.018059574067593,0.0093578360974789,0.01734090782702,0.018173716962337,0.01586439833045,0.029748765751719,0.022176954895258,0.028237767517567,0.014901424758136,0.015568366274238,0.021285576745868,0.014493340626359,0.0098873963579535,0.0046115755103528,0.0069301705807447,0.0081226676702499,0.014604463241994,0.006711111869663,0.010549804195762,0.012021987698972,0.030299711972475,0.017800992354751,0.019199296832085,0.022886853665113,0.025118093937635,0.017045799642801,0.024357223883271,0.012267373502254,0.031456921249628,0.02991646528244,0.026880146935582,0.011500095948577,0.014805627986789,0.019182119518518,0.027729667723179,0.0063721388578415,0.016200771555305,0.026183877140284,0.021776936948299,0.018615119159222,0.029951449483633,0.017306912690401,0.018376439809799,0.028670636937022,0.01922694966197,0.015134861692786,0.015203687362373,0.030432401224971,0.050194662064314,0.023359328508377,0.0073195560835302,0.0085937036201358,0.021775165572762,0.016257358714938,0.020529448986053,0.020847784355283,0.017944518476725,0.0150375822559,0.0081219794228673,0.012225593440235,0.017331374809146,0.013675338588655,0.030272357165813,0.024884294718504,0.02125295996666,0.038054056465626,0.018714180216193,0.012795116752386,0.023089598864317,0.0069560655392706,0.015380401164293,0.0068936026655138,0.012246862053871,0.011205012910068,0.011571766808629,0.015478208661079,0.011156010441482,0.0080709913745522,0.010238349437714,0.014875387772918,0.012446930631995,0.012951101176441,0.0057735033333302,0.0076067727059126,0.015938617289066,0.033539172261953,0.013700574636459,0.033373519778252,0.021548403427005,0.019295306876302,0.013992607593536,0.012059729546309,0.021005030721426,0.023665823042393,0.019018415361643,0.014878771267831,0.02348468452692,0.009341498836875,0.025446988642216,0.018644606694579,0.033669389784336,0.020857671275735,0.0096578588709235,0.016962170600891,0.030944114550948,0.021533731371164,0.027985772117972,0.017140595242381,0.015329401940107,0.022651242092252,0.016857463866472,0.011622972786427,0.019162148237228,0.013778883032501,0.012044472619891,0.011294228024781,0.012906262651086,0.014564379118383,0.04219064861536,0.029939642176032,0.041718557476997,0.04001884162426,0.022895071655512,0.014006025157869,0.016065903007984,0.026422575116158,0.023429334163666,0.017350517213345,0.024643447250128,0.035394161939621,0.036177933216095,0.01917346380651,0.009670739993453,0.031189238652587,0.022702259942889,0.021876536309719,0.024223107844591,0.011569699272513,0.029465658590198,0.022103499621153,0.02200385555625,0.011458056047559,0.023056037724018,0.05153800547123,0.033091031014919,0.030818596482277,0.017991106957197,0.0067486325278878,0.014478331431746,0.012518489733338,0.0086576147004962,0.02153455466032,0.0059141335077584,0.035219576209784,0.010248601436615,0.011637156829238,0.010960618034005,0.026645202189684,0.024221263825893,0.015003805048764,0.02032633125782,0.02641911059618,0.021536905318499,0.015701549127698,0.01366607286036,0.024595443159342,0.024758392944932,0.02998929284513,0.020298976451159,0.037963658571243,0.030202690511942,0.015817277133465,0.018621498718858,0.015000570565462,0.0082967467606068,0.010290663689375,0.013685973361135,0.030992522835732,0.025818722322583,0.020741734653711,0.025342982262373,0.015099043957889,0.011924549937248,0.027359716594219,0.020863473415375,0.013365662656724,0.025448236614466,0.016557896509767,0.0097826002165675,0.0086676422506571,0.049310229718685,0.014887383207679,0.015166597440839,0.0080129913985729,0.0050554545596242,0.016247697174549,0.019478039816022,0.012773367576301,0.018055643886328,0.01415272988379,0.01283170375973,0.012953099794686,0.0083901342004538,0.0061448798514903,0.0058855535462499,0.010429698973894,0.043187767267227,0.021449655294418,0.016893193125725,0.012725289911032,0.017222292721272,0.0074841724708676,0.0058859544806182,0.0074316300451756,0.016157723963261,0.017679162323475,0.01479322463274,0.024601295590401,0.02154441550374,0.019191488623619,0.013153785839677,0.021343715488911,0.010700236074626,0.014764556661248,0.030938841402531,0.013048909604549,0.01859413459897,0.038057297468185,0.025965448468924,0.013019121252,0.017273224890232,0.037058897316456,0.0069366167299449,0.01829506829381,0.015001022256911,0.013729004189372,0.0063369441777468,0.0048037185333669,0.016971852630377,0.01174926571548,0.014527601189911,0.014025306329131,0.0079636368900537,0.015314370393753,0.0050455145537853,0.0062539097853005,0.011804196983576,0.013205911964178,0.03182852268219,0.025005392730236,0.016704052686691,0.00736297480762,0.014405358582735,0.0045196786522865,0.05135653167963,0.027790918946266,0.028968406841159,0.016216356307268,0.078286528587341,0.028892114758492,0.043862551450729,0.020066313445568,0.017191896215081,0.039191886782646,0.044279951602221,0.026631079614162,0.022943856194615,0.020870707929134,0.05384723842144,0.04604173079133,0.017664229497313,0.089428424835205,0.061176769435406,0.041605971753597,0.029177395626903,0.029852772131562,0.065927416086197,0.074960097670555,0.044605232775211,0.048949785530567,0.024522017687559,0.1103467643261,0.062559925019741,0.036535233259201,0.03588468208909,0.035571292042732,0.034642986953259,0.025385417044163,0.043905604630709,0.16687834262848,0.014763205312192,0.012132693082094,0.0050684167072177,0.019610978662968,0.029341023415327,0.021893428638577,0.071109309792519,0.03668425604701,0.038760744035244,0.046292789280415,0.057790003716946,0.0955461114645,0.042107343673706,0.060757573693991,0.026625737547874,0.029280321672559,0.04733844101429,0.053506352007389,0.052590541541576,0.043087288737297,0.023176157847047,0.014273876324296,0.022010669112206,0.017354179173708,0.01951209641993,0.043871715664864,0.045818462967873,0.042871531099081,0.038709610700607,0.020281825214624,0.062751740217209,0.052709106355906,0.022554114460945,0.029864471405745,0.011325121857226,0.045022249221802,0.061922706663609,0.030770217999816,0.0223793014884,0.038890659809113,0.027000982314348,0.020493697375059,0.010287769138813,0.019410410895944,0.021111976355314,0.017661917954683,0.020613400265574,0.04154347628355,0.03354686498642,0.012574504129589,0.025789687409997,0.036694467067719,0.034301973879337,0.054862555116415,0.02548785507679,0.039508037269115,0.062916129827499,0.027576453983784,0.019949924200773,0.018102508038282,0.0099955406039953,0.022282239049673,0.027990933507681,0.037149477750063,0.02002040669322,0.0087529961019754,0.019957920536399,0.030795529484749,0.024286650121212,0.020114714279771,0.0187067091465,0.016923151910305,0.034754782915115,0.025440255180001,0.025552498176694,0.027710927650332,0.021226290613413,0.018094513565302,0.020070549100637,0.024253491312265,0.047190692275763,0.010308735072613,0.0083408169448376,0.030201755464077,0.019768003374338,0.04922679439187,0.028166282922029,0.012571608647704,0.019239196553826,0.015945535153151,0.023408049717546,0.028640301898122,0.020241528749466,0.01893962547183,0.0050981226377189,0.013883458450437,0.024924647063017,0.015694711357355,0.016539551317692,0.022626796737313,0.066501095890999,0.012573728337884,0.0087686758488417,0.009400287643075,0.0069093136116862,0.021105408668518,0.015634205192327,0.017563953995705,0.021537786349654,0.01482242718339,0.0051201600581408,0.03232641518116,0.0094639286398888,0.029851220548153,0.07779473811388,0.025834158062935,0.026701958850026,0.028877817094326,0.028425082564354,0.020221274346113,0.02596490830183,0.014910989440978,0.0079893218353391,0.011923851445317,0.0092872697860003,0.018484450876713,0.018492564558983,0.012959481216967,0.016249570995569,0.025088066235185,0.014796204864979,0.022215642035007,0.028853595256805,0.012468059547246,0.041033394634724,0.012413533404469,0.016628632321954,0.033845335245132,0.028337877243757,0.012403191067278,0.027622854337096,0.042326606810093,0.014824620448053,0.019909951835871,0.019307227805257,0.022427950054407,0.030612817034125,0.016320243477821,0.0082622123882174,0.021840652450919,0.013947151601315,0.019476898014545,0.020255781710148,0.019966853782535,0.014849541708827,0.040201120078564,0.01973120868206,0.025383368134499,0.016822192817926,0.01936211809516,0.015507859177887,0.017558947205544,0.017552029341459,0.027827583253384,0.015703745186329,0.026699027046561,0.018604323267937,0.015024038031697,0.029103929176927,0.024643270298839,0.014667054638267,0.010274011641741,0.012640751898289,0.014007572084665,0.018605096265674,0.0067830141633749,0.014137862250209,0.018004493787885,0.018140655010939,0.015401171520352,0.02163864672184,0.0062558092176914,0.01388880610466,0.019451851025224,0.022427719086409,0.010503518395126,0.013031717389822,0.012530671432614,0.015045184642076,0.037453971803188,0.010384411551058,0.021501360461116,0.01048744097352,0.025991244241595,0.010611156001687,0.012460290454328,0.042387664318085,0.025995410978794,0.0062840110622346,0.021930977702141,0.015568843111396,0.025709247216582,0.0111437831074,0.015487938188016,0.010487196967006,0.033931314945221,0.016603546217084,0.036753498017788,0.015435526147485,0.022021926939487,0.0095349606126547,0.012304000556469,0.039073571562767,0.032132904976606,0.015871083363891,0.009854469448328,0.018238451331854,0.011282855644822,0.014168420806527,0.0037098759785295,0.013281842693686,0.023209467530251,0.01682280190289,0.030289364978671,0.034915309399366,0.012982732616365,0.024012183770537,0.020341314375401,0.028354454785585,0.028533823788166,0.02121920697391,0.020019980147481,0.02400072850287,0.026079263538122,0.024885976687074,0.024046678096056,0.015018172562122,0.023977138102055,0.017420038580894,0.032881963998079,0.017421208322048,0.014302590861917,0.017173646017909,0.014272348955274,0.018520798534155,0.013656280934811,0.01692215912044,0.0279252640903,0.021129239350557,0.020310424268246,0.031386952847242,0.013727418147027,0.009515474550426,0.013088869862258,0.0067191617563367,0.035764113068581,0.029174948111176,0.01603508926928,0.04395504668355,0.01029254309833,0.023630741983652,0.03731569647789,0.027186386287212,0.012733292765915,0.02968561835587,0.011822627857327,0.011754339560866,0.0089755598455667,0.014834950678051,0.03010892495513,0.023734418675303,0.020017813891172,0.020868353545666,0.04344367980957,0.039968188852072,0.039707660675049,0.036750603467226,0.072255097329617,0.064936831593513,0.057760592550039,0.088569790124893,0.070075571537018,0.054809365421534,0.062882542610168,0.065632343292236,0.043646432459354,0.038402803242207,0.011304983869195,0.014598058536649,0.021958764642477,0.074412330985069,0.080712795257568,0.073200792074203,0.085900351405144,0.081913016736507,0.041777338832617,0.088857166469097,0.10186761617661,0.097513467073441,0.056550271809101,0.099149189889431,0.12031316757202,0.071006938815117,0.11015300452709,0.077155455946922,0.085802167654037,0.10279803723097,0.046885840594769,0.050274673849344,0.079116359353065,0.070866242051125,0.044188965111971,0.064788512885571,0.082408890128136,0.10084848850965,0.14722084999084,0.12593519687653,0.13704723119736,0.069183811545372,0.085231460630894,0.0805459395051,0.049751289188862,0.029542922973633,0.057883892208338,0.074001215398312,0.056219670921564,0.098952434957027,0.091545522212982,0.043196942657232,0.036762364208698,0.042299024760723,0.088911466300488,0.060026682913303,0.050956420600414,0.10794791579247,0.021124120801687,0.034349642693996,0.034321505576372,0.025331128388643,0.013613294810057,0.026316203176975,0.06804233789444,0.067786045372486,0.053802765905857,0.036080665886402,0.022029956802726,0.01701857894659,0.03249167650938,0.032089423388243,0.021001204848289,0.022641839459538,0.028375981375575,0.031202979385853,0.038094341754913,0.039298288524151,0.016136022284627,0.051392242312431,0.034835755825043,0.051561679691076,0.03717090934515,0.019365578889847,0.02885246090591,0.025314174592495,0.04061046987772,0.026876932010055,0.022524453699589,0.03605030477047,0.028096709400415,0.010841403156519,0.03328063711524,0.023180620744824,0.045551709830761,0.015176772139966,0.029293723404408,0.040696106851101,0.042518444359303,0.036464482545853,0.032516486942768,0.052427615970373,0.02016806602478,0.035295285284519,0.025926418602467,0.016777014359832,0.012630078941584,0.0036983503960073,0.0043951976113021,0.0093906801193953,0.012568203732371,0.020962545648217,0.0044294740073383,0.018640739843249,0.022337894886732,0.043914373964071,0.01638195104897,0.021171107888222,0.021863788366318,0.011644598096609,0.0096116699278355,0.014257532544434,0.031890012323856,0.0069332486018538,0.008902482688427,0.011291989125311,0.059332918375731,0.014581265859306,0.013299173675478,0.015381339006126,0.072535127401352,0.033224504441023,0.020344529300928,0.016788955777884,0.026935037225485,0.032665699720383,0.030499562621117,0.014171147719026,0.0093116452917457,0.024980150163174,0.011895220726728,0.017527921125293,0.028543334454298,0.033100746572018,0.026105020195246,0.023687183856964,0.013927344232798,0.015483794733882,0.021279454231262,0.031598340719938,0.017719391733408,0.0077803861349821,0.029654990881681,0.023357721045613,0.020322304219007,0.038376227021217,0.020256591960788,0.012960433028638,0.022594295442104,0.024975415319204,0.020426010712981,0.020018918439746,0.0067723882384598,0.014720866456628,0.012608856894076,0.017537284642458,0.036636982113123,0.052142564207315,0.037924155592918,0.018573932349682,0.012340230867267,0.030479408800602,0.025497386232018,0.011737445369363,0.030759135261178,0.030540209263563,0.013052532449365,0.046518437564373,0.020349565893412,0.015427264384925,0.022227760404348,0.0095386896282434,0.0096182031556964,0.019100381061435,0.01823122985661,0.028851898387074,0.011486936360598,0.021906115114689,0.03136258199811,0.014340452849865,0.020853661000729,0.020303644239902,0.026133663952351,0.0086701810359955,0.020369179546833,0.037004679441452,0.036367662250996,0.030010694637895,0.013959927484393,0.016934989020228,0.01872518658638,0.054041750729084,0.032519765198231,0.032996620982885,0.020241150632501,0.015040631406009,0.011253031902015,0.0072217094711959,0.013345343992114,0.014246735721827,0.057369749993086,0.016084128990769,0.022799964994192,0.033078443259001,0.15754655003548,0.028341680765152,0.031776566058397,0.021480292081833,0.041864607483149,0.011069823056459,0.0072570666670799,0.010477432981133,0.032710686326027,0.023212030529976,0.015161517076194,0.034410875290632,0.021813921630383,0.018339766189456,0.025693522766232,0.014508474618196,0.010713329538703,0.01587824895978,0.020883874967694,0.017888072878122,0.0147426687181,0.0075068389996886,0.012339778244495,0.016435723751783,0.020065188407898,0.021339382976294,0.0079629998654127,0.010524431243539,0.014799411408603,0.012038990855217,0.018598526716232,0.013549750670791,0.0073028509505093,0.0098146498203278,0.018472535535693,0.013697197660804,0.022682137787342,0.036191642284393,0.022148951888084,0.016786433756351,0.032554127275944,0.016757342964411,0.011127317324281,0.0082005299627781,0.0091776894405484,0.0078995581716299,0.015843510627747,0.0087596857920289,0.01683346927166,0.024259585887194,0.039570484310389,0.036678779870272,0.023096166551113,0.018447855487466,0.028444878757,0.012788182124496,0.017903674393892,0.038407247513533,0.010099632665515,0.015227162279189,0.016455233097076,0.019009178504348,0.017018523067236,0.018400644883513,0.0088166519999504,0.0085731148719788,0.013261899352074,0.018557775765657,0.025075981393456,0.020570360124111,0.0091704912483692,0.028063058853149,0.23807162046432,0.02163827046752,0.015432602725923,0.0091951936483383,0.0099095841869712,0.017999751493335,0.019724514335394,0.016535773873329,0.017125708982348,0.028890930116177,0.010506420396268,0.012237760238349,0.015042310580611,0.017133269459009,0.011453606188297,0.027042113244534,0.026874190196395,0.024847870692611,0.0059678256511688,0.012754384428263,0.015097158029675,0.01226843893528,0.018366258591413,0.0047113718464971,0.014467502944171,0.021735358983278,0.045684210956097,0.016253508627415,0.04484498873353,0.029701918363571,0.042570531368256,0.010851971805096,0.014312420040369,0.011138016358018,0.10957860946655,0.020399067550898,0.014551911503077,0.01528268866241,0.0063185882754624,0.015857044607401,0.014318100176752,0.013149091973901,0.016050722450018,0.013080986216664,0.01140427030623,0.012566829100251,0.0096434447914362,0.0085637662559748,0.011766782030463,0.012690614908934,0.020528420805931,0.03210112452507,0.021623246371746,0.01243731379509,0.022489439696074,0.017013158649206,0.01561691891402,0.021471945568919,0.015569004230201,0.026722868904471,0.015634808689356,0.031744487583637,0.026834350079298,0.02149822562933,0.023249117657542,0.036102864891291,0.023261794820428,0.030371200293303,0.044912211596966,0.0061425589956343,0.01591008156538,0.014427085407078,0.025804448872805,0.015431269071996,0.02945583127439,0.016106890514493,0.013320850208402,0.023405810818076,0.058530800044537,0.018635172396898,0.012500548735261,0.011460430920124,0.019375551491976,0.022006712853909,0.012176190502942,0.011122150346637,0.019175352528691,0.058046534657478,0.060151979327202,0.011160572990775,0.035461962223053,0.030203128233552,0.029933590441942,0.019312227144837,0.018856199458241,0.0066216913983226,0.010084361769259,0.0091414153575897,0.019699219614267,0.039419908076525,0.027011159807444,0.016331985592842,0.011909231543541,0.011733455583453,0.052595801651478,0.020829757675529,0.033630486577749,0.051710538566113,0.016530085355043,0.019587287679315,0.039402015507221,0.033010840415955,0.031746052205563,0.038129143416882,0.033737726509571,0.036366514861584,0.02769747748971,0.066431492567062,0.02770621702075,0.021797895431519,0.020791985094547,0.037787664681673,0.028871325775981,0.03919642418623,0.066171631217003,0.046622447669506,0.023684915155172,0.034606829285622,0.026838151738048,0.015588863752782,0.013698958791792,0.017538353800774,0.059257835149765,0.017328482121229,0.08735990524292,0.048696584999561,0.042311020195484,0.057421203702688,0.035440847277641,0.01512707863003,0.051499843597412,0.052133716642857,0.043388783931732,0.035137385129929,0.021424632519484,0.023836862295866,0.025902578607202,0.080063939094543,0.026013674214482,0.013260460458696,0.028681218624115,0.030943565070629,0.016864882782102,0.041839860379696,0.019626807421446,0.03183427080512,0.052742850035429,0.03335127979517,0.032562289386988,0.033357053995132,0.035221736878157,0.016148686408997,0.035745292901993,0.035710982978344,0.021298576146364,0.016477270051837,0.015347149223089,0.011379227042198,0.0072707096114755,0.027821537107229,0.045517038553953,0.029067795723677,0.016405809670687,0.022070866078138,0.015572940930724,0.009089894592762,0.015496631152928,0.027181446552277,0.017234928905964,0.016109082847834,0.022660218179226,0.012208921834826,0.016426898539066,0.034183293581009,0.071852199733257,0.029043905436993,0.015856809914112,0.0046904617920518,0.018329583108425,0.012874838896096,0.012014041654766,0.0096791014075279,0.015928220003843,0.012415924109519,0.038926027715206,0.044751733541489,0.042417276650667,0.020432805642486,0.010529366321862,0.040504910051823,0.012491363100708,0.022957853972912,0.012731492519379,0.027622980996966,0.024390919134021,0.014562706463039,0.01650026999414,0.01569914072752,0.029700811952353,0.01415248028934,0.030814778059721,0.015011671930552,0.012521672993898,0.016902487725019,0.035848140716553,0.034209154546261,0.021470621228218,0.027221590280533,0.033611744642258,0.045725554227829,0.019619610160589,0.013338044285774,0.012166725471616,0.038292419165373,0.037898380309343,0.02701080404222,0.028671912848949,0.025507096201181,0.030835006386042,0.013361984863877,0.017932055518031,0.02816504240036,0.0214535407722,0.026784382760525,0.037720732390881,0.078265368938446,0.035809226334095,0.024196807295084,0.016436183825135,0.011271239258349,0.014975371770561,0.011845822446048,0.041622877120972,0.015291977673769,0.028553688898683,0.019395504146814,0.020078416913748,0.033680345863104,0.0097037395462394,0.015115642920136,0.010056419298053,0.023851107805967,0.028720028698444,0.014062754809856,0.018547743558884,0.013683443889022,0.023194350302219,0.045732330530882,0.06293797492981,0.014612997882068,0.018021984025836,0.011986967176199,0.011438924819231,0.02464709058404,0.022997200489044,0.018030781298876,0.016705540940166,0.032142516225576,0.058063015341759,0.030480492860079,0.018875829875469,0.02092625387013,0.013925482518971,0.081237062811852,0.021276427432895,0.013819587416947,0.012185258790851,0.015473777428269,0.014531804248691,0.022951047867537,0.025613196194172,0.060690708458424,0.056546114385128,0.018324241042137,0.019615139812231,0.014754691161215,0.016740487888455,0.016789302229881,0.016997113823891,0.027248725295067,0.020029505714774,0.020317463204265,0.049112558364868,0.012891466729343,0.041105635464191,0.019635953009129,0.042619422078133,0.032109644263983,0.021979991346598,0.02123617939651,0.016605282202363,0.012225802987814,0.055910840630531,0.047040618956089,0.011282528750598,0.017044285312295,0.0061893905512989,0.028594106435776,0.022638088092208,0.036513194441795,0.028381446376443,0.015059171244502,0.020839687436819,0.014462681487203,0.0149463750422,0.01385308150202,0.016298744827509,0.026658821851015,0.021362928673625,0.016866279765964,0.021213235333562,0.010709485039115,0.012159371748567,0.016654659062624,0.016256356611848,0.030440434813499,0.050457004457712,0.013520972803235,0.012404043227434,0.018825557082891,0.0075431317090988,0.014325423166156,0.029981728643179,0.015702810138464,0.016836907714605,0.014096775092185,0.017145346850157,0.019674945622683,0.017780359834433,0.0088421795517206,0.0054699969477952,0.018111795186996,0.017899043858051,0.029181882739067,0.022610435262322,0.014677016995847,0.013568311929703,0.020720073953271,0.013999837450683,0.012772118672729,0.01296013686806,0.00751095963642,0.02092688344419,0.033682018518448,0.015609570778906,0.015312004834414,0.016162782907486,0.020787172019482,0.012641131877899,0.013301495462656,0.019131535664201,0.012676568701863,0.025166790932417,0.036367893218994,0.023623067885637,0.012685747817159,0.03508286178112,0.037183932960033,0.029717678204179,0.016214376315475,0.017328064888716,0.046639107167721,0.033842008560896,0.050436727702618,0.031310237944126,0.064667850732803,0.03752563893795,0.028367206454277,0.07735750079155,0.035159632563591,0.052630260586739,0.032561764121056,0.042393393814564,0.047280333936214,0.044697429984808,0.040663275867701,0.028235126286745,0.020028501749039,0.022216539829969,0.025477236136794,0.026965197175741,0.013225408270955,0.023138344287872,0.024100130423903,0.015753429383039,0.025775399059057,0.022756867110729,0.030672745779157,0.017114879563451,0.028891518712044,0.039203923195601,0.031890988349915,0.019199516624212,0.011818765662611,0.020324543118477,0.028732288628817,0.020291803404689,0.028778944164515,0.047117300331593,0.037697661668062,0.024465426802635,0.016244010999799,0.049002960324287,0.02256334386766,0.018502045422792,0.027715468779206,0.019298382103443,0.033646337687969,0.033358484506607,0.011379409581423,0.021955750882626,0.012369816191494,0.02791597507894,0.038346603512764,0.042571656405926,0.027894891798496,0.074486657977104,0.074938677251339,0.037706781178713,0.021065283566713,0.027857936918736,0.035015176981688,0.041876219213009,0.061607647687197,0.057423114776611,0.06194157153368,0.033939447253942,0.03013719432056,0.036420211195946,0.016675710678101,0.029115734621882,0.044408783316612,0.022399516776204,0.024068295955658,0.033045515418053,0.055646795779467,0.03044973872602,0.030707843601704,0.034359198063612,0.025491105392575,0.024144470691681,0.01282071787864,0.014010960236192,0.043342098593712,0.022296134382486,0.015223567374051,0.01321617141366,0.023687651380897,0.023840628564358,0.02909243106842,0.018058236688375,0.036402579396963,0.055801093578339,0.076397880911827,0.034624312072992,0.028967430815101,0.062348924577236,0.029930038377643,0.036141101270914,0.026319187134504,0.011369103565812,0.028044313192368,0.03500796481967,0.022431557998061,0.028300710022449,0.044139456003904,0.04236726462841,0.050630636513233,0.012634698301554,0.011557921767235,0.012429432012141,0.018349338322878,0.013583400286734,0.0088622244074941,0.020948104560375,0.015115024521947,0.020471036434174,0.02672516182065,0.034746576100588,0.039713729172945,0.042380373924971,0.020743288099766,0.045765273272991,0.016177410259843,0.020575219765306,0.048000924289227,0.026949625462294,0.016141846776009,0.01191172003746,0.022500233724713,0.017812415957451,0.0129190441221,0.01503149792552,0.014275213703513,0.013242796063423,0.008941238746047,0.028333432972431,0.040335975587368,0.030435707420111,0.073070913553238,0.049394205212593,0.033485472202301,0.037580378353596,0.094140231609344,0.036190379410982,0.042383812367916,0.03551347926259,0.042982172220945,0.017157128080726,0.018813367933035,0.044905349612236,0.027525648474693,0.049179989844561,0.013709427788854,0.026235504075885,0.03839547932148,0.064589142799377,0.052667964249849,0.012958649545908,0.027459157630801,0.010113064199686,0.0091543830931187,0.020837577059865,0.0267125479877,0.019361170008779,0.030971460044384,0.013572212308645,0.01251268107444,0.027992658317089,0.026467356830835,0.045353807508945,0.07025633752346,0.040668897330761,0.073259070515633,0.019374869763851,0.013930982910097,0.013003130443394,0.04360431432724,0.022333232685924,0.029360685497522,0.046756513416767,0.028700821101665,0.011724092066288,0.017150541767478,0.018280755728483,0.018513459712267,0.041110254824162,0.056730575859547,0.027882914990187,0.022167211398482,0.01783837005496,0.021571509540081,0.041575159877539,0.030398793518543,0.048793297261,0.09921358525753,0.021429842337966,0.01568341255188,0.029735203832388,0.016028925776482,0.032952100038528,0.031880024820566,0.01589816622436,0.025330543518066,0.041482269763947,0.033530976623297,0.024253908544779,0.038559608161449,0.019081845879555,0.014964343979955,0.024947758764029,0.0166000649333,0.026104617863894,0.044613644480705,0.029726684093475,0.033901795744896,0.039964225143194,0.0086817424744368,0.014585120603442,0.007245784625411,0.010478086769581,0.030348654836416,0.049475558102131,0.024249522015452,0.056974444538355,0.11687078326941,0.013362883590162,0.02549440972507,0.016812827438116,0.015733145177364,0.0054166982881725,0.03027556464076,0.027314696460962,0.011806605383754,0.021998530253768,0.011491734534502,0.022129140794277,0.026654792949557,0.0083692148327827,0.0054959878325462,0.0075125596486032,0.021473370492458,0.018996950238943,0.010457891970873,0.01428859308362,0.011477725580335,0.027428954839706,0.037216208875179,0.040025513619184,0.017645919695497,0.022258054465055,0.023886151611805,0.0058004297316074,0.013350384309888,0.016411542892456,0.020464289933443,0.034649800509214,0.017384743317962,0.016062902286649,0.012579374015331,0.013127855956554,0.013081739656627,0.025394558906555,0.014455936849117,0.025197125971317,0.012206275016069,0.016072465106845,0.011986702680588,0.017978159710765,0.009896476753056,0.036064967513084,0.01382265612483,0.013828065246344,0.0094333002343774,0.017075385898352,0.025206213817,0.021711673587561,0.0094163659960032,0.010968225076795,0.040948688983917,0.016156125813723,0.014939941465855,0.015981059521437,0.014082916080952,0.019808210432529,0.032844662666321,0.019641533493996,0.013914824463427,0.011723006144166,0.013682827353477,0.016547504812479,0.022027835249901,0.018997427076101,0.0098235607147217,0.028836822137237,0.014138524420559,0.011864799074829,0.01952138915658,0.044801488518715,0.0065310900099576,0.017504433169961,0.0082119507715106,0.011980412527919,0.015488982200623,0.0097250696271658,0.032812587916851,0.015923755243421,0.012465571053326,0.010856632143259,0.014562371186912,0.027790872380137,0.0099364519119263,0.028041038662195,0.02494079247117,0.01434432156384,0.016929160803556,0.023321706801653,0.027412900701165,0.016835421323776,0.023540273308754,0.024702314287424,0.040741614997387,0.021204991266131,0.034408450126648,0.011344911530614,0.025993786752224,0.0086867138743401,0.011392394080758,0.014820383861661,0.024878289550543,0.01230357773602,0.0084958644583821,0.027890469878912,0.017503999173641,0.028004810214043,0.01612076535821,0.019119882956147,0.0068825045600533,0.025716282427311,0.018721845000982,0.027075178921223,0.011414740234613,0.037407591938972,0.016035109758377,0.018692776560783,0.023452805355191,0.042897284030914,0.019794104620814,0.018878430128098,0.019263058900833,0.0057872510515153,0.0097804125398397,0.04731922596693,0.0074050379917026,0.010260326787829,0.0091142496094108,0.012410741299391,0.009862944483757,0.011470547877252,0.027044136077166,0.019189558923244,0.0092123439535499,0.01817998290062,0.026038311421871,0.017453573644161,0.030898490920663,0.018945697695017,0.0099294278770685,0.012241422198713,0.013234746642411,0.012042264454067,0.0090525718405843,0.014603370800614,0.0096303904429078,0.0076878243125975,0.01170552149415,0.038933925330639,0.015478309243917,0.011243228800595,0.028083302080631,0.023442227393389,0.022500606253743,0.0099352411925793,0.014133293181658,0.011152446269989,0.01487987395376,0.030444506555796,0.034476578235626,0.014052371494472,0.028164867311716,0.022075444459915,0.024432446807623,0.0088382326066494,0.02038687095046,0.035731501877308,0.012517746537924,0.017859429121017,0.01142767444253,0.016349565237761,0.028459126129746,0.01764365285635,0.025360248982906,0.011445003561676,0.038230665028095,0.02075831964612,0.03565775975585,0.03851043432951,0.035357318818569,0.029361959546804,0.034672874957323,0.015140308067203,0.0099990665912628,0.034672472625971,0.049298815429211,0.038883857429028,0.015615753829479,0.018128979951143,0.03151797875762,0.02463261783123,0.019635532051325,0.02150428108871,0.012238145805895,0.013325257226825,0.011883003637195,0.01923144236207,0.032557122409344,0.022857412695885,0.020451910793781,0.015733033418655,0.011919898912311,0.015128536149859,0.015764281153679,0.014420197345316,0.017621912062168,0.029241017997265,0.019948400557041,0.02229531109333,0.014328427612782,0.060650147497654,0.012676144950092,0.014803145080805,0.016167720779777,0.026248229667544,0.029719496145844,0.027838617563248,0.020045399665833,0.056181088089943,0.022849025204778,0.01266023889184,0.012307106517255,0.0089142993092537,0.034640338271856,0.029025385156274,0.032463606446981,0.0082641933113337,0.030579023063183,0.036265172064304,0.038730215281248,0.013500452972949,0.019053306430578,0.039635960012674,0.033970773220062,0.02012625336647,0.014561153948307,0.038170248270035,0.017215143889189,0.017229858785868,0.019552696496248,0.012969192117453,0.0082597909495234,0.022058796137571,0.027450025081635,0.032316353172064,0.022093925625086,0.016567615792155,0.039129860699177,0.083980165421963,0.033359631896019,0.016553033143282,0.023217335343361,0.012564044445753,0.018222592771053,0.022721473127604,0.01584604382515,0.021894801408052,0.015626400709152,0.02974196895957,0.022508962079883,0.011885678395629,0.021128602325916,0.030494814738631,0.026861054822803,0.026573790237308,0.019640753045678,0.022723983973265,0.036785162985325,0.0090678408741951,0.011781331151724,0.0081282109022141,0.015727059915662,0.021344350650907,0.021391516551375,0.022750580683351,0.019350696355104,0.012000532820821,0.024788405746222,0.016798514872789,0.028323598206043,0.021078463643789,0.0256506819278,0.013817286118865,0.017086870968342,0.014337370172143,0.012618678621948,0.033527452498674,0.04808247089386,0.014548160135746,0.01297527551651,0.01525163743645,0.022103382274508,0.021603971719742,0.024829160422087,0.025071457028389,0.010999451391399,0.0086136125028133,0.021467633545399,0.014631293714046,0.013032311573625,0.013963009230793,0.014470075257123,0.019556004554033,0.025548143312335,0.010662680491805,0.018307346850634,0.01400706358254,0.0054516904056072,0.015767592936754,0.02216262370348,0.019924979656935,0.018503731116652,0.033004302531481,0.015491189435124,0.091991290450096,0.023606637492776,0.018659487366676,0.047209925949574,0.036810997873545,0.025760911405087,0.037176016718149,0.015533614903688,0.022504959255457,0.055643670260906,0.011749586090446,0.015566359274089,0.011728235520422,0.047622457146645,0.0094010112807155,0.0075855939649045,0.027451423928142,0.0093639567494392,0.041649535298347,0.029682915657759,0.020896270871162,0.0089049143716693,0.024937236681581,0.01785340718925,0.0099297408014536,0.017194943502545,0.013849135488272,0.014782896265388,0.026130937039852,0.023810273036361,0.029528116807342,0.022890975698829,0.019486390054226,0.0095218094065785,0.018517946824431,0.045826733112335,0.030191637575626,0.036416087299585,0.035261791199446,0.024125250056386,0.025290092453361,0.038508202880621,0.024815611541271,0.020154096186161,0.01188375428319,0.011240540072322,0.010374465025961,0.023588601499796,0.0159004740417,0.029241342097521,0.027544498443604,0.035450108349323,0.0188800804317,0.011612541973591,0.028559986501932,0.030441384762526,0.019230764359236,0.012434437870979,0.048314824700356,0.056865345686674,0.053830310702324,0.049148458987474,0.014136676676571,0.062000744044781,0.059207685291767,0.052372846752405,0.048159994184971,0.02248153835535,0.043166141957045,0.033611107617617,0.035019818693399,0.012022918090224,0.023145083338022,0.020613271743059,0.043151848018169,0.033625144511461,0.032557874917984,0.05517353862524,0.071865685284138,0.027982693165541,0.039262924343348,0.054926574230194,0.056153126060963,0.049519240856171,0.026098921895027,0.03315407037735,0.040408693253994,0.015213740058243,0.040952250361443,0.036226861178875,0.039685517549515,0.045205108821392,0.020562252029777,0.032532285898924,0.01315432600677,0.030756000429392,0.056650824844837,0.094202220439911,0.066287681460381,0.095738515257835,0.16607794165611,0.16148196160793,0.081650391221046,0.056688860058784,0.085262633860111,0.078087493777275,0.026026546955109,0.05376397818327,0.063914597034454,0.072887867689133,0.043059416115284,0.029069745913148,0.036092638969421,0.017736434936523,0.027731815353036,0.031176224350929,0.021831545978785,0.018242036923766,0.043189078569412,0.080525383353233,0.03688932210207,0.087550029158592,0.062606997787952,0.052880883216858,0.035496938973665,0.051809746772051,0.022686149924994,0.013516839593649,0.022768154740334,0.08722335100174,0.039289716631174,0.060195084661245,0.034262351691723,0.031819898635149,0.026182195171714,0.042758692055941,0.032682836055756,0.0089704496785998,0.02185538969934,0.054887659847736,0.022569349035621,0.071556754410267,0.052671194076538,0.030391393229365,0.033458441495895,0.064177379012108,0.037205919623375,0.017970722168684,0.017198823392391,0.024749837815762,0.043539941310883,0.023311343044043,0.022576708346605,0.035139862447977,0.016361579298973,0.011727162636817,0.011560188606381,0.040544152259827,0.029550902545452,0.025086378678679,0.018402077257633,0.030183840543032,0.023816330358386,0.047043975442648,0.032907664775848,0.014381250366569,0.018343955278397,0.047077160328627,0.029764246195555,0.040775172412395,0.022393438965082,0.035924565047026,0.024956734851003,0.033575229346752,0.025266278535128,0.010426143184304,0.013071013614535,0.021119112148881,0.0077064000070095,0.019241504371166,0.0081986710429192,0.012344809249043,0.019103426486254,0.052269339561462,0.023823900148273,0.027597282081842,0.021136604249477,0.033037282526493,0.016447704285383,0.010456331074238,0.023423468694091,0.015378762036562,0.016476290300488,0.016391918063164,0.032010678201914,0.014157305471599,0.011537711136043,0.02691699936986,0.01575430855155,0.022616012021899,0.014180509373546,0.025001464411616,0.031342655420303,0.017778120934963,0.0125597640872,0.020993683487177,0.0087313447147608,0.017735406756401,0.013008298352361,0.0098050441592932,0.01958179846406,0.010762313380837,0.025218343362212,0.020721221342683,0.030375760048628,0.035979360342026,0.022659581154585,0.0092507880181074,0.013314777985215,0.0088036768138409,0.014008263126016,0.026158386841416,0.011707230471075,0.01009476929903,0.0095918029546738,0.020921315997839,0.018341161310673,0.01429043058306,0.013287398964167,0.019540382549167,0.0062187416478992,0.014423002488911,0.026604166254401,0.0044889287091792,0.0080488240346313,0.0058091962710023,0.0056857508607209,0.0069766715168953,0.014117671176791,0.012339564971626,0.031442206352949,0.021067958325148,0.0066423490643501,0.00971744582057,0.011320492252707,0.0062916725873947,0.010081836953759,0.010023680515587,0.021512253209949,0.043960280716419,0.058305386453867,0.015522175468504,0.014049860648811,0.016908520832658,0.016583012416959,0.037601176649332,0.047786086797714,0.019331267103553,0.02298790588975,0.031900558620691,0.018374431878328,0.032340820878744,0.045558072626591,0.061522874981165,0.010988016612828,0.017212754115462,0.023626886308193,0.011536322534084,0.016918344423175,0.024241130799055,0.051263634115458,0.046709503978491,0.050256211310625,0.077964305877686,0.027612116187811,0.019422434270382,0.022469084709883,0.022392893210053,0.047995891422033,0.025690091773868,0.076469674706459,0.059500366449356,0.054079219698906,0.065451323986053,0.075334340333939,0.097614914178848,0.071333140134811,0.1165242344141,0.14111590385437,0.074718669056892,0.052745841443539,0.036951210349798,0.06927315890789,0.057363487780094,0.068254962563515,0.065007917582989,0.043999053537846,0.054564092308283,0.10328616946936,0.067723423242569,0.080388240516186,0.10551387071609,0.059063516557217,0.080797806382179,0.078866362571716,0.049365013837814,0.046438686549664,0.038749776780605,0.077512159943581,0.069546774029732,0.076945722103119,0.11161671578884,0.094664447009563,0.079574234783649,0.068714112043381,0.046227797865868,0.033237803727388,0.06741489470005,0.067631095647812,0.020964086055756,0.021654132753611,0.047009013593197,0.065685212612152,0.041234418749809,0.07962629199028,0.052484668791294,0.066814854741096,0.060315620154142,0.071348555386066,0.026743436232209,0.044160310178995,0.05153015255928,0.040055986493826,0.051069661974907,0.071794494986534,0.083688244223595,0.078926280140877,0.050920434296131,0.034685678780079,0.010073933750391,0.030856180936098,0.015263039618731,0.042228139936924,0.022291634231806,0.032908052206039,0.039450645446777,0.025186851620674,0.036509897559881,0.033279728144407,0.018651183694601,0.016012579202652,0.016383375972509,0.010986655019224,0.023264462128282,0.022714778780937,0.023934215307236,0.019946046173573,0.030398139730096,0.031379409134388,0.025214981287718,0.024941565468907,0.018016153946519,0.020741805434227,0.014807509258389,0.024435512721539,0.028726827353239,0.014494753442705,0.013628283515573,0.0059855254366994,0.013171941973269,0.040402173995972,0.015852596610785,0.02592252753675,0.017577044665813,0.019980654120445,0.01683733984828,0.010004390962422,0.039076879620552,0.059232395142317,0.025492530316114,0.026835851371288,0.032708935439587,0.019726442173123,0.013482014648616,0.018687706440687,0.023517476394773,0.027304902672768,0.025013510137796,0.016405245289207,0.011974172666669,0.017226412892342,0.010537614114583,0.016893966123462,0.012942118570209,0.014525537379086,0.014669052325189,0.0084448512643576,0.0085012083873153,0.019275574013591,0.015801373869181,0.0085107507184148,0.01885112002492,0.018732080236077,0.010297743603587,0.011291429400444,0.017529677599669,0.018440935760736,0.016723766922951,0.014504761435091,0.0088489260524511,0.006499192211777,0.015511117875576,0.017221931368113,0.023788308724761,0.045967161655426,0.01179167535156,0.015366364270449,0.022399842739105,0.019755525514483,0.02405770868063,0.030565259978175,0.019607363268733,0.019915852695704,0.022547846660018,0.016696682199836,0.097448781132698,0.011425899341702,0.017744664102793,0.02297180518508,0.013536088168621,0.0086835902184248,0.019887782633305,0.0065760463476181,0.020177286118269,0.014448544941843,0.011813137680292,0.05445771664381,0.024058070033789,0.0049992958083749,0.011322080157697,0.031340934336185,0.015741856768727,0.016838463023305,0.015835797414184,0.036118295043707,0.027716284617782,0.011043419130147,0.013668021187186,0.023430742323399,0.016940210014582,0.011123943142593,0.01213432662189,0.016704140231013,0.014999342150986,0.019922433421016,0.030066143721342,0.017087681218982,0.032434970140457,0.0096371164545417,0.033740013837814,0.015566188842058,0.0096643436700106,0.0056046014651656,0.020558437332511,0.011592285707593,0.023640435189009,0.022657260298729,0.021049527451396,0.020094776526093,0.029555739834905,0.020582962781191,0.010127363726497,0.0042415950447321,0.00427470728755,0.011330187320709,0.012772537767887,0.017185224220157,0.019373197108507,0.012647742405534,0.018867678940296,0.031390640884638,0.009597422555089,0.017992027103901,0.042009443044662,0.034559182822704,0.070189386606216,0.057280283421278,0.028757851570845,0.024535030126572,0.012679218314588,0.0077887289226055,0.010458012111485,0.011174727231264,0.032243266701698,0.018345566466451,0.03047563508153,0.028180908411741,0.010592300444841,0.020225053653121,0.019303875043988,0.021009117364883,0.032292976975441,0.022360507398844,0.031492061913013,0.018453199416399,0.030209023505449,0.071071684360504,0.062538512051105,0.017030753195286,0.011913658119738,0.032410442829132,0.023462906479836,0.034850008785725,0.040581725537777,0.03961044549942,0.037642974406481,0.018526788800955,0.020270865410566,0.031231705099344,0.013156820088625,0.039322510361671,0.01479241065681,0.039155870676041,0.034608270972967,0.02630403265357,0.020385727286339,0.023545779287815,0.022094555199146,0.021923186257482,0.0050594322383404,0.0089515699073672,0.01422656327486,0.021308843046427,0.0067934249527752,0.024302180856466,0.038372341543436,0.024048529565334,0.015025040134788,0.018664704635739,0.012369018048048,0.043073896318674,0.011597648262978,0.018924936652184,0.023864945396781,0.013728627935052,0.057015314698219,0.020405683666468,0.035738252103329,0.016993016004562,0.0091331591829658,0.0058663710951805,0.034886740148067,0.01509855221957,0.015647379681468,0.013428505510092,0.011268748901784,0.026320856064558,0.090771093964577,0.025771997869015,0.021448317915201,0.026562537997961,0.01418630592525,0.022578846663237,0.013401046395302,0.01090850867331,0.02765080332756,0.0087621156126261,0.017022706568241,0.0077439956367016,0.02666100859642,0.088653355836868,0.016595233231783,0.018437560647726,0.0063790250569582,0.019783303141594,0.017522178590298,0.029610276222229,0.022913660854101,0.022972542792559,0.011599145829678,0.037779726088047,0.012707096524537,0.01415931340307,0.020210538059473,0.014825038611889,0.033697236329317,0.016554662957788,0.014235276728868,0.020203933119774,0.020430475473404,0.030143078416586,0.018409468233585,0.036557696759701,0.01787836663425,0.032024718821049,0.0061542661860585,0.018751282244921,0.028550401329994,0.013903829269111,0.03231593593955,0.027019668370485,0.01064226590097,0.0059884395450354,0.017136540263891,0.0094001181423664,0.016041768714786,0.01373175624758,0.014931721612811,0.020673055201769,0.022170582786202,0.015707207843661,0.011963228695095,0.034923873841763,0.037684537470341,0.033105619251728,0.008700717240572,0.01048780605197,0.012984824366868,0.011281672865152,0.01423379406333,0.018289286643267,0.042801149189472,0.020561639219522,0.021536950021982,0.076541744172573,0.043638169765472,0.05570013821125,0.013007145375013,0.01056710164994,0.0090817240998149,0.0050829746760428,0.017232604324818,0.012101136147976,0.012345364317298,0.004542397800833,0.0082420883700252,0.026530181989074,0.021595446392894,0.034422971308231,0.031379260122776,0.030280673876405,0.030026253312826,0.019964590668678,0.029772946611047,0.030294179916382,0.05318496748805,0.021309966221452,0.029021386057138,0.018392343074083,0.039642855525017,0.02528028190136,0.017316725105047,0.013848822563887,0.019412422552705,0.016721092164516,0.021221842616796,0.030521178618073,0.027585126459599,0.010675374418497,0.01097328029573,0.012610168196261,0.017066288739443,0.014357941225171,0.015275157988071,0.011818865314126,0.018591474741697,0.013784722425044,0.016513459384441,0.018909882754087,0.010874947533011,0.028437424451113,0.019372165203094,0.01265726890415,0.025876563042402,0.015492657199502,0.012877430766821,0.016624180600047,0.023434726521373,0.054145887494087,0.034807901829481,0.021123725920916,0.031525373458862,0.012977752834558,0.021565260365605,0.0290297716856,0.02387847006321,0.012395953759551,0.018958333879709,0.028556160628796,0.014173558913171,0.013590844348073,0.016704069450498,0.014271188527346,0.0091870743781328,0.020566925406456,0.03164478763938,0.025010425597429,0.027261510491371,0.036864697933197,0.032400440424681,0.027139600366354,0.013666622340679,0.033475205302238,0.026106312870979,0.020845051854849,0.018110159784555,0.026415919885039,0.041077222675085,0.055917501449585,0.058394737541676,0.047629877924919,0.01928224414587,0.020090311765671,0.021887861192226,0.026291966438293,0.010620976798236,0.020156096667051,0.014908013865352,0.01909838616848,0.030975092202425,0.012445280328393,0.0086379200220108,0.011551378294826,0.0087413992732763,0.014359666034579,0.01590702496469,0.0090698637068272,0.010240269824862,0.0072657573036849,0.011939601972699,0.024386312812567,0.024162271991372,0.016343193128705,0.019449785351753,0.025008611381054,0.016356900334358,0.011858298443258,0.0077379578724504,0.013022989965975,0.020133836194873,0.035004924982786,0.0088131986558437,0.024204883724451,0.023093365132809,0.030215583741665,0.0077960747294128,0.010316370986402,0.018597943708301,0.024712044745684,0.015030370093882,0.014945892617106,0.033496297895908,0.023006234318018,0.016908593475819,0.010749793611467,0.011274686083198,0.016116617247462,0.016043517738581,0.0086735300719738,0.014283237978816,0.015418382361531,0.016611564904451,0.024670217186213,0.020322807133198,0.028090791776776,0.034094795584679,0.020067259669304,0.010590439662337,0.02620105817914,0.015486741438508,0.014209045097232,0.012312366627157,0.017531404271722,0.025525327771902,0.026580851525068,0.023645117878914,0.012977964244783,0.015075612813234,0.013661126606166,0.013296155259013,0.0079309623688459,0.027180429548025,0.024255961179733,0.015722930431366,0.012600522488356,0.01977707631886,0.010883182287216,0.013498090207577,0.029768820852041,0.012686805799603,0.021250825375319,0.038598664104939,0.039884999394417,0.025417618453503,0.029399944469333,0.010539578273892,0.018613383173943,0.016931282356381,0.010918604210019,0.017711296677589,0.02073884755373,0.013647451996803,0.017262525856495,0.013289644382894,0.018934851512313,0.015925142914057,0.019247340038419,0.023016570135951,0.011327635496855,0.020055577158928,0.010850722901523,0.018358830362558,0.0082191601395607,0.0062133017927408,0.015155186876655,0.01175562851131,0.020746991038322,0.0047073420137167,0.023144666105509,0.025859776884317,0.016991516575217,0.016763873398304,0.018874205648899,0.013278517872095,0.023890214040875,0.01914849691093,0.026362631469965,0.011208396404982,0.020501552149653,0.030040353536606,0.011877546086907,0.0092577748000622,0.0085198637098074,0.017445536330342,0.019350603222847,0.022527409717441,0.018906570971012,0.010510049760342,0.010897435247898,0.017902970314026,0.02432494238019,0.041850365698338,0.018262974917889,0.0340063162148,0.038564931601286,0.027168149128556,0.041208911687136,0.03154282271862,0.018116485327482,0.018710069358349,0.015544503927231,0.017899332568049,0.024239286780357,0.015693351626396,0.093385748565197,0.023692272603512,0.02317837625742,0.028924990445375,0.017634086310863,0.025197925046086,0.026424432173371,0.015304892323911,0.028830211609602,0.021472120657563,0.023220237344503,0.0076863737776875,0.015920173376799,0.028231186792254,0.019788213074207,0.01318190805614,0.019887961447239,0.024270433932543,0.018975365906954,0.021640203893185,0.02227682992816,0.019743258133531,0.022375890985131,0.031319815665483,0.022256828844547,0.023519102483988,0.032359093427658,0.020342759788036,0.022693900391459,0.02329671010375,0.038022350519896,0.022283889353275,0.02599747851491,0.021274639293551,0.012265073135495,0.022020345553756,0.13174021244049,0.021515041589737,0.026656605303288,0.013179609552026,0.029027432203293,0.011727517470717,0.016434442251921,0.0089132506400347,0.017538417130709,0.02839121222496,0.02657238021493,0.032701835036278,0.013231770135462,0.034058425575495,0.021713141351938,0.035974260419607,0.019973441958427,0.021225206553936,0.015223583206534,0.031463347375393,0.019099593162537,0.029049774631858,0.016958341002464,0.024876674637198,0.022309880703688,0.028771389275789,0.013827361166477,0.017592150717974,0.019438158720732,0.016423346474767,0.015826866030693,0.041267193853855,0.030617672950029,0.0072151124477386,0.058710746467113,0.057821799069643,0.016994526609778,0.021455874666572,0.02697616070509,0.026877768337727,0.049048706889153,0.035157650709152,0.064968355000019,0.050262566655874,0.038066186010838,0.011666040867567,0.034444786608219,0.030730279162526,0.036520056426525,0.018582617864013,0.024636594578624,0.039532419294119,0.032417759299278,0.040124744176865,0.013386400416493,0.012949879281223,0.033269185572863,0.030506871640682,0.032670609652996,0.037086497992277,0.01466038543731,0.019221432507038,0.013930015265942,0.017417745664716,0.015525470487773,0.041685193777084,0.033266715705395,0.020521936938167,0.026967577636242,0.034451831132174,0.043160606175661,0.020618010312319,0.081919267773628,0.035264424979687,0.063702046871185,0.020326994359493,0.015926290303469,0.031383533030748,0.024293880909681,0.024172844365239,0.015305510722101,0.017668575048447,0.028831161558628,0.032823801040649,0.016166882589459,0.015770342200994,0.012868946418166,0.016222974285483,0.045585446059704,0.031742826104164,0.050641462206841,0.0160325858742,0.010061610490084,0.026944879442453,0.024034379050136,0.038068562746048,0.050629667937756,0.022592965513468,0.0345608741045,0.016457084566355,0.039176158607006,0.022238314151764,0.015254326164722,0.019256426021457,0.016408571973443,0.02641667984426,0.025734897702932,0.0115588856861,0.029343688860536,0.023309238255024,0.022252433001995,0.012559405528009,0.018095722422004,0.021185304969549,0.015260281041265,0.0085507621988654,0.038934551179409,0.016179267317057,0.016040947288275,0.020327925682068,0.01443056575954,0.017876002937555,0.05771229788661,0.04246710985899,0.015474764630198,0.025702929124236,0.040091309696436,0.076533272862434,0.016672873869538,0.021419007331133,0.010189165361226,0.038879811763763,0.026852244511247,0.025445418432355,0.051941815763712,0.10704144835472,0.028411351144314,0.01840852200985,0.02765815705061,0.043811216950417,0.043931685388088,0.050735399127007,0.044967755675316,0.030425015836954,0.019479997456074,0.010013060644269,0.025392919778824,0.02549871057272,0.073221944272518,0.037127036601305,0.028210232034326,0.010456364601851,0.080569818615913,0.051739178597927,0.021742468699813,0.011525580659509,0.047517016530037,0.038712538778782,0.016733679920435,0.01296410895884,0.025461541488767,0.099709302186966,0.04240956902504,0.011621301993728,0.06377762556076,0.031602531671524,0.068541616201401,0.09334272146225,0.042871832847595,0.049397356808186,0.019504077732563,0.055151052772999,0.055640317499638,0.037029325962067,0.028558444231749,0.04933213442564,0.02392303198576,0.030071057379246,0.022958498448133,0.026498936116695,0.019651468843222,0.020316142588854,0.021951023489237,0.0076493732631207,0.010341458022594,0.011889156885445,0.02139188721776,0.026178952306509,0.016876183450222,0.053007755428553,0.027031224220991,0.030526906251907,0.007787374779582,0.020363878458738,0.020756632089615,0.0140510071069,0.011385364457965,0.021025985479355,0.015563480556011,0.017866659909487,0.020692164078355,0.017168203368783,0.01268800906837,0.0074324212037027,0.032214492559433,0.026547372341156,0.015381351113319,0.021247997879982,0.032168868929148,0.024128675460815,0.02043429762125,0.012425209395587,0.015214821323752,0.014227287843823,0.014664087444544,0.013908911496401,0.017195593565702,0.01019961386919,0.0093809049576521,0.0087606376037002,0.022686410695314,0.013904427178204,0.020670905709267,0.015898769721389,0.015198022127151,0.011121356859803,0.01963884010911,0.023572266101837,0.021079763770103,0.015811977908015,0.018368948251009,0.04758108407259,0.012356579303741,0.016900699585676,0.019508501514792,0.025969602167606,0.02312433719635,0.033915027976036,0.012196387164295,0.01460481248796,0.017843512818217,0.01869279332459,0.014710544608533,0.014694324694574,0.031783934682608,0.011117103509605,0.006034092977643,0.014044106006622,0.0060334759764373,0.011190658435225,0.013484569266438,0.013199712149799,0.012605268508196,0.0086471419781446,0.019535001367331,0.016158627346158,0.024827357381582,0.020655922591686,0.025878675282001,0.020555790513754,0.016811668872833,0.024939645081758,0.020672477781773,0.012100170366466,0.03095624037087,0.013086343184114,0.022482704371214,0.018658405169845,0.028641741722822,0.016044290736318,0.018988855183125,0.013651602901518,0.014577177353203,0.012581026181579,0.032328881323338,0.012698531150818,0.011626992374659,0.035277228802443,0.026246499270201,0.023145377635956,0.014389520511031,0.0070125199854374,0.014436922036111,0.0070457085967064,0.0076099336147308,0.022695258259773,0.017579255625606,0.014917580410838,0.014843673445284,0.028520446270704,0.011689353734255,0.015610684640706,0.010854468680918,0.017045438289642,0.01157396286726,0.017381628975272,0.017478562891483,0.018522279337049,0.021379789337516,0.036917503923178,0.015264624729753,0.015291332267225,0.019127558916807,0.015913605690002,0.0089067686349154,0.0061206305399537,0.025235783308744,0.022464133799076,0.01446820795536,0.027762647718191,0.028368853032589,0.013895595446229,0.026195835322142,0.015350446105003,0.027611033990979,0.016386322677135,0.022612378001213,0.022460596635938,0.0068225376307964,0.020473109558225,0.018766734749079,0.025588929653168,0.022592689841986,0.028406592085958,0.030515007674694,0.017718832939863,0.015642641112208,0.017893027514219,0.022501366212964,0.029379293322563,0.024646259844303,0.011788865551353,0.013465945608914,0.034554284065962,0.013095436617732,0.023244300857186,0.020799731835723,0.041888061910868,0.026866231113672,0.02458132058382,0.026130674406886,0.018780948594213,0.012176916003227,0.015093916095793,0.063472002744675,0.013654401525855,0.014718865975738,0.017407469451427,0.022904936224222,0.040598217397928,0.018459711223841,0.023548386991024,0.014164485037327,0.033761452883482,0.018525445833802,0.015614826232195,0.0163962431252,0.04078820720315,0.033409051597118,0.022770337760448,0.02462213113904,0.22472509741783,0.012662006542087,0.022702425718307,0.046769898384809,0.011472748592496,0.014843706041574,0.022350840270519,0.016451444476843,0.016876270994544,0.018676109611988,0.019588831812143,0.021810313686728,0.052647590637207,0.026877734810114,0.017558872699738,0.033220063894987,0.034959811717272,0.024721696972847,0.046709552407265,0.023080620914698,0.021465752273798,0.023710288107395,0.021450214087963,0.016463482752442,0.01815034635365,0.031430765986443,0.010821011848748,0.033093519508839,0.031248345971107,0.015138379298151,0.010394494980574,0.0092226024717093,0.018957313150167,0.011996206827462,0.026068875566125,0.033266723155975,0.044308688491583,0.011167442426085,0.013219645246863,0.011032337322831,0.0090241078287363,0.039696834981441,0.023833910003304,0.015609249472618,0.026030134409666,0.01564359292388,0.043068692088127,0.016319591552019,0.023214776068926,0.0084352921694517,0.020603777840734,0.026825962588191,0.015435552224517,0.010062889195979,0.0091049857437611,0.026931248605251,0.056449100375175,0.025332137942314,0.0071770106442273,0.011253360658884,0.015660837292671,0.017857210710645,0.029460772871971,0.028696447610855,0.023380389437079,0.036245264112949,0.015099616721272,0.0080233011394739,0.0088659133762121,0.016572315245867,0.013706530444324,0.031521387398243,0.017993655055761,0.040936708450317,0.026164192706347,0.016537627205253,0.020520506426692,0.02315279841423,0.034782573580742,0.031180359423161,0.011241868138313,0.021576073020697,0.028504336252809,0.031060710549355,0.01524921040982,0.027500737458467,0.019244126975536,0.021079923957586,0.013860017061234,0.021587327122688,0.031330358237028,0.033194348216057,0.018191138282418,0.02963212877512,0.007452251855284,0.016920315101743,0.011961784213781,0.013397976756096,0.022966204211116,0.0083491876721382,0.019512707367539,0.013612190261483,0.018428511917591,0.022441618144512,0.016364596784115,0.028873303905129,0.053228449076414,0.053082793951035,0.048299480229616,0.075112581253052,0.034218970686197,0.041182905435562,0.037717640399933,0.021634915843606,0.017134748399258,0.017845008522272,0.051261637359858,0.031401548534632,0.01293876580894,0.013633891008794,0.015670947730541,0.034556597471237,0.017783248797059,0.043535493314266,0.036022856831551,0.026892546564341,0.015529072843492,0.033542666584253,0.0098014716058969,0.0070594539865851,0.014329270459712,0.029217001050711,0.04048390686512,0.062529176473618,0.025860987603664,0.025268111377954,0.055819630622864,0.016893625259399,0.0096315322443843,0.0056099006906152,0.017811577767134,0.015321080572903,0.013043000362813,0.022370338439941,0.015265867114067,0.019065266475081,0.01687067002058,0.011704990640283,0.016742166131735,0.036137364804745,0.015742044895887,0.012358468025923,0.0474903434515,0.020982179790735,0.023574009537697,0.015440046787262,0.019554283469915,0.018599750474095,0.012256866320968,0.0087158298119903,0.020378826186061,0.0087612718343735,0.0098628457635641,0.010158304125071,0.033721700310707,0.026415484026074,0.0098959421738982,0.010239615105093,0.023338090628386,0.015851516276598,0.036126896739006,0.028365962207317,0.021346593275666,0.027117872610688,0.018167793750763,0.016405064612627,0.020285550504923,0.025391729548573,0.015410084277391,0.013369774445891,0.027072459459305,0.03737685456872,0.030195880681276,0.0067366757430136,0.011157020926476,0.015978770330548,0.027911443263292,0.015822825953364,0.031417138874531,0.027456153184175,0.027984390035272,0.016078494489193,0.026719018816948,0.018628403544426,0.014810595661402,0.022213578224182,0.018815871328115,0.037709705531597,0.023661555722356,0.016738280653954,0.014059818349779,0.01876737549901,0.016145598143339,0.013296015560627,0.022097501903772,0.039938181638718,0.024378571659327,0.0055191582068801,0.018499402329326,0.011875353753567,0.016056172549725,0.023973528295755,0.030616104602814,0.035702034831047,0.036176901310682,0.021466663107276,0.038683723658323,0.019626315683126,0.025438450276852,0.020680081099272,0.011574166826904,0.018142705783248,0.018498238176107,0.012671237811446,0.015757143497467,0.013849642127752,0.024931784719229,0.034622378647327,0.020844250917435,0.01568747125566,0.0058788554742932,0.030283637344837,0.010626463219523,0.024934787303209,0.025901984423399,0.012682342901826,0.014326008036733,0.016550857573748,0.010292567312717,0.010066935792565,0.011997861787677,0.0075252279639244,0.0095765106379986,0.014103474095464,0.012298362329602,0.011252843774855,0.017920630052686,0.030574657022953,0.022887879982591,0.013895750045776,0.018683221191168,0.019672868773341,0.011220147833228,0.015814781188965,0.010382369160652,0.042333822697401,0.019317848607898,0.028759770095348,0.018327377736568,0.014903087168932,0.013204151764512,0.0086597036570311,0.0082915462553501,0.020995339378715,0.047686785459518,0.016593247652054,0.013288034126163,0.017938138917089,0.014107842929661,0.013133481144905,0.0072355433367193,0.0087371552363038,0.030412720516324,0.017885237932205,0.013860305771232,0.023007983341813,0.019224749878049,0.0322743691504,0.020287109538913,0.0081822369247675,0.033121030777693,0.011692342348397,0.007836876437068,0.009337748400867,0.01168742030859,0.036781501024961,0.017147351056337,0.026067027822137,0.011648586019874,0.014930438250303,0.011515907011926,0.034642245620489,0.027172073721886,0.012794709764421,0.0097563061863184,0.010972826741636,0.014033554121852,0.010275104083121,0.0085539454594254,0.005234316457063,0.013720002025366,0.047083288431168,0.012876108288765,0.0074490020051599,0.011264462023973,0.032437227666378,0.01263923663646,0.015573969110847,0.025539914146066,0.024847777560353,0.036042544990778,0.015649553388357,0.038706563413143,0.023774167522788,0.018245259299874,0.022570172324777,0.017935521900654,0.0076538845896721,0.013560522347689,0.019091859459877,0.019415661692619,0.01803857088089,0.010036854073405,0.0080147897824645,0.017287520691752,0.021060198545456,0.014944811351597,0.0063095171935856,0.021121475845575,0.01864174567163,0.030250318348408,0.022844389081001,0.016528790816665,0.016816774383187,0.013914054259658,0.018453232944012,0.022616438567638,0.014175245538354,0.02185419946909,0.014881961047649,0.014146802946925,0.009315138682723,0.024630656465888,0.020366746932268,0.023787256330252,0.01663071103394,0.02243877761066,0.020437370985746,0.030489530414343,0.033555626869202,0.032096661627293,0.01827834546566,0.039124511182308,0.047454547137022,0.070789486169815,0.034882396459579,0.024018459022045,0.031746972352266,0.020794827491045,0.023420352488756,0.037114806473255,0.032589286565781,0.020035987719893,0.024373859167099,0.039298728108406,0.021585866808891,0.030024766921997,0.020583394914865,0.022554833441973,0.015096709132195,0.011529080569744,0.022648565471172,0.024219941347837,0.066712915897369,0.019717626273632,0.016121068969369,0.020184826105833,0.029193134978414,0.049203358590603,0.0053929649293423,0.015914008021355,0.02590942196548,0.040335487574339,0.0216517560184,0.024534538388252,0.025192653760314,0.018554572016001,0.033749990165234,0.025915883481503,0.077848523855209,0.053978733718395,0.016043223440647,0.048979833722115,0.072019882500172,0.083774343132973,0.083543658256531,0.046044029295444,0.049890093505383,0.038752250373363,0.064596444368362,0.023132279515266,0.03939650952816,0.016576712951064,0.026120340451598,0.02527373842895,0.012073681689799,0.0079720765352249,0.049782194197178,0.019170913845301,0.021267533302307,0.028885746374726,0.042096525430679,0.023545205593109,0.033888779580593,0.096714675426483,0.025699341669679,0.034595273435116,0.026425927877426,0.011774446815252,0.014633205719292,0.041558381170034,0.012098899111152,0.025648051872849,0.076435968279839,0.078433677554131,0.031432997435331,0.054369665682316,0.04720289260149,0.015453604049981,0.026138223707676,0.012537396512926,0.0082567669451237,0.01102910656482,0.016715746372938,0.0060338973999023,0.013639674521983,0.021292876452208,0.015947120264173,0.026893626898527,0.018002916127443,0.017841205000877,0.021924749016762,0.011685851961374,0.010720156133175,0.019227478653193,0.010911449790001,0.030978035181761,0.020371660590172,0.010465221479535,0.014857184141874,0.016219617798924,0.012894384562969,0.006308619864285,0.016048423945904,0.025154117494822,0.04213123396039,0.012925313785672,0.017898801714182,0.021366495639086,0.044839393347502,0.0091031929478049,0.023448254913092,0.010466735810041,0.010639095678926,0.007043934892863,0.0081238485872746,0.010333796963096,0.025442644953728,0.015052028931677,0.0045109717175364,0.019706077873707,0.01012759655714,0.020377704873681,0.026187935844064,0.015449030324817,0.04659678414464,0.022488819435239,0.014487905427814,0.0206633284688,0.0054940171539783,0.02181689068675,0.0064537702128291,0.012198864482343,0.021590929478407,0.019653972238302,0.028894100338221,0.022980371490121,0.022708823904395,0.025475556030869,0.034564718604088,0.021798128262162,0.019633732736111,0.045537795871496,0.021148100495338,0.01846557483077,0.019292421638966,0.028825515881181,0.016357688233256,0.020627265796065,0.019131399691105,0.024789597839117,0.02667623013258,0.043978080153465,0.04924813657999,0.032490510493517,0.042746841907501,0.03190029412508,0.026805127039552,0.017790799960494,0.049911059439182,0.033843331038952,0.042265389114618,0.036060161888599,0.029262823984027,0.028559297323227,0.023371614515781,0.063234522938728,0.024237675592303,0.032586172223091,0.015869356691837,0.026075601577759,0.031062368303537,0.05633045360446,0.036275327205658,0.029459286481142,0.029061485081911,0.018062936142087,0.035078004002571,0.070813655853271,0.073529750108719,0.01945436745882,0.011618108488619,0.028878480195999,0.031015066429973,0.040291301906109,0.042364984750748,0.037939794361591,0.035964220762253,0.044485487043858,0.038392212241888,0.031946666538715,0.058026354759932,0.076213791966438,0.032588813453913,0.029153123497963,0.022234585136175,0.020124442875385,0.024302128702402,0.011614861898124,0.0083031784743071,0.014588818885386,0.011586144566536,0.0061854822561145,0.011853413656354,0.0099062416702509,0.00993487611413,0.018411047756672,0.013801229186356,0.0096200369298458,0.035072702914476,0.010857245884836,0.013051468878984,0.017371192574501,0.022029561921954,0.02617385238409,0.015715569257736,0.036841008812189,0.05634631216526,0.03762212395668,0.035368628799915,0.023307625204325,0.031221428886056,0.018257571384311,0.014257058501244,0.0092696361243725,0.019491111859679,0.027021910995245,0.025224056094885,0.019964974373579,0.013672736473382,0.012413237243891,0.015765367075801,0.017426395788789,0.017772307619452,0.052137192338705,0.019092876464128,0.012872396036983,0.020948804914951,0.01101213041693,0.016997432336211,0.018349606543779,0.013271259143949,0.0093535408377647,0.010157557204366,0.018222346901894,0.018914315849543,0.028427433222532,0.0091991694644094,0.022454138845205,0.015589218586683,0.01564865000546,0.024690825492144,0.017883557826281,0.023247838020325,0.031442999839783,0.020064946264029,0.025980014353991,0.01331705506891,0.028323443606496,0.018332110717893,0.019642889499664,0.028418939560652,0.014763439074159,0.022287592291832,0.022611126303673,0.026042466983199,0.0090658031404018,0.021938253194094,0.018459960818291,0.042659923434258,0.0188725925982,0.019230762496591,0.016259958967566,0.020299104973674,0.022316582500935,0.020628163591027,0.025892902165651,0.013716137036681,0.021398136392236,0.017745396122336,0.01677605509758,0.024260058999062,0.010576301254332,0.026789546012878,0.048457335680723,0.017814563587308,0.013160789385438,0.025404252111912,0.01480554509908,0.043009053915739,0.016357200220227,0.024848781526089,0.031260274350643,0.00919927097857,0.017953291535378,0.0400350689888,0.020620951429009,0.035870812833309,0.036895655095577,0.018717642873526,0.0090720225125551,0.012935979291797,0.01086797658354,0.032604604959488,0.039389088749886,0.023175034672022,0.0068598254583776,0.015074661001563,0.016051352024078,0.028857082128525,0.011228748597205,0.0087822461500764,0.013949820771813,0.0089310966432095,0.057069860398769,0.023864179849625,0.018536396324635,0.018420428037643,0.011625248007476,0.010346833616495,0.0082987938076258,0.011212665587664,0.036103777587414,0.0086294384673238,0.010024030692875,0.010152250528336,0.0069302846677601,0.0073360288515687,0.0070739425718784,0.0080548524856567,0.0091553144156933,0.020359858870506,0.02186986617744,0.013727756217122,0.012172313407063,0.014947946183383,0.014137430116534,0.0082674669101834,0.012671407312155,0.014392555691302,0.025063924491405,0.018797621130943,0.0047415150329471,0.015375878661871,0.014190319925547,0.029916923493147,0.0080291386693716,0.028828632086515,0.006248158402741,0.0040986356325448,0.0099104102700949,0.0046178372576833,0.010852266103029,0.016438651829958,0.0088535854592919,0.015206918120384,0.025612261146307,0.01065144687891,0.016121279448271,0.011461134068668,0.014926106669009,0.025589210912585,0.021277468651533,0.019097046926618,0.023071758449078,0.012043250724673,0.018740747123957,0.0067588975653052,0.022406905889511,0.028676390647888,0.0099380668252707,0.019247375428677,0.013347053900361,0.011800400912762,0.025621134787798,0.013123901560903,0.023090776056051,0.0088962586596608,0.038225155323744,0.017656279727817,0.013309028930962,0.015025204978883,0.01676501519978,0.0164754986763,0.022507105022669,0.0277233812958,0.019669367000461,0.0092934630811214,0.039844386279583,0.01963478513062,0.014271110296249,0.023276975378394,0.027051541954279,0.011956671252847,0.010501828975976,0.017139699310064,0.018064247444272,0.015535895712674,0.012834728695452,0.010622248053551,0.029317257925868,0.013367790728807,0.013914784416556,0.0096923420205712,0.019567837938666,0.016436075791717,0.030875714495778,0.01320216152817,0.022197620943189,0.018845032900572,0.023995131254196,0.011629397049546,0.0096365623176098,0.016125610098243,0.01133872102946,0.010294048115611,0.01555834338069,0.026078952476382,0.025745160877705,0.01225277222693,0.0094782579690218,0.027208322659135,0.018565932288766,0.015885103493929,0.015976019203663,0.019542388617992,0.019283089786768,0.018769074231386,0.0081054577603936,0.011419462040067,0.01343004964292,0.014016080647707,0.024960177019238,0.012777151539922,0.02140187099576,0.0181740578264,0.037524815648794,0.018113745376468,0.023149520158768,0.0092576956376433,0.014245138503611,0.013254364952445,0.0069412169978023,0.011738510802388,0.016019485890865,0.041019834578037,0.0061618154868484,0.008739766664803,0.013993263244629,0.014758796431124,0.023135259747505,0.020788103342056,0.013379915617406,0.019668010994792,0.013004759326577,0.011013122275472,0.031282722949982,0.044524941593409,0.085464932024479,0.034372478723526,0.018821619451046,0.025668269023299,0.020152164623141,0.0083067212253809,0.0075684897601604,0.0052529000677168,0.0035163927823305,0.017419308423996,0.023104440420866,0.019498305395246,0.034026466310024,0.010816898196936,0.031949497759342,0.010871145874262,0.014050047844648,0.010889643803239,0.020297899842262,0.065125182271004,0.025177273899317,0.030385456979275,0.026895049959421,0.024252479895949,0.010582481510937,0.0092921052128077,0.016365353018045,0.016871649771929,0.026838850229979,0.045168623328209,0.0091480454429984,0.024888472631574,0.018405858427286,0.025938857346773,0.010142791084945,0.0024305898696184,0.0223159044981,0.023935673758388,0.0076747173443437,0.023704685270786,0.03509795665741,0.038993857800961,0.030704222619534,0.034654788672924,0.0097322817891836,0.020628171041608,0.038823988288641,0.03115158341825,0.016568168997765,0.012438678182662,0.015753697603941,0.018177540972829,0.030331637710333,0.017654169350863,0.030860472470522,0.018508652225137,0.024272449314594,0.030259877443314,0.013137938454747,0.011732663959265,0.018827183172107,0.026804327964783,0.0098120095208287,0.0373465269804,0.033417586237192,0.028930008411407,0.04409421607852,0.018799863755703,0.012544244527817,0.01217660214752,0.0095005687326193,0.0086051300168037,0.028129639104009,0.014762461185455,0.0080965496599674,0.025414623320103,0.028929319232702,0.02013823390007,0.012269255705178,0.013177297078073,0.02998324483633,0.022928623482585,0.026349414139986,0.010619319975376,0.012503232806921,0.025608748197556,0.012937716208398,0.028809331357479,0.011857187375426,0.016360094770789,0.013806190341711,0.011900877580047,0.0077005485072732,0.008346926420927,0.011932936497033,0.011061323806643,0.010163850151002,0.022159457206726,0.024118550121784,0.0036009307950735,0.025825461372733,0.010588272474706,0.010754574090242,0.018125221133232,0.010085127316415,0.012428775429726,0.011809873394668,0.0099232345819473,0.015504535287619,0.0088274236768484,0.018402306362987,0.01999095454812,0.010336022824049,0.0081079127267003,0.0091875912621617,0.0062411427497864,0.019431686028838,0.011070923879743,0.013310775160789,0.010422208346426,0.0082695577293634,0.016109636053443,0.012860111892223,0.010182350873947,0.019328787922859,0.011000199243426,0.011312005110085,0.026551879942417,0.0097472388297319,0.018216365948319,0.035448528826237,0.036114282906055,0.036826223134995,0.037093445658684,0.014786465093493,0.0074442801997066,0.019103346392512,0.012644113972783,0.034364026039839,0.017867725342512,0.030395114794374,0.018700163811445,0.036237455904484,0.022773064672947,0.039207234978676,0.018899627029896,0.013287138193846,0.012260677292943,0.021549459546804,0.0071589634753764,0.0058382162824273,0.013787345960736,0.019269797950983,0.0092825219035149,0.017990112304688,0.010665212757885,0.010022948496044,0.016224220395088,0.0098296031355858,0.011819589883089,0.010741760954261,0.010644058696926,0.013042023405433,0.014612691476941,0.021176401525736,0.020691780373454,0.031937979161739,0.020238477736712,0.017950154840946,0.018611235544086,0.011514591053128,0.013454844243824,0.0113839590922,0.035713572055101,0.017391139641404,0.016785811632872,0.011206379160285,0.01640722155571,0.0080377161502838,0.012448939494789,0.024394193664193,0.02675368078053,0.034045837819576,0.019285183399916,0.017228547483683,0.014847951941192,0.024247117340565,0.012432996183634,0.016553806141019,0.017956741154194,0.0086433682590723,0.012338917702436,0.010429522022605,0.025218740105629,0.016730815172195,0.012083089910448,0.016530094668269,0.013646356761456,0.018507843837142,0.026353430002928,0.017062913626432,0.021509118378162,0.014001350849867,0.015454919077456,0.013057997450233,0.017735116183758,0.026464181020856,0.023872133344412,0.0083745559677482,0.01178159750998,0.024290299043059,0.021088637411594,0.0090114008635283,0.031837940216064,0.01707742549479,0.015468587167561,0.029840387403965,0.016519611701369,0.026984194293618,0.019825730472803,0.0216632951051,0.011182218790054,0.022794803604484,0.040951501578093,0.042472291737795,0.034036036580801,0.016875732690096,0.008459011092782,0.014041958376765,0.020283529534936,0.01077152043581,0.021041352301836,0.019398462027311,0.018187947571278,0.0081277834251523,0.0421047732234,0.019063554704189,0.076608650386333,0.02279882133007,0.012769256718457,0.020301019772887,0.015527345240116,0.0090745631605387,0.021719936281443,0.024586668238044,0.023449966683984,0.055158898234367,0.024636689573526,0.027320465072989,0.018598355352879,0.028270181268454,0.018201440572739,0.0096430722624063,0.027748562395573,0.028628712520003,0.025774443522096,0.036910980939865,0.022098693996668,0.0065463623031974,0.019886445254087,0.039081323891878,0.020140213891864,0.027062855660915,0.013044893741608,0.0067758220247924,0.016631240025163,0.028365954756737,0.008810693398118,0.01415348239243,0.013901169411838,0.011709659360349,0.010242135263979,0.015735406428576,0.020527556538582,0.019540851935744,0.0090770432725549,0.013971127569675,0.011557396501303,0.02049470320344,0.011213298887014,0.0097887888550758,0.021575037389994,0.0135168582201,0.019714158028364,0.012012553401291,0.016827089712024,0.014579274691641,0.0082944333553314,0.01053893007338,0.0094796605408192,0.051994252949953,0.011714584194124,0.012043124064803,0.011781400069594,0.010122980922461,0.014188362285495,0.021496757864952,0.024358171969652,0.018972910940647,0.016179721802473,0.0098268361762166,0.0082797463983297,0.013452954590321,0.0065966630354524,0.010942190885544,0.019233806058764,0.0078114625066519,0.01630562916398,0.011211342178285,0.014833237044513,0.01069145090878,0.027868185192347,0.016439354047179,0.038479894399643,0.029841395094991,0.01223589386791,0.013243325054646,0.012220554053783,0.010011527687311,0.017849467694759,0.012974426150322,0.021003365516663,0.041389897465706,0.041280560195446,0.018100218847394,0.016255903989077,0.016002412885427,0.025336891412735,0.018973240628839,0.020745465531945,0.026199854910374,0.01919699460268,0.019951777532697,0.028059488162398,0.024375017732382,0.008807985112071,0.031696915626526,0.058093078434467,0.03686698526144,0.016202531754971,0.052628241479397,0.01315372530371,0.023166384547949,0.053825538605452,0.042442969977856,0.037168800830841,0.045802641659975,0.042920581996441,0.020479885861278,0.037769414484501,0.07464437186718,0.022958040237427,0.025422962382436,0.023077724501491,0.021734645590186,0.035706736147404,0.016568196937442,0.018149202689528,0.020404070615768,0.023366667330265,0.026441909372807,0.012875330634415,0.01187802106142,0.013100657612085,0.021535933017731,0.016701523214579,0.017550747841597,0.01350599899888,0.022809633985162,0.016386415809393,0.015976430848241,0.018542157486081,0.024060191586614,0.0048820190131664,0.0051716696470976,0.017645578831434,0.031263165175915,0.051522105932236,0.014155240729451,0.039561312645674,0.022991286590695,0.0099378265440464,0.074483469128609,0.059205260127783,0.03651924803853,0.036566480994225,0.063868433237076,0.037611614912748,0.0092855654656887,0.032158479094505,0.018624644726515,0.023530889302492,0.015445539727807,0.030591450631618,0.026730254292488,0.0095245921984315,0.0079847639426589,0.016079636290669,0.042503926903009,0.01172861456871,0.018984327092767,0.019283510744572,0.022021498531103,0.013277309946716,0.024651072919369,0.018811631947756,0.057270281016827,0.029583420604467,0.047398436814547,0.030454767867923,0.049089930951595,0.037018828094006,0.07236310839653,0.024092093110085,0.011336513794959,0.028341095894575,0.015730237588286,0.01389675680548,0.031779773533344,0.052834711968899,0.057907670736313,0.028468459844589,0.031288083642721,0.045065436512232,0.012565366923809,0.039739727973938,0.018601818010211,0.053226284682751,0.025696877390146,0.013745289295912,0.017305118963122,0.022791385650635,0.013827669434249,0.031878102570772,0.028282891958952,0.026771608740091,0.0091364402323961,0.029320992529392,0.02415169402957,0.080150038003922,0.065477199852467,0.05345855653286,0.018551075831056,0.011361544951797,0.021596733480692,0.010333870537579,0.035354714840651,0.047289039939642,0.044672705233097,0.030835531651974,0.029500186443329,0.017058297991753,0.023030314594507,0.0093643181025982,0.043892309069633,0.073356464505196,0.030683018267155,0.025438353419304,0.063315689563751,0.11672757565975,0.047642599791288,0.057681642472744,0.013813003897667,0.039379082620144,0.034367613494396,0.029641274362803,0.018166944384575,0.047658912837505,0.02630715072155,0.017332602292299,0.027375489473343,0.017150331288576,0.015048310160637,0.011560015380383,0.0142587646842,0.018459465354681,0.027367815375328,0.0064973486587405,0.0042321048676968,0.0066250478848815,0.021884948015213,0.024856057018042,0.019355487078428,0.021185481920838,0.0088390801101923,0.018178788945079,0.021891737356782,0.015150267630816,0.015194514766335,0.022956199944019,0.0142543874681,0.026218753308058,0.028937179595232,0.054935693740845,0.019690752029419,0.030214888975024,0.034659884870052,0.016175284981728,0.024571485817432,0.020018288865685,0.012116159312427,0.023637611418962,0.012536371126771,0.0059837959706783,0.0080122360959649,0.010098524391651,0.010859571397305,0.014600194990635,0.014089644886553,0.012219714000821,0.023118995130062,0.011697871610522,0.024159375578165,0.016690853983164,0.0084931459277868,0.010493030771613,0.019228558987379,0.014813292771578,0.024213880300522,0.017263067886233,0.020257424563169,0.013332525268197,0.014149458147585,0.014239524491131,0.0068524153903127,0.022703804075718,0.012417189776897,0.020112494006753,0.019609004259109,0.025579381734133,0.010213177651167,0.014775825664401,0.026371452957392,0.02237019687891,0.013343711383641,0.020152170211077,0.014348536729813,0.027474232017994,0.019219323992729,0.026334349066019,0.00868602655828,0.0045193308033049,0.012756523676217,0.0095058213919401,0.0083464710041881,0.01177130267024,0.0080009046941996,0.011684256605804,0.009112342260778,0.020358983427286,0.010866951197386,0.014424450695515,0.018443234264851,0.012952932156622,0.010519817471504,0.010216498747468,0.013243907131255,0.032059386372566,0.021965550258756,0.024656124413013,0.032557778060436,0.014553969725966,0.012256676331162,0.016759820282459,0.020585667341948,0.0085459388792515,0.021363357082009,0.0067480276338756,0.011774390935898,0.0099876066669822,0.011675827205181,0.018124021589756,0.024854376912117,0.029093589633703,0.026554498821497,0.01825593598187,0.017909908667207,0.020357634872198,0.030266690999269,0.0099101644009352,0.017374653369188,0.012122889980674,0.012927388772368,0.014451216906309,0.014990974217653,0.011373269371688,0.022224709391594,0.020184937864542,0.017095487564802,0.010705905035138,0.020859019830823,0.018807373940945,0.015710366889834,0.021811533719301,0.029077783226967,0.027891013771296,0.012199612334371,0.018977848812938,0.017432792112231,0.011101067997515,0.021597966551781,0.021583311259747,0.021019788458943,0.01315482519567,0.016837613657117,0.010561973787844,0.02160363830626,0.036199882626534,0.031168321147561,0.014688637107611,0.0058366204611957,0.0026115970686078,0.022643502801657,0.011001219041646,0.016963228583336,0.0055457833223045,0.018735418096185,0.0099392784759402,0.0086931278929114,0.017607450485229,0.017868466675282,0.020961739122868,0.011594284325838,0.014352166093886,0.017557289451361,0.02687456831336,0.010309721343219,0.0064109330996871,0.016188202425838,0.016956830397248,0.020192686468363,0.010281779803336,0.025074046105146,0.01147998124361,0.0090704802423716,0.014004007913172,0.022896986454725,0.01835909485817,0.0079844202846289,0.0096204951405525,0.011352255009115,0.014275048859417,0.01981589011848,0.024737250059843,0.022155206650496,0.014991811476648,0.016805663704872,0.022603966295719,0.025425205007195,0.014558999799192,0.014056209474802,0.0084766270592809,0.018738020211458,0.014210017398,0.011174505576491,0.014785709790885,0.030228219926357,0.016150839626789,0.017506193369627,0.014184696599841,0.011760837398469,0.031277254223824,0.0074325259774923,0.013070785440505,0.013839790597558,0.014377883635461,0.023718910291791,0.026663150638342,0.015282019972801,0.018186662346125,0.015776768326759,0.014673683792353,0.020096469670534,0.025241080671549,0.017509097233415,0.01018406637013,0.007292736787349,0.0077958293259144,0.019200351089239,0.019564282149076,0.021493919193745,0.015237327665091,0.024662755429745,0.024443760514259,0.013290366157889,0.017121896147728,0.0048565524630249,0.0062636416405439,0.042971171438694,0.13121569156647,0.01277594640851,0.0081696445122361,0.018730841577053,0.014699927531183,0.020613512024283,0.011817104183137,0.0050667468458414,0.0088285598903894,0.025607597082853,0.012816005386412,0.014923859387636,0.011903873644769,0.019623642787337,0.02245394513011,0.012247748672962,0.014723533764482,0.0060971202328801,0.017655281350017,0.012007278390229,0.013685459271073,0.017364732921124,0.021609347313643,0.060018971562386,0.039987608790398,0.027406206354499,0.015185697004199,0.01819009706378,0.023537952452898,0.01800942234695,0.025087952613831,0.012827345170081,0.020357593894005,0.018517389893532,0.019823953509331,0.045183606445789,0.030799522995949,0.022567115724087,0.028002064675093,0.032061830163002,0.024930600076914,0.020155001431704,0.025362730026245,0.011959812603891,0.0094522023573518,0.013413979671896,0.010065119713545,0.0060362676158547,0.030529737472534,0.0090411612764001,0.01916030049324,0.013007022440434,0.013917569071054,0.012077607214451,0.014122994616628,0.0087542738765478,0.013103873468935,0.012527279555798,0.013062645681202,0.0088341683149338,0.0061441995203495,0.0069707036018372,0.0098349545150995,0.032563749700785,0.013039566576481,0.0079983659088612,0.013955652713776,0.025497552007437,0.0063433451578021,0.0099709024652839,0.0065067242830992,0.0045764399692416,0.0032703927718103,0.0060190637595952,0.0074125453829765,0.0044537615031004,0.0035949805751443,0.0061562713235617,0.0056280456483364,0.008630657568574,0.014294593594968,0.0081641189754009,0.013049378059804,0.015310771763325,0.0088074449449778,0.0060399267822504,0.0012142894556746,0.011491411365569,0.011220492422581,0.0022121788933873,0.012365719303489,0.01682785153389,0.020672542974353,0.014290084131062,0.013754431158304,0.014007658697665,0.015931259840727,0.022352043539286,0.012401489540935,0.013303183019161,0.015500290319324,0.0098811071366072,0.01724455319345,0.014170659705997,0.0070713004097342,0.011400228366256,0.010970557108521,0.018702134490013,0.013952123001218,0.0081127434968948,0.016863102093339,0.0078169647604227,0.021369529888034,0.011252302676439,0.0080973990261555,0.012516655959189,0.014004245400429,0.0057218745350838,0.026135819032788,0.009497195482254,0.029258944094181,0.019931964576244,0.032953638583422,0.021534904837608,0.03335128724575,0.017625000327826,0.028139701113105,0.020680624991655,0.022756945341825,0.033632524311543,0.013532249256968,0.017983451485634,0.023451555520296,0.029142893850803,0.019428480416536,0.015585225075483,0.015916120260954,0.02004973590374,0.011869366280735,0.020166058093309,0.018452046439052,0.026070134714246,0.046449910849333,0.027783866971731,0.021840997040272,0.032498557120562,0.056248150765896,0.027712810784578,0.0063075884245336,0.010656386613846,0.0089120976626873,0.019981879740953,0.019019339233637,0.021356020122766,0.01930995285511,0.017078313976526,0.016385484486818,0.015555654652417,0.016207665205002,0.03384729847312,0.011691112071276,0.028969593346119,0.03575137630105,0.016299037262797,0.028959959745407,0.015077091753483,0.037643559277058,0.018941599875689,0.026542723178864,0.017325723543763,0.029648151248693,0.0099587440490723,0.0053860768675804,0.021915215998888,0.025587486103177,0.046260204166174,0.015216722153127,0.014714603312314,0.013417172245681,0.016481623053551,0.01584242656827,0.01469443179667,0.01498563401401,0.040049009025097,0.0094519313424826,0.016418287530541,0.019210292026401,0.025092672556639,0.013869148679078,0.019904151558876,0.015520026907325,0.02866630628705,0.017806276679039,0.017187548801303,0.015678584575653,0.02684884890914,0.015572140924633,0.013227094896138,0.010483641177416,0.010496273636818,0.019182175397873,0.012716012075543,0.017743498086929,0.0091772265732288,0.12009924650192,0.013483925722539,0.02168270200491,0.020436968654394,0.026442423462868,0.020028587430716,0.0087577030062675,0.018775001168251,0.0092133283615112,0.0080113913863897,0.0073432852514088,0.020775215700269,0.020464036613703,0.017901035025716,0.015226056799293,0.0080990754067898,0.015204468742013,0.017678333446383,0.018749825656414,0.016759825870395,0.02290104329586,0.013333296403289,0.0096323806792498,0.042245306074619,0.031984359025955,0.016784803941846,0.012871365994215,0.019672531634569,0.027978759258986,0.02870137244463,0.012459426186979,0.0051300395280123,0.013848411850631,0.014251567423344,0.011577120982111,0.012058122083545,0.012342754751444,0.012150723487139,0.013146981596947,0.01161347143352,0.0070206327363849,0.017478574067354,0.0348996296525,0.0099429534748197,0.013279380276799,0.017900366336107,0.015349732711911,0.015813235193491,0.0094389393925667,0.013767709955573,0.010510621592402,0.0098020117729902,0.0054913042113185,0.0113206775859,0.015130391344428,0.0187111441046,0.010147722437978,0.005061169154942,0.012680131942034,0.025338178500533,0.016861679032445,0.017647054046392,0.023902773857117,0.023862522095442,0.01841052994132,0.032421950250864,0.033641342073679,0.013059860095382,0.0072520286776125,0.013587709516287,0.01070514228195,0.019928317517042,0.021159697324038,0.0093348016962409,0.0093099474906921,0.01465115789324,0.0052966843359172,0.017891071736813,0.011363625526428,0.024761402979493,0.020603965967894,0.014933669939637,0.015195343643427,0.010243492200971,0.015607041306794,0.033213637769222,0.024682529270649,0.013782119378448,0.022442005574703,0.017296195030212,0.022758020088077,0.0059715108945966,0.010416486300528,0.0052783517166972,0.015788026154041,0.014029786922038,0.015840943902731,0.0085168136283755,0.0058620236814022,0.016263533383608,0.0083104632794857,0.0094654439017177,0.0090522132813931,0.024832982569933,0.029094727709889,0.0071527557447553,0.015940256416798,0.02198252081871,0.015808027237654,0.02562814950943,0.020195936784148,0.010689545422792,0.014460606500506,0.0082057937979698,0.012533828616142,0.0084593957290053,0.01507780700922,0.023198418319225,0.017102438956499,0.030168000608683,0.032095350325108,0.027409007772803,0.0097526907920837,0.020045470446348,0.022903254255652,0.011337688192725,0.027137946337461,0.01816451177001,0.017582178115845,0.013008585199714,0.023764487355947,0.016718056052923,0.014035353437066,0.023852666839957,0.015941338613629,0.0097772274166346,0.016627848148346,0.052222277969122,0.015628214925528,0.01931082084775,0.019493367522955,0.011904384940863,0.0087654571980238,0.013802858069539,0.018818769603968,0.01011642627418,0.013552665710449,0.028972214087844,0.011735207401216,0.01794140599668,0.017499607056379,0.033197481185198,0.027847329154611,0.010381650179625,0.027059696614742,0.031459294259548,0.033158261328936,0.030740121379495,0.013446798548102,0.014793494716287,0.021138271316886,0.0248819924891,0.027576722204685,0.021314814686775,0.02075731754303,0.0096151661127806,0.028136566281319,0.02754726819694,0.021301865577698,0.043203555047512,0.013530957512558,0.014190526679158,0.017820458859205,0.0108926249668,0.016897261142731,0.018792953342199,0.014101624488831,0.023138869553804,0.021504880860448,0.024335242807865,0.020103281363845,0.0070790937170386,0.0074629411101341,0.019677421078086,0.013545186258852,0.005480126477778,0.010676432400942,0.010548301972449,0.0077185146510601,0.013015403412282,0.0043016863055527,0.0092308456078172,0.0051116561517119,0.018034014850855,0.009432184509933,0.024791080504656,0.01864380389452,0.02233674749732,0.018479626625776,0.017162699252367,0.0064508332870901,0.022234143689275,0.016583574935794,0.0081138154491782,0.0076045608147979,0.023202680051327,0.0055556297302246,0.013918343931437,0.0095504429191351,0.0073075047694147,0.009098194539547,0.0070052826777101,0.0045012719929218,0.0201555788517,0.019725076854229,0.011749483644962,0.022574519738555,0.017312590032816,0.020285233855247,0.011910090222955,0.030670113861561,0.0076108556240797,0.0073764035478234,0.0078296791762114,0.004079177044332,0.0098045598715544,0.0040417788550258,0.011834970675409,0.011055508628488,0.011989531107247,0.013398369774222,0.0094629991799593,0.015354754403234,0.010415684431791,0.043636068701744,0.038268275558949,0.0099806133657694,0.01982294023037,0.0056580258533359,0.011562609113753,0.019934803247452,0.039765745401382,0.011312855407596,0.0051856283098459,0.010804446414113,0.0092368014156818,0.014772903174162,0.0073952255770564,0.012531256303191,0.021329997107387,0.017180288210511,0.010413217358291,0.024897566065192,0.027370922267437,0.0096551198512316,0.0070686610415578,0.011639351025224,0.0087809953838587,0.011467261239886,0.012860476970673,0.018853656947613,0.0065620690584183,0.014761384576559,0.011915322393179,0.0095052216202021,0.0072742844931781,0.0052128648385406,0.01202021446079,0.015929577872157,0.0038037761114538,0.0039470721967518,0.015329346060753,0.012007568962872,0.031618274748325,0.010689842514694,0.011475341394544,0.017857689410448,0.0064535420387983,0.0036228937096894,0.015594874508679,0.02024207636714,0.020315585657954,0.0064226775430143,0.0054061757400632,0.013738686218858,0.0075606829486787,0.032627299427986,0.014230926521122,0.010088939219713,0.0069675538688898,0.0050513697788119,0.013127524405718,0.012455544434488,0.0083600468933582,0.0034418955910951,0.0027655104640871,0.0095896329730749,0.0057818843051791,0.0091427294537425,0.010877922177315,0.0087941959500313,0.011947084218264,0.0090275034308434,0.0097417421638966,0.0074945571832359,0.03292777761817,0.019902741536498,0.0024686777032912,0.0026542372070253,0.0057574100792408,0.010827973484993,0.020689224824309,0.013551943004131,0.028994046151638,0.030708899721503,0.029130797833204,0.050209295004606,0.019349478185177,0.017184935510159,0.022750111296773,0.024362599477172,0.020901523530483,0.011304182931781,0.013634659349918,0.010096978396177,0.0079828090965748,0.011303411796689,0.028398793190718,0.015002096071839,0.046376883983612,0.027103804051876,0.098245106637478,0.028925381600857,0.037633080035448,0.080923423171043,0.041862223297358,0.021182829514146,0.016377583146095,0.030389349907637,0.022241108119488,0.02292869053781,0.039186421781778,0.015099282376468,0.018334977328777,0.0084879007190466,0.011655188165605,0.0083363810554147,0.014465527608991,0.014688668772578,0.037730626761913,0.016666904091835,0.01257108990103,0.015848750248551,0.035261448472738,0.020238449797034,0.014444854110479,0.012407261878252,0.023622024804354,0.022308439016342,0.019834645092487,0.010644760914147,0.011076658032835,0.0065194400958717,0.025779448449612,0.020670909434557,0.018762100487947,0.018354374915361,0.016563553363085,0.019564110785723,0.0091396057978272,0.016720721498132,0.012381897307932,0.010478511452675,0.035357460379601,0.0082764830440283,0.0063404222019017,0.053762391209602,0.026429742574692,0.017454700544477,0.019459107890725,0.0097201522439718,0.0067816535010934,0.011290825903416,0.0045352708548307,0.014510232955217,0.033061370253563,0.022673288360238,0.018285354599357,0.03396375477314,0.0069978288374841,0.035665698349476,0.020220723003149,0.010501617565751,0.010223232209682,0.030279049649835,0.027407642453909,0.016126791015267,0.011807836592197,0.017895000055432,0.032279454171658,0.031578421592712,0.026401534676552,0.018285676836967,0.010276949033141,0.010597927495837,0.019674124196172,0.028390668332577,0.034754145890474,0.022392008453608,0.020918924361467,0.019554618746042,0.037065386772156,0.038968570530415,0.031980041414499,0.023994646966457,0.027875252068043,0.010258864611387,0.01468107663095,0.025226030498743,0.018219865858555,0.014930022880435,0.016982808709145,0.023460095748305,0.013622997328639,0.013928996399045,0.018831016495824,0.018570965155959,0.019472934305668,0.028808744624257,0.016478816047311,0.0085437037050724,0.020555136725307,0.01252927351743,0.022505391389132,0.010482525452971,0.012949531897902,0.015430348925292,0.017295142635703,0.010766886174679,0.016604360193014,0.012517212890089,0.017675947397947,0.016335640102625,0.02332242205739,0.017252836376429,0.021837644279003,0.033197771757841,0.03980229049921,0.014007875695825,0.023321844637394,0.019087987020612,0.014080118387938,0.023748893290758,0.024020411074162,0.018367987126112,0.018181204795837,0.017056657001376,0.025202909484506,0.046551302075386,0.030269134789705,0.027779921889305,0.024322871118784,0.0077984677627683,0.009985021315515,0.0090553946793079,0.0078133791685104,0.024612758308649,0.011145617812872,0.016831101849675,0.024062568321824,0.017344418913126,0.016176687553525,0.023134974762797,0.016457922756672,0.035619862377644,0.025270482525229,0.031308017671108,0.014855314977467,0.018631709739566,0.0187450312078,0.020951787009835,0.022149218246341,0.018600013107061,0.020783074200153,0.027171779423952,0.030024586245418,0.021406326442957,0.011930704116821,0.026458747684956,0.016398442909122,0.016810566186905,0.023773863911629,0.027712503448129,0.0097118970006704,0.01092001888901,0.011836214922369,0.015039307065308,0.013633258640766,0.016174739226699,0.018328854814172,0.028563100844622,0.025327872484922,0.022790037095547,0.017719969153404,0.02524833008647,0.017025524750352,0.015189677476883,0.0097249941900373,0.015005629509687,0.024197921156883,0.029553677886724,0.018778670579195,0.017410982400179,0.02165942452848,0.022897273302078,0.0081785256043077,0.0065117520280182,0.041760720312595,0.017487386241555,0.019049702212214,0.019140971824527,0.010758761316538,0.017367677763104,0.030116314068437,0.030877763405442,0.011959729716182,0.0083401156589389,0.014658733271062,0.014986930415034,0.0062886159867048,0.01443892903626,0.033111184835434,0.012781515717506,0.03902094066143,0.010760547593236,0.047206327319145,0.025849383324385,0.017991237342358,0.010576060973108,0.018429808318615,0.016323952004313,0.019434234127402,0.010497246868908,0.0071618687361479,0.017508268356323,0.016446027904749,0.03175200894475,0.0078761056065559,0.0073112011887133,0.025746155530214,0.047233529388905,0.020851565524936,0.0088816108182073,0.015414038673043,0.015968972817063,0.01194460503757,0.029520981013775,0.03586257994175,0.012347893789411,0.020636811852455,0.01805167645216,0.018622070550919,0.020142868161201,0.022088166326284,0.0065132169984281,0.032283667474985,0.026878617703915,0.028985023498535,0.024627935141325,0.013899235054851,0.018569350242615,0.013094581663609,0.016835594549775,0.01077323500067,0.010910833254457,0.011606324464083,0.018234150484204,0.01753382012248,0.012731662020087,0.011044938117266,0.0098428018391132,0.017653435468674,0.011961021460593,0.019677180796862,0.024036692455411,0.010000080801547,0.067346341907978,0.011524023488164,0.011637810617685,0.018957205116749,0.018316429108381,0.018076317384839,0.0090594161301851,0.013556642457843,0.010429982095957,0.013658313080668,0.014754972420633,0.012685216963291,0.012293167412281,0.0096544967964292,0.034291606396437,0.016685087233782,0.013094760477543,0.037339091300964,0.016890984028578,0.020214162766933,0.013518538326025,0.017816321924329,0.014651459641755,0.01516911201179,0.021294195204973,0.017739420756698,0.017579011619091,0.013915942981839,0.028661811724305,0.024110648781061,0.023448053747416,0.0076802661642432,0.021219596266747,0.039471462368965,0.02167822048068,0.021107783541083,0.027848979458213,0.024058254435658,0.020930338650942,0.038902208209038,0.031390957534313,0.035893581807613,0.016582174226642,0.044954620301723,0.042821541428566,0.022807963192463,0.043189860880375,0.014066182076931,0.033651482313871,0.0096972743049264,0.021720618009567,0.018162250518799,0.059458926320076,0.022523827850819,0.023159757256508,0.024536682292819,0.032251980155706,0.025484409183264,0.013733632862568,0.033082343637943,0.015447871759534,0.02274782769382,0.017573576420546,0.011991920880973,0.0065554408356547,0.011589537374675,0.019936867058277,0.02262725122273,0.042983915656805,0.052242666482925,0.019073005765676,0.026490490883589,0.037049300968647,0.030662134289742,0.036593984812498,0.039650283753872,0.023480299860239,0.024610197171569,0.010229824110866,0.026048904284835,0.011979088187218,0.011568427085876,0.012502456083894,0.010850621387362,0.02377500012517,0.0090437419712543,0.014567067846656,0.0076028918847442,0.013925046660006,0.020034139975905,0.020252173766494,0.019415788352489,0.054827887564898,0.015280215069652,0.022954870015383,0.0078151263296604,0.022156650200486,0.020662248134613,0.015230918303132,0.018124215304852,0.0073189036920667,0.0070030549541116,0.016502937301993,0.012156550772488,0.0041181044653058,0.024228237569332,0.010580644011497,0.025613650679588,0.0086437705904245,0.0079551711678505,0.006339349783957,0.01316009555012,0.010956209152937,0.015242887660861,0.010722930543125,0.033576525747776,0.013836701400578,0.0093854712322354,0.01210905611515,0.024850133806467,0.012700285762548,0.022046007215977,0.011504976078868,0.012391595169902,0.059069342911243,0.032547920942307,0.019132941961288,0.065401136875153,0.027548838406801,0.024830406531692,0.030040338635445,0.019268533214927,0.014122069813311,0.011475304141641,0.011898331344128,0.014220316894352,0.023657485842705,0.031300511211157,0.017737738788128,0.025117922574282,0.012416101060808,0.038317684084177,0.020106762647629,0.036297850310802,0.022070931270719,0.0095145953819156,0.013007767498493,0.011374311521649,0.0067399046383798,0.022169595584273,0.0079156188294291,0.029183275997639,0.05342660844326,0.090922929346561,0.020646058022976,0.18223153054714,0.017796756699681,0.017174378037453,0.022396456450224,0.01779118180275,0.015874668955803,0.018627261742949,0.044884696602821,0.043541774153709,0.020606622099876,0.017338251695037,0.024451246485114,0.026483396068215,0.016316616907716,0.0086749456822872,0.0091985408216715,0.010096398182213,0.03621631488204,0.0084224017336965,0.052120007574558,0.03727189078927,0.094117313623428,0.021030176430941,0.046571422368288,0.021273318678141,0.020902011543512,0.019918905571103,0.01255442854017,0.0094237457960844,0.027049144729972,0.022356834262609,0.040484845638275,0.0067646987736225,0.038339860737324,0.031759813427925,0.022024668753147,0.025068156421185,0.017441384494305,0.020509909838438,0.023927088826895,0.015790536999702,0.017503637820482,0.015217632055283,0.020726246759295,0.018637634813786,0.031793851405382,0.022877804934978,0.043930221349001,0.055562168359756,0.033547628670931,0.048318773508072,0.015016977675259,0.030845003202558,0.022876881062984,0.044699016958475,0.015335286036134,0.015280850231647,0.036116100847721,0.029884492978454,0.013056896626949,0.0074904216453433,0.031119663268328,0.027343967929482,0.0094909742474556,0.0059054759331048,0.026008075103164,0.02803074195981,0.025524338707328,0.011381402611732,0.01787119358778,0.018147489055991,0.014242326840758,0.013041449710727,0.027129750698805,0.02053577452898,0.015379284508526,0.026190023869276,0.085617154836655,0.062500968575478,0.026452951133251,0.033244762569666,0.0062835030257702,0.015523333102465,0.017206577584147,0.030446942895651,0.10567639768124,0.021873325109482,0.016521990299225,0.036022432148457,0.013897219672799,0.055650871247053,0.011040585115552,0.020953124389052,0.043849758803844,0.033297218382359,0.059988427907228,0.05169665440917,0.029465436935425,0.012558359652758,0.014536671340466,0.01010487601161,0.011581188999116,0.015097115188837,0.032399028539658,0.019497791305184,0.012565740384161,0.011520059779286,0.043440960347652,0.037507012486458,0.026238687336445,0.017395429313183,0.0091475564986467,0.0118423756212,0.0038444590754807,0.015769025310874,0.0081993658095598,0.026335846632719,0.0093667954206467,0.020309269428253,0.015409654937685,0.018364865332842,0.0043761497363448,0.0082929572090507,0.013218794949353,0.0080835465341806,0.013412558473647,0.0066819288767874,0.017664026468992,0.0087343938648701,0.01420377381146,0.012539694085717,0.011501984670758,0.012871672399342,0.011945027858019,0.015370724722743,0.0060182274319232,0.01363493129611,0.010281275957823,0.020021446049213,0.008105207234621,0.0081141330301762,0.014478283934295,0.017955508083105,0.030609328299761,0.037042312324047,0.012507267296314,0.017887037247419,0.020204145461321,0.011593810282648,0.017056848853827,0.019094068557024,0.023369297385216,0.011992074549198,0.013333220034838,0.024969775229692,0.016647141426802,0.017347417771816,0.031008770689368,0.016527101397514,0.015259430743754,0.020251924172044,0.011486486531794,0.020146727561951,0.012473183684051,0.021997068077326,0.025576647371054,0.025729816406965,0.023554727435112,0.013812836259604,0.022498149424791,0.014726730063558,0.012357479892671,0.017502777278423,0.018988935276866,0.017092507332563,0.015439800918102,0.031164286658168,0.022238459438086,0.0089920489117503,0.016278889030218,0.043517738580704,0.055215127766132,0.013025924563408,0.087880328297615,0.024663839489222,0.014548297971487,0.021000903099775,0.026612583547831,0.058982443064451,0.038887280970812,0.14116141200066,0.045181907713413,0.033181697130203,0.05500403791666,0.077168352901936,0.047229781746864,0.013395914807916,0.046217642724514,0.014733279123902,0.02570116519928,0.026871833950281,0.03351441770792,0.017893198877573,0.02005347982049,0.0076048378832638,0.023093771189451,0.020619546994567,0.039861805737019,0.010342130437493,0.023969490081072,0.024817420169711,0.021288918331265,0.017109198495746,0.037369731813669,0.016675040125847,0.043694823980331,0.017819691449404,0.04845554381609,0.035808298736811,0.024883061647415,0.025596687570214,0.080930948257446,0.056895989924669,0.049640670418739,0.040409162640572,0.035398695617914,0.0094067193567753,0.017057713121176,0.016255620867014,0.022203631699085,0.043956913053989,0.01571498811245,0.018039643764496,0.018007040023804,0.041407663375139,0.0074423933401704,0.021994356065989,0.010992360301316,0.024835720658302,0.016058122739196,0.022968316450715,0.012621104717255,0.03177597373724,0.026089914143085,0.011601409874856,0.0099225994199514,0.0090449452400208,0.011169794946909,0.010212905704975,0.016104966402054,0.01179195009172,0.019929125905037,0.013244344852865,0.025262612849474,0.016223691403866,0.034428782761097,0.017551306635141,0.034635368734598,0.014871896244586,0.019871760159731,0.0097977602854371,0.0092192133888602,0.019938601180911,0.015412077307701,0.024225916713476,0.0098370919004083,0.029943728819489,0.034920208156109,0.043201178312302,0.034641183912754,0.035614091902971,0.015132766216993,0.021859303116798,0.011649425141513,0.019898686558008,0.030746452510357,0.019253127276897,0.019503867253661,0.0069245453923941,0.021390348672867,0.01980821788311,0.028522748500109,0.031970143318176,0.018982574343681,0.077825449407101,0.039061244577169,0.021497648209333,0.049530439078808,0.064866751432419,0.041595861315727,0.025436919182539,0.033630590885878,0.025953579694033,0.027018547058105,0.025090027600527,0.022985674440861,0.045633181929588,0.024902874603868,0.081501066684723,0.0072809616103768,0.017141863703728,0.010509230196476,0.015968110412359,0.018160047009587,0.010301038622856,0.021459251642227,0.012361532077193,0.013521166518331,0.014650605618954,0.015493643470109,0.016362955793738,0.016589669510722,0.02076168358326,0.021274175494909,0.015295738354325,0.024660030379891,0.023943688720465,0.021448064595461,0.058626160025597,0.032441236078739,0.034209951758385,0.011142205446959,0.016032095998526,0.012290409766138,0.027275687083602,0.017031086608768,0.018679149448872,0.022574037313461,0.0099618006497622,0.013008901849389,0.0066003180108964,0.012790257111192,0.023673839867115,0.011140439659357,0.016300104558468,0.0090477429330349,0.023069273680449,0.026040282100439,0.009753780439496,0.017183620482683,0.013213025406003,0.018096895888448,0.024117581546307,0.012873256579041,0.017131520435214,0.012675452046096,0.040368519723415,0.018596678972244,0.014915831387043,0.011636176146567,0.019612200558186,0.010227967053652,0.02384777367115,0.025580737739801,0.013498844578862,0.030509835109115,0.047240562736988,0.023316897451878,0.012613428756595,0.015441504307091,0.0086801750585437,0.012571658939123,0.015663782134652,0.041704118251801,0.01987212523818,0.020922157913446,0.027329381555319,0.048446111381054,0.020375870168209,0.0059212860651314,0.018335796892643,0.018564973026514,0.024190288037062,0.012526684440672,0.020448815077543,0.017734264954925,0.026600822806358,0.028615448623896,0.037686701864004,0.027652721852064,0.015163232572377,0.014698840677738,0.028232414275408,0.019354155287147,0.024786533787847,0.011505302041769,0.03299493342638,0.024261616170406,0.017058134078979,0.025585077702999,0.014907187782228,0.015161003917456,0.023318860679865,0.01131109893322,0.0093848258256912,0.012893816456199,0.016964975744486,0.022633548825979,0.012424762360752,0.031521357595921,0.0075222686864436,0.0088752005249262,0.014048563316464,0.013116395100951,0.010107213631272,0.021439958363771,0.0062244469299912,0.016260780394077,0.011398301459849,0.024652460590005,0.019197132438421,0.011637969873846,0.0049617839977145,0.015404622070491,0.024432886391878,0.010330498218536,0.021679442375898,0.01335075031966,0.012356849387288,0.0052939467132092,0.011519373394549,0.01515543833375,0.015896810218692,0.033682651817799,0.011019192636013,0.0099886823445559,0.019062336534262,0.019741009920835,0.016355086117983,0.01007224060595,0.020974917337298,0.011252501048148,0.014150128699839,0.010370660573244,0.016343254595995,0.019252512603998,0.011979449540377,0.016337718814611,0.0065036872401834,0.017441108822823,0.011343089863658,0.010520163923502,0.011674210429192,0.018193569034338,0.01994126662612,0.023303814232349,0.015166135504842,0.025035999715328,0.042353142052889,0.028163742274046,0.020413663238287,0.013687685132027,0.0099286921322346,0.014543392695487,0.011037182994187,0.028153922408819,0.0131059223786,0.025090439245105,0.017157915979624,0.0088797025382519,0.013333447277546,0.0089670717716217,0.012407002970576,0.019729062914848,0.021344136446714,0.0087842922657728,0.019042335450649,0.018265515565872,0.015526323579252,0.017606306821108,0.011341439560056,0.0092662665992975,0.021124454215169,0.015163229778409,0.012682545930147,0.028095595538616,0.010439762845635,0.0091912737116218,0.012441519647837,0.01245325896889,0.015046530403197,0.017766177654266,0.023361258208752,0.016200441867113,0.019329069182277,0.019236449152231,0.013043437153101,0.019384827464819,0.03515512496233,0.034197747707367,0.010998687706888,0.010353989899158,0.022434569895267,0.19748792052269,0.013244062662125,0.029165705665946,0.00975910294801,0.009562848135829,0.0068812514655292,0.021568808704615,0.014352751895785,0.023675844073296,0.02984637953341,0.021215658634901,0.011536698788404,0.035296827554703,0.024875223636627,0.018482379615307,0.0095284534618258,0.022588357329369,0.036237195134163,0.01760938577354,0.011206816881895,0.0093813566491008,0.015391052700579,0.022296197712421,0.035583771765232,0.026810225099325,0.033285364508629,0.021288700401783,0.010538280010223,0.01087178196758,0.017740840092301,0.012620253488421,0.0099879615008831,0.018831236287951,0.027760664001107,0.015048869885504,0.077316574752331,0.017897069454193,0.014111144468188,0.009720416739583,0.0089420266449451,0.0074386117048562,0.054248321801424,0.0079490942880511,0.013473791070282,0.015485857613385,0.016982361674309,0.023354729637504,0.021721756085753,0.040619608014822,0.030626120045781,0.013367302715778,0.013507538475096,0.037763632833958,0.074214279651642,0.0086061386391521,0.033495433628559,0.015654413029552,0.03119619935751,0.029981173574924,0.018760800361633,0.031224554404616,0.026703326031566,0.019538866356015,0.014821411110461,0.014926448464394,0.022618656978011,0.054415732622147,0.015242238529027,0.014849139377475,0.012033957988024,0.031073417514563,0.01117957662791,0.0093810791149735,0.021698538213968,0.014310121536255,0.022103944793344,0.014249559491873,0.013816064223647,0.0096763195469975,0.014782631769776,0.01603490114212,0.030145812779665,0.021881306543946,0.016826149076223,0.025100035592914,0.011080231517553,0.013553259894252,0.0089952917769551,0.043235920369625,0.026061916723847,0.023129966109991,0.024027734994888,0.0067638256587088,0.023109899833798,0.022000215947628,0.024633292108774,0.017789382487535,0.060062412172556,0.019349338486791,0.042443871498108,0.06500493735075,0.027326371520758,0.016167420893908,0.01672376319766,0.018493920564651,0.0099197141826153,0.048291653394699,0.021484775468707,0.016445618122816,0.020963080227375,0.028589934110641,0.035439003258944,0.020486092194915,0.017375238239765,0.039631985127926,0.018158715218306,0.018059877678752,0.04292406886816,0.059947445988655,0.019936930388212,0.017598010599613,0.026193078607321,0.046576406806707,0.040232326835394,0.044898301362991,0.094345465302467,0.031593330204487,0.030416188761592,0.015336578711867,0.036178253591061,0.02626334503293,0.045851726084948,0.042531177401543,0.06010527536273,0.02539124712348,0.031791668385267,0.020830674096942,0.019397608935833,0.021904371678829,0.017133913934231,0.014644996263087,0.013569230213761,0.022017749026418,0.026058249175549,0.021045634523034,0.015556860715151,0.009994100779295,0.034155949950218,0.012404832988977,0.019334560260177,0.0071518532931805,0.015307777561247,0.026639949530363,0.018556945025921,0.005007378757,0.03352652862668,0.014651504345238,0.010776232928038,0.028760503977537,0.020080726593733,0.02328184992075,0.024568788707256,0.023636415600777,0.020139936357737,0.017381988465786,0.01369072496891,0.018746485933661,0.043511927127838,0.027215899899602,0.024314455688,0.034782685339451,0.018331604078412,0.012216467410326,0.019712140783668,0.03522801399231,0.020291795954108,0.047597959637642,0.048074267804623,0.039174810051918,0.031531292945147,0.068936824798584,0.036464277654886,0.040827374905348,0.016271937638521,0.0171187389642,0.021883100271225,0.040191393345594,0.03944093734026,0.009631959721446,0.017132496461272,0.060577921569347,0.031444445252419,0.041820365935564,0.056668598204851,0.017497282475233,0.029064040631056,0.017114702612162,0.030367512255907,0.055356707423925,0.038405507802963,0.015198508277535,0.021326581016183,0.045955255627632,0.026717156171799,0.029800925403833,0.07658164203167,0.017675291746855,0.010808356106281,0.027933452278376,0.026019001379609,0.042956206947565,0.030602481216192,0.034424897283316,0.069692246615887,0.050961647182703,0.075449302792549,0.027516633272171,0.023509822785854,0.039834126830101,0.041942592710257,0.012549746781588,0.014833067543805,0.04023801907897,0.015050148591399,0.043639995157719,0.0092436438426375,0.022272003814578,0.023473914712667,0.013986425474286,0.051681257784367,0.057313799858093,0.044352509081364,0.016852345317602,0.029616739600897,0.011586651206017,0.035988640040159,0.01545752491802,0.020279835909605,0.017106037586927,0.011729083023965,0.019502989947796,0.014210561290383,0.017964685335755,0.024289581924677,0.091206900775433,0.06908356398344,0.018128983676434,0.011781001463532,0.028448555618525,0.011178337037563,0.077831096947193,0.088002905249596,0.029222270473838,0.01632303930819,0.019562441855669,0.013068491593003,0.023710820823908,0.01515943557024,0.019106326624751,0.01378764770925,0.022403156384826,0.033215943723917,0.012870096601546,0.027413811534643,0.020373187959194,0.015581274405122,0.015207787044346,0.024729613214731,0.03687584772706,0.076952464878559,0.02362697571516,0.018545081838965,0.0082378117367625,0.0076126833446324,0.020797863602638,0.012538468465209,0.015914417803288,0.025933708995581,0.011377893388271,0.015978908166289,0.017734667286277,0.028481995686889,0.01895465888083,0.012789038941264,0.024281853809953,0.022290335968137,0.023131560534239,0.010730177164078,0.016606416553259,0.018067222088575,0.011980798095465,0.016014240682125,0.017504803836346,0.012703907676041,0.01527062151581,0.018627356737852,0.014884363859892,0.014512673951685,0.020997414365411,0.026053961366415,0.010479893535376,0.014506831765175,0.042620282620192,0.013499950058758,0.022864921018481,0.026209283620119,0.01121664699167,0.032110530883074,0.014690371230245,0.018248209729791,0.021408051252365,0.010395787656307,0.013406762853265,0.0090574696660042,0.0089360093697906,0.015054384246469,0.010611211881042,0.022044336423278,0.011735821142793,0.011424845084548,0.01697369851172,0.013013225980103,0.012072965502739,0.021741604432464,0.021981021389365,0.019620629027486,0.017929758876562,0.012445502914488,0.011058552190661,0.023873781785369,0.013233290985227,0.021998021751642,0.01594166085124,0.015332160517573,0.015106936916709,0.010089325718582,0.020486228168011,0.02453282289207,0.044678881764412,0.022672772407532,0.017692770808935,0.013669539242983,0.0082085989415646,0.025256525725126,0.014188191853464,0.013650234788656,0.020879851654172,0.0074013918638229,0.026659797877073,0.019812274724245,0.024350732564926,0.010210526175797,0.014866933226585,0.018535736948252,0.039409451186657,0.025340232998133,0.010834582149982,0.020168159157038,0.017378864809871,0.0082021793350577,0.028877608478069,0.018141712993383,0.0093227596953511,0.015122715383768,0.01960483379662,0.021219870075583,0.01410167478025,0.011877864599228,0.010445486754179,0.024206649512053,0.013727429322898,0.039938867092133,0.02907550893724,0.022850228473544,0.024523796513677,0.0083632757887244,0.0057900622487068,0.0069338316097856,0.015920128673315,0.015001079067588,0.013707947917283,0.010233183391392,0.017492791637778,0.023542240262032,0.016344059258699,0.025260601192713,0.035945810377598,0.013084556907415,0.0092356251552701,0.0073018213734031,0.012692201882601,0.034281574189663,0.009012246504426,0.016733562573791,0.019583106040955,0.010590787045658,0.0090297712013125,0.012508852407336,0.01565109193325,0.011056623421609,0.010881243273616,0.0074969884008169,0.020004248246551,0.018446354195476,0.015106385573745,0.017637256532907,0.011649267747998,0.0122901648283,0.022029262036085,0.013929946348071,0.027721665799618,0.02104246802628,0.026545148342848,0.017892580479383,0.021843835711479,0.023101538419724,0.026906346902251,0.014501510187984,0.013799688778818,0.011146403849125,0.017012752592564,0.028549807146192,0.0121800750494,0.018794991075993,0.02447260171175,0.024308271706104,0.029557548463345,0.025052286684513,0.025206547230482,0.022263076156378,0.014710889197886,0.025483381003141,0.016694633290172,0.01685306429863,0.020516969263554,0.026817355304956,0.027306083589792,0.027959352359176,0.01499754562974,0.020091898739338,0.0070261214859784,0.0064665707759559,0.0075683020986617,0.0029164277948439,0.0099709257483482,0.010636592283845,0.010010275058448,0.0086486209183931,0.023859534412622,0.012988523580134,0.025460783392191,0.011736746877432,0.016279429197311,0.01610766723752,0.018743269145489,0.029360741376877,0.01629052311182,0.027433935552835,0.017468504607677,0.028105661273003,0.035725697875023,0.018556782975793,0.010147945955396,0.015151555649936,0.0094875693321228,0.010610982775688,0.0266551412642,0.027649253606796,0.019128490239382,0.026922650635242,0.019166965037584,0.023276038467884,0.023100569844246,0.039542783051729,0.03466135635972,0.036349080502987,0.069660998880863,0.044097743928432,0.11127173155546,0.075515560805798,0.079637870192528,0.079893112182617,0.07931424677372,0.087403021752834,0.072646528482437,0.062242940068245,0.042197972536087,0.034725554287434,0.07076645642519,0.06367515027523,0.053301740437746,0.048859190195799,0.048627842217684,0.012204968370497,0.03600400313735,0.03830474615097,0.058904781937599,0.025309978052974,0.021787993609905,0.070404805243015,0.044590510427952,0.078968279063702,0.061608083546162,0.054171554744244,0.052826538681984,0.090045139193535,0.073432050645351,0.056419014930725,0.049604069441557,0.076523661613464,0.042059518396854,0.064131632447243,0.044465586543083,0.032898340374231,0.028520960360765,0.046565972268581,0.017974976450205,0.097188957035542,0.087054215371609,0.041491985321045,0.038332685828209,0.024583259597421,0.037676334381104,0.019856527447701,0.033871814608574,0.066652670502663,0.026831340044737,0.047222912311554,0.029430327937007,0.012095982208848,0.01168049313128,0.067630752921104,0.019209768623114,0.018512992188334,0.024384554475546,0.012559133581817,0.033317446708679,0.024808451533318,0.033240981400013,0.060268245637417,0.040408834815025,0.031751275062561,0.031556896865368,0.056153770536184,0.054826393723488,0.045047551393509,0.018344143405557,0.025452248752117,0.042173609137535,0.019069161266088,0.026037702336907,0.018073361366987,0.014767440035939,0.025631928816438,0.033548712730408,0.018236692994833,0.012158707715571,0.016309367492795,0.0080831302329898,0.010863181203604,0.018560389056802,0.019445829093456,0.01866134814918,0.01934863999486,0.0067096357233822,0.015993215143681,0.024218548089266,0.019746147096157,0.010579094290733,0.018079675734043,0.02021162584424,0.022138215601444,0.082319654524326,0.047638714313507,0.046115949749947,0.05276907235384,0.024069089442492,0.013106103055179,0.069682911038399,0.031319137662649,0.024367513135076,0.017332792282104,0.028618343174458,0.033104084432125,0.02451235242188,0.047088671475649,0.033446222543716,0.030565597116947,0.037830166518688,0.034366309642792,0.03135746717453,0.053424824029207,0.039935782551765,0.045368790626526,0.0079780984669924,0.011917439289391,0.072466425597668,0.058284062892199,0.072541289031506,0.062802329659462,0.03135234862566,0.039122432470322,0.018637403845787,0.059359099715948,0.014331424608827,0.029118835926056,0.013461409136653,0.022937092930079,0.02993805706501,0.059072077274323,0.056560315191746,0.02611617743969,0.026964573189616,0.056688532233238,0.050765439867973,0.046093612909317,0.030523668974638,0.14865480363369,0.10267233103514,0.022888254374266,0.11000370979309,0.054915592074394,0.022027723491192,0.026287246495485,0.031684465706348,0.073914989829063,0.08174104988575,0.045435592532158,0.017476364970207,0.0090282345190644,0.013410655781627,0.018750831484795,0.013286711648107,0.012512255460024,0.032231364399195,0.041012808680534,0.10057036578655,0.031768374145031,0.039091557264328,0.056199677288532,0.045685332268476,0.10350722074509,0.093871258199215,0.026720702648163,0.041290953755379,0.045412093400955,0.067708894610405,0.033825114369392,0.050753280520439,0.052366122603416,0.067962750792503,0.027863625437021,0.052243780344725,0.097534403204918,0.054409418255091,0.11756165325642,0.051530480384827,0.063860803842545,0.078591853380203,0.015139608643949,0.017730407416821,0.020427234470844,0.019511442631483,0.0084563456475735,0.019734861329198,0.035166073590517,0.039162151515484,0.037385132163763,0.034584805369377,0.048665709793568,0.016302656382322,0.043137073516846,0.074026957154274,0.028939437121153,0.0268484801054,0.033090829849243,0.010213601402938,0.016652146354318,0.044121839106083,0.065529078245163,0.091883018612862,0.02404991723597,0.17979323863983,0.010966401547194,0.022757470607758,0.023651022464037,0.021085372194648,0.026360034942627,0.032224878668785,0.10064920783043,0.01639430783689,0.026457088068128,0.019842345267534,0.019833620637655,0.022754762321711,0.011295733973384,0.025571033358574,0.01085215061903,0.013957283459604,0.024116698652506,0.059518322348595,0.082913517951965,0.054045647382736,0.008826713077724,0.024091139435768,0.021453317254782,0.013142650946975,0.020167658105493,0.047687351703644,0.010348131880164,0.042921118438244,0.028631221503019,0.022845312952995,0.021360337734222,0.016483867540956,0.015714965760708,0.024418998509645,0.025148265063763,0.025124551728368,0.022802107036114,0.024305609986186,0.013632267713547,0.010310480371118,0.015381389297545,0.033622454851866,0.018680520355701,0.018119003623724,0.032055791467428,0.01827284693718,0.04020081833005,0.028133122250438,0.016699925065041,0.021342089399695,0.01734509319067,0.025763176381588,0.019467238336802,0.01213969103992,0.011125162243843,0.015597444958985,0.025458892807364,0.011057837866247,0.020091041922569,0.024286178871989,0.027132151648402,0.025228876620531,0.0097584892064333,0.013565032742918,0.012980442494154,0.023327322676778,0.017671877518296,0.042538672685623,0.022851273417473,0.029609758406878,0.025115329772234,0.020692583173513,0.038907654583454,0.032769523561001,0.030184227973223,0.012935351580381,0.014337440952659,0.011840512044728,0.0074364980682731,0.017562717199326,0.018488395959139,0.0098852794617414,0.015400526113808,0.011234846897423,0.020839843899012,0.014451348222792,0.0076664770022035,0.020689364522696,0.026110641658306,0.059431239962578,0.042579092085361,0.027495421469212,0.024412697181106,0.021676756441593,0.01314836088568,0.016715107485652,0.012987797148526,0.014439625665545,0.028112426400185,0.023374810814857,0.014091504737735,0.016735402867198,0.020102724432945,0.01789771951735,0.0097376760095358,0.010522300377488,0.018024109303951,0.019132303074002,0.03918195143342,0.0100191924721,0.019564736634493,0.01235933508724,0.011606371030211,0.007713679689914,0.012430245056748,0.019013401120901,0.0073359431698918,0.0060261129401624,0.045967638492584,0.019138101488352,0.018617767840624,0.018530551344156,0.0098797287791967,0.032292488962412,0.0088996589183807,0.024347130209208,0.015418242663145,0.03581939265132,0.012425057590008,0.013416836038232,0.028936935588717,0.010831631720066,0.022772837430239,0.01808812469244,0.040815338492393,0.023306660354137,0.0058883270248771,0.014826662838459,0.031549859791994,0.011918732896447,0.026235643774271,0.022678170353174,0.040621802210808,0.093351341784,0.048602286726236,0.013459987938404,0.034239158034325,0.017509836703539,0.043836358934641,0.021116726100445,0.022271912544966,0.072268694639206,0.060052089393139,0.036674238741398,0.021561916917562,0.014068070799112,0.043591689318419,0.030036102980375,0.016268495470285,0.022538471966982,0.023357858881354,0.02954164519906,0.025031400844455,0.0064305923879147,0.011359940283,0.008846003562212,0.0064876340329647,0.0063903639093041,0.012725099921227,0.057574454694986,0.042314723134041,0.015229251235723,0.027138236910105,0.019937742501497,0.020313842222095,0.013525657355785,0.012540143914521,0.043236434459686,0.041572041809559,0.038706347346306,0.012852093204856,0.018986981362104,0.0093387048691511,0.01050469186157,0.020430009812117,0.024019630625844,0.036669373512268,0.016543885692954,0.021789897233248,0.018273521214724,0.040266159921885,0.024827983230352,0.023581610992551,0.017720121890306,0.018854400143027,0.0068220281973481,0.016450345516205,0.0096855256706476,0.019526006653905,0.030236721038818,0.02935004979372,0.010808875784278,0.014489407651126,0.011886838823557,0.010983183979988,0.052492819726467,0.031128499656916,0.030190799385309,0.020461808890104,0.024343848228455,0.03508822619915,0.031505789607763,0.046769224107265,0.038550470024347,0.11292678117752,0.036054752767086,0.037267595529556,0.03888425976038,0.041604526340961,0.08385893702507,0.011062912642956,0.014044932089746,0.023391764611006,0.02889595925808,0.013389509171247,0.011732693761587,0.018445765599608,0.014014579355717,0.030357971787453,0.030432688072324,0.041339542716742,0.026232182979584,0.018583498895168,0.032269079238176,0.0085575645789504,0.021490996703506,0.01351625751704,0.037390891462564,0.024975758045912,0.0043624183163047,0.01226779166609,0.017060909420252,0.02211332693696,0.019446026533842,0.0085610458627343,0.046863429248333,0.032875403761864,0.03712248057127,0.027511533349752,0.018087033182383,0.037777982652187,0.011424954980612,0.017376191914082,0.020107975229621,0.010350482538342,0.016487898305058,0.021512815728784,0.019889917224646,0.015298344194889,0.015863010659814,0.013151187449694,0.0078895799815655,0.005486766807735,0.017979236319661,0.010862082242966,0.0180185418576,0.019434863701463,0.0066262762993574,0.012135200202465,0.025792695581913,0.01722720451653,0.021925322711468,0.021321767941117,0.018284799531102,0.022289946675301,0.019427059218287,0.026212103664875,0.0089304391294718,0.010685248300433,0.01564646884799,0.01519175991416,0.022514600306749,0.012341855093837,0.031474307179451,0.030724504962564,0.015286425128579,0.044375538825989,0.032372202724218,0.038062036037445,0.016429517418146,0.01645272411406,0.0087206177413464,0.012431560084224,0.03582501411438,0.033983528614044,0.017817929387093,0.019477512687445,0.014541666954756,0.009287778288126,0.011199397966266,0.018706079572439,0.034566875547171,0.074989512562752,0.0087741836905479,0.024319155141711,0.021922264248133,0.035685263574123,0.010295519605279,0.01033453270793,0.021756971254945,0.012035246938467,0.019646439701319,0.014323358424008,0.024672158062458,0.015471492893994,0.018228927627206,0.011362668126822,0.01659931242466,0.011712312698364,0.017720852047205,0.02548897638917,0.0076340548694134,0.0073131248354912,0.025719236582518,0.012087204493582,0.024179931730032,0.016752563416958,0.012316248379648,0.044873088598251,0.020430747419596,0.011585723608732,0.013826865702868,0.011843101121485,0.0089322160929441,0.018177812919021,0.018211267888546,0.022279256954789,0.021251045167446,0.019205290824175,0.01549225859344,0.021999642252922,0.012534802779555,0.013946380466223,0.012408784590662,0.040893390774727,0.026813959702849,0.020520631223917,0.015527208335698,0.014148147776723,0.013440826907754,0.016111109405756,0.022924061864614,0.024264767765999,0.016670290380716,0.0099951457232237,0.022928858175874,0.027637831866741,0.04766208678484,0.018470669165254,0.03222618624568,0.062598124146461,0.051809035241604,0.0099155502393842,0.011516932398081,0.048479698598385,0.03635061904788,0.057449899613857,0.13498309254646,0.16425949335098,0.035689767450094,0.041393041610718,0.042861819267273,0.033782716840506,0.044571928679943,0.031021106988192,0.038361705839634,0.027902148663998,0.030671885237098,0.011274193413556,0.012454997748137,0.04057177901268,0.041600130498409,0.063586689531803,0.089903458952904,0.040122210979462,0.038070548325777,0.023511743173003,0.024102862924337,0.014595933258533,0.033726930618286,0.01766362041235,0.081330254673958,0.032854251563549,0.042783949524164,0.082978501915932,0.10509049892426,0.019334692507982,0.017316658049822,0.015546252019703,0.016611751168966,0.0061320783570409,0.015072874724865,0.15123149752617,0.031251523643732,0.041518185287714,0.023391757160425,0.033845275640488,0.026976326480508,0.068963825702667,0.047184251248837,0.017727963626385,0.024868817999959,0.024966359138489,0.039501421153545,0.017840348184109,0.036322545260191,0.027955127879977,0.046522594988346,0.014555419795215,0.019671324640512,0.010157356970012,0.011202273890376,0.046611927449703,0.010506262071431,0.031886503100395,0.0097853718325496,0.015921408310533,0.041557058691978,0.071170225739479,0.038597267121077,0.023414127528667,0.023253766819835,0.018311157822609,0.0041417968459427,0.017688516527414,0.025372348725796,0.010561630129814,0.0095099937170744,0.012386399321258,0.016024809330702,0.04363652318716,0.018232686445117,0.042590074241161,0.0087669529020786,0.092098876833916,0.026068478822708,0.03507387638092,0.020147064700723,0.025176318362355,0.018998812884092,0.019131071865559,0.018525110557675,0.020250886678696,0.015905622392893,0.066463887691498,0.011394605971873,0.015393455512822,0.029037153348327,0.043752986937761,0.009258234873414,0.0059632891789079,0.020404927432537,0.019555669277906,0.016052354127169,0.020968543365598,0.010855615139008,0.011855752207339,0.018022995442152,0.008172101341188,0.017904724925756,0.021274778991938,0.023242270573974,0.0163335185498,0.046535924077034,0.032264180481434,0.013745659030974,0.021738614886999,0.06284911185503,0.056794933974743,0.037580296397209,0.033814832568169,0.029321353882551,0.012485066428781,0.029112420976162,0.050902336835861,0.023770768195391,0.058951906859875,0.02763769030571,0.040439419448376,0.027420537546277,0.026844650506973,0.065624848008156,0.047687601298094,0.018633089959621,0.01873379573226,0.018575631082058,0.017646156251431,0.023846721276641,0.015946205705404,0.01851487159729,0.02051467821002,0.0335638448596,0.019915398210287,0.033268891274929,0.0085690021514893,0.010375236161053,0.011622060090303,0.0053019477054477,0.012456070631742,0.013789718039334,0.016548626124859,0.015520315617323,0.021176550537348,0.013611875474453,0.01978025585413,0.040150932967663,0.020474422723055,0.15893696248531,0.01308074221015,0.091458648443222,0.034489784389734,0.015895213931799,0.019242966547608,0.023613855242729,0.0026379777118564,0.011952901259065,0.018245168030262,0.029010996222496,0.13024957478046,0.013145314529538,0.019736275076866,0.040676146745682,0.055640198290348,0.019070347771049,0.054951842874289,0.013117885217071,0.023421335965395,0.020225437358022,0.010793447494507,0.025204628705978,0.013523358851671,0.01827235892415,0.039313636720181,0.014934066683054,0.016576942056417,0.019319202750921,0.035514753311872,0.031743679195642,0.051555451005697,0.012568091973662,0.010899746790528,0.032254859805107,0.02901916205883,0.060437951236963,0.083951555192471,0.0078954743221402,0.0097460150718689,0.012943158857524,0.022893525660038,0.0435651242733,0.053032539784908,0.060488548129797,0.014839638024569,0.04994697868824,0.029064206406474,0.013131529092789,0.047969575971365,0.011446890421212,0.051610954105854,0.040588844567537,0.024636330083013,0.033945389091969,0.034824814647436,0.040643725544214,0.032801877707243,0.031935706734657,0.018631111830473,0.019606489688158,0.02041601203382,0.022472683340311,0.013775452040136,0.090135283768177,0.009487321600318,0.023773763328791,0.0070562390610576,0.011263053864241,0.013194495812058,0.019385505467653,0.005500148050487,0.0092758173123002,0.022019302472472,0.016215689480305,0.011203033849597,0.00854835473001,0.016948761418462,0.018367297947407,0.018525490537286,0.017090253531933,0.015638135373592,0.011726023629308,0.015573957003653,0.022764716297388,0.02735055051744,0.028138786554337,0.018606528639793,0.021845869719982,0.025956187397242,0.028562350198627,0.040771272033453,0.012335760518909,0.013867016881704,0.023277694359422,0.015167316421866,0.02741632796824,0.031290743499994,0.02173906005919,0.097254663705826,0.022507589310408,0.014242904260755,0.007910892367363,0.0070189367979765,0.024365063756704,0.010459169745445,0.0078219957649708,0.0090330429375172,0.0092562660574913,0.020730670541525,0.014700905419886,0.012082968838513,0.021137993782759,0.016654655337334,0.039570178836584,0.023521039634943,0.022212924435735,0.0055405064485967,0.019537480548024,0.016473619267344,0.0057860850356519,0.0044574551284313,0.031560033559799,0.011124764569104,0.020596206188202,0.0223831795156,0.018254976719618,0.016144029796124,0.0088471807539463,0.0090545527637005,0.016947101801634,0.0083845090121031,0.021492920815945,0.032701894640923,0.0051822843961418,0.0070476923137903,0.015384155325592,0.011637283489108,0.0075751198455691,0.01481187902391,0.011307284235954,0.019572276622057,0.011901739984751,0.010181130841374,0.022777739912271,0.023810852319002,0.032738707959652,0.028700903058052,0.028200229629874,0.01712466403842,0.012635929509997,0.011919656768441,0.017984768375754,0.031016357243061,0.011995762586594,0.0077251410111785,0.010475941002369,0.011585245840251,0.025890715420246,0.019507925957441,0.014382827095687,0.012531716376543,0.014907218515873,0.01763516291976,0.017724327743053,0.0083740446716547,0.014751804061234,0.016203006729484,0.014988086186349,0.015704791992903,0.0090769873932004,0.0083635412156582,0.0097834393382072,0.022170756012201,0.01559585519135,0.016300560906529,0.017577525228262,0.010971955955029,0.029515616595745,0.027692789211869,0.011035967618227,0.0063473689369857,0.0049364259466529,0.030969606712461,0.022600471973419,0.0093948505818844,0.0085683837532997,0.010832617990673,0.020364250987768,0.010113433934748,0.015110874548554,0.040563143789768,0.027327034622431,0.014174764044583,0.017007909715176,0.0091058826074004,0.020094987004995,0.011420064605772,0.0085935518145561,0.011926652863622,0.025691911578178,0.0199981816113,0.014880531467497,0.011785849928856,0.011910067871213,0.012594749219716,0.01715718396008,0.032293453812599,0.014650967903435,0.019244976341724,0.015077162533998,0.022360604256392,0.011691502295434,0.012534064240754,0.0065946350805461,0.010841300711036,0.021340487524867,0.013867591507733,0.014005318284035,0.010902177542448,0.018492359668016,0.017112763598561,0.011376285925508,0.008833053521812,0.0053083365783095,0.010177524760365,0.0073836538940668,0.014452643692493,0.010215337388217,0.020662069320679,0.12584516406059,0.0083728730678558,0.019679874181747,0.012498768046498,0.01710432395339,0.014955720864236,0.017588492482901,0.022542327642441,0.034101590514183,0.0086993277072906,0.036937184631824,0.01167836599052,0.019170247018337,0.021980408579111,0.0089946128427982,0.022177405655384,0.015441010706127,0.033873222768307,0.081701561808586,0.058028258383274,0.021673634648323,0.045791737735271,0.025844037532806,0.013964089564979,0.015231805853546,0.015444953925908,0.020633203908801,0.014905697666109,0.026878783479333,0.026855571195483,0.016575362533331,0.0083807297050953,0.0082647874951363,0.016641031950712,0.015469660051167,0.037247147411108,0.018658235669136,0.0090358592569828,0.011673817411065,0.019030941650271,0.016689967364073,0.025310412049294,0.014974568039179,0.022959528490901,0.028593152761459,0.021014124155045,0.014199372380972,0.024745605885983,0.026779621839523,0.015823600813746,0.02028301358223,0.018362574279308,0.029126549139619,0.015968775376678,0.014466254040599,0.027500864118338,0.019990250468254,0.029711045324802,0.012229823507369,0.014442571438849,0.0091894064098597,0.022714041173458,0.014073489233851,0.0092625701799989,0.023036070168018,0.011033989489079,0.056731894612312,0.023228405043483,0.013362590223551,0.029808152467012,0.01827629096806,0.021679133176804,0.023278418928385,0.019817803055048,0.020352577790618,0.02919939905405,0.02268772944808,0.02653232216835,0.012793035246432,0.015446150675416,0.015642758458853,0.039992414414883,0.022030664607882,0.025917947292328,0.032640121877193,0.034730397164822,0.015605262480676,0.024380153045058,0.013945386745036,0.024508479982615,0.023881666362286,0.021580666303635,0.024620126932859,0.029098840430379,0.016156038269401,0.021399835124612,0.017501974478364,0.021279750391841,0.023052366450429,0.012929426506162,0.025949100032449,0.0079271160066128,0.012800194323063,0.01516679674387,0.023630607873201,0.0044524725526571,0.0045821005478501,0.021014705300331,0.011440310627222,0.013862658292055,0.011523752473295,0.022758485749364,0.033439867198467,0.016863070428371,0.011019409634173,0.023594994097948,0.018437728285789,0.033911883831024,0.027107812464237,0.017095681279898,0.024927100166678,0.015935752540827,0.030613480135798,0.046639010310173,0.021041784435511,0.02718386054039,0.047065019607544,0.040374875068665,0.022497773170471,0.019338997080922,0.0333929695189,0.016100030392408,0.022117249667645,0.012290411628783,0.024244353175163,0.034112233668566,0.047405764460564,0.027869671583176,0.032659258693457,0.021839946508408,0.059248596429825,0.016050606966019,0.0084212832152843,0.039686791598797,0.024577308446169,0.03002643212676,0.019906682893634,0.046451199799776,0.042022578418255,0.039001032710075,0.010999425314367,0.010970495641232,0.013943238183856,0.024112248793244,0.044306337833405,0.035903371870518,0.0084010725840926,0.0093493731692433,0.028559979051352,0.01547575276345,0.048789843916893,0.043811444193125,0.04029942303896,0.028840331360698,0.01592917367816,0.028690697625279,0.010536029934883,0.011677293106914,0.024351451545954,0.026692310348153,0.017667792737484,0.012968499213457,0.028232403099537,0.031226988881826,0.034121334552765,0.016696538776159,0.047271613031626,0.032083708792925,0.027334002777934,0.025958567857742,0.011949739418924,0.031685851514339,0.010272450745106,0.010613207705319,0.022674158215523,0.013499218970537,0.014776427298784,0.016389440745115,0.013071508146822,0.028455248102546,0.017118960618973,0.0084143728017807,0.021577667444944,0.011582116596401,0.021772162988782,0.022439442574978,0.0060977758839726,0.016824882477522,0.017195120453835,0.020850513130426,0.01538194809109,0.010216761380434,0.035694777965546,0.01158631592989,0.018233440816402,0.019421175122261,0.056932639330626,0.022201413288713,0.017660047858953,0.024908144026995,0.031103184446692,0.018069248646498,0.017369711771607,0.018469236791134,0.027515038847923,0.043280202895403,0.023956770077348,0.026061121374369,0.022024834528565,0.016451129689813,0.011101508513093,0.021694496273994,0.022273728623986,0.0087105901911855,0.0224898904562,0.029358053579926,0.03529892116785,0.09169615060091,0.016398504376411,0.014723170548677,0.023931052535772,0.020079553127289,0.013187194243073,0.023378835991025,0.014202399179339,0.019796619191766,0.026337878778577,0.01892776414752,0.011254169046879,0.011240570805967,0.014140795916319,0.013193178921938,0.011720738373697,0.023628275841475,0.018238002434373,0.0128223169595,0.01193668320775,0.010285421274602,0.01187149528414,0.052382376044989,0.022319598123431,0.016440518200397,0.046009887009859,0.020004564896226,0.010628115385771,0.0049895197153091,0.0085701979696751,0.007711096201092,0.020771665498614,0.0068385666236281,0.0065391780808568,0.010927807539701,0.0094793420284986,0.027339773252606,0.020404081791639,0.010566690936685,0.016108382493258,0.012237900868058,0.01180431433022,0.01477630622685,0.015940513461828,0.021492272615433,0.01147691346705,0.017971919849515,0.015291573479772,0.019749796018004,0.020177986472845,0.019297625869513,0.014003541320562,0.011431939899921,0.014748904854059,0.010667426511645,0.0031396253034472,0.0092390980571508,0.025985617190599,0.0059517007321119,0.0093337744474411,0.0097686294466257,0.031267806887627,0.020526073873043,0.016210313886404,0.018486354500055,0.027211094275117,0.010058377869427,0.013809802010655,0.018125832080841,0.02041270211339,0.029003456234932,0.015939589589834,0.01494556106627,0.013218713924289,0.017267296090722,0.022030357271433,0.013691168278456,0.0060507482849061,0.0092853251844645,0.0097705777734518,0.017496084794402,0.0088250041007996,0.007482644636184,0.013885779306293,0.014410759322345,0.016802079975605,0.017011977732182,0.013511889614165,0.024350132793188,0.014355789870024,0.018864411860704,0.037693873047829,0.030418913811445,0.0097443591803312,0.022321045398712,0.025869227945805,0.010702066123486,0.034878954291344,0.021652847528458,0.017440291121602,0.01593236066401,0.01045314129442,0.012253301218152,0.026317028328776,0.037710472941399,0.038042239844799,0.068622589111328,0.033256262540817,0.023234447464347,0.027020398527384,0.033296339213848,0.028576079756021,0.032163985073566,0.024957606568933,0.028943886980414,0.014237354509532,0.016991196200252,0.016098387539387,0.027532652020454,0.021448485553265,0.021583065390587,0.015079536475241,0.018946997821331,0.024903740733862,0.014893174171448,0.014928886666894,0.010710621252656,0.0091203507035971,0.021574027836323,0.088071711361408,0.040663089603186,0.04477770626545,0.046817317605019,0.061877429485321,0.023608222603798,0.026179511100054,0.014743758365512,0.059974629431963,0.015652406960726,0.033195316791534,0.15530189871788,0.019069543108344,0.082737177610397,0.084879159927368,0.02123392932117,0.014160287566483,0.015115342102945,0.024169281125069,0.020722800865769,0.051780801266432,0.015212092548609,0.077192850410938,0.041119996458292,0.041362371295691,0.029220387339592,0.020111296325922,0.013661018572748,0.03543645888567,0.027270460501313,0.047840055078268,0.012317198328674,0.017710728570819,0.015424591489136,0.031247366219759,0.022050077095628,0.021763928234577,0.024169953539968,0.033638913184404,0.017066977918148,0.030062766745687,0.040027976036072,0.035874363034964,0.022436920553446,0.037005137652159,0.010733240284026,0.036126550287008,0.028235310688615,0.0068700686097145,0.016578834503889,0.022973421961069,0.016193956136703,0.022580940276384,0.0069449599832296,0.0090653076767921,0.016778703778982,0.015615557320416,0.041132245212793,0.0049252584576607,0.019465204328299,0.016544809564948,0.032455012202263,0.017153991386294,0.013328800909221,0.028688481077552,0.028735138475895,0.011450873687863,0.02066208422184,0.011352031491697,0.022722456604242,0.01832552999258,0.018562885001302,0.01838324777782,0.011481996625662,0.010882193222642,0.01480258256197,0.035339906811714,0.020947657525539,0.012608710676432,0.0073089832440019,0.009416475892067,0.022527817636728,0.0091630443930626,0.021343275904655,0.010330229066312,0.010631714016199,0.024819817394018,0.015476869419217,0.013153442181647,0.01031506434083,0.01428852789104,0.021409282460809,0.017822934314609,0.02023833245039,0.021319095045328,0.014904046431184,0.0086977239698172,0.012713425792754,0.018168695271015,0.0086541948840022,0.021872363984585,0.018672319129109,0.014075376093388,0.0057422667741776,0.0070062931627035,0.010834639891982,0.010226524434984,0.012514152564108,0.022116865962744,0.032098092138767,0.022562796249986,0.012237446382642,0.008653418160975,0.0084234811365604,0.0068351454101503,0.0079359794035554,0.026990173384547,0.024326324462891,0.0172682646662,0.028483616188169,0.021782897412777,0.030287984758615,0.01357214152813,0.0071987500414252,0.0099133076146245,0.01590920984745,0.013925267383456,0.014516322873533,0.03227923810482,0.045330159366131,0.020429978147149,0.048521816730499,0.04620635509491,0.03295398876071,0.037910681217909,0.017366398125887,0.041112955659628,0.035957578569651,0.051185727119446,0.038000147789717,0.045459769666195,0.11432293057442,0.1181279271841,0.052270460873842,0.047912370413542,0.061348415911198,0.013393667526543,0.027957068756223,0.028546273708344,0.035064063966274,0.058100476861,0.045708574354649,0.043297801166773,0.043296866118908,0.042607240378857,0.056094400584698,0.084779612720013,0.068778239190578,0.027303136885166,0.068821579217911,0.083768405020237,0.059392631053925,0.066975705325603,0.097632132470608,0.069959506392479,0.057754702866077,0.076382696628571,0.035435106605291,0.026980269700289,0.05247200652957,0.057793363928795,0.073209032416344,0.045244015753269,0.068341627717018,0.10401273518801,0.099680244922638,0.063718944787979,0.086302205920219,0.067610949277878,0.13158331811428,0.10607070475817,0.1047468483448,0.078337714076042,0.067483201622963,0.058891717344522,0.054609820246696,0.072213515639305,0.087977178394794,0.033546805381775,0.032957978546619,0.057736113667488,0.050793956965208,0.051279634237289,0.10375265032053,0.093880817294121,0.062903441488743,0.048251762986183,0.078696347773075,0.027904318645597,0.039444863796234,0.061913445591927,0.083106093108654,0.043623421341181,0.10880965739489,0.042348448187113,0.064834706485271,0.049394398927689,0.081035546958447,0.049270465970039,0.047181703150272,0.053491365164518,0.13227073848248,0.01477749273181,0.018182296305895,0.01379569619894,0.027434913441539,0.016306200996041,0.029707100242376,0.014825472608209,0.031088910996914,0.022861763834953,0.024144584313035,0.02984220162034,0.036050572991371,0.026839334517717,0.021534660831094,0.026076216250658,0.038687758147717,0.04189370572567,0.050820581614971,0.029767785221338,0.027157763019204,0.014012178406119,0.020281556993723,0.012144471518695,0.02567507699132,0.022703472524881,0.023305697366595,0.025367364287376,0.019888389855623,0.013382920064032,0.023099906742573,0.023417592048645,0.027195243164897,0.019199162721634,0.017145026475191,0.030912598595023,0.043881073594093,0.023846972733736,0.047720119357109,0.022027377039194,0.025436367839575,0.016854103654623,0.01420177705586,0.033601962029934,0.024694677442312,0.029025364667177,0.012826401740313,0.014740051701665,0.015112000517547,0.046407260000706,0.014737637713552,0.034384779632092,0.009591274894774,0.030231418088078,0.02260535210371,0.033283445984125,0.032215386629105,0.025511413812637,0.019007693976164,0.040461033582687,0.025992996990681,0.017493806779385,0.020907102152705,0.028481721878052,0.029325686395168,0.01385492272675,0.015530232340097,0.020548412576318,0.014729945920408,0.010531483218074,0.042220737785101,0.014489937573671,0.019956678152084,0.016959197819233,0.017612101510167,0.013556491583586,0.020133916288614,0.020388714969158,0.020280614495277,0.018629686906934,0.021924503147602,0.020601391792297,0.034076735377312,0.044740315526724,0.022705469280481,0.043487548828125,0.024184919893742,0.019809946417809,0.01732300594449,0.018902029842138,0.024776801466942,0.031986117362976,0.015929769724607,0.009634735994041,0.012018936686218,0.042896267026663,0.0087839271873236,0.0112893152982,0.015748150646687,0.01453768927604,0.01914151571691,0.022893281653523,0.018567075952888,0.0073520573787391,0.008633803576231,0.0099490135908127,0.016130054369569,0.016837226226926,0.015608374029398,0.022735793143511,0.02448833361268,0.032976474612951,0.049814775586128,0.013981820084155,0.011868867091835,0.021057324483991,0.024877432733774,0.017420120537281,0.025621213018894,0.015789896249771,0.015633814036846,0.0068694669753313,0.038433387875557,0.03351104259491,0.033128689974546,0.051530074328184,0.045852281153202,0.022360250353813,0.016697196289897,0.019073028117418,0.020222473889589,0.018886908888817,0.019200712442398,0.035201705992222,0.023176480084658,0.022256951779127,0.070703916251659,0.049709632992744,0.036734186112881,0.038243934512138,0.026655668392777,0.024821873754263,0.029779464006424,0.039681568741798,0.010040331631899,0.020611248910427,0.011090872809291,0.0089557971805334,0.018675938248634,0.018662557005882,0.0205361507833,0.0094418749213219,0.016409235075116,0.031029514968395,0.014465596526861,0.074222326278687,0.037946578115225,0.010005760006607,0.019431758671999,0.017272496595979,0.020627845078707,0.030278339982033,0.027642704546452,0.016575677320361,0.025036983191967,0.027524868026376,0.041839070618153,0.036184586584568,0.012025072239339,0.037529978901148,0.028649849817157,0.014848716557026,0.028686296194792,0.016084896400571,0.022917341440916,0.026795318350196,0.10496291518211,0.041172437369823,0.028603687882423,0.028014462441206,0.066257752478123,0.0061484463512897,0.021151289343834,0.035101220011711,0.049800913780928,0.055964738130569,0.099314019083977,0.0653460547328,0.056881979107857,0.047662295401096,0.053278923034668,0.063722535967827,0.040264710783958,0.017730491235852,0.028975117951632,0.039324797689915,0.041444983333349,0.014132421463728,0.027364358305931,0.048199556767941,0.035251174122095,0.042372103780508,0.041478399187326,0.15297572314739,0.034362509846687,0.025403492152691,0.040291637182236,0.054402969777584,0.058338657021523,0.036505989730358,0.02055767737329,0.053251843899488,0.15533846616745,0.11104397475719,0.092330232262611,0.066795215010643,0.041025966405869,0.019583271816373,0.058064684271812,0.03506163880229,0.02081935852766,0.015217629261315,0.075928419828415,0.03435143828392,0.062211457639933,0.091813005506992,0.028511587530375,0.019618030637503,0.013679321855307,0.02528415992856,0.026108467951417,0.034040994942188,0.049079295247793,0.088637195527554,0.061000198125839,0.016541332006454,0.023796347901225,0.023936288431287,0.020179446786642,0.026860520243645,0.029553661122918,0.039561841636896,0.052660785615444,0.10414937138557,0.19306349754333,0.14346021413803,0.036300469189882,0.040052521973848,0.045797899365425,0.037721563130617,0.050627313554287,0.03981401771307,0.13923372328281,0.056565448641777,0.012567535042763,0.071623660624027,0.044432088732719,0.022201541811228,0.0064861420542002,0.0090363137423992,0.016837963834405,0.045269381254911,0.010944107547402,0.015245651826262,0.014077372848988,0.00784064643085,0.015952285379171,0.015101527795196,0.014536492526531,0.03345300257206,0.021533381193876,0.12215245515108,0.048138607293367,0.051126830279827,0.0082609672099352,0.040815837681293,0.01536669023335,0.019791763275862,0.053220055997372,0.01456038467586,0.015434520319104,0.03037166967988,0.024555675685406,0.0096988119184971,0.025858836248517,0.013572915457189,0.022189483046532,0.015842467546463,0.021383590996265,0.022092968225479,0.022755144163966,0.019072942435741,0.045519255101681,0.022842966020107,0.015379540622234,0.019516263157129,0.01779275201261,0.023269984871149,0.021749384701252,0.026828588917851,0.037527807056904,0.01288634352386,0.05294556170702,0.064431570470333,0.025034543126822,0.013427995145321,0.013482876121998,0.074139535427094,0.063685320317745,0.059608545154333,0.035592045634985,0.031550489366055,0.026422474533319,0.02274926006794,0.012922015972435,0.012928274460137,0.013515227474272,0.015725081786513,0.022892616689205,0.024248525500298,0.0093684457242489,0.0084929689764977,0.010989550501108,0.016441704705358,0.014028795063496,0.011397832073271,0.011170553974807,0.012556057423353,0.0068998783826828,0.029332835227251,0.044343650341034,0.021385837346315,0.013741815462708,0.018435019999743,0.033199395984411,0.038097783923149,0.0077457651495934,0.011563866399229,0.016544695943594,0.012373127043247,0.010426349937916,0.012125530280173,0.022253662347794,0.008842277340591,0.010374471545219,0.031375598162413,0.020570581778884,0.021844387054443,0.035516105592251,0.0064679319038987,0.026917446404696,0.034075081348419,0.013565771281719,0.042504087090492,0.061725184321404,0.017770618200302,0.026470160111785,0.047314658761024,0.0097316838800907,0.024000829085708,0.026880932971835,0.018082369118929,0.014918200671673,0.027562852948904,0.054883319884539,0.019853493198752,0.03962254524231,0.020684627816081,0.036359965801239,0.029261680319905,0.032328892499208,0.032482977956533,0.017641808837652,0.027728281915188,0.029904123395681,0.026576194912195,0.047162532806396,0.051263425499201,0.032735001295805,0.045588940382004,0.016383908689022,0.050179664045572,0.034705575555563,0.02024007961154,0.018434816971421,0.016168624162674,0.035337060689926,0.014949327334762,0.026851212605834,0.02963906340301,0.030726218596101,0.029359860345721,0.018534008413553,0.022451784461737,0.011818687431514,0.023926004767418,0.020801492035389,0.0074826260097325,0.018379306420684,0.011612184345722,0.012293712235987,0.025717247277498,0.013511476106942,0.011358948424459,0.0094515774399042,0.018033254891634,0.02081573754549,0.0064821909181774,0.0056393509730697,0.020580850541592,0.013899907469749,0.02217560634017,0.014761470258236,0.0092029757797718,0.017133207991719,0.026409829035401,0.037474609911442,0.023700382560492,0.017852526158094,0.017961770296097,0.010811157524586,0.017382919788361,0.026189725846052,0.038853839039803,0.016240902245045,0.039549067616463,0.019691610708833,0.018478412181139,0.0090732360258698,0.0089247114956379,0.024572271853685,0.015230968594551,0.019662095233798,0.035673599690199,0.021651167422533,0.024774421006441,0.019067214801908,0.011726416647434,0.030226157978177,0.015690196305513,0.025575807318091,0.026549184694886,0.016246862709522,0.01561620272696,0.028127416968346,0.038333661854267,0.02019689977169,0.027660194784403,0.012821401469409,0.023051284253597,0.021090991795063,0.020381139591336,0.01947220787406,0.019160807132721,0.02162910066545,0.020584117621183,0.0092394864186645,0.008557285182178,0.032770473510027,0.03980790451169,0.023396728560328,0.023355275392532,0.025596100836992,0.0099597023800015,0.015020249411464,0.019524527713656,0.025601867586374,0.040489107370377,0.016470033675432,0.010417654179037,0.014159369282424,0.02016799710691,0.012982560321689,0.011837732046843,0.013801569119096,0.011839489452541,0.022747166454792,0.019754679873586,0.020917028188705,0.0207384750247,0.029027223587036,0.045834489166737,0.026633501052856,0.017876554280519,0.016939282417297,0.021427702158689,0.026440056040883,0.0078351376578212,0.025246255099773,0.025343889370561,0.033190183341503,0.014676220715046,0.0080610476434231,0.029315169900656,0.00960448756814,0.0061040595173836,0.018338495865464,0.065948836505413,0.047547996044159,0.021880675107241,0.025484777987003,0.034577693790197,0.034388840198517,0.033279653638601,0.019752535969019,0.028696643188596,0.008579870685935,0.031445823609829,0.026065915822983,0.042356684803963,0.045865558087826,0.0060954010114074,0.040974371135235,0.041657812893391,0.031844787299633,0.0832155123353,0.023775305598974,0.012815989553928,0.0078740576282144,0.029701467603445,0.0061124451458454,0.027339223772287,0.0075320526957512,0.019999854266644,0.043223414570093,0.021137021481991,0.0089231636375189,0.0082888882607222,0.027216818183661,0.014853193424642,0.0091519001871347,0.0112134674564,0.025673611089587,0.013072108849883,0.022027887403965,0.047815024852753,0.0095171080902219,0.010309960693121,0.013960543088615,0.019409984350204,0.012646946124732,0.0088150007650256,0.0094020683318377,0.012039457447827,0.020630609244108,0.027743205428123,0.022614479064941,0.019294679164886,0.014645458199084,0.02355494722724,0.027958448976278,0.027985736727715,0.016526265069842,0.013853496871889,0.017711875960231,0.025554059073329,0.026449149474502,0.017187118530273,0.0089972373098135,0.011129016056657,0.022654715925455,0.017205463722348,0.01145170070231,0.013836283236742,0.016312628984451,0.0085896067321301,0.017066419124603,0.014627520926297,0.013080043718219,0.0072493040934205,0.01408898178488,0.027630750089884,0.013567225076258,0.011349599808455,0.017302235588431,0.0090556684881449,0.024644892662764,0.023912589997053,0.012723989784718,0.016165824607015,0.025520017370582,0.0097866039723158,0.015806544572115,0.010005436837673,0.010193012654781,0.023081904277205,0.025579482316971,0.01506937481463,0.019175063818693,0.021465258672833,0.0080646965652704,0.0076463571749628,0.020196318626404,0.018648371100426,0.02029462903738,0.014194273389876,0.011942001990974,0.018579296767712,0.018171302974224,0.01110315322876,0.018638476729393,0.078679412603378,0.053191173821688,0.016197068616748,0.015878733247519,0.0350874774158,0.031628601253033,0.010475875809789,0.036623228341341,0.036370560526848,0.028843993321061,0.049903862178326,0.049972757697105,0.014603016898036,0.023633889853954,0.035479672253132,0.034887742251158,0.023557554930449,0.04196148365736,0.05122322589159,0.043761610984802,0.016676865518093,0.020181700587273,0.044845897704363,0.027603261172771,0.030669871717691,0.026439487934113,0.041882328689098,0.039320535957813,0.023691065609455,0.089590415358543,0.088599756360054,0.16783955693245,0.1063255444169,0.080459773540497,0.10924062132835,0.045296549797058,0.018494941294193,0.024852182716131,0.010967970825732,0.028736148029566,0.030292604118586,0.048767238855362,0.050160486251116,0.072470039129257,0.022011598572135,0.024389643222094,0.020079117268324,0.083776988089085,0.082363829016685,0.10089049488306,0.14467810094357,0.038458347320557,0.040417931973934,0.025481699034572,0.028424620628357,0.050965066999197,0.10878600925207,0.12113201618195,0.056740835309029,0.038582246750593,0.02543163113296,0.057990655303001,0.070377983152866,0.08538144826889,0.049110736697912,0.041446425020695,0.044284664094448,0.090754225850105,0.076100677251816,0.025552390143275,0.067761369049549,0.084299564361572,0.03734615445137,0.050726383924484,0.026086669415236,0.025235673412681,0.011667348444462,0.015238270163536,0.017086122184992,0.0088578537106514,0.023056745529175,0.014899456873536,0.019014040008187,0.076438434422016,0.045025311410427,0.12418632954359,0.1207457780838,0.041771110147238,0.017817944288254,0.032493881881237,0.024364143610001,0.049191568046808,0.044485297054052,0.14224120974541,0.04805526137352,0.040645960718393,0.044864237308502,0.17011031508446,0.045217163860798,0.0234190300107,0.015119204297662,0.013822052627802,0.015453156083822,0.025715198367834,0.055300619453192,0.018463395535946,0.044824726879597,0.023248620331287,0.020885106176138,0.12117750942707,0.010529890656471,0.023582432419062,0.035932067781687,0.061155583709478,0.062166623771191,0.041764371097088,0.12039320915937,0.048394553363323,0.034646958112717,0.024374697357416,0.02558414824307,0.016517488285899,0.017481055110693,0.0096854874864221,0.012461520731449,0.012426321394742,0.017556343227625,0.010373045690358,0.015712620690465,0.0079665407538414,0.017679372802377,0.011033153161407,0.025171481072903,0.011708077043295,0.012262149713933,0.0072867637500167,0.0055351066403091,0.014348833821714,0.0066578118130565,0.04611374437809,0.02013255096972,0.023786548525095,0.014121746644378,0.024680836126208,0.025338593870401,0.025700315833092,0.045567654073238,0.033682838082314,0.02127618715167,0.037481002509594,0.0099886879324913,0.024162996560335,0.015182134695351,0.014333276078105,0.011809499934316,0.015779376029968,0.017508881166577,0.012499222531915,0.007402004674077,0.0076313083991408,0.010935813188553,0.01400413364172,0.009432946331799,0.01163490768522,0.0065550939179957,0.025878729298711,0.011798437684774,0.028314471244812,0.019108284264803,0.007462807931006,0.015407981351018,0.022257681936026,0.018171327188611,0.01288026291877,0.018714938312769,0.01448605582118,0.012827419675887,0.015137681737542,0.015454286709428,0.012482916936278,0.0095161395147443,0.017165724188089,0.018979731947184,0.025355368852615,0.019039107486606,0.015934608876705,0.024178791791201,0.026141449809074,0.017951535061002,0.012322342023253,0.0044435430318117,0.011546567082405,0.0070454557426274,0.013422720134258,0.013468080200255,0.01684607565403,0.013418866321445,0.032874051481485,0.02017866820097,0.012522759847343,0.0066487193107605,0.018934223800898,0.01184095069766,0.0083315894007683,0.03683914616704,0.010439336299896,0.010493118315935,0.028272042050958,0.016109239310026,0.017702743411064,0.027563190087676,0.011534014716744,0.010012729093432,0.022929631173611,0.010968413203955,0.015820816159248,0.0076319933868945,0.011333106085658,0.018491458147764,0.018449736759067,0.0084399851039052,0.021181093528867,0.020659228786826,0.013442710973322,0.01015358697623,0.013295918703079,0.016499105840921,0.0080002443864942,0.0050097978673875,0.011011112481356,0.0067607425153255,0.015714602544904,0.023664064705372,0.028338965028524,0.014258428476751,0.023197256028652,0.0077596800401807,0.016242656856775,0.010535472072661,0.0097305914387107,0.0082658883184195,0.017261300235987,0.10954491049051,0.013528902083635,0.028768906369805,0.012064241804183,0.017031785100698,0.01865771971643,0.011186032555997,0.011656782589853,0.0078145181760192,0.015772188082337,0.012420336715877,0.012486784718931,0.023078363388777,0.02580650895834,0.017896953970194,0.02102867513895,0.020093204453588,0.008535435423255,0.011560617014766,0.01467414945364,0.018103718757629,0.010010412894189,0.0081568975001574,0.011157024651766,0.021092256531119,0.019556948915124,0.013740032911301,0.014820266515017,0.012334779836237,0.027152707800269,0.018859907984734,0.016567539423704,0.015130078420043,0.018972143530846,0.015464821830392,0.0095719760283828,0.0099769849330187,0.01430525816977,0.0066160657443106,0.025898601859808,0.031091213226318,0.015248410403728,0.018046310171485,0.0098803266882896,0.010803485289216,0.018648654222488,0.0071239927783608,0.011907196603715,0.0031313893850893,0.010329518467188,0.0066876783967018,0.015990139916539,0.014864117838442,0.010890604928136,0.03767291456461,0.020022014155984,0.0096246525645256,0.012932835146785,0.012277822941542,0.0099469367414713,0.015652630478144,0.019189495593309,0.013082413002849,0.0097003616392612,0.013171253725886,0.01743739284575,0.020104499533772,0.014113424345851,0.014856463298202,0.014435838907957,0.017157644033432,0.021512914448977,0.01553020440042,0.006943644490093,0.011837369762361,0.015394878573716,0.0062364931218326,0.01986725255847,0.0060565946623683,0.0053580556996167,0.015966394916177,0.0098023908212781,0.031859494745731,0.024412777274847,0.010728796944022,0.012412149459124,0.0068769208155572,0.010560384020209,0.022215776145458,0.017314264550805,0.015596944838762,0.012265491299331,0.021959006786346,0.01169160194695,0.010802233591676,0.0056346599012613,0.011852314695716,0.027871940284967,0.011401309631765,0.013183472678065,0.020559664815664,0.018606277182698,0.034508746117353,0.016434382647276,0.02231926843524,0.010635705664754,0.0085589615628123,0.015684273093939,0.0082949493080378,0.024318266659975,0.012931016273797,0.0073811011388898,0.016849083825946,0.019707990810275,0.019180862233043,0.010251267813146,0.015652894973755,0.027150895446539,0.049353539943695,0.037714120000601,0.022881036624312,0.030014870688319,0.02503227815032,0.020955428481102,0.022596238180995,0.022110018879175,0.010958483442664,0.10750766843557,0.034065209329128,0.016883498057723,0.011681995354593,0.011240711435676,0.016441762447357,0.014127074740827,0.018759965896606,0.022535132244229,0.019662575796247,0.018444582819939,0.010700814425945,0.017233582213521,0.027971217408776,0.022506348788738,0.031159641221166,0.022742751985788,0.023479729890823,0.054433263838291,0.011392496526241,0.0092449532821774,0.020886184647679,0.019573977217078,0.011641710996628,0.019568644464016,0.023471338674426,0.011632944457233,0.016683474183083,0.029724005609751,0.029014591127634,0.020040187984705,0.023999877274036,0.022916866466403,0.074677988886833,0.035162772983313,0.030796553939581,0.020052865147591,0.015524649992585,0.019971437752247,0.0039210212416947,0.016384977847338,0.01760601811111,0.021791288629174,0.022110071033239,0.0055746878497303,0.025249134749174,0.020936157554388,0.01569839566946,0.027353351935744,0.042189352214336,0.03885904327035,0.044759251177311,0.040037967264652,0.066469788551331,0.064307369291782,0.025129370391369,0.065173253417015,0.031136069446802,0.080985829234123,0.055836170911789,0.033425159752369,0.042990937829018,0.064617708325386,0.037409290671349,0.025200210511684,0.046959958970547,0.021654637530446,0.042282897979021,0.017215764150023,0.041014809161425,0.017067484557629,0.010677613317966,0.013710808008909,0.01558252889663,0.012972772121429,0.028258232399821,0.015467893332243,0.026264596730471,0.007403661031276,0.011458149179816,0.010930379852653,0.010884437710047,0.021284218877554,0.018631557002664,0.02942649461329,0.011399414390326,0.045485258102417,0.01950722746551,0.027407325804234,0.07830186933279,0.011467790231109,0.0070138769224286,0.026624977588654,0.04243540763855,0.049930188804865,0.041968386620283,0.024551598355174,0.024050941690803,0.017660237848759,0.025527622550726,0.0142120141536,0.017348589375615,0.027308641001582,0.031727910041809,0.014569046907127,0.013098649680614,0.013523080386221,0.012838337570429,0.015758581459522,0.016747239977121,0.014094911515713,0.017584130167961,0.010556829161942,0.019301597028971,0.031139552593231,0.018725965172052,0.031707376241684,0.038884077221155,0.017379706725478,0.012750743888319,0.028271121904254,0.018591415137053,0.02580408193171,0.024689421057701,0.042335592210293,0.021670881658792,0.015956543385983,0.020649855956435,0.0089401956647635,0.015565779060125,0.019855756312609,0.0094321016222239,0.010694508440793,0.021763831377029,0.0189278870821,0.013716552406549,0.015155451372266,0.027038242667913,0.014090720564127,0.015415720641613,0.020037636160851,0.023234305903316,0.017238024622202,0.039237633347511,0.019322395324707,0.031373262405396,0.013725064694881,0.017534557729959,0.013451782986522,0.03619809448719,0.015582478605211,0.013506666757166,0.031518910080194,0.019883973523974,0.021127104759216,0.0085245408117771,0.014266280457377,0.01360853202641,0.014039965346456,0.0073605561628938,0.017333747819066,0.014530625194311,0.025962246581912,0.019581718370318,0.010919334366918,0.010201556608081,0.021127676591277,0.0077710743062198,0.0084167383611202,0.0088650118559599,0.018488328903913,0.015674667432904,0.013511276803911,0.011686569079757,0.013560775667429,0.010017739608884,0.031760465353727,0.017908243462443,0.019765578210354,0.018872829154134,0.018098643049598,0.038454808294773,0.013672366738319,0.010806635022163,0.012781010940671,0.013816118240356,0.010735615156591,0.013189990073442,0.021304540336132,0.018598822876811,0.023166954517365,0.019560361281037,0.015815783292055,0.017092030495405,0.011898493394256,0.011930283159018,0.017267629504204,0.019590392708778,0.012147735804319,0.015120450407267,0.019165240228176,0.013081249780953,0.031163442879915,0.029724434018135,0.026423890143633,0.021796155720949,0.027046002447605,0.017722204327583,0.007741691544652,0.022932844236493,0.018334278836846,0.018569901585579,0.015296516008675,0.026665683835745,0.023337066173553,0.013737113215029,0.011424995958805,0.020005229860544,0.015834109857678,0.032036885619164,0.022544853389263,0.011043484322727,0.01528824865818,0.014268306083977,0.020023111253977,0.016334353014827,0.042785003781319,0.0309505071491,0.028104655444622,0.016492936760187,0.01021568197757,0.017398852854967,0.010659176856279,0.011316802352667,0.02264997549355,0.014208789914846,0.02882063947618,0.017271976917982,0.057821501046419,0.01853284612298,0.027088908478618,0.013909303583205,0.010604064911604,0.0075204251334071,0.016741115599871,0.021330604329705,0.012066245079041,0.023214504122734,0.019474819302559,0.035693742334843,0.018477983772755,0.0097409319132566,0.033703278750181,0.022149562835693,0.024080868810415,0.0084306970238686,0.01083373464644,0.017814956605434,0.010486986488104,0.015117213129997,0.019923374056816,0.023184264078736,0.02404004894197,0.026839945465326,0.020051585510373,0.0097209755331278,0.015576219186187,0.011303652077913,0.01655526086688,0.037746213376522,0.033389642834663,0.010977039113641,0.018701232969761,0.020286159589887,0.017031894996762,0.030663637444377,0.029513850808144,0.013540087267756,0.015239667147398,0.027738366276026,0.015693552792072,0.024559615179896,0.016550846397877,0.016126997768879,0.018506854772568,0.0085013750940561,0.016027584671974,0.031773153692484,0.014934272505343,0.014787474647164,0.0067585567012429,0.013284778222442,0.014997679740191,0.0062935976311564,0.02237432077527,0.018997605890036,0.0038714394904673,0.015981113538146,0.017707599326968,0.014263393357396,0.026085229590535,0.022269148379564,0.014923593960702,0.022333411499858,0.030982431024313,0.012570871040225,0.02638017386198,0.034969091415405,0.050566636025906,0.057486712932587,0.012056646868587,0.014603663235903,0.031618073582649,0.01276689209044,0.018700383603573,0.013586065731943,0.012164385057986,0.013318866491318,0.017001014202833,0.01502185408026,0.010668070986867,0.014720123261213,0.01131216622889,0.0163654088974,0.016093738377094,0.015644133090973,0.013296615332365,0.022243052721024,0.02104913443327,0.012023830786347,0.028905821964145,0.007128463126719,0.0060899183154106,0.010215248912573,0.041120070964098,0.018479563295841,0.024056697264314,0.017587691545486,0.022616479545832,0.014008186757565,0.012718505226076,0.015297001227736,0.01121168024838,0.023521814495325,0.011918812990189,0.011732149869204,0.008800832554698,0.013971727341413,0.023831794038415,0.041943669319153,0.015058745630085,0.0078734029084444,0.025244703516364,0.023026764392853,0.020437847822905,0.013299889862537,0.010389925912023,0.0072353845462203,0.017481055110693,0.0087588848546147,0.011664569377899,0.0043596001341939,0.0075663612224162,0.0042153773829341,0.012673106044531,0.0099424961954355,0.010068818926811,0.022085662931204,0.038201924413443,0.010893700644374,0.0048563117161393,0.019051028415561,0.008742812089622,0.025331621989608,0.019268395379186,0.0077403602190316,0.018012527376413,0.014180867001414,0.005289867054671,0.0092486646026373,0.0075293448753655,0.0061592692509294,0.0018629967235029,0.0034148064441979,0.014188762754202,0.0099214222282171,0.011092042550445,0.027011021971703,0.015517314895988,0.0096967685967684,0.011594938114285,0.016088865697384,0.0091451145708561,0.0097088497132063,0.0090187666937709,0.0064163319766521,0.011393846012652,0.0057549029588699,0.005116805434227,0.009796928614378,0.003468239447102,0.012870296835899,0.0067105693742633,0.0089037008583546,0.023472869768739,0.029924247413874,0.015159225091338,0.022643513977528,0.0091675659641623,0.024090856313705,0.01771810092032,0.0099984025582671,0.010003761388361,0.0085334619507194,0.01029665954411,0.0072992718778551,0.014752347022295,0.012940068729222,0.0079039670526981,0.017343746498227,0.0037478867452592,0.018694229424,0.014601547271013,0.0083583034574986,0.0047752046957612,0.0091668711975217,0.016538409516215,0.012675408273935,0.009253079071641,0.0068200491368771,0.0072121312841773,0.0058772917836905,0.0065939892083406,0.0096522904932499,0.0071492157876492,0.011706912890077,0.017339132726192,0.0091947698965669,0.014586516655982,0.024305049329996,0.019649697467685,0.02521726116538,0.016934925690293,0.023171070963144,0.027432508766651,0.069988548755646,0.042529106140137,0.02378480322659,0.05678690969944,0.022249981760979,0.020535331219435,0.034371808171272,0.032436095178127,0.034252051264048,0.035615041851997,0.04297012835741,0.039132557809353,0.01685830578208,0.034701872617006,0.036611519753933,0.024068973958492,0.063276194036007,0.069268830120564,0.077471926808357,0.080723360180855,0.064359590411186,0.051886841654778,0.054483786225319,0.057248789817095,0.043589908629656,0.083926320075989,0.037581041455269,0.040059704333544,0.02193165756762,0.037797480821609,0.036171045154333,0.040714874863625,0.044079333543777,0.017198015004396,0.0089084804058075,0.035181798040867,0.032020315527916,0.058341529220343,0.079118281602859,0.042291782796383,0.0366828776896,0.027243861928582,0.012713527306914,0.012398229911923,0.017077494412661,0.010813571512699,0.02365723438561,0.016258869320154,0.050069380551577,0.061815060675144,0.035568527877331,0.061119399964809,0.019370032474399,0.0338289514184,0.020155351608992,0.018969718366861,0.0346719622612,0.020739460363984,0.051326710730791,0.040700443089008,0.030837493017316,0.042388841509819,0.040388032793999,0.025390598922968,0.01571986079216,0.021278044208884,0.012071371078491,0.010949038900435,0.013787221163511,0.029378294944763,0.02893047966063,0.010912479832768,0.0084643689915538,0.016193851828575,0.02884610183537,0.011949406936765,0.023756895214319,0.018449570983648,0.014407461509109,0.017855390906334,0.024627715349197,0.028104610741138,0.013266647234559,0.014210579916835,0.022032756358385,0.01911455579102,0.01028688531369,0.021487338468432,0.021008165553212,0.0092479214072227,0.010811120271683,0.011010749265552,0.021464733406901,0.015544660389423,0.026173539459705,0.013775484636426,0.018693245947361,0.018840413540602,0.027999890968204,0.017140980809927,0.016156174242496,0.04460620880127,0.016200801357627,0.021564584225416,0.017359543591738,0.016465399414301,0.01464680954814,0.010143275372684,0.011433424428105,0.011087907478213,0.028961328789592,0.022183816879988,0.027218427509069,0.018020834773779,0.018803216516972,0.016264067962766,0.013715658336878,0.0090584103018045,0.018989216536283,0.049474075436592,0.014269322156906,0.026617227122188,0.026161253452301,0.027709253132343,0.014291992411017,0.02228932082653,0.018405621871352,0.023395795375109,0.014396289363503,0.021780498325825,0.017456356436014,0.0084943827241659,0.0084001682698727,0.024068281054497,0.012247958220541,0.012725812382996,0.016111299395561,0.01173407305032,0.025830889120698,0.018561933189631,0.017841972410679,0.019286416471004,0.023665057495236,0.026764146983624,0.030711758881807,0.0083130430430174,0.013673093169928,0.0097722485661507,0.0126046910882,0.0085789142176509,0.015980079770088,0.0101961158216,0.019140167161822,0.023225180804729,0.016692338511348,0.019536972045898,0.018691562116146,0.013405181467533,0.011091275140643,0.016483636572957,0.012724321335554,0.017517760396004,0.021386191248894,0.017896860837936,0.031064296141267,0.029073596000671,0.049995087087154,0.023059979081154,0.009980970993638,0.013305214233696,0.014739953912795,0.0050000101327896,0.011007336899638,0.026165012270212,0.026872724294662,0.030822051689029,0.048103213310242,0.014703745022416,0.024915341287851,0.010324977338314,0.010265198536217,0.010494837537408,0.022747868672013,0.013883669860661,0.040362760424614,0.010978790931404,0.00626799184829,0.01389985717833,0.024350203573704,0.020618187263608,0.011929537169635,0.016673920676112,0.022012371569872,0.041655417531729,0.033186390995979,0.025051366537809,0.014365422539413,0.018410824239254,0.014953497797251,0.026229675859213,0.015970934182405,0.025088857859373,0.020513193681836,0.016774941235781,0.018826339393854,0.011325741186738,0.016034197062254,0.010609308257699,0.0094305062666535,0.016948774456978,0.017761927098036,0.0076069496572018,0.029228176921606,0.020055511966348,0.027541868388653,0.010395282879472,0.017375065013766,0.016117013990879,0.010126193985343,0.018101003021002,0.06361760944128,0.040445685386658,0.037111666053534,0.069929003715515,0.042631961405277,0.037748660892248,0.0095025794580579,0.018019715324044,0.020692136138678,0.01102439686656,0.042146593332291,0.041394256055355,0.029893442988396,0.019402299076319,0.027636338025331,0.017979592084885,0.011158479377627,0.01528770942241,0.012619340792298,0.018575806170702,0.030001329258084,0.034481234848499,0.021602230146527,0.0080208536237478,0.0091058816760778,0.013457495719194,0.023253168910742,0.021407771855593,0.030614629387856,0.013068944215775,0.020490910857916,0.018161159008741,0.0090485876426101,0.043676700443029,0.031984519213438,0.030445329844952,0.010455504991114,0.033671129494905,0.037256997078657,0.035045705735683,0.018442071974277,0.031825564801693,0.027224572375417,0.015933031216264,0.018635153770447,0.011878112331033,0.016937827691436,0.021045953035355,0.022167127579451,0.0165596883744,0.022498646751046,0.0085353180766106,0.013438797555864,0.0078201089054346,0.0067147011868656,0.016387347131968,0.013935721479356,0.015348229557276,0.028665408492088,0.024013508111238,0.015630334615707,0.010481915436685,0.0054969135671854,0.017873771488667,0.010789160616696,0.034466810524464,0.012466382235289,0.018075246363878,0.021081577986479,0.032342821359634,0.016418581828475,0.022773467004299,0.020374087616801,0.010572303086519,0.025994326919317,0.02257682941854,0.036594610661268,0.033115867525339,0.02688017860055,0.005876268260181,0.021994814276695,0.0095553575083613,0.018750693649054,0.025371063500643,0.017260417342186,0.028579253703356,0.022470392286777,0.036525204777718,0.016635060310364,0.037919543683529,0.033500593155622,0.021816959604621,0.029440281912684,0.017234526574612,0.032138086855412,0.012397550977767,0.034183021634817,0.016710642725229,0.0079878401011229,0.017107084393501,0.015084786340594,0.042764533311129,0.012612747959793,0.020325515419245,0.038367662578821,0.0082596754655242,0.010502085089684,0.035361293703318,0.017732568085194,0.01799139380455,0.040035218000412,0.031900532543659,0.03191763907671,0.027982726693153,0.044293228536844,0.01883783377707,0.011383332312107,0.0095365140587091,0.0096524925902486,0.01973544806242,0.010515673086047,0.0072188097983599,0.071982949972153,0.048782661557198,0.028095178306103,0.024696704000235,0.017893908545375,0.032009340822697,0.03363736346364,0.090090475976467,0.078031376004219,0.039815537631512,0.022661928087473,0.017268933355808,0.04031990468502,0.030464764684439,0.083811216056347,0.022413276135921,0.031675800681114,0.048608958721161,0.044325284659863,0.024157628417015,0.0076940846629441,0.034157365560532,0.03298470005393,0.038937516510487,0.028113558888435,0.020586851984262,0.072669379413128,0.031866952776909,0.01427055709064,0.0085647460073233,0.020224893465638,0.018074912950397,0.030839383602142,0.04549901932478,0.057486981153488,0.017666721716523,0.030915213748813,0.019883327186108,0.018905894830823,0.057202808558941,0.024234980344772,0.027849365025759,0.011814996600151,0.019637912511826,0.01121866889298,0.0068179816007614,0.058503583073616,0.013932872563601,0.018819637596607,0.024507090449333,0.055536910891533,0.022234212607145,0.022983640432358,0.021149227395654,0.032371778041124,0.026214448735118,0.010355954989791,0.0081464489921927,0.0096890106797218,0.01756078004837,0.012991154566407,0.016959547996521,0.022322991862893,0.011335184797645,0.019034788012505,0.010315012186766,0.012521451339126,0.01214418746531,0.0084889624267817,0.017818311229348,0.023075219243765,0.018500901758671,0.018994923681021,0.022553047165275,0.017831796780229,0.02231527492404,0.0038125668652356,0.0059535633772612,0.0046429140493274,0.0084871910512447,0.0063312533311546,0.0060538835823536,0.0073719620704651,0.0076207886449993,0.0086618820205331,0.0078857727348804,0.011352060362697,0.0052021760493517,0.018574994057417,0.014230402186513,0.0085311103612185,0.011122457683086,0.0083285151049495,0.0058091972023249,0.02918054535985,0.020240752026439,0.021689981222153,0.017842650413513,0.011912172660232,0.0065581314265728,0.010878885164857,0.012582449242473,0.011277141049504,0.027417726814747,0.015865299850702,0.020734537392855,0.01735932379961,0.020139895379543,0.014911491423845,0.022370291873813,0.032866917550564,0.018815815448761,0.013202059082687,0.017054772004485,0.019860519096255,0.014694758690894,0.023832738399506,0.041193701326847,0.02075538598001,0.017401020973921,0.01635953783989,0.020672142505646,0.02023945376277,0.03269249945879,0.013106697238982,0.013122101314366,0.021328780800104,0.024066170677543,0.025988921523094,0.017346024513245,0.025231827050447,0.042231414467096,0.014615250751376,0.012784100137651,0.014705395326018,0.012809071689844,0.010659313760698,0.030711332336068,0.014024598523974,0.018260732293129,0.03854026645422,0.035261821001768,0.012541420757771,0.012941336259246,0.011671081185341,0.014499800279737,0.012258062139153,0.011308790184557,0.015834318473935,0.016827203333378,0.035630755126476,0.021680079400539,0.01206889282912,0.015858476981521,0.02104221098125,0.01613300666213,0.0080594904720783,0.015055820345879,0.024179140105844,0.016658268868923,0.011192324571311,0.04096182435751,0.013146987184882,0.021882958710194,0.0223059207201,0.019201569259167,0.012536291964352,0.016757847741246,0.014336284250021,0.0067302789539099,0.023107796907425,0.016595674678683,0.019296564161777,0.0089054349809885,0.022686574608088,0.020371776074171,0.023722659796476,0.023871101438999,0.026745917275548,0.017917472869158,0.019821472465992,0.03228348121047,0.016590218991041,0.018720988184214,0.032625414431095,0.022528272122145,0.032141253352165,0.033276446163654,0.011519005522132,0.011636004783213,0.012631040997803,0.022194603458047,0.016549576073885,0.013963230885565,0.12885661423206,0.026580210775137,0.024892210960388,0.011253861710429,0.0098897637799382,0.0094538768753409,0.033740229904652,0.022927686572075,0.03651225939393,0.014752333052456,0.010197745636106,0.03221333399415,0.048508174717426,0.030671194195747,0.028472103178501,0.012269919738173,0.024656869471073,0.022514313459396,0.025942072272301,0.016282245516777,0.028918042778969,0.021959649398923,0.027333959937096,0.032670855522156,0.039864473044872,0.052146147936583,0.049491316080093,0.013315860182047,0.023024808615446,0.046485833823681,0.075303845107555,0.054163172841072,0.012026925571263,0.018002843484282,0.030896887183189,0.065879374742508,0.023477625101805,0.018989086151123,0.049505852162838,0.014326777309179,0.010321971960366,0.01532394438982,0.024612061679363,0.031477306038141,0.015776025131345,0.016598209738731,0.023225460201502,0.035989105701447,0.012390149757266,0.016850499436259,0.016709724441171,0.020622188225389,0.014524669386446,0.053419981151819,0.033043630421162,0.045455235987902,0.016768392175436,0.025253836065531,0.019597647711635,0.02516320720315,0.057887513190508,0.023774087429047,0.047330394387245,0.030310524627566,0.022117674350739,0.017776729539037,0.0197997931391,0.030588321387768,0.024485912173986,0.025400299578905,0.02837061136961,0.018644031137228,0.055187717080116,0.055377472192049,0.014272151514888,0.082750029861927,0.036049388349056,0.01698979921639,0.01039900444448,0.022995267063379,0.055558666586876,0.036982230842113,0.032856181263924,0.033827308565378,0.023189937695861,0.025741435587406,0.010305752977729,0.024150602519512,0.024307366460562,0.021714832633734,0.0098084770143032,0.018366370350122,0.011104930192232,0.011692624539137,0.014157176017761,0.0092225763946772,0.035353865474463,0.017226651310921,0.016606561839581,0.015530372038484,0.065287351608276,0.063522025942802,0.018358148634434,0.026487704366446,0.074553623795509,0.022702807560563,0.021641537547112,0.013051852583885,0.015713348984718,0.013620613142848,0.0086047518998384,0.020629990845919,0.015580142848194,0.021806145086884,0.018045632168651,0.068710647523403,0.060894597321749,0.014769143424928,0.025437500327826,0.015038445591927,0.083518415689468,0.082544840872288,0.044292695820332,0.016477543860674,0.04054693877697,0.044541630893946,0.047937788069248,0.059875536710024,0.018364941701293,0.022982124239206,0.044694468379021,0.037735216319561,0.034282423555851,0.061654940247536,0.057434767484665,0.015543729998171,0.023388979956508,0.014620257541537,0.022378653287888,0.018018413335085,0.027104046195745,0.019586157053709,0.016573620960116,0.017218925058842,0.023163851350546,0.018548060208559,0.016716852784157,0.022809956222773,0.041088655591011,0.033802762627602,0.041615162044764,0.015761660411954,0.014927595853806,0.042345255613327,0.018440648913383,0.016936484724283,0.010356298647821,0.028490597382188,0.014913145452738,0.017066579312086,0.014450082555413,0.011886361055076,0.019809799268842,0.015403085388243,0.053445540368557,0.018673658370972,0.035996481776237,0.023658934980631,0.01519344933331,0.019795075058937,0.024672886356711,0.0054720737971365,0.016265096142888,0.0091692693531513,0.029341010376811,0.017134830355644,0.0058692926540971,0.0057208081707358,0.013821518979967,0.022148132324219,0.016074128448963,0.014223695732653,0.029372397810221,0.029799919575453,0.022174291312695,0.022793769836426,0.026622481644154,0.015408121049404,0.016716694459319,0.021164672449231,0.011905701830983,0.016565766185522,0.015550780110061,0.022028259932995,0.013919265009463,0.014992462471128,0.013864767737687,0.024439193308353,0.027970161288977,0.033485077321529,0.015238874591887,0.025154944509268,0.0098106116056442,0.031033646315336,0.083533376455307,0.025179911404848,0.015071334317327,0.010819835588336,0.019255172461271,0.044830169528723,0.065245687961578,0.058226119726896,0.050188116729259,0.021939396858215,0.012024627998471,0.013641030527651,0.021061766892672,0.05101552605629,0.020017033442855,0.038999460637569,0.037454888224602,0.021404251456261,0.053140096366405,0.028782175853848,0.094532698392868,0.092081174254417,0.072966441512108,0.091713614761829,0.043301932513714,0.036968838423491,0.028501173481345,0.01398504152894,0.013631446287036,0.026560626924038,0.02220468595624,0.031546801328659,0.025319868698716,0.013952718116343,0.019062971696258,0.0089255338534713,0.0071951365098357,0.020726758986712,0.033424708992243,0.013723131269217,0.014867034740746,0.015072111040354,0.030581684783101,0.020026322454214,0.018412515521049,0.029871191829443,0.014668116346002,0.024228753522038,0.022647719830275,0.01930857822299,0.019432090222836,0.067588806152344,0.07647131383419,0.038446139544249,0.017032440751791,0.0092185530811548,0.044765666127205,0.064441479742527,0.079083509743214,0.026555832475424,0.020437361672521,0.0097985165193677,0.0097276484593749,0.021155547350645,0.018878359347582,0.028456822037697,0.014889253303409,0.010209827683866,0.012247800827026,0.013433583080769,0.024922102689743,0.014455963857472,0.022201174870133,0.010972119867802,0.043003708124161,0.026719653978944,0.021639507263899,0.01736450754106,0.025097642093897,0.02095053344965,0.0043415687978268,0.013538544997573,0.019722726196051,0.028402578085661,0.034492298960686,0.0085910195484757,0.01513416133821,0.021522829309106,0.026625171303749,0.028752293437719,0.030329821631312,0.00989596452564,0.016406191512942,0.013219133019447,0.028987102210522,0.0088831968605518,0.027962001040578,0.026518948376179,0.019979951903224,0.080854348838329,0.007370269857347,0.014135022647679,0.014689209870994,0.012125891633332,0.017967779189348,0.015287632122636,0.016469383612275,0.01197796780616,0.01461929269135,0.012961076572537,0.0089157400652766,0.02327449247241,0.014154046773911,0.009986381046474,0.010401017963886,0.0082248076796532,0.0074485158547759,0.0090716574341059,0.015459138900042,0.023490060120821,0.027292761951685,0.028997123241425,0.019738279283047,0.02208599448204,0.0076643945649266,0.011574506759644,0.021001376211643,0.040461480617523,0.022124219685793,0.011327036656439,0.019715938717127,0.015205012634397,0.018105570226908,0.0086249317973852,0.018358545377851,0.012286681681871,0.0053650559857488,0.0079588703811169,0.009520722553134,0.014212121255696,0.0198261346668,0.015474068000913,0.0097283441573381,0.011225923895836,0.0098524503409863,0.013524720445275,0.014902278780937,0.007607992272824,0.022699756547809,0.15495407581329,0.010065939277411,0.026675920933485,0.013803185895085,0.0057846368290484,0.012119479477406,0.015844210982323,0.014986895024776,0.012017487548292,0.01917576789856,0.010292422026396,0.014940053224564,0.014918950386345,0.014794867485762,0.01823690906167,0.0084961587563157,0.010202640667558,0.012430598959327,0.0041478238999844,0.017704010009766,0.012662785127759,0.014884950593114,0.01193599589169,0.019904054701328,0.017249662429094,0.012097732163966,0.017497882246971,0.015023805201054,0.015924498438835,0.026333704590797,0.016678187996149,0.011640060693026,0.013376393355429,0.016492426395416,0.0091081345453858,0.017883462831378,0.018638899549842,0.012632201425731,0.011873291805387,0.027810130268335,0.032180733978748,0.0089427083730698,0.020653191953897,0.031908497214317,0.01997222751379,0.0059596616774797,0.0096464203670621,0.016097219660878,0.013452196493745,0.011332312598825,0.01224048435688,0.026831455528736,0.022571567445993,0.015334662981331,0.016097407788038,0.01719531789422,0.0086616268381476,0.0077708000317216,0.0095477029681206,0.010118212550879,0.018835816532373,0.0063213258981705,0.010609202086926,0.013191916048527,0.0097954170778394,0.0059583885595202,0.0066240979358554,0.023318469524384,0.013625899329782,0.018075820058584,0.011641900986433,0.012796062976122,0.018517609685659,0.021207991987467,0.027318945154548,0.018315637484193,0.029209667816758,0.042044904083014,0.018850207328796,0.0064792786724865,0.011003207415342,0.018483348190784,0.013763506896794,0.0090077128261328,0.015498468652368,0.01326447725296,0.015002656728029,0.015170623548329,0.013654135167599,0.010971279814839,0.0077027911320329,0.0029813216533512,0.0089210504665971,0.014584995806217,0.0069761937484145,0.010523598641157,0.028541376814246,0.021135227754712,0.038890674710274,0.025859493762255,0.010314537212253,0.01907192543149,0.011159930378199,0.018369656056166,0.01626000739634,0.012675277888775,0.029791031032801,0.0099215265363455,0.010590540245175,0.010830203071237,0.0086028007790446,0.010144650936127,0.019604051485658,0.015399100258946,0.017793444916606,0.0097986720502377,0.020645951852202,0.017191892489791,0.029339533299208,0.021694991737604,0.022332925349474,0.035921271890402,0.0096914619207382,0.022647552192211,0.019480668008327,0.017570147290826,0.0092813866212964,0.024972982704639,0.029412437230349,0.02468841150403,0.029543587937951,0.023268360644579,0.0081737264990807,0.019857738167048,0.029540061950684,0.025589901953936,0.013636362738907,0.01607334241271,0.0074769733473659,0.024608317762613,0.01815071515739,0.043702997267246,0.027270779013634,0.026452364400029,0.030199833214283,0.012532046064734,0.031744889914989,0.014758562669158,0.02764130756259,0.020885828882456,0.015805091708899,0.020138649269938,0.030865220353007,0.021314561367035,0.021105393767357,0.026602074503899,0.022505523636937,0.028495084494352,0.013806713744998,0.0081413527950644,0.019210217520595,0.015420343726873,0.013166499324143,0.024155974388123,0.018466860055923,0.017108589410782,0.01081604603678,0.020325969904661,0.018898291513324,0.016366800293326,0.011471007019281,0.015820488333702,0.046465963125229,0.019427206367254,0.0088424645364285,0.067246645689011,0.032347954809666,0.021802155300975,0.016867361962795,0.034163054078817,0.038577020168304,0.038375593721867,0.037309277802706,0.038465779274702,0.041560500860214,0.021933536976576,0.026754900813103,0.025239324197173,0.019488338381052,0.015619651414454,0.01388798840344,0.021559946238995,0.028036603704095,0.079897291958332,0.016669098287821,0.032784298062325,0.045137941837311,0.022195968776941,0.049202129244804,0.038143873214722,0.031265862286091,0.031937398016453,0.033544205129147,0.021997019648552,0.022632563486695,0.014048398472369,0.04540941119194,0.034805487841368,0.029120506718755,0.019214037805796,0.028325203806162,0.030959101393819,0.049141190946102,0.024519676342607,0.027924191206694,0.01485831849277,0.011149696074426,0.020530223846436,0.03058947622776,0.0093041192740202,0.022210650146008,0.015078125521541,0.027383308857679,0.014542303979397,0.018755175173283,0.016912871971726,0.0098768714815378,0.015247439965606,0.012532308697701,0.033387899398804,0.021124307066202,0.013346593827009,0.027523111552,0.016614448279142,0.014191990718246,0.039733603596687,0.024921843782067,0.021665228530765,0.013303222134709,0.055797450244427,0.029761672019958,0.018915606662631,0.042926255613565,0.021511062979698,0.022345829755068,0.021614529192448,0.022255584597588,0.012717545963824,0.040468733757734,0.023115247488022,0.02626202814281,0.019345548003912,0.025721415877342,0.0099706025794148,0.034604467451572,0.025741705670953,0.015705857425928,0.026237841695547,0.022758487612009,0.025764988735318,0.03530265763402,0.017120027914643,0.014410685747862,0.008301486261189,0.016994055360556,0.013703173026443,0.021150914952159,0.011857810430229,0.017455600202084,0.02215101569891,0.0085408389568329,0.015504622831941,0.017711509019136,0.0123127149418,0.021544482558966,0.017328072339296,0.016834545880556,0.012662325054407,0.018224526196718,0.0093991914764047,0.020761799067259,0.010990127921104,0.012308007106185,0.017255013808608,0.0073290229775012,0.0070368996821344,0.008609788492322,0.014945738017559,0.032676368951797,0.023055786266923,0.020392159000039,0.012600689195096,0.0083283856511116,0.01280390098691,0.019888246431947,0.0078110182657838,0.021723173558712,0.0071137575432658,0.022387444972992,0.012504263781011,0.023676462471485,0.018213734030724,0.015136353671551,0.011940648779273,0.03832945600152,0.019916400313377,0.019986292347312,0.02672584168613,0.015555776655674,0.018286053091288,0.028705041855574,0.047721069306135,0.0098702041432261,0.017983686178923,0.032249297946692,0.020977959036827,0.012171348556876,0.0099776834249496,0.025385107845068,0.010251903906465,0.021132633090019,0.012297904118896,0.016901526600122,0.011052419431508,0.012927153147757,0.035501942038536,0.017255488783121,0.020597083494067,0.016619894653559,0.014025397598743,0.024084893986583,0.015343990176916,0.01791150867939,0.0089993569999933,0.018750783056021,0.011528695002198,0.013129693455994,0.012871339917183,0.028015092015266,0.031548194587231,0.018257066607475,0.0090237902477384,0.0069274003617465,0.01242174115032,0.03858594968915,0.035825647413731,0.04927672073245,0.022596122696996,0.021412014961243,0.0048098242841661,0.011104207485914,0.014343673363328,0.014098385348916,0.0080215958878398,0.011447872966528,0.012710994109511,0.015971995890141,0.022913666442037,0.034920118749142,0.014998510479927,0.01820395514369,0.0097274361178279,0.018267333507538,0.018969399854541,0.022384729236364,0.03952544182539,0.0093378126621246,0.011364991776645,0.0099567789584398,0.010116385295987,0.019325278699398,0.014162027277052,0.031830988824368,0.012443014420569,0.018539316952229,0.014916050247848,0.010028606280684,0.0069375615566969,0.010337602347136,0.010092277079821,0.012175172567368,0.024998474866152,0.019491519778967,0.0063977926038206,0.011364140547812,0.012836700305343,0.013586416840553,0.012466584332287,0.016744734719396,0.024140540510416,0.011980939656496,0.017764238640666,0.016051139682531,0.028343863785267,0.010941183194518,0.012000445276499,0.013061754405499,0.023349700495601,0.0080425916239619,0.015065787360072,0.010070848278701,0.017067287117243,0.01332872081548,0.026021845638752,0.029620846733451,0.014899445697665,0.016986461356282,0.0072383149527013,0.010907990857959,0.019171576946974,0.022128153592348,0.019255058839917,0.034480191767216,0.028855428099632,0.037418659776449,0.030761126428843,0.012139674276114,0.0088754314929247,0.012031242251396,0.01853952743113,0.073038280010223,0.080749854445457,0.010595813393593,0.0085074696689844,0.017227549105883,0.010000946000218,0.011611468158662,0.023619463667274,0.032457269728184,0.01857303082943,0.011515873484313,0.013863209635019,0.017862970009446,0.019616674631834,0.014748749323189,0.018475947901607,0.019210711121559,0.018464984372258,0.028692029416561,0.023985970765352,0.01782757602632,0.013826270587742,0.015977805480361,0.016576094552875,0.0071513755246997,0.011472694575787,0.0061765825375915,0.016516428440809,0.025701520964503,0.031256102025509,0.014874342828989,0.029323542490602,0.011352587491274,0.025964312255383,0.013481586240232,0.012769537046552,0.031071115285158,0.025120170786977,0.029888562858105,0.01076727733016,0.012694909237325,0.01030061673373,0.010453056544065,0.014911260455847,0.026509100571275,0.020969131961465,0.011829471215606,0.016916831955314,0.010502289049327,0.02804659307003,0.027267917990685,0.014861037954688,0.018610278144479,0.038206364959478,0.037730362266302,0.018089644610882,0.01903622969985,0.03045754134655,0.021168656647205,0.0072689759545028,0.020448502153158,0.016931369900703,0.019353771582246,0.023323182016611,0.023652350530028,0.025584388524294,0.0096542164683342,0.01942216232419,0.026581758633256,0.0080752056092024,0.015972239896655,0.015158995054662,0.018562033772469,0.0094310427084565,0.015945615246892,0.017072286456823,0.011488847434521,0.018084794282913,0.015150301158428,0.015502521768212,0.011935768648982,0.026256609708071,0.020482577383518,0.037460964173079,0.023487392812967,0.020199030637741,0.022861378267407,0.017526805400848,0.021760821342468,0.014367178082466,0.019117904826999,0.0079534985125065,0.030474040657282,0.028995789587498,0.024713348597288,0.010435707867146,0.015423020347953,0.010815002024174,0.0088912257924676,0.015290840528905,0.022701770067215,0.012504565529525,0.030303727835417,0.023442894220352,0.03403090685606,0.0079598296433687,0.01684357598424,0.019393678754568,0.030831452459097,0.044348232448101,0.029185364022851,0.034243017435074,0.050462141633034,0.030974982306361,0.015797356143594,0.0099040884524584,0.010117377154529,0.032370142638683,0.044227223843336,0.023235507309437,0.055476024746895,0.030548287555575,0.024302765727043,0.056967783719301,0.028069529682398,0.071040779352188,0.060299508273602,0.063802726566792,0.036950822919607,0.040813665837049,0.053206827491522,0.03289370238781,0.049327939748764,0.079622909426689,0.059041809290648,0.054705444723368,0.087524101138115,0.11446162313223,0.10663357377052,0.060502529144287,0.082466945052147,0.033717561513186,0.043927770107985,0.062165610492229,0.051795039325953,0.062951989471912,0.09867612272501,0.087585896253586,0.079061150550842,0.071025088429451,0.070249527692795,0.072770297527313,0.092734590172768,0.10119097679853,0.071235805749893,0.086045145988464,0.076375305652618,0.034861855208874,0.034677393734455,0.05468524992466,0.02124048396945,0.02982079051435,0.018047792837024,0.029094595462084,0.022493353113532,0.046749576926231,0.034691613167524,0.02255093306303,0.061147525906563,0.044020187109709,0.06782815605402,0.041458651423454,0.056180689483881,0.050316900014877,0.040597874671221,0.023281324654818,0.039734940975904,0.014065661467612,0.017910739406943,0.016684573143721,0.031140334904194,0.031233927235007,0.10211569070816,0.018436200916767,0.021224927157164,0.022384516894817,0.036455731838942,0.022240471094847,0.008387453854084,0.012528389692307,0.014247417449951,0.021756550297141,0.0095039773732424,0.012626918964088,0.015230183489621,0.023229299113154,0.013665495440364,0.010641833767295,0.038300011307001,0.067529059946537,0.020076671615243,0.014522668905556,0.011205691844225,0.026655808091164,0.012418562546372,0.018204225227237,0.019549561664462,0.011146459728479,0.015925012528896,0.023829588666558,0.025355542078614,0.018744092434645,0.028708728030324,0.028551798313856,0.011462982743979,0.011813923716545,0.01797297783196,0.022614020854235,0.041235338896513,0.0075826570391655,0.023249274119735,0.027394212782383,0.01414735801518,0.012465385720134,0.011231440119445,0.0063373320735991,0.019150651991367,0.017594054341316,0.0082283280789852,0.03555029258132,0.045265801250935,0.030953083187342,0.018635764718056,0.0091340225189924,0.023328568786383,0.020566968247294,0.015416199341416,0.010945884510875,0.020739804953337,0.036004431545734,0.041732765734196,0.026569036766887,0.0379903241992,0.01051143091172,0.029276618734002,0.0072700092568994,0.017905134707689,0.021814398467541,0.013215822167695,0.022272847592831,0.036574646830559,0.016215240582824,0.024254338815808,0.023976504802704,0.012666715309024,0.011351248249412,0.0096456818282604,0.019496385008097,0.020978841930628,0.010487047024071,0.0059030666016042,0.013625232502818,0.026862462982535,0.021735910326242,0.0215716175735,0.023046998307109,0.03337861597538,0.006418121047318,0.026510216295719,0.026349129155278,0.05413880944252,0.022940194234252,0.014285573735833,0.020815145224333,0.019694058224559,0.019553493708372,0.015694299712777,0.03149139508605,0.025368044152856,0.045306082814932,0.041529856622219,0.033900439739227,0.024073984473944,0.03750478848815,0.023157637566328,0.013463546521962,0.010255654342473,0.02042668685317,0.020940467715263,0.023013355210423,0.013707533478737,0.01521024107933,0.021413775160909,0.02200579456985,0.042674548923969,0.020893154665828,0.015662709251046,0.019984755665064,0.022077050060034,0.021065630018711,0.011373985558748,0.022185377776623,0.062472902238369,0.018187906593084,0.018543552607298,0.02047954685986,0.025750767439604,0.048983134329319,0.020584039390087,0.01622037217021,0.025453351438046,0.01508601475507,0.032515436410904,0.0090451678261161,0.019292708486319,0.021519713103771,0.014996562153101,0.011060788296163,0.028682501986623,0.011066053062677,0.034547790884972,0.015848375856876,0.020425532013178,0.010437538847327,0.036741018295288,0.035928390920162,0.022234756499529,0.019647113978863,0.017576945945621,0.018917463719845,0.0079519618302584,0.011872896924615,0.012776515446603,0.0077277095988393,0.020715981721878,0.025723615661263,0.026137873530388,0.020035985857248,0.031905587762594,0.024481769651175,0.023097397759557,0.0091596320271492,0.019420024007559,0.019959501922131,0.027634661644697,0.025194799527526,0.01130460947752,0.013861987739801,0.018248297274113,0.022444726899266,0.035305064171553,0.016666701063514,0.023971321061254,0.016435692086816,0.020770695060492,0.010845920071006,0.030977873131633,0.034543082118034,0.014856218360364,0.023894941434264,0.030604831874371,0.031375888735056,0.026417503133416,0.024148648604751,0.026212021708488,0.0099417781457305,0.014283389784396,0.035724468529224,0.020691530779004,0.022067334502935,0.0142502784729,0.026871368288994,0.03302413597703,0.020008713006973,0.0096913781017065,0.024813931435347,0.016304664313793,0.01296005398035,0.022434797137976,0.031400788575411,0.016680091619492,0.016595216467977,0.025043224915862,0.054556302726269,0.0092693977057934,0.022378165274858,0.012358068488538,0.030436774715781,0.030574100092053,0.021010337397456,0.034428708255291,0.01787531375885,0.020724918693304,0.026618691161275,0.022390175610781,0.024852998554707,0.021583989262581,0.016737148165703,0.017358323559165,0.020877558737993,0.021594112738967,0.014702005311847,0.022443924099207,0.017834205180407,0.015342816710472,0.011839410290122,0.021375268697739,0.0097711533308029,0.009396412409842,0.0068851034156978,0.0069702407345176,0.0081049362197518,0.018515279516578,0.026378888636827,0.018911022692919,0.01477556489408,0.0079408753663301,0.011272713541985,0.0069695287384093,0.016267893835902,0.025133857503533,0.021779432892799,0.01550011895597,0.0078687481582165,0.0083935726433992,0.013049868866801,0.020885605365038,0.010716016404331,0.024142198264599,0.015956532210112,0.023658681660891,0.018812485039234,0.0095930807292461,0.025151323527098,0.022109095007181,0.02640138566494,0.019202517345548,0.019307255744934,0.019907372072339,0.018606947734952,0.022560292854905,0.015828885138035,0.015134260058403,0.020168194547296,0.04422103613615,0.012993474490941,0.014374044723809,0.011430561542511,0.029006861150265,0.016213811933994,0.020114447921515,0.020431883633137,0.024612370878458,0.015521625056863,0.036983113735914,0.033079132437706,0.01298753451556,0.0089420136064291,0.03023886308074,0.028258513659239,0.017579667270184,0.024134032428265,0.01846150867641,0.017112016677856,0.028978675603867,0.014118809252977,0.0093895401805639,0.041067697107792,0.024678040295839,0.018578046932817,0.022215617820621,0.02238018065691,0.016043452546,0.0090773887932301,0.018859243020415,0.018375581130385,0.017846370115876,0.0053381947800517,0.0268266312778,0.030303634703159,0.016172777861357,0.011878803372383,0.019696988165379,0.024864189326763,0.021337645128369,0.021766770631075,0.022286390885711,0.043466098606586,0.032955471426249,0.021387841552496,0.010967907495797,0.031079031527042,0.012679513543844,0.022568050771952,0.0060983132570982,0.021838301792741,0.011730059981346,0.0077825104817748,0.0070396549999714,0.008026204071939,0.006666237488389,0.014465589076281,0.014072417281568,0.024414151906967,0.02320372313261,0.012344336137176,0.024356789886951,0.036936439573765,0.014321323484182,0.021498411893845,0.020001232624054,0.014148156158626,0.012351154349744,0.038911432027817,0.019196879118681,0.030241431668401,0.017756462097168,0.032830253243446,0.010239841416478,0.018743090331554,0.013852407224476,0.011108830571175,0.0206099152565,0.03492945805192,0.023370284587145,0.028182331472635,0.020133601501584,0.027413450181484,0.014080576598644,0.0073816375806928,0.034023694694042,0.023597162216902,0.033521302044392,0.024833586066961,0.020469767972827,0.026549801230431,0.011950610205531,0.019291061908007,0.0077913436107337,0.016701111570001,0.020856399089098,0.01248924061656,0.025213463231921,0.011616783216596,0.0040448615327477,0.021762702614069,0.024869777262211,0.040560647845268,0.035962373018265,0.019179333001375,0.033605124801397,0.030113028362393,0.015547398477793,0.02323111705482,0.016277374699712,0.023467678576708,0.014425572007895,0.013950698077679,0.0071996124461293,0.0045344545505941,0.0098950639367104,0.032649040222168,0.030117984861135,0.01616271212697,0.026294263079762,0.012250780127943,0.024094121530652,0.013712440617383,0.002523357514292,0.0079072760418057,0.010356402024627,0.011364955455065,0.0087308585643768,0.012467248365283,0.012396064586937,0.026617862284184,0.015045606531203,0.01058823056519,0.02425043284893,0.012573042884469,0.013106059283018,0.02583515830338,0.01703879982233,0.032642491161823,0.013310326263309,0.010981049388647,0.006410610396415,0.012355718761683,0.013138849288225,0.052945356816053,0.025746092200279,0.0078027383424342,0.028726879507303,0.011011129245162,0.011970922350883,0.019559152424335,0.0062546012923121,0.0088254399597645,0.0091465162113309,0.020295003429055,0.021127302199602,0.011146931909025,0.016821375116706,0.021147586405277,0.024008639156818,0.013173644430935,0.021669372916222,0.010612726211548,0.016438961029053,0.025721458718181,0.019608043134212,0.01750585436821,0.013674376532435,0.023990958929062,0.013532073237002,0.014586732722819,0.08015276491642,0.0614909902215,0.029017115011811,0.034291911870241,0.0066194478422403,0.030736573040485,0.033379063010216,0.022600777447224,0.024306837469339,0.050815291702747,0.066396936774254,0.027534181252122,0.016702765598893,0.044562265276909,0.024485696107149,0.024497531354427,0.016488220542669,0.020078184083104,0.021166551858187,0.026204593479633,0.034755252301693,0.023772273212671,0.041004035621881,0.038881257176399,0.01224772632122,0.025576300919056,0.018579859286547,0.028377313166857,0.069066911935806,0.022123724222183,0.025518763810396,0.10115459561348,0.040313888341188,0.034600928425789,0.05110302567482,0.049305215477943,0.049023404717445,0.089093275368214,0.019672885537148,0.048482816666365,0.039850082248449,0.062092289328575,0.035118997097015,0.061329241842031,0.040837831795216,0.13324844837189,0.039500955492258,0.049241181463003,0.086132615804672,0.075919464230537,0.04343306273222,0.046817928552628,0.056668270379305,0.085238501429558,0.065391309559345,0.049324601888657,0.034007798880339,0.066929273307323,0.013038298115134,0.025518573820591,0.011172331869602,0.022687613964081,0.0347084030509,0.035941496491432,0.070370003581047,0.088243737816811,0.055099137127399,0.042172305285931,0.039497695863247,0.013555187731981,0.041998721659184,0.079336285591125,0.03114602342248,0.042457573115826,0.084833741188049,0.092359356582165,0.036336958408356,0.028690820559859,0.011656017974019,0.017252719029784,0.027992356568575,0.12046460062265,0.084436610341072,0.060618296265602,0.059911631047726,0.028965236619115,0.016927978023887,0.020058309659362,0.018081417307258,0.024854969233274,0.017952665686607,0.066755473613739,0.023828726261854,0.041737072169781,0.038398608565331,0.035150401294231,0.046204973012209,0.064501024782658,0.016837244853377,0.014624964445829,0.018806133419275,0.019091194495559,0.026618305593729,0.01947009190917,0.030445674434304,0.015777382999659,0.01876331306994,0.05755627155304,0.031397856771946,0.037218671292067,0.026185741648078,0.025006534531713,0.010892294347286,0.0096910847350955,0.013438344933093,0.030496291816235,0.025884538888931,0.024225674569607,0.0093282964080572,0.0050906911492348,0.023682218044996,0.023512609302998,0.021779648959637,0.018238671123981,0.023030761629343,0.042485125362873,0.037699207663536,0.018714742735028,0.028029235079885,0.022403061389923,0.021307311952114,0.024930112063885,0.040136069059372,0.03197955712676,0.018993236124516,0.01915755495429,0.01645939424634,0.0096496911719441,0.025255180895329,0.021714892238379,0.073966853320599,0.042133942246437,0.040732115507126,0.015274977311492,0.019262814894319,0.020148271694779,0.13414445519447,0.032228052616119,0.033841159194708,0.021148554980755,0.034478046000004,0.035528231412172,0.010959992185235,0.068259492516518,0.026775347068906,0.045093189924955,0.014390651136637,0.039018623530865,0.032580878585577,0.02673251926899,0.056415803730488,0.023943800479174,0.01094532944262,0.025992184877396,0.024130918085575,0.050635982304811,0.0079635139554739,0.01047371327877,0.0076620732434094,0.027831565588713,0.012344727292657,0.020188296213746,0.029624007642269,0.026373997330666,0.02813208848238,0.016151513904333,0.012040895409882,0.022041449323297,0.0069032330065966,0.011743520386517,0.03549038246274,0.016174670308828,0.099128529429436,0.035960387438536,0.024565359577537,0.085852570831776,0.092128850519657,0.060270451009274,0.017114967107773,0.034646637737751,0.022084029391408,0.067769691348076,0.014502567239106,0.019790451973677,0.018462959676981,0.01815983466804,0.029679713770747,0.062245577573776,0.021337702870369,0.019187983125448,0.023943088948727,0.02164676040411,0.025492595508695,0.023042988032103,0.02855128608644,0.030950035899878,0.023112002760172,0.014693478122354,0.012193167582154,0.0083827245980501,0.012357698753476,0.013832293450832,0.014534141868353,0.027633935213089,0.023253530263901,0.020723402500153,0.032195307314396,0.035302463918924,0.0099070705473423,0.050133287906647,0.021936904639006,0.037299808114767,0.062182549387217,0.019740775227547,0.025493048131466,0.038170617073774,0.019771188497543,0.034830458462238,0.02632057107985,0.021500881761312,0.016142908483744,0.026676261797547,0.020313723012805,0.029121205210686,0.018594197928905,0.04842696711421,0.013022746890783,0.03469705209136,0.031942337751389,0.026911996304989,0.02143638767302,0.02813121676445,0.014798302203417,0.018933936953545,0.052226357161999,0.051762841641903,0.050323687493801,0.018894013017416,0.030627924948931,0.016955133527517,0.015786666423082,0.021403696388006,0.015389981679618,0.016414767131209,0.078021258115768,0.016732558608055,0.022552981972694,0.021385420113802,0.030171826481819,0.0088629461824894,0.03476271033287,0.017446357756853,0.014807287603617,0.012170363217592,0.012853554449975,0.03337524458766,0.027898371219635,0.013604125007987,0.018440265208483,0.022859616205096,0.027107762172818,0.031362991780043,0.031444657593966,0.011323183774948,0.0073529160581529,0.021976035088301,0.04085411503911,0.054810911417007,0.026437263935804,0.026567852124572,0.042078770697117,0.036942504346371,0.082606941461563,0.0098420828580856,0.028124902397394,0.030373428016901,0.048061732202768,0.036169357597828,0.02293810620904,0.011552005074918,0.039773296564817,0.01069993712008,0.0099264029413462,0.030531141906977,0.042998339980841,0.11680564284325,0.065218240022659,0.056097969412804,0.048074096441269,0.040121294558048,0.047275010496378,0.034132562577724,0.02202420309186,0.014921876601875,0.021980613470078,0.014490799978375,0.023590445518494,0.0098150139674544,0.020670861005783,0.019599346444011,0.014496404677629,0.010476009920239,0.0065448777750134,0.014460024423897,0.0061299363151193,0.0053044511005282,0.011258604936302,0.0079927323386073,0.0134167522192,0.012991448864341,0.012458870187402,0.026441505178809,0.017328981310129,0.017225440591574,0.013102935627103,0.010192951187491,0.0083296624943614,0.015708344057202,0.023189684376121,0.015578281134367,0.022930856794119,0.037528466433287,0.024169879034162,0.011648051440716,0.013758637942374,0.0087727326899767,0.018200850114226,0.017162805423141,0.013407378457487,0.023473035544157,0.011184994131327,0.016495913267136,0.012334901839495,0.018251404166222,0.018294759094715,0.00726422900334,0.011051285080612,0.014927433803678,0.009795930236578,0.0089010996744037,0.01011819858104,0.017086710780859,0.011656150221825,0.008630184456706,0.010429144836962,0.013608641922474,0.025396984070539,0.014879780821502,0.0094556827098131,0.014290066435933,0.013673833571374,0.016475677490234,0.014193788170815,0.026356719434261,0.01896969974041,0.026370894163847,0.021008964627981,0.021658545359969,0.01640634983778,0.01254126150161,0.0094894375652075,0.015615526586771,0.015014079399407,0.023502845317125,0.0084859598428011,0.013592293485999,0.011413940228522,0.016546133905649,0.014736066572368,0.010505523532629,0.021961238235235,0.016397232189775,0.013517041690648,0.0098030492663383,0.0050131166353822,0.0057994294911623,0.010688685812056,0.01314608938992,0.0050594322383404,0.03229958191514,0.025672510266304,0.0085320882499218,0.021633896976709,0.0061160875484347,0.02056653238833,0.030667901039124,0.028827903792262,0.024906419217587,0.0096417712047696,0.016588186845183,0.013001173734665,0.01363021787256,0.020168909803033,0.014569102786481,0.013674415647984,0.0084869097918272,0.0071029672399163,0.012679914012551,0.011218152940273,0.0091719953343272,0.017351776361465,0.009507735259831,0.013215817511082,0.01459298748523,0.029026318341494,0.0094002047553658,0.011263349093497,0.01174945756793,0.025500431656837,0.012599177658558,0.015540022403002,0.011843523010612,0.012702081352472,0.013248302973807,0.015181139111519,0.0077206427231431,0.017758095636964,0.012394588440657,0.0084403976798058,0.023304238915443,0.009965636767447,0.0045256903395057,0.0088449567556381,0.015835054218769,0.018479153513908,0.021473657339811,0.010494760237634,0.0058051696978509,0.0090376101434231,0.012951866723597,0.0058844899758697,0.0099048148840666,0.022679956629872,0.039789609611034,0.01460581459105,0.0085236011072993,0.012567046098411,0.017861122265458,0.0098326858133078,0.020779382437468,0.020937852561474,0.01405081525445,0.02395891584456,0.036172669380903,0.023279819637537,0.042829863727093,0.020579319447279,0.023368358612061,0.032792970538139,0.021117355674505,0.014968898147345,0.042236052453518,0.017973817884922,0.042787879705429,0.013276979327202,0.029032118618488,0.028388662263751,0.01583050750196,0.0510563403368,0.014841632917523,0.02504032291472,0.021928582340479,0.012277241796255,0.02167647331953,0.020582284778357,0.024720469489694,0.021663885563612,0.010793099179864,0.011557380668819,0.0079191783443093,0.02257483266294,0.016720183193684,0.0096418224275112,0.01032326836139,0.021424746140838,0.018319191411138,0.0035470633301884,0.0078348247334361,0.022122792899609,0.013134345412254,0.12301119416952,0.025359930470586,0.017454318702221,0.010282400995493,0.0093806311488152,0.0072072986513376,0.0044781789183617,0.012756076641381,0.0036021217238158,0.013279782608151,0.017000190913677,0.01842655800283,0.014255210757256,0.036573655903339,0.020704347640276,0.038519360125065,0.018100744113326,0.011339489370584,0.0082518355920911,0.0065175127238035,0.012967596761882,0.020407112315297,0.01596393622458,0.01165458932519,0.011291566304862,0.017264790832996,0.030155539512634,0.01605655439198,0.013629037886858,0.030007258057594,0.014088166877627,0.0079812062904239,0.026952549815178,0.015276632271707,0.0070854490622878,0.065162695944309,0.023191835731268,0.018576892092824,0.017578240483999,0.053424261510372,0.016800284385681,0.0079503236338496,0.034560356289148,0.020116895437241,0.016928568482399,0.019460178911686,0.01624695584178,0.012607741169631,0.013103337958455,0.0096496026962996,0.013753687031567,0.019342603161931,0.030305685475469,0.0091761406511068,0.01457966119051,0.005011048167944,0.018738573417068,0.029501250013709,0.033412076532841,0.01794158667326,0.021874140948057,0.0097907753661275,0.033635459840298,0.037166438996792,0.04374024271965,0.038684457540512,0.015481790527701,0.022429320961237,0.01840378716588,0.028320822864771,0.040094014257193,0.013477247208357,0.010405853390694,0.018669191747904,0.024578113108873,0.024334248155355,0.011918839067221,0.026677936315536,0.026188829913735,0.032808713614941,0.014809073880315,0.01243890915066,0.017555195838213,0.019802857190371,0.030589366331697,0.015135574154556,0.010593051090837,0.010365971364081,0.0068553299643099,0.014185996726155,0.0096608251333237,0.028852436691523,0.027089850977063,0.027691964060068,0.028514174744487,0.027259109541774,0.014215970411897,0.021918209269643,0.0076890983618796,0.019385430961847,0.029978822916746,0.049142997711897,0.020265009254217,0.018286108970642,0.04124591499567,0.027275145053864,0.020724274218082,0.022663034498692,0.008831275627017,0.020444307476282,0.032606080174446,0.012609176337719,0.014758750796318,0.041570492088795,0.020787239074707,0.02196117118001,0.02505849301815,0.011182873509824,0.022856783121824,0.029844908043742,0.035513591021299,0.018981551751494,0.040212862193584,0.025402430444956,0.038713932037354,0.021679133176804,0.01700009778142,0.025779966264963,0.063860334455967,0.050163961946964,0.03065319545567,0.035243447870016,0.034690223634243,0.022602420300245,0.051672279834747,0.035759564489126,0.01015199907124,0.012686489149928,0.02107584849,0.028737280517817,0.029638949781656,0.011371713131666,0.016663338989019,0.033485040068626,0.012397066690028,0.020733749493957,0.010637652128935,0.02525014989078,0.028991004452109,0.024021180346608,0.020346378907561,0.0076861185953021,0.021274460479617,0.018715351819992,0.014013295993209,0.018458463251591,0.022929916158319,0.019090689718723,0.016261447221041,0.012296067550778,0.040292039513588,0.031348578631878,0.010567987337708,0.0074384734034538,0.014914861880243,0.015072274953127,0.0083548314869404,0.016133476048708,0.022282879799604,0.0049506593495607,0.0090809967368841,0.0076998770236969,0.011223897337914,0.025779977440834,0.015274085104465,0.021701410412788,0.020401239395142,0.0057408958673477,0.032184984534979,0.015896806493402,0.011573343537748,0.029771562665701,0.0093806367367506,0.015811108052731,0.020490996539593,0.012463668361306,0.026934614405036,0.028390422463417,0.01328332349658,0.028872769325972,0.014336659573019,0.026876226067543,0.050571478903294,0.056058060377836,0.014622544869781,0.014885055832565,0.024027843028307,0.022191789001226,0.041037611663342,0.023896362632513,0.016478890553117,0.016946449875832,0.0075571434572339,0.020050343126059,0.021190132945776,0.012862956151366,0.012371410615742,0.01196335721761,0.010847027413547,0.0078181382268667,0.009172361344099,0.010620513930917,0.017482828348875,0.0088471844792366,0.020572923123837,0.018483322113752,0.018689883872867,0.013845399022102,0.011846393346786,0.017147652804852,0.014436338096857,0.020092021673918,0.011546619236469,0.010674587450922,0.012649489566684,0.022761102765799,0.033354077488184,0.015011442825198,0.010764096863568,0.012507227249444,0.014590598642826,0.019828295335174,0.0095163201913238,0.013207968324423,0.0088137462735176,0.015918929129839,0.010001186281443,0.015943843871355,0.020549200475216,0.01044612005353,0.0060584582388401,0.0094033377245069,0.013914465904236,0.011870641261339,0.0069144405424595,0.0046996185556054,0.0091075524687767,0.0040058325976133,0.0058231921866536,0.013803320005536,0.0053700711578131,0.012226705439389,0.02362528629601,0.013796465471387,0.011104289442301,0.018134506419301,0.0026546865701675,0.0088449530303478,0.014804325997829,0.011305053718388,0.0076172733679414,0.011546059511602,0.0096145607531071,0.010926321148872,0.014122331514955,0.009595463052392,0.0068412404507399,0.0063629662618041,0.010442091152072,0.013295514509082,0.017174502834678,0.011364344507456,0.015092162415385,0.01159998215735,0.018550202250481,0.01724486425519,0.020295314490795,0.036345392465591,0.01239837706089,0.018189582973719,0.011918282136321,0.011819114908576,0.0071996059268713,0.012224925681949,0.025744300335646,0.0083791492506862,0.0099867451936007,0.015936642885208,0.011050762608647,0.0086783561855555,0.018513524904847,0.016581011936069,0.013133326545358,0.0081262299790978,0.019450198858976,0.024712607264519,0.019142350181937,0.0068136807531118,0.018376896157861,0.027867188677192,0.017557198181748,0.017191510647535,0.014165699481964,0.019571021199226,0.013397488743067,0.0099364100024104,0.0078705782070756,0.011235620826483,0.022886240854859,0.0095555875450373,0.006921311840415,0.025570273399353,0.014307618141174,0.016451543197036,0.010769119486213,0.014785076491535,0.0084701385349035,0.016885761171579,0.010969995521009,0.021618068218231,0.017564108595252,0.010480768978596,0.023075485602021,0.025698635727167,0.018547488376498,0.016773732379079,0.022677715867758,0.023191951215267,0.011348984204233,0.0094849187880754,0.014961568638682,0.028111431747675,0.032333802431822,0.025887105613947,0.0094191636890173,0.0095429830253124,0.0080384705215693,0.013161306269467,0.013360765762627,0.016665706411004,0.010749267414212,0.040009148418903,0.020628895610571,0.036634165793657,0.024116141721606,0.025752956047654,0.035404521971941,0.031294148415327,0.017483526840806,0.010654285550117,0.01622343249619,0.013986984267831,0.014588509686291,0.006949417758733,0.012405941262841,0.034217305481434,0.024808969348669,0.012757483869791,0.01079213898629,0.019337140023708,0.025308648124337,0.024151083081961,0.016820220276713,0.011498160660267,0.023103352636099,0.028696049004793,0.036029521375895,0.030240722000599,0.024357009679079,0.040627133101225,0.034805953502655,0.020579241216183,0.034229293465614,0.087318755686283,0.026067795231938,0.028459321707487,0.030910953879356,0.029200293123722,0.044390417635441,0.038826674222946,0.02263180911541,0.017446722835302,0.018127400428057,0.010891448706388,0.011303817853332,0.021215848624706,0.012049490585923,0.013670274987817,0.014238341711462,0.025187777355313,0.023504147306085,0.021795928478241,0.017652496695518,0.035649485886097,0.023437552154064,0.025273241102695,0.030440174043179,0.021334139630198,0.020549580454826,0.013177786953747,0.01528250426054,0.017045497894287,0.022631527855992,0.028369903564453,0.011619552969933,0.026300003752112,0.072366505861282,0.019551666453481,0.036047272384167,0.024977454915643,0.02711559087038,0.007372931111604,0.016152381896973,0.03124195151031,0.02485878393054,0.010108154267073,0.013907240703702,0.024422282353044,0.018446104601026,0.021496534347534,0.014282604679465,0.023971972987056,0.013185252435505,0.0042850407771766,0.010490784421563,0.028457576408982,0.025595696642995,0.034709975123405,0.01994601637125,0.016914891079068,0.024047428742051,0.033624421805143,0.021030638366938,0.0068423035554588,0.0071830316446722,0.019390223547816,0.017725553363562,0.012661281973124,0.019268685951829,0.017929526045918,0.013640952296555,0.02219869941473,0.017801532521844,0.020241033285856,0.01865990459919,0.0098615810275078,0.010105576366186,0.028531536459923,0.014839617535472,0.010899180546403,0.025422796607018,0.014461265876889,0.0045881350524724,0.010532885789871,0.041177958250046,0.015865543857217,0.01916665956378,0.028115425258875,0.032563507556915,0.028198152780533,0.024173580110073,0.046094112098217,0.01556396484375,0.035397708415985,0.021308321505785,0.011575679294765,0.037371054291725,0.06914085149765,0.026475735008717,0.046634793281555,0.056658770889044,0.050434462726116,0.041987955570221,0.053718358278275,0.032348643988371,0.041543409228325,0.028799094259739,0.029738260433078,0.041681572794914,0.034634359180927,0.044840686023235,0.046661362051964,0.020953014492989,0.039456754922867,0.053261570632458,0.037486359477043,0.060496270656586,0.062583595514297,0.074531570076942,0.040763832628727,0.034153483808041,0.024397535249591,0.041863299906254,0.044264905154705,0.024891283363104,0.042780198156834,0.082157000899315,0.096972033381462,0.045488461852074,0.072587363421917,0.11916199326515,0.11273738741875,0.12441408634186,0.13931968808174,0.15271756052971,0.11406429111958,0.12334198504686,0.071213364601135,0.093620143830776,0.034015312790871,0.029731305316091,0.085959747433662,0.03118889965117,0.080042034387589,0.030495069921017,0.070886015892029,0.093537978827953,0.096895307302475,0.086870960891247,0.099466383457184,0.095072016119957,0.090454638004303,0.11954618990421,0.070888996124268,0.086950801312923,0.11079761385918,0.03728673607111,0.026416353881359,0.031657516956329,0.039893575012684,0.059074673801661,0.028581067919731,0.081420324742794,0.084036111831665,0.041566453874111,0.041222289204597,0.046979419887066,0.022303055971861,0.031012862920761,0.022954862564802,0.051516953855753,0.057808436453342,0.040324807167053,0.04335979372263,0.016847338527441,0.047306917607784,0.026971785351634,0.044683299958706,0.074364267289639,0.077249839901924,0.043529063463211,0.025977686047554,0.018985977396369,0.064934760332108,0.073361843824387,0.072752006351948,0.075838677585125,0.077066794037819,0.03174465149641,0.02352549135685,0.03674129396677,0.020027089864016,0.035578221082687,0.028597727417946,0.013176772743464,0.013615815900266,0.014838906005025,0.029965590685606,0.00928686093539,0.021482165902853,0.010826733894646,0.014566276222467,0.018108516931534,0.023235255852342,0.022346623241901,0.019654015079141,0.017898604273796,0.013172991573811,0.047827232629061,0.034623749554157,0.031203627586365,0.030029531568289,0.01699136570096,0.019775778055191,0.015301190316677,0.03227736055851,0.022986177355051,0.013722790405154,0.016705079004169,0.033301260322332,0.010595769621432,0.010745713487267,0.011670083738863,0.0389424264431,0.015504818409681,0.020780272781849,0.035503305494785,0.022150967270136,0.037607129663229,0.017274705693126,0.026923071593046,0.017911998555064,0.021955627948046,0.0098879504948854,0.034699387848377,0.013347563333809,0.021549232304096,0.022356770932674,0.020415879786015,0.015109182335436,0.013898869976401,0.026314860209823,0.0076263747178018,0.017004914581776,0.025163784623146,0.012804180383682,0.011492191813886,0.0034907455556095,0.020084746181965,0.021403428167105,0.0074622025713325,0.017178166657686,0.024931197986007,0.018223736435175,0.012844632379711,0.015277309343219,0.0085053201764822,0.0095340069383383,0.019741825759411,0.0068739783018827,0.010036773048341,0.021074678748846,0.02217061072588,0.035754784941673,0.031178239732981,0.022090416401625,0.019432356581092,0.018201861530542,0.023508546873927,0.0065556117333472,0.025495626032352,0.026104023680091,0.028277523815632,0.01465817913413,0.01312913838774,0.011558584868908,0.013912510126829,0.014614461921155,0.014467024244368,0.016954015940428,0.016475409269333,0.025595892220736,0.026574490591884,0.0064483294263482,0.017405584454536,0.017833633348346,0.025016820058227,0.027709655463696,0.013899368233979,0.036811109632254,0.011709060519934,0.036746326833963,0.01998633518815,0.0080990251153708,0.0047633210197091,0.037222385406494,0.032411225140095,0.026606578379869,0.083030521869659,0.016878861933947,0.022128952667117,0.021658701822162,0.013667827472091,0.011641331017017,0.016675082966685,0.020354369655252,0.017522547394037,0.012321019545197,0.057198639959097,0.038173869252205,0.019462956115603,0.022071940824389,0.024284917861223,0.034484423696995,0.044366668909788,0.028401251882315,0.018118944019079,0.01079526823014,0.024613721296191,0.027754252776504,0.030440449714661,0.048531785607338,0.022339388728142,0.020168870687485,0.027063693851233,0.012224683538079,0.01702431589365,0.021485444158316,0.035424321889877,0.090453758835793,0.027218163013458,0.016327435150743,0.014436819590628,0.034092403948307,0.064527451992035,0.027369718998671,0.019269187003374,0.0094374362379313,0.030706288293004,0.012102087959647,0.018960881978273,0.014927506446838,0.023215087130666,0.020525684580207,0.028887026011944,0.013600489124656,0.032159134745598,0.033972844481468,0.045309618115425,0.041714623570442,0.017425751313567,0.015292271971703,0.0038525592535734,0.043309800326824,0.014533145353198,0.023202395066619,0.059175662696362,0.023518154397607,0.069180741906166,0.017906928434968,0.029163680970669,0.13538041710854,0.051448106765747,0.017218712717295,0.01462921500206,0.037715137004852,0.033666841685772,0.018347892910242,0.016264818608761,0.023239254951477,0.056627705693245,0.023685917258263,0.018596397712827,0.10644929111004,0.071326911449432,0.013825014233589,0.013348556123674,0.015350128524005,0.028750108554959,0.024736009538174,0.0042622033506632,0.011141764000058,0.0099228732287884,0.018168857321143,0.014954522252083,0.017020598053932,0.010733305476606,0.014277715235949,0.026087198406458,0.014915809966624,0.022381657734513,0.0088999457657337,0.0079021789133549,0.011892643757164,0.067400239408016,0.010307130403817,0.012146064080298,0.02166392840445,0.016464428976178,0.019936718046665,0.041771590709686,0.017736764624715,0.011558569967747,0.0091481180861592,0.0097840633243322,0.018082881346345,0.01477029453963,0.018942002207041,0.028031438589096,0.031309068202972,0.019475040957332,0.018366010859609,0.012980586849153,0.025069653987885,0.024619549512863,0.022189868614078,0.022389177232981,0.022568088024855,0.014449466951191,0.026570230722427,0.014934874139726,0.0093893595039845,0.016966577619314,0.015636090189219,0.030912648886442,0.011595563031733,0.019210739061236,0.01223046798259,0.031412377953529,0.032468911260366,0.021416762843728,0.015278737992048,0.03013058938086,0.0089456140995026,0.011771273799241,0.018019208684564,0.023129630833864,0.014701688662171,0.014562791213393,0.025793232023716,0.027084829285741,0.025795061141253,0.022757926955819,0.026610808447003,0.017589647322893,0.019877344369888,0.014499302953482,0.0093719651922584,0.030045077204704,0.015705512836576,0.016772815957665,0.022445142269135,0.025763953104615,0.027984796091914,0.030906066298485,0.024311728775501,0.012254090048373,0.029700154438615,0.023079458624125,0.011808272451162,0.013747313059866,0.013857557438314,0.016457758843899,0.019848266616464,0.012459642253816,0.012939603999257,0.01184905692935,0.056006368249655,0.005818267352879,0.022286009043455,0.011773366481066,0.012955501675606,0.013978325761855,0.046424336731434,0.029523897916079,0.032298348844051,0.031574107706547,0.013248017057776,0.02238598279655,0.023203682154417,0.016719115898013,0.026441723108292,0.032385960221291,0.017623474821448,0.0098555348813534,0.014196175150573,0.012489773333073,0.010029158554971,0.015752449631691,0.032092250883579,0.017537515610456,0.015604743734002,0.0203394331038,0.015210067853332,0.020474642515182,0.008735254406929,0.02611268684268,0.02081691659987,0.010353851132095,0.0055723586119711,0.004503317642957,0.013567297719419,0.018117124214768,0.016465317457914,0.018524393439293,0.026278559118509,0.028810042887926,0.0093321027234197,0.024278581142426,0.028956791386008,0.024733876809478,0.014983703382313,0.018333025276661,0.018891509622335,0.014582669362426,0.0092693716287613,0.011545077897608,0.02391130849719,0.0091467425227165,0.020337346941233,0.030579097568989,0.0083314962685108,0.029281606897712,0.035458095371723,0.028984703123569,0.075960949063301,0.028069788590074,0.023656912147999,0.026647433638573,0.030059397220612,0.011799417436123,0.015351834706962,0.035965260118246,0.02567364089191,0.023552674800158,0.021362448111176,0.016274688765407,0.021197596564889,0.015120577067137,0.026630617678165,0.057360481470823,0.021292373538017,0.040206581354141,0.0064878389239311,0.018168546259403,0.01341188326478,0.019691752269864,0.012545548379421,0.012109249830246,0.020418088883162,0.095679074525833,0.051121108233929,0.04714597016573,0.048780038952827,0.016871839761734,0.048984427005053,0.023418959230185,0.01145576685667,0.0068283234722912,0.0052087623625994,0.0093582700937986,0.0089727584272623,0.021021144464612,0.013754376210272,0.02611280977726,0.0089878402650356,0.0084800720214844,0.013949275016785,0.0095336399972439,0.012804528698325,0.0073970621451735,0.01786620542407,0.011497352272272,0.022368252277374,0.019380558282137,0.019389644265175,0.013132199645042,0.011723175644875,0.022220801562071,0.019636686891317,0.0093150045722723,0.010657327249646,0.013594087213278,0.01026326790452,0.026031346991658,0.02011901512742,0.0069573405198753,0.01182010397315,0.010294201783836,0.0086707668378949,0.0058805355802178,0.013124380260706,0.0064555676653981,0.019513223320246,0.0078734615817666,0.018133778125048,0.0087002534419298,0.029143486171961,0.014507451094687,0.012545351870358,0.015887055546045,0.030526451766491,0.020474290475249,0.018713355064392,0.023674994707108,0.024907201528549,0.029340531677008,0.030185448005795,0.015192999504507,0.022559102624655,0.031272295862436,0.020092345774174,0.021824315190315,0.02638329192996,0.015947449952364,0.010167066939175,0.014873230829835,0.027207566425204,0.012073624879122,0.039665244519711,0.016591859981418,0.045890890061855,0.044854607433081,0.022699255496264,0.020647721365094,0.023083116859198,0.010678431019187,0.02506784722209,0.027108509093523,0.022809144109488,0.013596376404166,0.018905844539404,0.016026137396693,0.018139831721783,0.027487065643072,0.017578225582838,0.028101723641157,0.017172701656818,0.011740770190954,0.012821758165956,0.022528026252985,0.014331723563373,0.012441277503967,0.01019839104265,0.019324814900756,0.020379342138767,0.020663684234023,0.031284209340811,0.038211546838284,0.022603625431657,0.020574375987053,0.01251482591033,0.016744885593653,0.02106498926878,0.016224823892117,0.020493727177382,0.04542850703001,0.050081141293049,0.025662422180176,0.031147453933954,0.013490624725819,0.017169140279293,0.020860334858298,0.026165755465627,0.017224814742804,0.037487924098969,0.014036252163351,0.025939909741282,0.0368577465415,0.073894344270229,0.033194843679667,0.01601586304605,0.014041319489479,0.011396068148315,0.04450711607933,0.016878267750144,0.041408829391003,0.046956080943346,0.095651000738144,0.017971495166421,0.021921776235104,0.019984524697065,0.011437796056271,0.021493427455425,0.028149206191301,0.012592609971762,0.0090962406247854,0.015025165863335,0.020249627530575,0.026536716148257,0.042592480778694,0.037519842386246,0.023730780929327,0.039638683199883,0.016594231128693,0.020176181569695,0.030287954956293,0.027535304427147,0.077416159212589,0.032833144068718,0.030162889510393,0.035161361098289,0.02824323810637,0.026581231504679,0.020652342587709,0.010784383863211,0.015312540344894,0.014292791485786,0.049040596932173,0.089437708258629,0.039840444922447,0.064897537231445,0.042548313736916,0.027932863682508,0.060583643615246,0.017464965581894,0.014923322945833,0.010451689362526,0.028783202171326,0.040827371180058,0.023609068244696,0.015320134349167,0.035277474671602,0.024754449725151,0.010963957756758,0.015499037690461,0.045931808650494,0.054519593715668,0.050085056573153,0.038082271814346,0.022224674001336,0.14413639903069,0.063551127910614,0.040147230029106,0.052259162068367,0.030356971547008,0.061034716665745,0.013691428117454,0.02785786613822,0.031354695558548,0.039664253592491,0.017436046153307,0.020720759406686,0.027687983587384,0.019329026341438,0.01623141951859,0.019999220967293,0.016823228448629,0.036402877420187,0.015114907175303,0.043347857892513,0.13777603209019,0.089050278067589,0.029899559915066,0.032770276069641,0.047996714711189,0.091075778007507,0.072445198893547,0.075003400444984,0.11160046607256,0.19286277890205,0.083107359707355,0.13453994691372,0.053164761513472,0.1143701672554,0.062491819262505,0.087508738040924,0.11620818823576,0.14071238040924,0.17028433084488,0.052290122956038,0.019919482991099,0.025834575295448,0.024801783263683,0.0097261453047395,0.013222073204815,0.031402725726366,0.078012406826019,0.032297685742378,0.010340270586312,0.022910993546247,0.030726958066225,0.039629012346268,0.064262464642525,0.059669628739357,0.10638362914324,0.058992780745029,0.020267490297556,0.036866459995508,0.039967738091946,0.16075336933136,0.11438699811697,0.072032868862152,0.068663895130157,0.17059354484081,0.027845341712236,0.017720626667142,0.020936755463481,0.013169467449188,0.05789952725172,0.22537823021412,0.074702583253384,0.042714979499578,0.024636907503009,0.008876827545464,0.047386772930622,0.012188759632409,0.0066760079935193,0.023416519165039,0.018076412379742,0.01715824753046,0.051296804100275,0.020146388560534,0.024030927568674,0.019851382821798,0.023665899410844,0.013848768547177,0.036186296492815,0.067387126386166,0.022605340927839,0.039393916726112,0.036769486963749,0.0086681423708797,0.03082612901926,0.022222708910704,0.034305296838284,0.081704877316952,0.069169819355011,0.032542310655117,0.021752195432782,0.059430681169033,0.039673000574112,0.010119661688805,0.035251811146736,0.075120359659195,0.019489491358399,0.029656238853931,0.030880948528647,0.020617907866836,0.017458518967032,0.029513340443373,0.069533981382847,0.023922050371766,0.013994991779327,0.018684724345803,0.036919850856066,0.032896157354116,0.032066583633423,0.036065310239792,0.043806955218315,0.016509033739567,0.041591629385948,0.016043609008193,0.0059757949784398,0.013558286242187,0.021054955199361,0.057702466845512,0.013562947511673,0.039752785116434,0.038137286901474,0.0092198997735977,0.030363934114575,0.02405359223485,0.030528685078025,0.020198242738843,0.029778607189655,0.049364775419235,0.027142081409693,0.053190395236015,0.022123545408249,0.021227080374956,0.040800288319588,0.048717841506004,0.019142791628838,0.02389370650053,0.032362900674343,0.018243001773953,0.016775473952293,0.050860118120909,0.02680909447372,0.031186118721962,0.0082035912200809,0.028893198817968,0.028923062607646,0.014910850673914,0.039716552942991,0.046145770698786,0.032110042870045,0.010662622749805,0.026917213574052,0.028323788195848,0.019993312656879,0.012631400488317,0.017416082322598,0.015600742772222,0.079270720481873,0.066781066358089,0.11340926587582,0.068278074264526,0.040351737290621,0.05368334800005,0.025041887536645,0.012420224025846,0.022553894668818,0.026692885905504,0.017447406426072,0.015891896560788,0.016418650746346,0.014351811259985,0.010659489780664,0.017585512250662,0.012642904184759,0.015708956867456,0.017492562532425,0.0082172024995089,0.012595639564097,0.015947973355651,0.016568204388022,0.01112705655396,0.017892934381962,0.011674057692289,0.013645900413394,0.03132288902998,0.025403199717402,0.011453494429588,0.015297833830118,0.029881332069635,0.012942009605467,0.021140286698937,0.017313625663519,0.012528467923403,0.014986049383879,0.019254315644503,0.012558118440211,0.015995942056179,0.036655507981777,0.043154936283827,0.020148914307356,0.0081668980419636,0.021456155925989,0.016746064648032,0.0042608203366399,0.0075964508578181,0.0072620417922735,0.015794532373548,0.0087491478770971,0.015527985990047,0.0074990750290453,0.0046272138133645,0.0095703722909093,0.015410792082548,0.011056365445256,0.0080168675631285,0.0078630512580276,0.013154574669898,0.0079789021983743,0.026640150696039,0.016272559762001,0.02805694565177,0.021544324234128,0.025003466755152,0.022082321345806,0.010165167041123,0.010781100019813,0.019015837460756,0.0063186762854457,0.021251294761896,0.026462888345122,0.017816249281168,0.0083014266565442,0.0094237430021167,0.018128680065274,0.013340531848371,0.0090333428233862,0.012761267833412,0.0063108140602708,0.0088625214993954,0.012984580360353,0.0073562543839216,0.015126744285226,0.016177413985133,0.0085052205249667,0.0085837608203292,0.0083760274574161,0.011663018725812,0.0040683289989829,0.011139936745167,0.012324148789048,0.015658892691135,0.019451599568129,0.02301887050271,0.024674724787474,0.021761205047369,0.020687697455287,0.025051299482584,0.021197210997343,0.013527407310903,0.03086381778121,0.018909452483058,0.017366174608469,0.019177621230483,0.0083780307322741,0.019563319161534,0.0090875960886478,0.016906730830669,0.011187113821507,0.016463004052639,0.0078864451497793,0.011077988892794,0.018545441329479,0.023210620507598,0.018942199647427,0.018635686486959,0.01033295225352,0.012570833787322,0.018231831490993,0.0079179983586073,0.021783325821161,0.042865924537182,0.011000283993781,0.0070525691844523,0.0091503653675318,0.015294151380658,0.013988615013659,0.011448773555458,0.015439416281879,0.012901814654469,0.017138883471489,0.044949159026146,0.0084780044853687,0.014619522728026,0.013079300522804,0.0070975427515805,0.023244615644217,0.014728404581547,0.015485471114516,0.016501156613231,0.0097446255385876,0.010338088497519,0.0087443441152573,0.011352969333529,0.014156833291054,0.01859431900084,0.0089651942253113,0.0060196118429303,0.0039205513894558,0.0095359198749065,0.019181495532393,0.006673876196146,0.019461577758193,0.012694009579718,0.017157023772597,0.012602191418409,0.021305656060576,0.013641659170389,0.012975139543414,0.018735110759735,0.02394344471395,0.019717115908861,0.011250264942646,0.013015627861023,0.017930686473846,0.02754626609385,0.017340248450637,0.0062841800972819,0.0092363702133298,0.013606918044388,0.0072156968526542,0.013654829934239,0.007335580419749,0.013156397268176,0.017573049291968,0.0161302536726,0.019658822566271,0.01326313521713,0.016605729237199,0.025254931300879,0.01278785802424,0.023761097341776,0.0080404384061694,0.007063286844641,0.0048257429152727,0.014183412306011,0.017204526811838,0.01063839904964,0.0049477592110634,0.012172546237707,0.010470528155565,0.0091718453913927,0.015310446731746,0.0067080263979733,0.013981047086418,0.011114105582237,0.0083261728286743,0.013082018122077,0.009977575391531,0.012973850592971,0.011642683297396,0.012845137156546,0.013584684580564,0.01967316120863,0.020445186644793,0.016126384958625,0.01127789914608,0.008243840187788,0.016276590526104,0.0083580510690808,0.014341987669468,0.013625482097268,0.0092669585719705,0.0080641973763704,0.014675150625408,0.010550819337368,0.011372284963727,0.015496214851737,0.010522291995585,0.026628538966179,0.024707477539778,0.016665497794747,0.014845490455627,0.02140680514276,0.019502487033606,0.02214178442955,0.0099371336400509,0.015071612782776,0.01391672808677,0.017291167750955,0.0050384593196213,0.019984479993582,0.018424313515425,0.027712596580386,0.010575910098851,0.014707206748426,0.0099713802337646,0.011586202308536,0.024818047881126,0.01668831333518,0.014377142302692,0.022557482123375,0.015450619161129,0.015744024887681,0.22238633036613,0.027409359812737,0.014416923746467,0.048025734722614,0.016458470374346,0.028719462454319,0.012093359604478,0.0086447792127728,0.01301228068769,0.017463268712163,0.019820019602776,0.021175768226385,0.042053822427988,0.030888646841049,0.02493336610496,0.043663490563631,0.031058995053172,0.0051187379285693,0.013663939200342,0.024262081831694,0.011428445577621,0.043776728212833,0.033127374947071,0.0585354603827,0.03683703020215,0.055655967444181,0.027805853635073,0.017170235514641,0.041922375559807,0.0099977729842067,0.015833850950003,0.010926235467196,0.014941830188036,0.011370117776096,0.016457539051771,0.016178054735065,0.0050164018757641,0.010636587627232,0.011215481907129,0.0086738876998425,0.0047894651070237,0.0062091825529933,0.0044492171145976,0.0088035725057125,0.0044944784604013,0.012524815276265,0.0065469718538225,0.037951342761517,0.012946221977472,0.022559041157365,0.0099871587008238,0.0081547386944294,0.014889875426888,0.005019617266953,0.0092511884868145,0.0076976791024208,0.0044738370925188,0.014152101241052,0.0097202677279711,0.0057116402313113,0.0043532326817513,0.0053699603304267,0.008398431353271,0.011694762855768,0.010393326170743,0.0076179765164852,0.010180440731347,0.0064234379678965,0.0078863790258765,0.0063753058202565,0.011437785811722,0.0092023704200983,0.01136476546526,0.0040528997778893,0.004332440905273,0.012381246313453,0.013767641969025,0.0085097420960665,0.01403621584177,0.0096731903031468,0.012773951515555,0.013196329586208,0.0085952850058675,0.0094877034425735,0.0064096935093403,0.0079640597105026,0.0060202265158296,0.0088081806898117,0.019400842487812,0.0040758661925793,0.017631083726883,0.010516440495849,0.013598148711026,0.012688875198364,0.010843214578927,0.0066250003874302,0.0088830962777138,0.015859296545386,0.0067381802946329,0.015822572633624,0.0096587482839823,0.0096736829727888,0.024988550692797,0.01513581816107,0.021293351426721,0.039766274392605,0.026447433978319,0.046885583549738,0.023269351571798,0.019501155242324,0.015941765159369,0.0096249245107174,0.012199452146888,0.015943437814713,0.0057357493788004,0.0050179990939796,0.016258738934994,0.011737422086298,0.016678120940924,0.0092578120529652,0.016511516645551,0.042790472507477,0.0093894563615322,0.034998454153538,0.012923948466778,0.017219088971615,0.017233159393072,0.01449871994555,0.012795145623386,0.01277438737452,0.029007008299232,0.013842592015862,0.011589013971388,0.010486303828657,0.010068766772747,0.0088972374796867,0.012825049459934,0.023723870515823,0.027579605579376,0.013377367518842,0.035925645381212,0.019086373969913,0.018829416483641,0.033840645104647,0.03685512766242,0.014128901064396,0.019529415294528,0.019418254494667,0.0047307149507105,0.017634347081184,0.0079086432233453,0.0099021792411804,0.0069962437264621,0.0064974054694176,0.017315967008471,0.02031284943223,0.013084150850773,0.0095551814883947,0.019710207358003,0.024196034297347,0.015967700630426,0.019449681043625,0.020950846374035,0.013807441107929,0.010221589356661,0.04297636449337,0.018683727830648,0.029397761449218,0.0076637519523501,0.015743324533105,0.026233054697514,0.023701921105385,0.013870518654585,0.017281226813793,0.014808749780059,0.0080122165381908,0.011999202892184,0.0096596665680408,0.011784655041993,0.019273662939668,0.0089891199022532,0.013369731605053,0.013097785413265,0.021076174452901,0.029567399993539,0.0071709328331053,0.0096487756818533,0.012426288798451,0.010193014517426,0.015796240419149,0.010702406987548,0.029944397509098,0.011537725105882,0.015408505685627,0.009134435094893,0.014717001467943,0.0082426499575377,0.018506918102503,0.0061840773560107,0.0073860259726644,0.013401718810201,0.013868486508727,0.016521468758583,0.0096489805728197,0.0095438603311777,0.018785249441862,0.019051369279623,0.0065591344609857,0.0059045515954494,0.0061199553310871,0.0032016257755458,0.011078066192567,0.0095930956304073,0.0059244045987725,0.011229337193072,0.015509789809585,0.0080360323190689,0.021306844428182,0.013561978004873,0.018445311114192,0.017413914203644,0.016163827851415,0.023346927016973,0.026968725025654,0.034625399857759,0.0070446114987135,0.022823415696621,0.017534784972668,0.014109846204519,0.0072452006861567,0.008332459256053,0.0059045609086752,0.01112007163465,0.035117819905281,0.017373925074935,0.011356417089701,0.014302454888821,0.01107787527144,0.0074115348979831,0.010897546075284,0.010726907290518,0.00756656518206,0.030009277164936,0.015339329838753,0.017041251063347,0.010642473585904,0.013692913576961,0.011142624542117,0.024943837895989,0.0040971292182803,0.0052362214773893,0.012457280419767,0.018613215535879,0.015673693269491,0.02080331556499,0.009616513736546,0.009534103795886,0.011569930240512,0.0086403805762529,0.011270994320512,0.0073446524329484,0.014395140111446,0.012817301787436,0.0098799783736467,0.017138505354524,0.014291985891759,0.0070843338035047,0.024603176862001,0.0058613414876163,0.012911397963762,0.025909462943673,0.0098682679235935,0.014594990760088,0.0098841395229101,0.030268155038357,0.01040814910084,0.020602181553841,0.020319726318121,0.022624671459198,0.014203982427716,0.033615231513977,0.017250321805477,0.0054186647757888,0.016079043969512,0.017158985137939,0.009351110085845,0.0080402083694935,0.015781138092279,0.027116911485791,0.017925873398781,0.024193435907364,0.016316100955009,0.016443684697151,0.014592252671719,0.0086924144998193,0.017849873751402,0.026803653687239,0.020937252789736,0.015288351103663,0.028619531542063,0.010734470561147,0.016571082174778,0.024080377072096,0.014641417190433,0.015943540260196,0.018199436366558,0.0065576178021729,0.0098288180306554,0.017035584896803,0.016984757035971,0.01054242067039,0.017192536965013,0.014209181070328,0.01976153999567,0.035772390663624,0.025331439450383,0.025498423725367,0.022746654227376,0.027340527623892,0.023646466434002,0.026613188907504,0.012733025476336,0.015727946534753,0.0089257825165987,0.035959709435701,0.032921932637691,0.02021399512887,0.018409535288811,0.014272298663855,0.011405846104026,0.019655900076032,0.026513695716858,0.01805042475462,0.026958970353007,0.017203383147717,0.013102725148201,0.030917085707188,0.040263965725899,0.019858095794916,0.011882793158293,0.02025530487299,0.046842694282532,0.01934264972806,0.022604659199715,0.029050370678306,0.013187721371651,0.030911326408386,0.028420628979802,0.009749187156558,0.021891832351685,0.0094784125685692,0.014458874240518,0.02379153855145,0.0089780911803246,0.019133780151606,0.01125687174499,0.014053598977625,0.0080641070380807,0.0067637031897902,0.015730034559965,0.010758474469185,0.018268298357725,0.030307538807392,0.020603746175766,0.016619270667434,0.024158956483006,0.015357855707407,0.024255804717541,0.029054572805762,0.012013351544738,0.0058459546416998,0.02071394585073,0.028239242732525,0.015525644645095,0.014782755635679,0.037672463804483,0.01821207255125,0.047328151762486,0.018920822069049,0.012666089460254,0.024490796029568,0.0078876055777073,0.010627374984324,0.027171276509762,0.009805278852582,0.020803237333894,0.01460247952491,0.015444273129106,0.019440051168203,0.034322440624237,0.032472133636475,0.019665319472551,0.029235871508718,0.010023763403296,0.015865681692958,0.014780314639211,0.0067126206122339,0.014299498870969,0.034546654671431,0.012389621697366,0.018929658457637,0.031037718057632,0.02585618942976,0.025381363928318,0.034388676285744,0.022846093401313,0.012237654067576,0.009579636156559,0.04234142228961,0.030382180586457,0.032920233905315,0.012072307989001,0.0094181559979916,0.03033665753901,0.015926316380501,0.010788252577186,0.020156264305115,0.0092493519186974,0.029713219031692,0.03499711304903,0.040187809616327,0.062110271304846,0.024763062596321,0.017654469236732,0.053062938153744,0.020233172923326,0.12818683683872,0.044677309691906,0.040003143250942,0.026370406150818,0.016666183248162,0.025961209088564,0.014627925120294,0.01783281378448,0.019143618643284,0.023261893540621,0.038829308003187,0.034913543611765,0.056952673941851,0.033712979406118,0.078778319060802,0.026895416900516,0.033060051500797,0.051812749356031,0.090740822255611,0.10351882874966,0.068441227078438,0.098128885030746,0.083817437291145,0.090751051902771,0.05413394421339,0.063554465770721,0.065641671419144,0.045413054525852,0.085695877671242,0.050044123083353,0.030625458806753,0.078866526484489,0.092036068439484,0.062091052532196,0.08281634747982,0.067716091871262,0.088350474834442,0.11108172684908,0.065407961606979,0.064875647425652,0.076210364699364,0.056826241314411,0.072501920163631,0.061560839414597,0.052117444574833,0.043092601001263,0.037442050874233,0.055839609354734,0.089261010289192,0.10340764373541,0.13058538734913,0.10670007020235,0.09344182908535,0.14481870830059,0.090181298553944,0.12728030979633,0.07916359603405,0.042768225073814,0.087245501577854,0.08225029706955,0.07071328163147,0.025323996320367,0.067048482596874,0.078519910573959,0.042531795799732,0.042583912611008,0.080941304564476,0.09842623770237,0.083111464977264,0.097117282450199,0.064813300967216,0.037538826465607,0.068761140108109,0.043238122016191,0.028206184506416,0.042332485318184,0.044168144464493,0.071503780782223,0.093369990587234,0.021533273160458,0.020519372075796,0.038857892155647,0.01400074083358,0.010208885185421,0.022323098033667,0.033545702695847,0.023781523108482,0.020612269639969,0.042147763073444,0.010059709660709,0.0086377151310444,0.017265032976866,0.023318082094193,0.02990666218102,0.020496677607298,0.037771254777908,0.031018998473883,0.020674962550402,0.028486423194408,0.024621408432722,0.026378341019154,0.031060356646776,0.018361696973443,0.013061422854662,0.017611723393202,0.012171667069197,0.014786212705076,0.010645277798176,0.015934320166707,0.01199615560472,0.019135443493724,0.0055463239550591,0.018992498517036,0.022871486842632,0.024525914341211,0.032595060765743,0.025879763066769,0.01729378849268,0.021907834336162,0.011912386864424,0.021764330565929,0.023055717349052,0.015848990529776,0.039254177361727,0.013817170634866,0.0081692552193999,0.008033063262701,0.013361831195652,0.015977598726749,0.01478931773454,0.024215791374445,0.018339075148106,0.010978244245052,0.017895948141813,0.021928358823061,0.013927411288023,0.015671167522669,0.019519435241818,0.019182424992323,0.02075931429863,0.089049085974693,0.035723015666008,0.0059523512609303,0.010226451791823,0.021817609667778,0.008854097686708,0.010778624564409,0.024791268631816,0.013639944605529,0.010652496479452,0.017872225493193,0.022619768977165,0.014008526690304,0.01380979642272,0.019401986151934,0.0092753497883677,0.0078037334606051,0.018929358571768,0.029641108587384,0.011098659597337,0.01654913648963,0.011502134613693,0.023849494755268,0.029935840517282,0.023071989417076,0.029601331800222,0.018908305093646,0.014793659560382,0.011255673132837,0.012591071426868,0.0238037686795,0.032005369663239,0.025334939360619,0.022312764078379,0.019611585885286,0.035111833363771,0.0095710400491953,0.027023106813431,0.032021932303905,0.021672133356333,0.015917636454105,0.035977851599455,0.015821052715182,0.0142653118819,0.05405617505312,0.019427070394158,0.010590920224786,0.031892798841,0.0087709352374077,0.019239222630858,0.019338142126799,0.02326563373208,0.033395379781723,0.026479778811336,0.0059026703238487,0.024469841271639,0.012293111532927,0.015970204025507,0.021957512944937,0.022332081571221,0.025645665824413,0.026282835751772,0.020284809172153,0.038276437669992,0.026589760556817,0.023002367466688,0.0098724588751793,0.018271116539836,0.01373313460499,0.021896343678236,0.021516544744372,0.01937941275537,0.0071145142428577,0.028105523437262,0.007400818169117,0.011429464444518,0.015403378754854,0.026768052950501,0.010706503875554,0.02443565055728,0.022778354585171,0.019221819937229,0.0092827659100294,0.014800558798015,0.023458337411284,0.022503908723593,0.019914887845516,0.029332313686609,0.020859859883785,0.017490349709988,0.026985447853804,0.0088601084426045,0.031154247000813,0.023253440856934,0.036034271121025,0.022869890555739,0.007909843698144,0.023035693913698,0.0059680249541998,0.024948647245765,0.024058625102043,0.0096077118068933,0.0075015416368842,0.022745987400413,0.022236716002226,0.010919963009655,0.016178194433451,0.025189137086272,0.031204968690872,0.023601781576872,0.0090425359085202,0.02643477730453,0.010094580240548,0.0096193179488182,0.021095503121614,0.016411535441875,0.020579013973475,0.025653958320618,0.017553776502609,0.015645017847419,0.0116963442415,0.019269479438663,0.012162434868515,0.011653188616037,0.029586946591735,0.040496543049812,0.032307036221027,0.025824537500739,0.022336512804031,0.0075566731393337,0.012782263569534,0.037797726690769,0.024595253169537,0.013088861480355,0.01912622153759,0.014959708787501,0.0092849628999829,0.016608458012342,0.037588097155094,0.021487433463335,0.0098972301930189,0.013965165242553,0.021458443254232,0.0060530896298587,0.011064950376749,0.025475095957518,0.016338773071766,0.010126152075827,0.034402292221785,0.030311726033688,0.032757692039013,0.015330832451582,0.01984865218401,0.027895605191588,0.015079519711435,0.012854806147516,0.0078142452985048,0.024985756725073,0.016121892258525,0.016702445223927,0.024184796959162,0.033035270869732,0.01439399830997,0.058818254619837,0.021088477224112,0.020853202790022,0.0085014812648296,0.025287460535765,0.021334052085876,0.029189167544246,0.013064582832158,0.011224657297134,0.019481305032969,0.011055716313422,0.016537325456738,0.015225025825202,0.013518730178475,0.025417849421501,0.017274733632803,0.038728341460228,0.023108720779419,0.02484711073339,0.014878487214446,0.017677618190646,0.034114543348551,0.017828051000834,0.028839331120253,0.013387399725616,0.034950733184814,0.055449783802032,0.045387178659439,0.034373253583908,0.053134772926569,0.014510340988636,0.015415656380355,0.019669640809298,0.024674827232957,0.04755325242877,0.069039694964886,0.039228085428476,0.03118727914989,0.022600043565035,0.030107414349914,0.025398276746273,0.06387335807085,0.059448141604662,0.016665335744619,0.025098703801632,0.021856149658561,0.029008500277996,0.029943693429232,0.027190238237381,0.075487934052944,0.035171948373318,0.085111267864704,0.03370313346386,0.036052562296391,0.036954760551453,0.039383597671986,0.02877638861537,0.027923468500376,0.021262647584081,0.012296516448259,0.1066684499383,0.082914561033249,0.056187056005001,0.03077725879848,0.033291816711426,0.04351007193327,0.060224696993828,0.10944931954145,0.04450561478734,0.0051898751407862,0.021644443273544,0.038021720945835,0.019940596073866,0.025211572647095,0.047193735837936,0.03236898034811,0.03207191824913,0.012030454352498,0.029839519411325,0.030681539326906,0.016716873273253,0.011541964486241,0.066034436225891,0.057247947901487,0.030389359220862,0.032202325761318,0.02186637558043,0.031980782747269,0.015398445539176,0.020268104970455,0.05240647867322,0.018440378829837,0.037549868226051,0.020796036347747,0.021177895367146,0.0066265230998397,0.02977610565722,0.025182323530316,0.021632492542267,0.01127346418798,0.014763880521059,0.021467071026564,0.021959971636534,0.026705123484135,0.015294923447073,0.02681346423924,0.020164655521512,0.0085329841822386,0.015239648520947,0.014356516301632,0.035263501107693,0.026721857488155,0.019575329497457,0.029231330379844,0.034780658781528,0.032304160296917,0.013409469276667,0.012208906002343,0.008636724203825,0.014172344468534,0.025009356439114,0.019536087289453,0.013881834223866,0.031608268618584,0.018156182020903,0.014457542449236,0.031220924109221,0.020577292889357,0.045248582959175,0.01518309302628,0.023544996976852,0.01737835071981,0.01173423230648,0.033358983695507,0.021733708679676,0.037224344909191,0.038726732134819,0.015049723908305,0.019937250763178,0.017722807824612,0.011617038398981,0.051282491534948,0.027310775592923,0.077986910939217,0.055164620280266,0.032187737524509,0.014671765267849,0.014626831747591,0.015023019164801,0.015165880322456,0.030704693868756,0.023193411529064,0.009157869964838,0.024417843669653,0.038177762180567,0.016635980457067,0.016955612227321,0.016739651560783,0.008383353240788,0.017265111207962,0.015751749277115,0.018154036253691,0.018467808142304,0.0090251173824072,0.016655132174492,0.012251248583198,0.016984585672617,0.027548549696803,0.016527414321899,0.036615811288357,0.027567617595196,0.013932384550571,0.013607792556286,0.009480994194746,0.037511236965656,0.0059620854444802,0.0071470164693892,0.021412702277303,0.015564591623843,0.022700825706124,0.014659128151834,0.013143203221262,0.012916391715407,0.027631361037493,0.0088008036836982,0.020043723285198,0.016537763178349,0.026779854670167,0.026323994621634,0.010350623168051,0.031022170558572,0.020950518548489,0.014474887400866,0.028343200683594,0.026297889649868,0.020227272063494,0.024029495194554,0.033741813153028,0.025107374414802,0.014639800414443,0.018818456679583,0.017236791551113,0.01723014190793,0.015984609723091,0.012357615865767,0.020205929875374,0.013384742662311,0.016332913190126,0.011835815384984,0.015468814410269,0.018284369260073,0.010374439880252,0.026255860924721,0.014096747152507,0.020720357075334,0.011767003685236,0.015444243326783,0.033943839371204,0.017169959843159,0.028643876314163,0.012294654734433,0.010016838088632,0.022608304396272,0.0068877870216966,0.014286334626377,0.019324321299791,0.010957196354866,0.031922284513712,0.014172615483403,0.0263019669801,0.017425734549761,0.023057730868459,0.029021501541138,0.025292906910181,0.027587369084358,0.029578607529402,0.023705899715424,0.01675570756197,0.010247393511236,0.0091692553833127,0.0064269304275513,0.0081639047712088,0.014636300504208,0.01231680996716,0.022200210019946,0.011513061821461,0.012263344600797,0.025199569761753,0.013821324333549,0.016410984098911,0.0074234451167285,0.012977953068912,0.019357942044735,0.012902053073049,0.015715226531029,0.011656464077532,0.016277492046356,0.017023209482431,0.014337491244078,0.015804445371032,0.020928602665663,0.01288828253746,0.016041042283177,0.015649845823646,0.010851675644517,0.02034268528223,0.0068766819313169,0.0065888459794223,0.019705252721906,0.02577156201005,0.019577194005251,0.034847937524319,0.013677592389286,0.019961927086115,0.027518082410097,0.023446083068848,0.035607483237982,0.026579145342112,0.019940625876188,0.024538926780224,0.019464321434498,0.013782195746899,0.046679627150297,0.041862472891808,0.011365694925189,0.024555714800954,0.0098475366830826,0.013682685792446,0.014240058138967,0.014364656060934,0.0093765798956156,0.022180665284395,0.030129607766867,0.030309036374092,0.013087157160044,0.028504829853773,0.021297369152308,0.013129618018866,0.010954121127725,0.018296847119927,0.01880774833262,0.023511817678809,0.023544486612082,0.027321124449372,0.013794197700918,0.035688195377588,0.02944353595376,0.030625971034169,0.028632134199142,0.031167974695563,0.015832785516977,0.046664502471685,0.021003779023886,0.014893222600222,0.011433806270361,0.022597808390856,0.019261935725808,0.10014556348324,0.039245612919331,0.039942927658558,0.050086762756109,0.014994958415627,0.028410971164703,0.036501258611679,0.009918162599206,0.014720199629664,0.024983640760183,0.019731244072318,0.021187471225858,0.014858527109027,0.0091956807300448,0.0094147231429815,0.019747883081436,0.023366400972009,0.034192737191916,0.02665014564991,0.028776671737432,0.008193519897759,0.012640917673707,0.017244420945644,0.012587332166731,0.012983102351427,0.021014388650656,0.021079394966364,0.02057933434844,0.02021087706089,0.022911811247468,0.024769311770797,0.014241486787796,0.010707059875131,0.032602936029434,0.020402617752552,0.021952547132969,0.024208534508944,0.068868577480316,0.034097388386726,0.021745324134827,0.015799179673195,0.029622923582792,0.033514328300953,0.027959765866399,0.014964362606406,0.027414955198765,0.01530194748193,0.054123528301716,0.017619080841541,0.021479299291968,0.044563613831997,0.023919127881527,0.031231191009283,0.029422428458929,0.086171485483646,0.036961916834116,0.033869385719299,0.042753014713526,0.036074765026569,0.041589144617319,0.03082643635571,0.028603184968233,0.033969212323427,0.027059189975262,0.023508831858635,0.079372718930244,0.032714996486902,0.026365602388978,0.034773528575897,0.025649696588516,0.045470345765352,0.050410732626915,0.07124225050211,0.095509938895702,0.073057755827904,0.047609657049179,0.011630900204182,0.036185778677464,0.022275598719716,0.017382258549333,0.023399336263537,0.030558899044991,0.018373977392912,0.042080413550138,0.029407132416964,0.027482878416777,0.029616352170706,0.028459461405873,0.016831278800964,0.042051699012518,0.022618040442467,0.016435068100691,0.024575609713793,0.018286872655153,0.040610361844301,0.034245125949383,0.034826889634132,0.024771073833108,0.023161847144365,0.022259933874011,0.029861006885767,0.016098972409964,0.025556465610862,0.074868321418762,0.093186900019646,0.01845046505332,0.02633472904563,0.048381164669991,0.01268891338259,0.041240002959967,0.05716585367918,0.15128244459629,0.058379448950291,0.029640704393387,0.043081648647785,0.068545617163181,0.071397520601749,0.048668060451746,0.077592365443707,0.085037112236023,0.0533417314291,0.071169465780258,0.027718394994736,0.038803532719612,0.075339667499065,0.051296852529049,0.023265074938536,0.052727460861206,0.057601008564234,0.063982635736465,0.068279258906841,0.050660856068134,0.05109154060483,0.075315870344639,0.11163379251957,0.07541236281395,0.024614570662379,0.072214707732201,0.033296495676041,0.042707271873951,0.012547540478408,0.064685478806496,0.039985813200474,0.038758423179388,0.0571378916502,0.069325178861618,0.15500129759312,0.048779174685478,0.089684531092644,0.040817353874445,0.046818148344755,0.098995357751846,0.11324286460876,0.0964714884758,0.024994293227792,0.082718767225742,0.090009331703186,0.067129790782928,0.01995512843132,0.11601662635803,0.094220176339149,0.04041838273406,0.021256225183606,0.05089682713151,0.11979252845049,0.021710529923439,0.031897287815809,0.070821024477482,0.10090021044016,0.12745188176632,0.088846042752266,0.06283350288868,0.079810380935669,0.066361486911774,0.028635773807764,0.030306756496429,0.023291187360883,0.041973646730185,0.023430936038494,0.020629651844501,0.033887542784214,0.073210597038269,0.012543911114335,0.020894331857562,0.0090270601212978,0.01888294890523,0.0079522170126438,0.014347704127431,0.016861962154508,0.04167053103447,0.013056429103017,0.015186615288258,0.025480903685093,0.027495941147208,0.030541386455297,0.043201219290495,0.019417239353061,0.031462430953979,0.067452125251293,0.080076679587364,0.11713378876448,0.10838466882706,0.19228792190552,0.031911604106426,0.029285814613104,0.012960415333509,0.028833772987127,0.031278017908335,0.017601139843464,0.0072935079224408,0.0097143184393644,0.014258158393204,0.015130689367652,0.028364088386297,0.065502651035786,0.017131393775344,0.014790843240917,0.032908223569393,0.024897400289774,0.01506045460701,0.018717370927334,0.0080942939966917,0.010303817689419,0.011639723554254,0.032090924680233,0.026750337332487,0.013078270480037,0.037095978856087,0.032383970916271,0.033325374126434,0.016338739544153,0.0065112793818116,0.018619574606419,0.018223688006401,0.01248586922884,0.0099069895222783,0.0098713105544448,0.018995743244886,0.025020457804203,0.024838026612997,0.016530763357878,0.011776311323047,0.017961822450161,0.018769130110741,0.017041098326445,0.028272561728954,0.019940355792642,0.0081508457660675,0.010611468926072,0.0075360322371125,0.013016515411437,0.012501795776188,0.022457260638475,0.012582160532475,0.013062479905784,0.016642106696963,0.01028426643461,0.02378062158823,0.024891212582588,0.018059451133013,0.011071626096964,0.0094288969412446,0.011434249579906,0.012399847619236,0.048378609120846,0.015417830087245,0.0091014206409454,0.0064700962975621,0.014110006392002,0.014449138194323,0.013411356136203,0.0067123216576874,0.015870425850153,0.0072686886414886,0.0065988157875836,0.019390976056457,0.0076636588200927,0.016270844265819,0.015702120959759,0.009980259463191,0.02087109349668,0.0094496831297874,0.0087992930784822,0.01214852835983,0.025728475302458,0.017960038036108,0.011803739704192,0.012411351315677,0.012521609663963,0.019222402945161,0.014364419505,0.014867221936584,0.026598412543535,0.015922820195556,0.02205622382462,0.022050630301237,0.022866524755955,0.027988515794277,0.017063844949007,0.022609746083617,0.01723413541913,0.016352137550712,0.007968925870955,0.0094747915863991,0.013663463294506,0.024716846644878,0.007861852645874,0.01381747610867,0.011977156624198,0.012163469567895,0.0125329233706,0.009555253200233,0.01323953922838,0.017641320824623,0.0099694859236479,0.014073736965656,0.014123490080237,0.020819835364819,0.016215737909079,0.019108900800347,0.025391053408384,0.0075501720421016,0.021810535341501,0.022882290184498,0.0072195027023554,0.010303225368261,0.02830215729773,0.024735361337662,0.019442057237029,0.0091291554272175,0.013166856020689,0.010080016218126,0.016633870080113,0.016083139926195,0.013803794980049,0.017038971185684,0.013639053329825,0.011445976793766,0.012971909716725,0.019188690930605,0.023791413754225,0.016556415706873,0.015434829518199,0.010273182764649,0.017761044204235,0.023889297619462,0.014852582477033,0.028354039415717,0.014838729053736,0.016721924766898,0.0087934173643589,0.023671314120293,0.0074918689206243,0.0076684639789164,0.0091525092720985,0.0099767856299877,0.013525255955756,0.019959950819612,0.018866311758757,0.010441171936691,0.01285374071449,0.022659625858068,0.015068325214088,0.0099455174058676,0.016541952267289,0.01496784389019,0.00789531506598,0.0061612110584974,0.0087837353348732,0.01029135659337,0.01418109703809,0.0085916221141815,0.014028766192496,0.015794569626451,0.008550358004868,0.016301410272717,0.01811670139432,0.018255218863487,0.025252182036638,0.039287999272346,0.011320598423481,0.0093380827456713,0.01891209371388,0.020354066044092,0.02588713914156,0.022654008120298,0.012483693659306,0.019684042781591,0.021308735013008,0.010682447813451,0.01367056928575,0.010388408787549,0.018366601318121,0.0098189581185579,0.010416744276881,0.017577001824975,0.011817641556263,0.023592323064804,0.02374566718936,0.043187193572521,0.022334240376949,0.035707876086235,0.026742581278086,0.018335375934839,0.012290678918362,0.010660816915333,0.0045209610834718,0.0072667254135013,0.014986065216362,0.014577066525817,0.015512309968472,0.0070762997493148,0.0058058397844434,0.0072885369881988,0.010764013975859,0.031708464026451,0.11875650286674,0.017557263374329,0.025138720870018,0.014084685593843,0.009337161667645,0.0072563672438264,0.019112994894385,0.010514139197767,0.021554369479418,0.01876812800765,0.017916223034263,0.014454023912549,0.032468222081661,0.049126129597425,0.013629335910082,0.020516438409686,0.019297957420349,0.008158297277987,0.015402851626277,0.01681206561625,0.023553039878607,0.016890048980713,0.0095697864890099,0.0079554067924619,0.020692408084869,0.037291906774044,0.014453195035458,0.0168985594064,0.014540121890604,0.01994664222002,0.011563275009394,0.003736863611266,0.021719317883253,0.04931978136301,0.018214613199234,0.020059410482645,0.03047351539135,0.036491692066193,0.040607035160065,0.036383494734764,0.015193549916148,0.0073721203953028,0.018874255940318,0.067432284355164,0.026265576481819,0.027824582532048,0.021311610937119,0.02803148329258,0.016681745648384,0.034529320895672,0.025662308558822,0.03773745149374,0.028033196926117,0.026844274252653,0.031367212533951,0.053549822419882,0.032236006110907,0.031959109008312,0.042560048401356,0.012540052644908,0.013782270252705,0.011157738044858,0.01380916684866,0.0081902127712965,0.017670184373856,0.010263197124004,0.018105465918779,0.010598318651319,0.020888786762953,0.042052507400513,0.0222840718925,0.032258115708828,0.028356291353703,0.10776951164007,0.027305141091347,0.018137268722057,0.027538023889065,0.036883722990751,0.028015438467264,0.02951842173934,0.025688163936138,0.018689135089517,0.038446385413408,0.026573091745377,0.040139697492123,0.028730621561408,0.028735503554344,0.032125622034073,0.036456193774939,0.022421114146709,0.017499392852187,0.0075067738071084,0.0065256650559604,0.023866955190897,0.018906330689788,0.014183053746819,0.008579920977354,0.0090786097571254,0.012363396584988,0.020175322890282,0.016033861786127,0.022395294159651,0.030924938619137,0.01850613951683,0.0078667039051652,0.0093624917790294,0.010755196213722,0.031679600477219,0.016288295388222,0.010358729399741,0.017962509766221,0.010527679696679,0.013065323233604,0.034780371934175,0.010880956426263,0.016732931137085,0.025956470519304,0.021304748952389,0.030695728957653,0.04022004082799,0.03720935434103,0.0095876436680555,0.015607003122568,0.037819169461727,0.025193801149726,0.017664765939116,0.01146143861115,0.029515558853745,0.052219722419977,0.034621078521013,0.010895142331719,0.0082458611577749,0.029985867440701,0.012937827035785,0.013167100027204,0.022139262408018,0.024808565154672,0.025236308574677,0.027314405888319,0.02355146035552,0.025133453309536,0.012854369357228,0.024147916585207,0.016725681722164,0.033021122217178,0.02256753668189,0.029272342100739,0.013744669035077,0.0058192578144372,0.013445947319269,0.040738962590694,0.020631834864616,0.013045692816377,0.025640863925219,0.027648441493511,0.011471731588244,0.012272111140192,0.012945526279509,0.013418568298221,0.069616496562958,0.10797101259232,0.039465367794037,0.022880420088768,0.055188290774822,0.031373459845781,0.024447526782751,0.015877917408943,0.028846103698015,0.0096866544336081,0.030693966895342,0.011862418614328,0.028063479810953,0.023285480216146,0.021446280181408,0.024739461019635,0.0093928594142199,0.011708015576005,0.013205671682954,0.014108665287495,0.021181367337704,0.010360981337726,0.019422570243478,0.020965538918972,0.0097383558750153,0.024181803688407,0.026429930701852,0.022132445126772,0.034531336277723,0.032193828374147,0.013114649802446,0.023761657997966,0.019655181095004,0.012802945449948,0.01314396969974,0.013103287667036,0.01784447953105,0.013363939709961,0.0092209223657846,0.011233134195209,0.0091445259749889,0.012795642949641,0.011290482245386,0.01111071370542,0.025349706411362,0.012677346356213,0.023736333474517,0.023301070556045,0.017189769074321,0.018148744478822,0.063215777277946,0.01080703549087,0.012731453403831,0.01657579280436,0.010836768895388,0.017897557467222,0.040621843189001,0.013465274125338,0.015975583344698,0.017964949831367,0.02073485404253,0.013222917914391,0.023116149008274,0.02435065433383,0.01914032176137,0.024958521127701,0.015679350122809,0.008297411724925,0.018734766170382,0.022049317136407,0.01603039726615,0.018479684367776,0.009334871545434,0.0090848878026009,0.010549744591117,0.0093545252457261,0.015851004049182,0.015765700489283,0.020229456946254,0.01464763097465,0.012308649718761,0.018287356942892,0.010929824784398,0.0063215736299753,0.0091983573511243,0.003856226336211,0.014701378531754,0.013797823339701,0.0057488670572639,0.0069519653916359,0.013958836905658,0.017472218722105,0.018496703356504,0.016778286546469,0.016067836433649,0.015696913003922,0.010689720511436,0.042900428175926,0.0088417567312717,0.0057444721460342,0.016555540263653,0.032592069357634,0.015869293361902,0.016759237274528,0.010585715994239,0.015030443668365,0.014392442069948,0.015577914193273,0.011667002923787,0.041826728731394,0.036809466779232,0.019045831635594,0.026441298425198,0.012875866144896,0.009492133744061,0.012231874279678,0.021078668534756,0.011416522786021,0.013038755394518,0.0097657097503543,0.020293138921261,0.017107365652919,0.025992231443524,0.0093745263293386,0.020457290112972,0.015926392748952,0.019624028354883,0.017457704991102,0.01379045471549,0.0092809051275253,0.011082137003541,0.0089887799695134,0.021206431090832,0.012835492379963,0.020003758370876,0.0091808997094631,0.018139466643333,0.020728534087539,0.010741259902716,0.013600306585431,0.0093844952061772,0.0096735153347254,0.010023175738752,0.0098651461303234,0.0065920278429985,0.020520769059658,0.010815592482686,0.0090073421597481,0.020433902740479,0.0082530900835991,0.0090617816895247,0.024731749668717,0.015080885961652,0.0088745597749949,0.0096094813197851,0.0090473117306828,0.01025125477463,0.0086311027407646,0.018403735011816,0.0084947515279055,0.025489127263427,0.027788547798991,0.015727210789919,0.013666342943907,0.019862536340952,0.0079253297299147,0.062728427350521,0.026726424694061,0.013238021172583,0.016322232782841,0.019992414861917,0.021808914840221,0.01494116242975,0.018982136622071,0.013291662558913,0.010347147472203,0.014482637867332,0.016627574339509,0.013300750404596,0.020601060241461,0.025028102099895,0.021474862471223,0.025383910164237,0.019850729033351,0.022867349907756,0.10398495197296,0.021348241716623,0.0083691636100411,0.0050025917589664,0.011801422573626,0.014237005263567,0.017248479649425,0.010798055678606,0.017285780981183,0.021960154175758,0.012531083077192,0.011500114575028,0.011636202223599,0.019392875954509,0.020305251702666,0.010089386254549,0.0085054086521268,0.021663308143616,0.014773744158447,0.018057625740767,0.016376111656427,0.010572284460068,0.0094897169619799,0.013015776872635,0.025034837424755,0.015539837069809,0.018036922439933,0.016433872282505,0.014759305864573,0.011681099422276,0.014469054527581,0.015425052493811,0.012503097765148,0.015540983527899,0.019080059602857,0.012681479565799,0.0062534790486097,0.0089995292946696,0.015397477895021,0.0092519409954548,0.016717944294214,0.010248191654682,0.02356293797493,0.024330059066415,0.0066554825752974,0.010672699660063,0.018379963934422,0.019956385716796,0.021097231656313,0.014656227082014,0.016561727970839,0.012142702005804,0.016431320458651,0.009809173643589,0.0098681505769491,0.014503220096231,0.013725429773331,0.013182561844587,0.024324638769031,0.024847626686096,0.019235454499722,0.011179756373167,0.040762592107058,0.037639398127794,0.017886016517878,0.02565423771739,0.030333736911416,0.045866400003433,0.033015981316566,0.036791533231735,0.02888011559844,0.067721217870712,0.045113287866116,0.050910077989101,0.036229126155376,0.047006022185087,0.023537680506706,0.022855002433062,0.031385358422995,0.073681309819221,0.033056747168303,0.035590671002865,0.024417972192168,0.054087162017822,0.091472268104553,0.074647232890129,0.03457934781909,0.028845906257629,0.030624514445662,0.037971086800098,0.031013147905469,0.047289982438087,0.052489463239908,0.071556031703949,0.033753614872694,0.035316605120897,0.029027296230197,0.025177864357829,0.036275435239077,0.035000082105398,0.031437322497368,0.027266034856439,0.045304469764233,0.070860520005226,0.058560021221638,0.029405115172267,0.028517428785563,0.046545617282391,0.023285754024982,0.021073898300529,0.033777184784412,0.015144963748753,0.019967747852206,0.012244578450918,0.024876626208425,0.025793798267841,0.030408501625061,0.065685659646988,0.030379252508283,0.098002232611179,0.054598942399025,0.060644999146461,0.041322018951178,0.044249042868614,0.074552297592163,0.09745017439127,0.08675067871809,0.079648457467556,0.078701071441174,0.069511443376541,0.037141121923923,0.074329063296318,0.021745286881924,0.062175028026104,0.043683804571629,0.10396451503038,0.073531791567802,0.073959164321423,0.03496391326189,0.011942811310291,0.022956412285566,0.029789160937071,0.036379471421242,0.066375441849232,0.039054714143276,0.030493542551994,0.03847797960043,0.026199830695987,0.067183464765549,0.091867029666901,0.037455935031176,0.091600626707077,0.054385632276535,0.050756633281708,0.050315108150244,0.055664390325546,0.053046859800816,0.049521241337061,0.048251699656248,0.033810511231422,0.048863053321838,0.047473534941673,0.027768528088927,0.028970783576369,0.02017935924232,0.024847151711583,0.04636387526989,0.023395342752337,0.048556212335825,0.062832236289978,0.053476117551327,0.050149962306023,0.040860816836357,0.035231992602348,0.034907970577478,0.023960195481777,0.024459552019835,0.017529400065541,0.022491298615932,0.028478035703301,0.035186760127544,0.033516276627779,0.016759445890784,0.021319394931197,0.031873241066933,0.0297646895051,0.032315097749233,0.021081417798996,0.029554070904851,0.018183276057243,0.038054123520851,0.026308396831155,0.034148517996073,0.021671703085303,0.024735141545534,0.013563992455602,0.048897992819548,0.02310948446393,0.048086300492287,0.03169608861208,0.030470477417111,0.013072404079139,0.018881337717175,0.026320114731789,0.0047050714492798,0.027080580592155,0.015270451083779,0.011651353910565,0.028733890503645,0.019850198179483,0.016079116612673,0.03676575422287,0.033588469028473,0.023240596055984,0.02680255100131,0.017597634345293,0.023758683353662,0.040183633565903,0.040084131062031,0.010825381614268,0.01300975959748,0.016121007502079,0.018711190670729,0.019715638831258,0.01118927821517,0.0092448908835649,0.015195696614683,0.020994057878852,0.035041771829128,0.019923845306039,0.009770629927516,0.029697732999921,0.010144310072064,0.014271791093051,0.0075479606166482,0.018618490546942,0.01145900413394,0.010128227993846,0.014806498773396,0.021835677325726,0.018187975510955,0.030501186847687,0.012695321813226,0.015720970928669,0.0096745956689119,0.014587074518204,0.0088577046990395,0.010496905073524,0.007174608297646,0.0088640181347728,0.025289613753557,0.021297881379724,0.020013924688101,0.024730430915952,0.018830891698599,0.017952430993319,0.020969366654754,0.016076533123851,0.014692422002554,0.010826226323843,0.014662016183138,0.0086298855021596,0.012396287173033,0.010360967367887,0.017113145440817,0.01835834980011,0.021488619968295,0.016555774956942,0.0091554503887892,0.018427833914757,0.021501313894987,0.023150358349085,0.036222081631422,0.038062870502472,0.012836661189795,0.017035085707903,0.026358840987086,0.021692518144846,0.0272156894207,0.031216122210026,0.016865400597453,0.0056142024695873,0.0044592148624361,0.0076069058850408,0.021927889436483,0.036031804978848,0.015662433579564,0.016035083681345,0.024564184248447,0.011307403445244,0.02783727645874,0.019127491861582,0.044768825173378,0.0078106382861733,0.012135490775108,0.021480297669768,0.059181645512581,0.012663797475398,0.0090808561071754,0.0083302156999707,0.028278894722462,0.024560905992985,0.010851385071874,0.0089361052960157,0.0090475622564554,0.012279104441404,0.035250943154097,0.029528312385082,0.008434928022325,0.023487262427807,0.024845201522112,0.020820796489716,0.0093690454959869,0.010733285918832,0.014674879610538,0.013343630358577,0.019161857664585,0.017759656533599,0.027585998177528,0.022739667445421,0.012971106916666,0.019924852997065,0.017502354457974,0.015918537974358,0.0097044799476862,0.01908490434289,0.015116725116968,0.015136033296585,0.024617463350296,0.034644369035959,0.018345646560192,0.027354016900063,0.013186685740948,0.010845066048205,0.018328953534365,0.025295279920101,0.028114642947912,0.031104896217585,0.039369121193886,0.03762486577034,0.027872268110514,0.016939012333751,0.014330867677927,0.017155051231384,0.014588329941034,0.019565207883716,0.0166294015944,0.030646566301584,0.039084397256374,0.04530868679285,0.018564384430647,0.012726939283311,0.018008073791862,0.017453253269196,0.028678484261036,0.025522695854306,0.059540402144194,0.020493574440479,0.018518531695008,0.027168452739716,0.016877871006727,0.013668598607183,0.016729099676013,0.014745611697435,0.033304058015347,0.020304307341576,0.034759514033794,0.017813194543123,0.0208342038095,0.0054845567792654,0.0076906369067729,0.0082226078957319,0.011747267097235,0.021434552967548,0.010412325151265,0.01583000831306,0.024046814069152,0.02009104937315,0.029368605464697,0.014230221509933,0.0094724213704467,0.0151676107198,0.0057258722372353,0.009048355743289,0.013820428401232,0.018710516393185,0.038434267044067,0.01474516838789,0.0055058468133211,0.010252628475428,0.016307651996613,0.014394113793969,0.0097113940864801,0.013502134010196,0.011901916004717,0.013192780315876,0.0042468570172787,0.011682053096592,0.017600854858756,0.0069223181344569,0.014471247792244,0.010657630860806,0.012718329206109,0.023602638393641,0.0097409170120955,0.024264492094517,0.026456881314516,0.013293989002705,0.013310838490725,0.014364387840033,0.02104289829731,0.026684388518333,0.01553110871464,0.014678362756968,0.017664644867182,0.017944350838661,0.012060184031725,0.024495586752892,0.0085374228656292,0.0073238424956799,0.0086003895848989,0.039654180407524,0.012294480577111,0.027974538505077,0.014146426692605,0.014523821882904,0.026416886597872,0.011692302301526,0.012219335883856,0.013304864056408,0.020208202302456,0.017494874075055,0.02389121055603,0.042398020625114,0.028617085888982,0.015310714021325,0.025661054998636,0.020378034561872,0.021255526691675,0.012394223362207,0.012785208411515,0.01879420876503,0.027063632383943,0.015371038578451,0.021188164129853,0.017510458827019,0.01903773099184,0.015447516925633,0.0074738217517734,0.02051442861557,0.046283952891827,0.035994336009026,0.026482401415706,0.028752312064171,0.022226750850677,0.023391038179398,0.014375824481249,0.010239731520414,0.01093737501651,0.018409533426166,0.015085533261299,0.012217799201608,0.011729418300092,0.02295346558094,0.013994087465107,0.030830945819616,0.016631808131933,0.02652508020401,0.016774374991655,0.014064671471715,0.019064392894506,0.033219709992409,0.017568115144968,0.035054996609688,0.013262405991554,0.023038197308779,0.03508535027504,0.032113790512085,0.017718058079481,0.014594775624573,0.01606422290206,0.017866870388389,0.013907795771956,0.021101552993059,0.024891985580325,0.024255806580186,0.0037322228308767,0.024042468518019,0.01693687774241,0.0086507275700569,0.010002750903368,0.0084218950942159,0.012072143144906,0.011266706511378,0.010844783857465,0.027535691857338,0.014397524297237,0.014556966722012,0.025826374068856,0.0081448256969452,0.014767982997,0.014158530160785,0.019809368997812,0.013139048591256,0.012908203527331,0.041139908134937,0.053221382200718,0.015241457149386,0.0034006524365395,0.0046627856791019,0.0047584297135472,0.01444221008569,0.026590034365654,0.016331490129232,0.016462026163936,0.011782546527684,0.015938069671392,0.026968820020556,0.0078399833291769,0.020134242251515,0.014720160514116,0.0088390540331602,0.025274170562625,0.013687965460122,0.012180106714368,0.015002651140094,0.021304678171873,0.027190122753382,0.0060434145852923,0.0079316552728415,0.050483472645283,0.032443605363369,0.010227060876787,0.013920357450843,0.016995035111904,0.012749026529491,0.019405990839005,0.014091309159994,0.026771526783705,0.011314688250422,0.011661758646369,0.0065863514319062,0.005955227650702,0.0034488716628402,0.011609572917223,0.025309856981039,0.01965450309217,0.012972380965948,0.018451273441315,0.010355046018958,0.011615317314863,0.024396032094955,0.024048225954175,0.019603092223406,0.022671326994896,0.024657990783453,0.015912398695946,0.016836108639836,0.02555824816227,0.012348747812212,0.0090367095544934,0.028574347496033,0.019160373136401,0.010952217504382,0.018850767984986,0.013708156533539,0.021156756207347,0.026232769712806,0.022702289745212,0.019633485004306,0.018348820507526,0.026000160723925,0.019450569525361,0.010634386911988,0.021256782114506,0.012124545872211,0.021877478808165,0.027955232188106,0.0082105891779065,0.024101749062538,0.022671230137348,0.011291282251477,0.022605914622545,0.017669975757599,0.02508183568716,0.0034378175623715,0.016059208661318,0.030657004565001,0.017334997653961,0.02022572979331,0.012754339724779,0.011796671897173,0.023903757333755,0.012923592701554,0.025594420731068,0.022332515567541,0.012732875533402,0.026306454092264,0.014697588980198,0.021216275170445,0.013335276395082,0.018003549426794,0.030443726107478,0.016589736565948,0.015336405485868,0.027661735191941,0.010675366967916,0.015344012528658,0.02481085062027,0.022464400157332,0.024711206555367,0.023761995136738,0.031579162925482,0.037209115922451,0.016934800893068,0.024805556982756,0.024549352005124,0.018564336001873,0.031330704689026,0.0077032190747559,0.025724960491061,0.035597197711468,0.036575473845005,0.0090540833771229,0.014709942042828,0.014517474919558,0.020712921395898,0.01132951490581,0.024047546088696,0.010810904204845,0.017077926546335,0.017912030220032,0.014250902459025,0.026830401271582,0.027733709663153,0.031729459762573,0.023641884326935,0.026644602417946,0.017517358064651,0.017397791147232,0.014353893697262,0.01747446320951,0.020936798304319,0.010088900104165,0.0082954950630665,0.022362668067217,0.014125905930996,0.02962009049952,0.010040470398962,0.010691878385842,0.012573511339724,0.014780069701374,0.024426933377981,0.02145066857338,0.015976989641786,0.026116754859686,0.016562530770898,0.0062749814242125,0.01418817602098,0.019171008840203,0.028790669515729,0.018907843157649,0.014484819024801,0.022235963493586,0.013596104457974,0.017434364184737,0.016246601939201,0.016447380185127,0.0064838756807148,0.022461406886578,0.038257241249084,0.021410185843706,0.010289590805769,0.019798181951046,0.0088456347584724,0.0091055333614349,0.01036249473691,0.010622303932905,0.019345283508301,0.021600000560284,0.033164847642183,0.017866645008326,0.01416786108166,0.015896046534181,0.011418409645557,0.015740431845188,0.018273033201694,0.021718954667449,0.020964900031686,0.044181227684021,0.042987369000912,0.03650027513504,0.012603648006916,0.013732085935771,0.022659357637167,0.020226726308465,0.019148476421833,0.018401179462671,0.031031904742122,0.026317002251744,0.021740712225437,0.019255332648754,0.007135066203773,0.032600171864033,0.026175789535046,0.018067222088575,0.035134665668011,0.025597933679819,0.01628802716732,0.031239051371813,0.018215704709291,0.020406499505043,0.0073768068104982,0.024562450125813,0.022521127015352,0.034219034016132,0.0081580709666014,0.018015280365944,0.0085081746801734,0.018878266215324,0.024775141850114,0.011125285178423,0.01014900393784,0.020146552473307,0.022208185866475,0.024467542767525,0.031942784786224,0.0063035287894309,0.024787049740553,0.026235165074468,0.013500296510756,0.013648491352797,0.014256849884987,0.024191720411181,0.016970746219158,0.019248377531767,0.023866258561611,0.021639380604029,0.015193419530988,0.019236665219069,0.027073124423623,0.012167865410447,0.018860310316086,0.033097110688686,0.026990957558155,0.028753504157066,0.022392813116312,0.050169914960861,0.033584754914045,0.019829157739878,0.022958014160395,0.013181484304368,0.015389318577945,0.012382584623992,0.028171394020319,0.059846863150597,0.10644172877073,0.0087061151862144,0.0067776693031192,0.024520494043827,0.021114397794008,0.019675452262163,0.028785794973373,0.016306446865201,0.0178152769804,0.053166218101978,0.019736669957638,0.025773514062166,0.02265059761703,0.025747388601303,0.013839144259691,0.031952917575836,0.013518747873604,0.011131349951029,0.013511723838747,0.029181897640228,0.060133140534163,0.016117272898555,0.051880016922951,0.017708774656057,0.007422948256135,0.015177320688963,0.015859933570027,0.017453307285905,0.041092552244663,0.0097886091098189,0.009366768412292,0.014731984585524,0.021727720275521,0.018500741571188,0.021568637341261,0.013829546049237,0.041068430989981,0.021340841427445,0.0085901590064168,0.035092502832413,0.018596362322569,0.040932007133961,0.026174126192927,0.018284359946847,0.022323025390506,0.015341620892286,0.032113261520863,0.022261682897806,0.023176155984402,0.059908926486969,0.03624402359128,0.023884544149041,0.034803658723831,0.043930422514677,0.030265659093857,0.016698870807886,0.0088014090433717,0.014343207702041,0.012546583078802,0.013806591741741,0.015836583450437,0.023176770657301,0.0098736695945263,0.03468618914485,0.014504607766867,0.0087230624631047,0.056118186563253,0.053792633116245,0.037389256060123,0.014623140916228,0.059862587600946,0.048749588429928,0.020859852433205,0.055386491119862,0.029601074755192,0.0086484998464584,0.07014837116003,0.063177227973938,0.082582756876945,0.058747176080942,0.012171068228781,0.027794996276498,0.10058153420687,0.029939722269773,0.033028833568096,0.061643403023481,0.044480588287115,0.0178881008178,0.0088239889591932,0.0092749111354351,0.01490312628448,0.020838353782892,0.028379887342453,0.036999687552452,0.041256777942181,0.070488050580025,0.039499141275883,0.013370992615819,0.016941752284765,0.024120952934027,0.078673347830772,0.03871113806963,0.066012650728226,0.04083576798439,0.047770325094461,0.027426572516561,0.020073669031262,0.02021524310112,0.017322519794106,0.10397282987833,0.045404274016619,0.023068672046065,0.031329549849033,0.096904911100864,0.048043787479401,0.038385462015867,0.041733540594578,0.079890012741089,0.022960400208831,0.023084364831448,0.035548117011786,0.019577393308282,0.020207086578012,0.03535358607769,0.020910231396556,0.021467408165336,0.013672812841833,0.0085336752235889,0.018426889553666,0.013638645410538,0.0079151540994644,0.02454668097198,0.01226494833827,0.013506110757589,0.0075516868382692,0.02272967249155,0.085629850625992,0.045121885836124,0.033223081380129,0.020312782377005,0.014842512086034,0.013260180130601,0.024916131049395,0.016082162037492,0.057401530444622,0.043009806424379,0.019468303769827,0.016011115163565,0.034014910459518,0.052585624158382,0.020063709467649,0.021463392302394,0.048451017588377,0.022181261330843,0.016886733472347,0.022946193814278,0.019768262282014,0.016026856377721,0.013053840026259,0.060180880129337,0.035404190421104,0.037644434720278,0.014284431934357,0.014913639053702,0.013227477669716,0.015549694187939,0.013843718916178,0.041424781084061,0.044400300830603,0.0243299305439,0.032796379178762,0.026608616113663,0.026800092309713,0.029816934838891,0.022868700325489,0.016402570530772,0.032541215419769,0.051653847098351,0.024913484230638,0.022980293259025,0.021071124821901,0.014549690298736,0.033490873873234,0.031873468309641,0.026480711996555,0.015126987360418,0.019308736547828,0.048192642629147,0.019166065379977,0.022483821958303,0.018929669633508,0.018933953717351,0.026159480214119,0.035798653960228,0.072148375213146,0.065545968711376,0.054461840540171,0.060832846909761,0.055575978010893,0.052407518029213,0.037564434111118,0.01206545997411,0.010465648025274,0.025442272424698,0.0039202705956995,0.02683973684907,0.039356738328934,0.036829546093941,0.097167149186134,0.03171493858099,0.041580408811569,0.019326401874423,0.019773617386818,0.041997723281384,0.09039631485939,0.038446512073278,0.033230595290661,0.038466695696115,0.032238095998764,0.016857452690601,0.014373930171132,0.046581692993641,0.13157269358635,0.029388016089797,0.026012664660811,0.028018984943628,0.0095041412860155,0.033626776188612,0.059431206434965,0.014014329761267,0.016323529183865,0.011505668051541,0.012949212454259,0.012688525021076,0.01657348126173,0.031009500846267,0.035848826169968,0.062725625932217,0.074642799794674,0.069752901792526,0.037541497498751,0.01378524210304,0.0051525849848986,0.0086090182885528,0.033044945448637,0.028229840099812,0.024972753599286,0.041534960269928,0.025108210742474,0.024345442652702,0.0064612636342645,0.016539715230465,0.039349555969238,0.018324811011553,0.010276926681399,0.017344087362289,0.075071975588799,0.037546712905169,0.014258029870689,0.014792206697166,0.019644681364298,0.01511281169951,0.009813392534852,0.0094351917505264,0.02313738502562,0.019376056268811,0.012031896039844,0.021663056686521,0.012665970250964,0.015592523850501,0.028206031769514,0.019053593277931,0.0095093222334981,0.011233944445848,0.035311184823513,0.012233028188348,0.028194673359394,0.0062642702832818,0.0093569364398718,0.012107935734093,0.0076835379004478,0.011346003040671,0.015498727560043,0.010019036009908,0.017863914370537,0.014658631756902,0.017167255282402,0.018843352794647,0.029464149847627,0.0086327074095607,0.018093092367053,0.014760227873921,0.014863958582282,0.012256229296327,0.075428731739521,0.013571468181908,0.017560245469213,0.012829951941967,0.0069800824858248,0.0079658459872007,0.0089555280283093,0.023324307054281,0.01264513283968,0.022793103009462,0.021427854895592,0.012421661987901,0.033366896212101,0.018435660749674,0.022998036816716,0.020215937867761,0.01679202914238,0.025929730385542,0.032702513039112,0.031816739588976,0.014790276065469,0.014265641570091,0.015487940050662,0.012923078611493,0.025427049025893,0.011594906449318,0.021868754178286,0.018902326002717,0.0069862422533333,0.0050117946229875,0.0089450357481837,0.018966376781464,0.015078859403729,0.012884195894003,0.0085077229887247,0.023060016334057,0.011153824627399,0.01028480194509,0.012371459044516,0.013881985098124,0.049521252512932,0.0068390518426895,0.028249558061361,0.011900467798114,0.016753839328885,0.010110717266798,0.015643648803234,0.012215836904943,0.0072378213517368,0.016139937564731,0.0076593272387981,0.0090411026030779,0.016383780166507,0.019105896353722,0.014861637726426,0.015176050364971,0.0088204555213451,0.015888512134552,0.01605910807848,0.022398337721825,0.023992765694857,0.020069122314453,0.027012977749109,0.010644694790244,0.040188495069742,0.018666014075279,0.020008694380522,0.021121807396412,0.020452717319131,0.0094626238569617,0.020999472588301,0.019416054710746,0.0096285343170166,0.017487840726972,0.012856123037636,0.028489138931036,0.028597662225366,0.012946264818311,0.030528329312801,0.013190519064665,0.038387753069401,0.034443322569132,0.015956208109856,0.017186690121889,0.024689372628927,0.018773909658194,0.036797918379307,0.022530039772391,0.037413816899061,0.037093579769135,0.027031995356083,0.028855331242085,0.048745915293694,0.013793239369988,0.016553301364183,0.026653414592147,0.01325944904238,0.01587462797761,0.02263811789453,0.021283334121108,0.0097280265763402,0.015500331297517,0.015884013846517,0.022145273163915,0.011586509644985,0.010817640461028,0.0073969266377389,0.0071545722894371,0.0037122736684978,0.010203342884779,0.010614872910082,0.034262038767338,0.010758227668703,0.01061119325459,0.023222144693136,0.036869987845421,0.022820767015219,0.055567927658558,0.022819276899099,0.01154550909996,0.039421256631613,0.0067090876400471,0.010713903233409,0.0067158313468099,0.018646012991667,0.019417852163315,0.022398132830858,0.022782206535339,0.031058799475431,0.033629737794399,0.021998733282089,0.022243473678827,0.025467379018664,0.017968412488699,0.018694050610065,0.014773555099964,0.018467660993338,0.028813889250159,0.013050885871053,0.013544613495469,0.026746224611998,0.023474644869566,0.0096858059987426,0.006569932680577,0.016344161704183,0.0056109786964953,0.022528240457177,0.028580790385604,0.016271095722914,0.0068869176320732,0.019148156046867,0.015485776588321,0.0067798509262502,0.0053665647283196,0.017669113352895,0.021819716319442,0.017382204532623,0.0085458252578974,0.010962277650833,0.02089799195528,0.0087830908596516,0.015647489577532,0.0286237988621,0.018205491825938,0.010724140331149,0.011605058796704,0.041660621762276,0.019764076918364,0.01522100251168,0.022586774080992,0.022123305127025,0.013109607622027,0.013002349995077,0.013415210880339,0.0095437541604042,0.0090768877416849,0.027019213885069,0.0073253624141216,0.012735011056066,0.023580396547914,0.013767220079899,0.021387837827206,0.010347074829042,0.011267736554146,0.0087490985170007,0.0177584849298,0.020149180665612,0.010884121991694,0.011348839849234,0.01087370980531,0.03480077907443,0.018848471343517,0.011485017836094,0.022903207689524,0.015733916312456,0.013486262410879,0.016220171004534,0.011685411445796,0.016984328627586,0.0058901086449623,0.0089694634079933,0.035291284322739,0.020018994808197,0.019862180575728,0.0079723745584488,0.0092020947486162,0.034101434051991,0.015862353146076,0.020390465855598,0.012025009840727,0.019008666276932,0.024896889925003,0.027007631957531,0.019920505583286,0.0089913122355938,0.038379490375519,0.025980785489082,0.010520493611693,0.02872029133141,0.014806235209107,0.0094038592651486,0.013684103265405,0.018299911171198,0.012510420754552,0.016520896926522,0.015326560474932,0.0082764709368348,0.010476764291525,0.023082461208105,0.0087024848908186,0.015699155628681,0.0070162159390748,0.013798300176859,0.028395710512996,0.013365764170885,0.010858698748052,0.014606508426368,0.013926530256867,0.0091753974556923,0.0097233355045319,0.020447768270969,0.01778182759881,0.017944753170013,0.019040912389755,0.0052547799423337,0.0053608883172274,0.0098757073283195,0.013048429042101,0.013663038611412,0.015775337815285,0.0057933111675084,0.0060876375064254,0.019128968939185,0.014564180746675,0.0060537215322256,0.02305194735527,0.012839573435485,0.014952205121517,0.0059889839030802,0.0095837423577905,0.0079125678166747,0.02855397388339,0.018260208889842,0.016062477603555,0.013339047320187,0.021979013457894,0.013768276199698,0.0085575543344021,0.013446455821395,0.0089476555585861,0.0069935848005116,0.020176082849503,0.023167140781879,0.0095505230128765,0.0071058049798012,0.011260250583291,0.0062389727681875,0.011765409260988,0.0037806867621839,0.0096456930041313,0.029493428766727,0.018883366137743,0.01149170845747,0.011654022149742,0.014915186911821,0.022865740582347,0.02446835488081,0.02086615934968,0.015123516321182,0.014287689700723,0.012961389496922,0.012099275365472,0.011791578494012,0.013671824708581,0.049832753837109,0.019425205886364,0.12448310852051,0.021964974701405,0.0084769427776337,0.030770607292652,0.0080946311354637,0.01974399574101,0.014894353225827,0.0096039455384016,0.0096404040232301,0.014664553105831,0.015852048993111,0.0045486642047763,0.0099845668300986,0.0082251382991672,0.0087396716699004,0.0097932554781437,0.031238993629813,0.018595879897475,0.0082886684685946,0.020879965275526,0.031721405684948,0.020948857069016,0.040186952799559,0.033557742834091,0.014021061360836,0.017191497609019,0.0091092586517334,0.0054210927337408,0.045218527317047,0.037759892642498,0.012381930835545,0.0092787984758615,0.01300629042089,0.035372495651245,0.020753610879183,0.051323443651199,0.045969728380442,0.033970408141613,0.033261708915234,0.021633092314005,0.033764138817787,0.032161232084036,0.024113480001688,0.011608423665166,0.02323011495173,0.033174581825733,0.015907473862171,0.0087876729667187,0.010983590036631,0.010390474461019,0.020898228511214,0.028909521177411,0.022488866001368,0.024438567459583,0.050044417381287,0.029900750145316,0.068997606635094,0.015992701053619,0.0070874392986298,0.0071225119754672,0.014721639454365,0.024341717362404,0.0095816813409328,0.010345336981118,0.011525563895702,0.027404449880123,0.0097390087321401,0.014859177172184,0.040950872004032,0.020389650017023,0.022490115836263,0.037704445421696,0.010461185127497,0.012969948351383,0.026951568201184,0.039965234696865,0.041615311056376,0.010373110882938,0.012881927192211,0.011725222691894,0.015071848407388,0.04436993226409,0.022006772458553,0.020471513271332,0.02972468174994,0.020817697048187,0.02338208630681,0.025205405429006,0.01278658118099,0.016753159463406,0.0174639839679,0.019935125485063,0.012752577662468,0.016788806766272,0.02244309335947,0.032196346670389,0.021316509693861,0.0413135625422,0.016666390001774,0.026871325448155,0.0090311309322715,0.011830380186439,0.015387402847409,0.011216429062188,0.05217107757926,0.01986064016819,0.010472142137587,0.019046932458878,0.020367413759232,0.034820362925529,0.020431969314814,0.037112388759851,0.01817549020052,0.021571464836597,0.013613165356219,0.013506206683815,0.017454756423831,0.015721149742603,0.015327423810959,0.0068738469853997,0.0308443531394,0.01670864969492,0.010423382744193,0.012862136587501,0.011287248693407,0.020468767732382,0.039618834853172,0.026688449084759,0.071227200329304,0.039360068738461,0.016410354524851,0.011906147003174,0.007828900590539,0.0077975373715162,0.018624555319548,0.0042476523667574,0.014757998287678,0.0090037686750293,0.013855131343007,0.016678189858794,0.024165542796254,0.017145942896605,0.012660161592066,0.0085178818553686,0.0068015055730939,0.017659012228251,0.010113513097167,0.02469028532505,0.023317575454712,0.018060240894556,0.012724984437227,0.015151986852288,0.0095755169168115,0.010753942653537,0.01811920106411,0.011117408983409,0.0070814532227814,0.0086760390549898,0.011049022898078,0.014898827299476,0.012621553614736,0.021574718877673,0.030333440750837,0.031814061105251,0.02716051414609,0.037284210324287,0.022573279216886,0.01273147854954,0.005640672519803,0.021067921072245,0.027856551110744,0.032726276665926,0.029711741954088,0.012022594921291,0.011813772842288,0.018908202648163,0.009975022636354,0.02527411468327,0.048458065837622,0.019834719598293,0.029627729207277,0.046482361853123,0.026743592694402,0.043339718133211,0.0093255089595914,0.020622732117772,0.047520991414785,0.018594603985548,0.020165778696537,0.014961712062359,0.021680276840925,0.013314720243216,0.047038372606039,0.048242047429085,0.026479944586754,0.042856901884079,0.078344285488129,0.053320080041885,0.047239776700735,0.08568349480629,0.021755762398243,0.048164531588554,0.039238661527634,0.037259861826897,0.042248483747244,0.073140785098076,0.093322098255157,0.046811319887638,0.10924249142408,0.071718782186508,0.066601864993572,0.17758226394653,0.17869336903095,0.17035290598869,0.094365671277046,0.17808231711388,0.17759467661381,0.12214647233486,0.10446378588676,0.1242271438241,0.15123753249645,0.086809650063515,0.14402276277542,0.081062719225883,0.093719363212585,0.052052840590477,0.056654173880816,0.07897675037384,0.090816378593445,0.10996101051569,0.094266779720783,0.12166390568018,0.070610150694847,0.087213158607483,0.080433025956154,0.091213397681713,0.09229701757431,0.087831109762192,0.071425646543503,0.063429094851017,0.078724324703217,0.040401048958302,0.056155595928431,0.035135626792908,0.031342640519142,0.038884870707989,0.033582367002964,0.057294256985188,0.089054316282272,0.047099560499191,0.032145049422979,0.036929447203875,0.0091847972944379,0.030144795775414,0.066740445792675,0.060536533594131,0.082190096378326,0.036872521042824,0.015582361258566,0.048934314399958,0.070095241069794,0.026810521259904,0.010227829217911,0.013737311586738,0.022352162748575,0.019475404173136,0.016573756933212,0.013009278103709,0.020659705623984,0.0095689818263054,0.022174328565598,0.030120087787509,0.010780658572912,0.032811142504215,0.01800492964685,0.025546973571181,0.052973888814449,0.015370955690742,0.024995846673846,0.010918617248535,0.02132354862988,0.030196337029338,0.020956005901098,0.019217696040869,0.022297967225313,0.020777802914381,0.011326498351991,0.0056594698689878,0.012993016280234,0.023942276835442,0.026466403156519,0.017142418771982,0.040685016661882,0.025360791012645,0.013580212369561,0.023436471819878,0.014677845872939,0.022595446556807,0.031802777200937,0.024020511657,0.01562980003655,0.017116256058216,0.0063851363956928,0.017819706350565,0.0245590377599,0.017366610467434,0.0087755918502808,0.010875173844397,0.018146701157093,0.0057785622775555,0.0086410129442811,0.011016394942999,0.019741773605347,0.012444108724594,0.0078039453364909,0.014396149665117,0.010233564302325,0.0083145499229431,0.012797011062503,0.010108014568686,0.015588153153658,0.021168973296881,0.017308348789811,0.01910443790257,0.025493072345853,0.012310045771301,0.014859033748507,0.01586290448904,0.0061971521936357,0.026924442499876,0.02330843731761,0.015512634068727,0.007967296987772,0.013294382020831,0.012290952727199,0.017578622326255,0.0078320130705833,0.017436636611819,0.010784174315631,0.013175236992538,0.01464419066906,0.012396971695125,0.019764956086874,0.0073358532972634,0.0087095554918051,0.011685475707054,0.037264201790094,0.013405903242528,0.01336258649826,0.012406615540385,0.013654408045113,0.014337973669171,0.025432214140892,0.022740352898836,0.01739989221096,0.013146313838661,0.013407806865871,0.015869537368417,0.02096563577652,0.020101370289922,0.016289621591568,0.017664089798927,0.020953034982085,0.014032955281436,0.012894308194518,0.021653309464455,0.022792227566242,0.027762126177549,0.016665644943714,0.016544166952372,0.015050183050334,0.0083476006984711,0.012983985245228,0.020758517086506,0.038406159728765,0.01648486033082,0.024104045704007,0.0084916641935706,0.019458286464214,0.02138296328485,0.016278468072414,0.014144603163004,0.010430501773953,0.021990640088916,0.015209726989269,0.022848457098007,0.0050441287457943,0.0072130202315748,0.014443193562329,0.0099093709141016,0.01765869371593,0.024654068052769,0.012539230287075,0.013740566559136,0.019858667626977,0.034749746322632,0.016968701034784,0.014473049901426,0.011694571003318,0.013002117164433,0.022491473704576,0.016569944098592,0.0096663255244493,0.014775637537241,0.033150024712086,0.03052557259798,0.014150463044643,0.020260872319341,0.013268305920064,0.020843161270022,0.013254440389574,0.0091080069541931,0.024209454655647,0.038078371435404,0.017970483750105,0.01682011038065,0.0079309046268463,0.014355247840285,0.032521218061447,0.024325344711542,0.019919030368328,0.015804873779416,0.022193631157279,0.009700677357614,0.0073008742183447,0.011996852234006,0.011191014200449,0.0092540560290217,0.011885709129274,0.01199884340167,0.023655995726585,0.023152844980359,0.029103580862284,0.019534148275852,0.011063611134887,0.029706496745348,0.031022971495986,0.014512982219458,0.013150377199054,0.02105057425797,0.013772115111351,0.016791857779026,0.024922693148255,0.027835672721267,0.029729986563325,0.045462604612112,0.033308565616608,0.026939433068037,0.050460927188396,0.017677152529359,0.022934410721064,0.017661297693849,0.02434247918427,0.021998301148415,0.022942734882236,0.021640688180923,0.037569865584373,0.019152168184519,0.016522390767932,0.014293593354523,0.011165931820869,0.0096296537667513,0.013599175959826,0.020412918180227,0.031269684433937,0.02103272266686,0.014334976673126,0.011602330952883,0.0088728554546833,0.025154888629913,0.049162827432156,0.02171379327774,0.012880880385637,0.019472660496831,0.02592046931386,0.014744179323316,0.013107740320265,0.014201138168573,0.012312263250351,0.012169189751148,0.0058227032423019,0.012089028023183,0.016506060957909,0.015779174864292,0.013823554851115,0.013903743587434,0.023543432354927,0.020442962646484,0.019883088767529,0.011956973001361,0.004655169788748,0.018079586327076,0.063023954629898,0.014876710250974,0.017305411398411,0.023235011845827,0.016767224296927,0.0089383255690336,0.011680622585118,0.012311292812228,0.013537332415581,0.013259215280414,0.012581923976541,0.018288772553205,0.019437486305833,0.030370073392987,0.011987529695034,0.0083045298233628,0.015388190746307,0.020937871187925,0.018021650612354,0.013429574668407,0.019640304148197,0.024004274979234,0.020929014310241,0.019883351400495,0.0234754383564,0.015958316624165,0.01820258423686,0.021780578419566,0.018254406750202,0.011314578354359,0.0081416489556432,0.033611178398132,0.015266424976289,0.012648506090045,0.019914787262678,0.028036154806614,0.014245679602027,0.010185856372118,0.023162398487329,0.011980348266661,0.022187013179064,0.018374618142843,0.024960223585367,0.033128596842289,0.03772022947669,0.026176750659943,0.030978849157691,0.028047369793057,0.013170347549021,0.0132906595245,0.030843999236822,0.019223529845476,0.011794831603765,0.011272937059402,0.015004130080342,0.01000096462667,0.0055334083735943,0.008912205696106,0.014948406256735,0.014199003577232,0.017946854233742,0.02218209579587,0.025443492457271,0.01938645914197,0.02195742353797,0.017684569582343,0.040487267076969,0.029177982360125,0.029497340321541,0.036329101771116,0.023254973813891,0.015847628936172,0.021927593275905,0.01594552770257,0.014811803586781,0.012316512875259,0.022165812551975,0.017190758138895,0.022757474333048,0.019247908145189,0.024704791605473,0.018335796892643,0.014012726955116,0.012555830180645,0.018824839964509,0.034392811357975,0.030015947297215,0.031856864690781,0.018187489360571,0.01702494546771,0.019285298883915,0.014379438012838,0.011728329584002,0.0174018163234,0.014703176915646,0.026750052347779,0.010258305817842,0.018688306212425,0.012633635662496,0.027644343674183,0.035712249577045,0.0236702170223,0.012276640161872,0.02026317641139,0.013147551566362,0.019335981458426,0.012430291622877,0.013960628770292,0.015024799853563,0.0074558011256158,0.014343999326229,0.019029259681702,0.033561524003744,0.033845894038677,0.022274646908045,0.016418240964413,0.016458228230476,0.027432058006525,0.016550794243813,0.027617640793324,0.023304328322411,0.026514153927565,0.015485860407352,0.012986070476472,0.014582766219974,0.014216899871826,0.030000679194927,0.015576848760247,0.02055854536593,0.043874770402908,0.058181583881378,0.055131405591965,0.030836377292871,0.06949532777071,0.074443727731705,0.06964972615242,0.093977823853493,0.029357912018895,0.031601563096046,0.025430867448449,0.013568128459156,0.015153926797211,0.0080474196001887,0.028127174824476,0.035035699605942,0.020591804757714,0.049503773450851,0.027255609631538,0.036215364933014,0.01410049200058,0.029175015166402,0.031345341354609,0.014341777190566,0.011026590131223,0.015560387633741,0.056395515799522,0.022620856761932,0.010052678175271,0.015540555119514,0.027027353644371,0.026266362518072,0.017420062795281,0.010284115560353,0.044989705085754,0.030227065086365,0.015059895813465,0.0067619020119309,0.027247743681073,0.013207668438554,0.026932060718536,0.015113595873117,0.053381200879812,0.030840458348393,0.031730346381664,0.014765513129532,0.017864188179374,0.022200455889106,0.010965710505843,0.013727490790188,0.027880154550076,0.027464104816318,0.010088162496686,0.035600144416094,0.039837151765823,0.018741987645626,0.020309530198574,0.010185098275542,0.0097423577681184,0.01073806360364,0.020807169377804,0.013827326707542,0.013182369992137,0.010257233865559,0.02787034958601,0.012926196679473,0.012554885819554,0.016864266246557,0.014786368235946,0.004392247647047,0.0062674600630999,0.017297452315688,0.0091431718319654,0.0057605849578977,0.014153925701976,0.012210382148623,0.007689013145864,0.010642288252711,0.031671244651079,0.02343824505806,0.019004367291927,0.0077954726293683,0.014468163251877,0.0091878185048699,0.0082929190248251,0.01385288592428,0.014620001427829,0.015466019511223,0.017667330801487,0.023886363953352,0.012226670980453,0.0056577287614346,0.0042774523608387,0.014829309657216,0.010094722732902,0.010432271286845,0.014204041101038,0.03604718670249,0.023676427081227,0.015063020400703,0.015674103051424,0.018134366720915,0.031886070966721,0.018929399549961,0.015807224437594,0.02345472201705,0.011170081794262,0.0077484450303018,0.029250990599394,0.016694393008947,0.041504222899675,0.020967278629541,0.031513780355453,0.019163792952895,0.013137903064489,0.00608970830217,0.023082323372364,0.024242518469691,0.023212190717459,0.021558623760939,0.021661654114723,0.014194425195456,0.016030015423894,0.010909660719335,0.014540061354637,0.030050853267312,0.023245196789503,0.035001423209906,0.02772719040513,0.01386537309736,0.014635920524597,0.035589031875134,0.027814887464046,0.019807141274214,0.039108496159315,0.015811882913113,0.038130592554808,0.062255352735519,0.089863553643227,0.10488042235374,0.033841520547867,0.048807442188263,0.032337687909603,0.024717595428228,0.017348466441035,0.026132181286812,0.016044022515416,0.015989493578672,0.04588109254837,0.031905107200146,0.019349159672856,0.012528019025922,0.042001716792583,0.070459075272083,0.04975612834096,0.013978710398078,0.014831263571978,0.031004048883915,0.046615850180387,0.014472943730652,0.016992498189211,0.035312533378601,0.032350797206163,0.029234893620014,0.026590125635266,0.039831332862377,0.026241920888424,0.045048274099827,0.048351280391216,0.028778651729226,0.043348222970963,0.051668759435415,0.043961655348539,0.045594252645969,0.048280447721481,0.092817753553391,0.0535738915205,0.02509032189846,0.038323469460011,0.027697209268808,0.040952783077955,0.04994672909379,0.060832276940346,0.030888583511114,0.023204216733575,0.017916928976774,0.08224706351757,0.04709929972887,0.046257667243481,0.010902784764767,0.017508018761873,0.085438415408134,0.069549016654491,0.03142125159502,0.014475909993052,0.067068047821522,0.017428388819098,0.019432028755546,0.011935969814658,0.01363140437752,0.024212870746851,0.033637396991253,0.02072075009346,0.010623151436448,0.02697248198092,0.022200454026461,0.019082132726908,0.021982094272971,0.012708527967334,0.016783177852631,0.011757497675717,0.02515154518187,0.011274909600616,0.014614226296544,0.020245924592018,0.017701588571072,0.035566359758377,0.029272891581059,0.017525399103761,0.016799028962851,0.031032595783472,0.024755828082561,0.038670673966408,0.032883923500776,0.026674255728722,0.020164918154478,0.03820488229394,0.029378099367023,0.030059887096286,0.040801361203194,0.049130622297525,0.028865709900856,0.036011770367622,0.086646780371666,0.013695953413844,0.028114082291722,0.01506912522018,0.017383115366101,0.013232491910458,0.0074869208037853,0.17624941468239,0.028522599488497,0.08664333820343,0.037838280200958,0.033538997173309,0.027850072830915,0.02245756983757,0.030459120869637,0.018249398097396,0.039857849478722,0.023131283000112,0.034325636923313,0.023682897910476,0.014787429943681,0.016291774809361,0.011867197230458,0.017737168818712,0.018855119124055,0.033760532736778,0.029363542795181,0.021678660064936,0.063435547053814,0.018986472859979,0.017287973314524,0.05449191480875,0.041239239275455,0.036398120224476,0.03999936953187,0.0091161020100117,0.073117755353451,0.033206086605787,0.057057395577431,0.039865601807833,0.053773559629917,0.096687316894531,0.041537657380104,0.024595523253083,0.049467086791992,0.031664311885834,0.021035600453615,0.027556946501136,0.040848221629858,0.014974002726376,0.039204698055983,0.012111505493522,0.011112840846181,0.036230236291885,0.056663069874048,0.02673752233386,0.020986437797546,0.032018300145864,0.0097649516537786,0.038910254836082,0.048251125961542,0.037742674350739,0.03056032396853,0.038741335272789,0.01994919218123,0.010290335863829,0.021235968917608,0.010991161689162,0.01854294911027,0.023827213793993,0.025205414742231,0.024440236389637,0.026623405516148,0.018830180168152,0.020175684243441,0.019939010962844,0.037439182400703,0.026907725259662,0.018592264503241,0.021426184102893,0.044776223599911,0.015218474902213,0.013148507103324,0.014500920660794,0.024915605783463,0.050386622548103,0.016423363238573,0.040286891162395,0.011095277033746,0.027872359380126,0.017564456909895,0.031893737614155,0.034941643476486,0.0085185077041388,0.018508536741138,0.016669567674398,0.010666851885617,0.030531462281942,0.023397346958518,0.011391245760024,0.023074496537447,0.032748129218817,0.012686553411186,0.030034445226192,0.044539485126734,0.021186159923673,0.087141618132591,0.033935934305191,0.026425909250975,0.020675798878074,0.043174266815186,0.018875122070312,0.024743484333158,0.062796860933304,0.027003224939108,0.030194032937288,0.016075544059277,0.01385061070323,0.0045691095292568,0.013706197030842,0.023796804249287,0.02339974604547,0.032728940248489,0.013829381205142,0.034148439764977,0.0089230332523584,0.040018692612648,0.058880466967821,0.043607320636511,0.065064072608948,0.072606481611729,0.051477134227753,0.060777794569731,0.029602900147438,0.024375088512897,0.020217377692461,0.024030908942223,0.015422373078763,0.025895472615957,0.0087518068030477,0.021377597004175,0.015290318056941,0.016880679875612,0.010502446442842,0.013967221602798,0.02753053791821,0.020034005865455,0.028529051691294,0.01587888225913,0.012286750599742,0.01077769882977,0.025976665318012,0.030464954674244,0.037480514496565,0.02366884611547,0.022300513461232,0.023747984319925,0.029735328629613,0.022199183702469,0.01446095854044,0.037809588015079,0.022763671353459,0.019309395924211,0.020208599045873,0.01755329221487,0.014741082675755,0.009665060788393,0.021645113825798,0.012299485504627,0.0090818963944912,0.019779896363616,0.029139146208763,0.010862911120057,0.0050208223983645,0.0097744865342975,0.010677026584744,0.010088168084621,0.011849768459797,0.0097036892548203,0.010570831596851,0.023199984803796,0.017894463613629,0.01639262586832,0.010180823504925,0.022331127896905,0.012904674746096,0.010827126912773,0.019262697547674,0.025734262540936,0.027800545096397,0.024294942617416,0.011024449020624,0.014597473666072,0.01312411762774,0.011376106180251,0.014824695885181,0.011245230212808,0.012693963944912,0.014441302977502,0.020099341869354,0.014403929933906,0.012431190349162,0.017513461410999,0.012673540972173,0.01757213845849,0.011449236422777,0.0086178714409471,0.022880684584379,0.025452692061663,0.012798130512238,0.020463529974222,0.010951984673738,0.011406805366278,0.035874549299479,0.0081687588244677,0.0070365988649428,0.016725145280361,0.037453331053257,0.010272786021233,0.016444655135274,0.013651574030519,0.0097379954531789,0.0085969660431147,0.02060255408287,0.0067711109295487,0.011521715670824,0.019662456586957,0.02063124999404,0.017685046419501,0.011857241392136,0.0097772292792797,0.024956505745649,0.020078409463167,0.019229743629694,0.0057094385847449,0.025487497448921,0.042696449905634,0.034978728741407,0.022791035473347,0.017719576135278,0.019201157614589,0.01178533770144,0.017240144312382,0.018232982605696,0.015765890479088,0.01394272968173,0.01474591344595,0.013950734399259,0.008538574911654,0.030872698873281,0.019760025665164,0.037516791373491,0.01586477458477,0.025162447243929,0.015801772475243,0.023136716336012,0.017526855692267,0.019396957010031,0.0066093276254833,0.0061194635927677,0.012906823307276,0.013660341501236,0.02252833545208,0.017272343859076,0.008327011950314,0.013677667826414,0.0206338763237,0.020791813731194,0.014336721040308,0.0079392064362764,0.018528258427978,0.036315768957138,0.010987110435963,0.011712282896042,0.0038912314921618,0.0084805497899652,0.010790662840009,0.032909046858549,0.027118917554617,0.049084380269051,0.027374476194382,0.031002335250378,0.026918580755591,0.020405519753695,0.015105950646102,0.011957689188421,0.013238441199064,0.014843182638288,0.045955933630466,0.021568156778812,0.015242015011609,0.010786754079163,0.056598752737045,0.021923515945673,0.035726472735405,0.024883270263672,0.013901717960835,0.021989127621055,0.00882872287184,0.014003083109856,0.029002469033003,0.059700835496187,0.03362825140357,0.037090569734573,0.0085146119818091,0.018561661243439,0.011896303854883,0.032447472214699,0.039251670241356,0.038146108388901,0.020178962498903,0.039005599915981,0.023843735456467,0.014673087745905,0.0064518810249865,0.0099467523396015,0.027209781110287,0.046714097261429,0.038118962198496,0.0276770144701,0.0091269388794899,0.018060430884361,0.034113310277462,0.051825903356075,0.059581261128187,0.052674070000648,0.025992728769779,0.038566909730434,0.0094564268365502,0.025402788072824,0.027720384299755,0.020011177286506,0.087037608027458,0.030939508229494,0.016416799277067,0.016246411949396,0.014342939481139,0.020656786859035,0.031054092571139,0.023081386461854,0.065257735550404,0.013657895848155,0.0097528416663408,0.041350536048412,0.052324678748846,0.0099697578698397,0.047206670045853,0.031766451895237,0.10892099142075,0.31739008426666,0.14656886458397,0.14515195786953,0.033318378031254,0.013573130592704,0.0173862837255,0.018064014613628,0.04136535525322,0.029412422329187,0.031004952266812,0.04085374251008,0.0098977545276284,0.016042876988649,0.063329815864563,0.021028753370047,0.032665234059095,0.0081020500510931,0.078525491058826,0.074720457196236,0.16790854930878,0.073736190795898,0.039601430296898,0.020155614241958,0.054176017642021,0.032158948481083,0.066455900669098,0.064657241106033,0.10613520443439,0.047575514763594,0.046858593821526,0.016563082113862,0.030817130580544,0.051239587366581,0.0044870441779494,0.017580833286047,0.06343425065279,0.039826169610023,0.097906053066254,0.034374304115772,0.062266357243061,0.018104439601302,0.016338555142283,0.017449427396059,0.016670010983944,0.013988198712468,0.06999334692955,0.016387313604355,0.024531155824661,0.046638458967209,0.059326734393835,0.018890012055635,0.013464089483023,0.010214348323643,0.022240575402975,0.015301643870771,0.017995934933424,0.029893085360527,0.011046472936869,0.0086310431361198,0.0096656959503889,0.0093683730810881,0.0071240598335862,0.0069242427125573,0.0080913510173559,0.0058842059224844,0.0085381362587214,0.0052856300026178,0.0083106439560652,0.011399900540709,0.028899092227221,0.046480264514685,0.015084044076502,0.039968051016331,0.014798624441028,0.020659914240241,0.015198360197246,0.031379982829094,0.014396611601114,0.012140341103077,0.0087549816817045,0.011034999042749,0.007336005102843,0.0089481472969055,0.0081610353663564,0.0070463768206537,0.018815949559212,0.014387189410627,0.011854460462928,0.009422529488802,0.014681718312204,0.035538602620363,0.0073855966329575,0.016645446419716,0.018612433224916,0.036052964627743,0.039085306227207,0.024674721062183,0.020487785339355,0.017083739861846,0.0088846161961555,0.011546084657311,0.020316075533628,0.021680794656277,0.021665126085281,0.037230785936117,0.012831497937441,0.026282364502549,0.022799681872129,0.030057104304433,0.032484628260136,0.029501080513,0.017019532620907,0.022542465478182,0.020819682627916,0.010271743871272,0.005779545288533,0.0083072381094098,0.011972403153777,0.013982658274472,0.0087713543325663,0.0068657658994198,0.014144347980618,0.023820038884878,0.015294639393687,0.031675439327955,0.024281684309244,0.010050348937511,0.0096387062221766,0.011545000597835,0.032332841306925,0.0079767145216465,0.011728808283806,0.017472796142101,0.039154008030891,0.014297949150205,0.014611159451306,0.01652947627008,0.017383435741067,0.0067837163805962,0.0041867350228131,0.010659091174603,0.018354441970587,0.0073567973449826,0.017651349306107,0.012029139325023,0.015887010842562,0.023541111499071,0.0088000576943159,0.021512519568205,0.031802602112293,0.015545651316643,0.015146154910326,0.029577396810055,0.031700633466244,0.022218745201826,0.014246607199311,0.015773445367813,0.031827904284,0.013274108059704,0.020526938140392,0.011394506320357,0.020569486543536,0.011275202035904,0.015809569507837,0.018905706703663,0.022369876503944,0.019020348787308,0.021031349897385,0.020674578845501,0.041452974081039,0.037991158664227,0.046413093805313,0.017453342676163,0.013689700514078,0.015617134049535,0.010401667095721,0.019783042371273,0.0059507442638278,0.011155353859067,0.026652541011572,0.011135391891003,0.013103846460581,0.013089246116579,0.007996984757483,0.018654204905033,0.023506239056587,0.013098657131195,0.016817787662148,0.022919153794646,0.0060044969432056,0.012752179056406,0.0090209860354662,0.0094031253829598,0.0091786552220583,0.010702820494771,0.0086308866739273,0.0089617185294628,0.01005345210433,0.018797118216753,0.02216012775898,0.017090909183025,0.011203610338271,0.032592996954918,0.017509633675218,0.019927948713303,0.025310903787613,0.018799131736159,0.0087511148303747,0.010482497513294,0.020069018006325,0.0047680092975497,0.0083713671192527,0.011910580098629,0.013290821574628,0.0050166361033916,0.011735767126083,0.013329001143575,0.0073530096560717,0.021022226661444,0.011949544772506,0.016012143343687,0.029565595090389,0.023695545271039,0.026526417583227,0.0097378622740507,0.0083986194804311,0.016342490911484,0.01597167737782,0.01064854953438,0.042293354868889,0.022481687366962,0.015725387260318,0.022674404084682,0.032033734023571,0.016356207430363,0.0030505016911775,0.011195374652743,0.032937664538622,0.019055373966694,0.0091483946889639,0.013901913538575,0.01219835691154,0.021527241915464,0.033330228179693,0.0057825334370136,0.018066599965096,0.010316286236048,0.018350776284933,0.010334853082895,0.012782381847501,0.033045131713152,0.016334133222699,0.040504902601242,0.01187108270824,0.017657678574324,0.033472064882517,0.014905808493495,0.010059989057481,0.013868345879018,0.039079770445824,0.0068455561995506,0.010181004181504,0.011711731553078,0.0077637056820095,0.030527839437127,0.023885581642389,0.029776817187667,0.023451501503587,0.0061957333236933,0.025830892845988,0.017071899026632,0.013071995228529,0.018896590918303,0.027539975941181,0.038879383355379,0.037121266126633,0.013562543317676,0.02838397026062,0.023328674957156,0.028777541592717,0.014932906255126,0.012341283261776,0.0077569140121341,0.0098675508052111,0.018821492791176,0.012724439613521,0.016909642145038,0.0087634334340692,0.025439409539104,0.02758040651679,0.015801168978214,0.014788108877838,0.018525766208768,0.016204163432121,0.011755073443055,0.026937495917082,0.0098674185574055,0.015199183486402,0.013528973795474,0.016038965433836,0.011422045528889,0.010107913985848,0.015753395855427,0.016073990613222,0.0086798937991261,0.0093997046351433,0.018187806010246,0.023331943899393,0.015355391427875,0.014937557280064,0.026763144880533,0.036280676722527,0.026645634323359,0.0190205052495,0.013497270643711,0.0089195780456066,0.014524813741446,0.017443682998419,0.019177835434675,0.027963988482952,0.010756958276033,0.010667584836483,0.0094826743006706,0.022891536355019,0.012521086260676,0.0070606139488518,0.011667623184621,0.017936799675226,0.036901708692312,0.028601622208953,0.015434125438333,0.0082061318680644,0.012417163699865,0.005319363437593,0.014750660397112,0.01857677474618,0.014241059310734,0.036555539816618,0.010045122355223,0.015666270628572,0.014394687488675,0.01494553592056,0.006068064365536,0.0075479657389224,0.01115501485765,0.01534270029515,0.008581617847085,0.01255439221859,0.01111254747957,0.0078808832913637,0.021237337961793,0.013544171117246,0.013635484501719,0.025926172733307,0.028538320213556,0.013394741341472,0.012977563776076,0.022824497893453,0.011980151757598,0.0069712838158011,0.0092059429734945,0.01038914732635,0.01687110029161,0.010126919485629,0.020737390965223,0.016000647097826,0.0078477943316102,0.0039007789455354,0.0054124388843775,0.0052163358777761,0.013543727807701,0.0062299747951329,0.0054082055576146,0.013484371826053,0.012271516956389,0.025517463684082,0.016692714765668,0.0097880121320486,0.025948535650969,0.013784778304398,0.0090978434309363,0.021739574149251,0.042777992784977,0.018271515145898,0.010894369333982,0.0057181278243661,0.0055942432954907,0.011385271325707,0.012423662468791,0.0095380805432796,0.005848404020071,0.0096840560436249,0.011330038309097,0.012019992806017,0.0069859740324318,0.0073017161339521,0.0096771894022822,0.0090946489945054,0.010689085349441,0.0083269998431206,0.0069244224578142,0.0089530423283577,0.021395340561867,0.0060485256835818,0.0075711482204497,0.017296023666859,0.015146311372519,0.0034608927089721,0.0094542456790805,0.012036435306072,0.0090076737105846,0.0096928179264069,0.012720313854516,0.0093250498175621,0.0091283153742552,0.016627009958029,0.022043634206057,0.015245607122779,0.029266562312841,0.0095849419012666,0.0063028526492417,0.025703728199005,0.0072505669668317,0.0063036368228495,0.005362905561924,0.0054724542424083,0.009052699431777,0.01288572140038,0.021991468966007,0.014689477160573,0.012352097779512,0.010198486968875,0.0073538161814213,0.0067804870195687,0.016593674197793,0.011178618296981,0.0041613234207034,0.0059749111533165,0.0091711524873972,0.017973106354475,0.008528028614819,0.048261523246765,0.017299637198448,0.018250098451972,0.013195500709116,0.00808728300035,0.019458862021565,0.019610285758972,0.024257466197014,0.0087240133434534,0.0066782380454242,0.008761478587985,0.014827406033874,0.037364028394222,0.0054348581470549,0.0049751815386117,0.0032287244684994,0.0073540704324841,0.011128433980048,0.0057820556685328,0.013842582702637,0.0096385888755322,0.017871351912618,0.019061012193561,0.02039073035121,0.03474598377943,0.034567773342133,0.021949630230665,0.018548280000687,0.031155159696937,0.055947881191969,0.024497047066689,0.028464335948229,0.016574684530497,0.018751194700599,0.015389989130199,0.036355420947075,0.017866415902972,0.013926848769188,0.030158217996359,0.016964692622423,0.053852014243603,0.045500248670578,0.044197019189596,0.03436465933919,0.021237540990114,0.029777778312564,0.035221222788095,0.022466285154223,0.026488192379475,0.041115790605545,0.046202592551708,0.026817373931408,0.039935760200024,0.032480850815773,0.070949748158455,0.073288217186928,0.033743321895599,0.026421843096614,0.040502846240997,0.082669273018837,0.072481341660023,0.11944717168808,0.032003071159124,0.04982978105545,0.02388989366591,0.016564629971981,0.023575393483043,0.020454842597246,0.013858282007277,0.042482525110245,0.034140784293413,0.035440228879452,0.047793786972761,0.024241391569376,0.03267553076148,0.021600436419249,0.018334316089749,0.017775729298592,0.029877357184887,0.012307090684772,0.015945471823215,0.033854067325592,0.049190312623978,0.014393312856555,0.022696323692799,0.02196404337883,0.023555273190141,0.01848485507071,0.021231885999441,0.014150839298964,0.027908874675632,0.028016207739711,0.015211068093777,0.0060582510195673,0.029142864048481,0.016495749354362,0.01377397030592,0.013213409110904,0.026684014126658,0.053692288696766,0.029209610074759,0.024832099676132,0.034678295254707,0.020447630435228,0.0088842064142227,0.010256306268275,0.0098581369966269,0.0099940467625856,0.013411268591881,0.036146711558104,0.020249329507351,0.026853755116463,0.018292553722858,0.015211158432066,0.014923181384802,0.030804257839918,0.031020097434521,0.028722576797009,0.014334389008582,0.037693589925766,0.020448757335544,0.015301652252674,0.014680070802569,0.01888357847929,0.013132220134139,0.011945896781981,0.0084720700979233,0.013024672865868,0.018869407474995,0.014352088794112,0.018330574035645,0.018675353378057,0.010598213411868,0.016895199194551,0.011083326302469,0.01947220787406,0.013594461604953,0.012237805873156,0.01747253164649,0.012499161064625,0.016605986282229,0.01938584074378,0.009278666228056,0.01584986038506,0.0094233211129904,0.0097275068983436,0.014353578910232,0.011208755895495,0.017235627397895,0.0066474662162364,0.0067203077487648,0.015840496867895,0.010350082069635,0.021620627492666,0.014107195660472,0.036464408040047,0.030741304159164,0.014028168283403,0.010513056069613,0.016269056126475,0.012737004086375,0.0037783493753523,0.0060474290512502,0.011062562465668,0.0062548741698265,0.0087010161951184,0.0093005327507854,0.0081528052687645,0.0040046814829111,0.011877587065101,0.024042919278145,0.019439354538918,0.011409569531679,0.022447716444731,0.019163457676768,0.014117175713181,0.0068813073448837,0.0058367145247757,0.028935618698597,0.025859944522381,0.0057663731276989,0.0094443885609508,0.012274916283786,0.0033182285260409,0.015692690387368,0.0054158931598067,0.024001732468605,0.0073163411580026,0.0094630224630237,0.014340349473059,0.01663851365447,0.01653790846467,0.018149701878428,0.025316644459963,0.019975244998932,0.015121846459806,0.021853214129806,0.029621679335833,0.01302202232182,0.0062028872780502,0.0202222969383,0.016920916736126,0.020202483981848,0.014170443639159,0.009290530346334,0.016842292621732,0.0069345934316516,0.015752639621496,0.01685294136405,0.0076655726879835,0.037324741482735,0.011028965935111,0.013699483126402,0.015334321185946,0.021211698651314,0.017068730667233,0.0077383229508996,0.010954858735204,0.02372583001852,0.026646174490452,0.0092701418325305,0.01548901759088,0.020242962986231,0.0095186503604054,0.022325471043587,0.014115891419351,0.013916118070483,0.011458687484264,0.018432419747114,0.019687945023179,0.010625824332237,0.027392368763685,0.095116138458252,0.025156036019325,0.017096744850278,0.021380096673965,0.02498597279191,0.017069280147552,0.010306390933692,0.019206222146749,0.023747198283672,0.015258308500051,0.012157823890448,0.02082241512835,0.02108034491539,0.020207427442074,0.014139355160296,0.014038618654013,0.0090418513864279,0.019908137619495,0.010964838787913,0.024437744170427,0.021270930767059,0.015176761895418,0.024105336517096,0.023117017000914,0.01340043079108,0.014936938881874,0.012613380327821,0.011015379801393,0.01186740398407,0.026300193741918,0.005681125447154,0.013126583769917,0.010022416710854,0.014715432189405,0.014860756695271,0.0095133548602462,0.027385845780373,0.016980778425932,0.012599056586623,0.0069727385416627,0.0080377869307995,0.0098539749160409,0.010317767038941,0.021046690642834,0.022491512820125,0.02455815859139,0.012402910739183,0.0090098977088928,0.020359575748444,0.012757257558405,0.031725335866213,0.014650770463049,0.011669028550386,0.022474758327007,0.016704639419913,0.015367083251476,0.003970799036324,0.0089863296598196,0.006964179687202,0.018703568726778,0.025983285158873,0.021154243499041,0.022489486262202,0.0097736055031419,0.010710993781686,0.0091135613620281,0.023217648267746,0.017489081248641,0.011139396578074,0.0087242275476456,0.010251915082335,0.013630896806717,0.013461995869875,0.023090256378055,0.018736261874437,0.010964192450047,0.015806755051017,0.013164091855288,0.010208323597908,0.0086619481444359,0.01615022867918,0.0076251085847616,0.025588225573301,0.010143592022359,0.022808413952589,0.025793576613069,0.014799531549215,0.023288115859032,0.015009142458439,0.011310226283967,0.016447661444545,0.0092030419036746,0.023452617228031,0.0086883045732975,0.011788571253419,0.009522058069706,0.0073516480624676,0.021912652999163,0.0087415482848883,0.0066653927788138,0.0076237958855927,0.015891311690211,0.017197974026203,0.0094766449183226,0.03113304823637,0.0077343499287963,0.0075851064175367,0.022823804989457,0.037692043930292,0.011509907431901,0.016130950301886,0.017031375318766,0.016886103898287,0.015414328314364,0.013988558202982,0.01301378570497,0.014245401136577,0.011126805096865,0.049879260361195,0.013993680477142,0.012187392450869,0.013854862190783,0.016772747039795,0.03528505936265,0.021588252857327,0.01012637000531,0.004786747507751,0.015737373381853,0.01492022536695,0.019314475357533,0.028162492439151,0.035893000662327,0.012196768075228,0.010228905826807,0.009320386685431,0.010924723930657,0.029304122552276,0.041674435138702,0.0194042455405,0.0079442039132118,0.025533359497786,0.026472687721252,0.010967718437314,0.010586816817522,0.01123882830143,0.0085700992494822,0.0092879356816411,0.0082136252894998,0.012914073653519,0.013443311676383,0.018548287451267,0.027997072786093,0.024019056931138,0.015955436974764,0.023293904960155,0.021622702479362,0.023921580985188,0.0317910797894,0.01630580611527,0.040805011987686,0.035288147628307,0.023880150169134,0.032507494091988,0.040894966572523,0.041658014059067,0.032023213803768,0.033390682190657,0.0077107129618526,0.021872755140066,0.030503800138831,0.009871318936348,0.030799632892013,0.036119744181633,0.036008533090353,0.012886966578662,0.020223274827003,0.011458138003945,0.013730869628489,0.0095202149823308,0.0225485637784,0.015848882496357,0.019990138709545,0.016046836972237,0.028970010578632,0.015032097697258,0.023321600630879,0.031282395124435,0.026717321947217,0.031075276434422,0.030086580663919,0.044461939483881,0.027155514806509,0.05419872328639,0.014989915303886,0.015927096828818,0.054466940462589,0.010423285886645,0.031189573928714,0.04161711037159,0.068725869059563,0.018000431358814,0.029043227434158,0.040075086057186,0.012782073579729,0.021325454115868,0.018904380500317,0.020460674539208,0.012125632725656,0.022652907297015,0.023470969870687,0.0084467511624098,0.0096950689330697,0.028318956494331,0.031248124316335,0.05169178545475,0.011444142088294,0.029874099418521,0.027344468981028,0.010549231432378,0.015004094690084,0.0095812920480967,0.012106507085264,0.033148530870676,0.017639113590121,0.015655539929867,0.013977950438857,0.026770340278745,0.009663874283433,0.01714339479804,0.030977448448539,0.02407118678093,0.023181203752756,0.028430834412575,0.017877142876387,0.012050965800881,0.011080782860518,0.011792573146522,0.013244515284896,0.009499367326498,0.006194316316396,0.024824550375342,0.021675469353795,0.024586163461208,0.025769431143999,0.028391359373927,0.027422178536654,0.030169039964676,0.029936144128442,0.0095353806391358,0.018746968358755,0.0093858037143946,0.015419172123075,0.021529246121645,0.043090358376503,0.043689474463463,0.029483832418919,0.0083215106278658,0.013103587552905,0.019392754882574,0.024544801563025,0.032216839492321,0.0094825923442841,0.028134012594819,0.036270875483751,0.0152821643278,0.030822783708572,0.029875248670578,0.035035096108913,0.02218347042799,0.027990337461233,0.021850820630789,0.028274957090616,0.021000858396292,0.01612208597362,0.017000090330839,0.053019315004349,0.058575239032507,0.032682478427887,0.030865041539073,0.019958408549428,0.037864368408918,0.040621679276228,0.039423048496246,0.012414472177625,0.0099484175443649,0.016791641712189,0.014337157830596,0.022555554285645,0.021396975964308,0.020418586209416,0.014087817631662,0.019410403445363,0.03731007874012,0.035430323332548,0.024939592927694,0.039000131189823,0.010902025736868,0.035401783883572,0.03133288398385,0.039907731115818,0.013447654433548,0.038999680429697,0.0089334361255169,0.018908595666289,0.026038443669677,0.016924297437072,0.017389893531799,0.012899511493742,0.020268552005291,0.064208626747131,0.015413673594594,0.037901751697063,0.026284612715244,0.036555543541908,0.01608357951045,0.041648965328932,0.056647561490536,0.024667523801327,0.035630773752928,0.023049978539348,0.011222088709474,0.014624128118157,0.010274212807417,0.019163224846125,0.027520470321178,0.019629534333944,0.022336516529322,0.013140887022018,0.019714590162039,0.02295826934278,0.026596263051033,0.021039800718427,0.03406448662281,0.0087030017748475,0.021191483363509,0.015526662580669,0.024088092148304,0.030264887958765,0.013543102890253,0.0086163738742471,0.016173083335161,0.03546079993248,0.029039027169347,0.013921597972512,0.010873422026634,0.019421387463808,0.024682709947228,0.029153374955058,0.010569574311376,0.010023465380073,0.01531975902617,0.038649283349514,0.022047147154808,0.016814019531012,0.014030154794455,0.022919643670321,0.039597295224667,0.021179929375648,0.013743522576988,0.014907186850905,0.0081897489726543,0.034708760678768,0.026564709842205,0.039323054254055,0.022890565916896,0.020001132041216,0.022175509482622,0.049950309097767,0.028922280296683,0.022940099239349,0.037344984710217,0.022507544606924,0.027058221399784,0.20479500293732,0.068658128380775,0.040714204311371,0.020729219540954,0.012097245082259,0.019684668630362,0.022137466818094,0.0091484533622861,0.01757793314755,0.013951049186289,0.01644204556942,0.015602860599756,0.010598643682897,0.010017137043178,0.015947975218296,0.015667706727982,0.020056158304214,0.016688080504537,0.0089879920706153,0.011332081630826,0.010718582198024,0.010913796722889,0.014784706756473,0.019290417432785,0.016725070774555,0.017972156405449,0.020921451970935,0.029100950807333,0.024863114580512,0.015118354931474,0.019581642001867,0.023687671869993,0.0097474129870534,0.01130723580718,0.0070664985105395,0.012577522546053,0.025200217962265,0.025452487170696,0.032820500433445,0.015935242176056,0.010171101428568,0.012707524932921,0.012808749452233,0.015187739394605,0.013930890709162,0.026147354394197,0.0066984510049224,0.018182931467891,0.0056320568546653,0.020769782364368,0.0060390457510948,0.01049323566258,0.009029857814312,0.019073670729995,0.010627375915647,0.022711116820574,0.038434386253357,0.066941559314728,0.017211083322763,0.02454462274909,0.021342363208532,0.032918162643909,0.033494718372822,0.018169902265072,0.013212500140071,0.016180373728275,0.017311476171017,0.023438170552254,0.071079351007938,0.047566648572683,0.040157090872526,0.034095712006092,0.022908061742783,0.021217441186309,0.014138001948595,0.034487120807171,0.052810847759247,0.010371159762144,0.032228913158178,0.049266204237938,0.057739980518818,0.02767451107502,0.040216155350208,0.09642918407917,0.12399755418301,0.089680463075638,0.035366378724575,0.038552545011044,0.056159369647503,0.050718888640404,0.081896670162678,0.12349425256252,0.05211528390646,0.028109535574913,0.053078703582287,0.078430205583572,0.034165516495705,0.05487946793437,0.042047530412674,0.044590152800083,0.066999450325966,0.068865925073624,0.060070518404245,0.0591822527349,0.05015280470252,0.024927759543061,0.013715102337301,0.025493543595076,0.046642825007439,0.037187688052654,0.069066151976585,0.039547774940729,0.016332644969225,0.027844782918692,0.049603000283241,0.058197628706694,0.040680259466171,0.034309707581997,0.01183495670557,0.029014002531767,0.084782510995865,0.082262240350246,0.083564266562462,0.10473204404116,0.057950478047132,0.086227029561996,0.057191140949726,0.031134964898229,0.023521900177002,0.02169712074101,0.085304528474808,0.040439531207085,0.024587363004684,0.018782990053296,0.015662580728531,0.0057212938554585,0.01894286647439,0.011042581871152,0.023936385288835,0.035982050001621,0.054932713508606,0.04717930778861,0.021591126918793,0.025779843330383,0.023759642615914,0.027827948331833,0.03294974938035,0.037133287638426,0.028097242116928,0.022979557514191,0.071178957819939,0.018328795209527,0.023236079141498,0.031195137649775,0.033731587231159,0.032030399888754,0.075321137905121,0.11977261304855,0.075352512300014,0.018393682315946,0.056515738368034,0.010101452469826,0.05536624789238,0.02245119959116,0.0085664968937635,0.0088568702340126,0.013304381631315,0.038832757622004,0.051167629659176,0.085142090916634,0.028005052357912,0.012565894983709,0.022819589823484,0.025407373905182,0.022932045161724,0.021149124950171,0.01959977671504,0.021205667406321,0.017228588461876,0.029441522434354,0.030846556648612,0.01938134431839,0.028214007616043,0.023701325058937,0.021519266068935,0.012125616893172,0.042354170233011,0.038343962281942,0.033837050199509,0.019353654235601,0.02742961794138,0.12116724997759,0.035622630268335,0.022816034033895,0.039988607168198,0.095511376857758,0.08939740806818,0.07153058797121,0.046520233154297,0.052007596939802,0.033753916621208,0.026255264878273,0.017327297478914,0.026786796748638,0.019726295024157,0.0056639681570232,0.014670837670565,0.027243543416262,0.024731084704399,0.010360097512603,0.020840818062425,0.015587616711855,0.015294887125492,0.012895260006189,0.013554839417338,0.0281539298594,0.051858153194189,0.028179369866848,0.017780862748623,0.033434048295021,0.023560639470816,0.01457904279232,0.0077612404711545,0.031295534223318,0.014473332092166,0.0073501341976225,0.019049061462283,0.030682500451803,0.01005978230387,0.024105094373226,0.034889996051788,0.083608724176884,0.02636831626296,0.019718918949366,0.015076087787747,0.0087885707616806,0.011451719328761,0.0090996827930212,0.016524298116565,0.017052311450243,0.012609706260264,0.013026588596404,0.0095565328374505,0.0056035150773823,0.015791019424796,0.02015071362257,0.01363692060113,0.013583293184638,0.028392873704433,0.010745744220912,0.010815106332302,0.023816669359803,0.011815086007118,0.011342233046889,0.014772228896618,0.016617003828287,0.0062218005768955,0.01631274074316,0.017212865874171,0.017237305641174,0.012043163180351,0.022035939618945,0.024265931919217,0.015764517709613,0.014530194923282,0.029659789055586,0.022948402911425,0.023530244827271,0.051227428019047,0.042253453284502,0.020560400560498,0.01754616945982,0.014297356829047,0.015307895839214,0.025214098393917,0.01052263006568,0.0090634003281593,0.011368534527719,0.0096998456865549,0.013932951726019,0.0068450970575213,0.015589505434036,0.011091455817223,0.010907360352576,0.013549339957535,0.011426587589085,0.011862833052874,0.014191487804055,0.0065939794294536,0.017591198906302,0.011791426688433,0.0048180497251451,0.013579020276666,0.05063334107399,0.034348152577877,0.019530802965164,0.02062257938087,0.015725499019027,0.0066943764686584,0.030750941485167,0.015573526732624,0.0088169192895293,0.014829584397376,0.018042348325253,0.0074108112603426,0.011677202768624,0.010706077329814,0.011137077584863,0.0039842249825597,0.0083227260038257,0.017288729548454,0.023593809455633,0.013459821231663,0.015263549052179,0.016205856576562,0.026028268039227,0.018862582743168,0.024865873157978,0.0097560603171587,0.015352088958025,0.015967613086104,0.036634795367718,0.018934972584248,0.012729763053358,0.006417138967663,0.012265634723008,0.014079988002777,0.029276434332132,0.013548783026636,0.011927529238164,0.016556363552809,0.030163617804646,0.011310863308609,0.0098701752722263,0.017416412010789,0.015044054947793,0.015605995431542,0.025353576987982,0.010911629535258,0.018380727618933,0.016537144780159,0.015022801235318,0.018130203709006,0.0095301400870085,0.0099473930895329,0.015486661344767,0.011947634629905,0.014171879738569,0.024411955848336,0.014258380047977,0.01136978995055,0.016125846654177,0.019210740923882,0.0090594086796045,0.033917587250471,0.019113263115287,0.012261886149645,0.01406295131892,0.013807082548738,0.013336533680558,0.011234013363719,0.017876313999295,0.0078087076544762,0.0058493614196777,0.019913829863071,0.022188533097506,0.010719322599471,0.0072531318292022,0.013709182851017,0.016292275860906,0.012821204960346,0.025608109310269,0.033839426934719,0.019774753600359,0.012112027034163,0.015814766287804,0.014561888761818,0.04142963886261,0.012745527550578,0.049621175974607,0.014483626931906,0.014889216050506,0.010147592052817,0.009058965370059,0.01827073097229,0.013979244977236,0.02101818099618,0.010753002017736,0.014090469107032,0.0060567017644644,0.023928029462695,0.01641222089529,0.014548104256392,0.016596283763647,0.018090669065714,0.014084473252296,0.020598910748959,0.018478062003851,0.0060687707737088,0.020222563296556,0.024904146790504,0.0067905550822616,0.0083298441022635,0.013614529743791,0.02618995308876,0.026622088626027,0.025726091116667,0.014597212895751,0.020721722394228,0.016154978424311,0.0074919001199305,0.0058473898097873,0.017718847841024,0.012668265961111,0.029775829985738,0.026665881276131,0.013745884411037,0.014512438327074,0.028013510629535,0.018098566681147,0.015178540721536,0.03382383286953,0.010810190811753,0.0080327419564128,0.011799839325249,0.025815663859248,0.018141517415643,0.026202194392681,0.012296117842197,0.014508347027004,0.0086665060371161,0.016801595687866,0.027632588520646,0.018697809427977,0.013956300914288,0.011640945449471,0.014352090656757,0.008369212038815,0.024961983785033,0.020195715129375,0.023043483495712,0.013559622690082,0.014903134666383,0.010397678241134,0.032678186893463,0.060942154377699,0.032376978546381,0.026236228644848,0.01502225920558,0.033942237496376,0.020019546151161,0.042312987148762,0.032320860773325,0.0089104846119881,0.0063721276819706,0.012873018160462,0.013764135539532,0.012167341075838,0.030468285083771,0.034105010330677,0.028007294982672,0.028495013713837,0.020192353054881,0.026393853127956,0.0084085827693343,0.0086578987538815,0.022404093295336,0.011743215844035,0.012212758883834,0.0062276273965836,0.011393898166716,0.014427052810788,0.014500956982374,0.006836480461061,0.013057866133749,0.0091258874163032,0.0041038752533495,0.013437485322356,0.01567766815424,0.0092689525336027,0.0076307523995638,0.0042106788605452,0.0040255542844534,0.0077006346546113,0.013836229220033,0.0052311234176159,0.010252175852656,0.0058938539586961,0.016144597902894,0.0066228276118636,0.0067416718229651,0.014288479462266,0.006352299824357,0.0102533493191,0.0067699290812016,0.0047766966745257,0.0038281925953925,0.016383657231927,0.010473269969225,0.021902918815613,0.006649209652096,0.0062685091979802,0.0082152960821986,0.0040246453136206,0.011374415829778,0.0085260458290577,0.017349515110254,0.027416478842497,0.041912239044905,0.014104746282101,0.023660004138947,0.010207907296717,0.0017304613720626,0.0076980581507087,0.0045361504890025,0.011852742172778,0.0045760544016957,0.030991118401289,0.03498325496912,0.047547340393066,0.041860695928335,0.019806502386928,0.012959022074938,0.013962120749056,0.007083723321557,0.007566740270704,0.01490980759263,0.010256695561111,0.013445953838527,0.017666727304459,0.011957217007875,0.0062845014035702,0.0092331720516086,0.0088111674413085,0.0052020251750946,0.010434367693961,0.016480905935168,0.0069912206381559,0.0032406039535999,0.0092871990054846,0.0074060633778572,0.018252063542604,0.017254836857319,0.024663625285029,0.023151960223913,0.007717405911535,0.0071237119846046,0.013092625886202,0.0067670661956072,0.039782106876373,0.019705217331648,0.014693006873131,0.010828069411218,0.013371776789427,0.019940890371799,0.02303946018219,0.017603332176805,0.0086484681814909,0.0078396517783403,0.011792933568358,0.012359607964754,0.012087117880583,0.022884961217642,0.034569211304188,0.0093123484402895,0.012364286929369,0.044503536075354,0.017839010804892,0.013172978535295,0.008694289252162,0.020309414714575,0.016789384186268,0.011827970854938,0.019050538539886,0.011925840750337,0.020211521536112,0.037754092365503,0.030829999595881,0.018405981361866,0.04079494997859,0.023094799369574,0.039817478507757,0.03318003192544,0.010265909135342,0.030066251754761,0.011195921339095,0.021029751747847,0.039153307676315,0.023055508732796,0.018215911462903,0.012579705566168,0.014259411022067,0.05749237537384,0.055935874581337,0.02383024059236,0.082767330110073,0.025158682838082,0.030666895210743,0.0090239997953176,0.010084893554449,0.007118868175894,0.012290298938751,0.01740375161171,0.017141487449408,0.028129581362009,0.04058151319623,0.025019269436598,0.020935157313943,0.017392013221979,0.017783401533961,0.021419988945127,0.019937116652727,0.02037919126451,0.018725778907537,0.039986286312342,0.02087277173996,0.029999915510416,0.012675493955612,0.0054465616121888,0.0094089079648256,0.012984467670321,0.021322274580598,0.010554822161794,0.018932120874524,0.023064171895385,0.010785705409944,0.026065435260534,0.0077784126624465,0.013173019513488,0.021013118326664,0.0099999010562897,0.02006097510457,0.014918533153832,0.0092184171080589,0.022900959476829,0.0081071928143501,0.0099538955837488,0.0075495941564441,0.0089906454086304,0.010458525270224,0.014482815749943,0.0077516050077975,0.0057994606904685,0.0073361368849874,0.090542122721672,0.018306907266378,0.022734301164746,0.042210042476654,0.017764955759048,0.019463278353214,0.025153402239084,0.030551599338651,0.011674537323415,0.0096022747457027,0.014560014009476,0.012437425553799,0.11303807795048,0.01295639295131,0.012158289551735,0.004680098965764,0.02217922732234,0.01648417301476,0.015773490071297,0.016911152750254,0.0071462700143456,0.0099695548415184,0.023589223623276,0.020168283954263,0.010827550664544,0.011282134801149,0.010110321454704,0.0099619701504707,0.014242528006434,0.017010184004903,0.032403219491243,0.017925206571817,0.034789994359016,0.021450340747833,0.023986315354705,0.019646868109703,0.010527232661843,0.010281944647431,0.010654877871275,0.012453995645046,0.008672995492816,0.010806884616613,0.026132758706808,0.032596956938505,0.016101395711303,0.038461051881313,0.011965917423368,0.046648077666759,0.02536042034626,0.023451708257198,0.015058496966958,0.026192978024483,0.021804112941027,0.019798044115305,0.015936505049467,0.0090669244527817,0.018040031194687,0.02138851583004,0.014366762712598,0.019087882712483,0.018282655626535,0.015714330598712,0.021251449361444,0.023036165162921,0.010116271674633,0.016013577580452,0.019936511293054,0.015250476077199,0.04854204505682,0.12694020569324,0.040638692677021,0.012929040938616,0.021063014864922,0.011821316555142,0.016625922173262,0.015437811613083,0.015424674376845,0.025964369997382,0.01568671874702,0.0090122651308775,0.0091261630877852,0.007002423517406,0.017274931073189,0.017490364611149,0.025636002421379,0.016087654978037,0.011152784340084,0.0094958581030369,0.0095333699136972,0.0041857287287712,0.015803474932909,0.0078758802264929,0.017755433917046,0.013486664742231,0.00823581404984,0.030181163921952,0.044443354010582,0.025172661989927,0.066334389150143,0.025158748030663,0.020491160452366,0.0074062375351787,0.0046117892488837,0.0074100438505411,0.012264851480722,0.021533146500587,0.017329294234514,0.017749160528183,0.01606878824532,0.014335196465254,0.011294180527329,0.012920608744025,0.0095221167430282,0.0070021972060204,0.010696282610297,0.0069520818069577,0.011510191485286,0.013218197971582,0.012984284199774,0.019057337194681,0.020387159660459,0.015542260371149,0.015325382351875,0.018050445243716,0.011751337908208,0.016820024698973,0.026073757559061,0.0094473650678992,0.016577575355768,0.0088177993893623,0.0083503369241953,0.012663649395108,0.017450418323278,0.021234385669231,0.010212633758783,0.011000094935298,0.018314812332392,0.029737543314695,0.039161816239357,0.022004544734955,0.016093304380774,0.027778245508671,0.026803998276591,0.040698725730181,0.01842681504786,0.016645094379783,0.016091872006655,0.019181592389941,0.012821976095438,0.01558957900852,0.012524001300335,0.017478745430708,0.0072741247713566,0.0095992777496576,0.006417762953788,0.011317003518343,0.005858987569809,0.0065243821591139,0.011902563273907,0.021180285140872,0.027053408324718,0.018823679536581,0.013021524995565,0.012399078346789,0.015266713686287,0.011426001787186,0.01133282110095,0.012662468478084,0.012420078739524,0.015550803393126,0.011267229914665,0.011953184381127,0.0094890426844358,0.0085869319736958,0.013880400918424,0.01920641772449,0.0084645058959723,0.0086011430248618,0.0066185700707138,0.013423767872155,0.010416689328849,0.011179181747139,0.014145939610898,0.030231639742851,0.01752058789134,0.01161437574774,0.038477152585983,0.024545941501856,0.012977130711079,0.015731278806925,0.021297743543983,0.024717293679714,0.01136514171958,0.0056725251488388,0.03792729228735,0.018537607043982,0.027626499533653,0.022176425904036,0.0072138234972954,0.013357058167458,0.021038211882114,0.02883573807776,0.014183246530592,0.0086666010320187,0.013558337464929,0.05622810125351,0.03849533945322,0.051311537623405,0.018895518034697,0.066497214138508,0.013142852112651,0.016553215682507,0.019685760140419,0.0095281023532152,0.027335412800312,0.026104941964149,0.025968629866838,0.064448438584805,0.083787493407726,0.059097599238157,0.024048622697592,0.01030626706779,0.019668597728014,0.021595299243927,0.037250190973282,0.05851424485445,0.023178573697805,0.018476229161024,0.022794131189585,0.024125933647156,0.023564044386148,0.050615161657333,0.039293978363276,0.057217091321945,0.016206584870815,0.01361171156168,0.021588589996099,0.018740372732282,0.029849076643586,0.01429473888129,0.037652526050806,0.025988416746259,0.054559342563152,0.05430343747139,0.040965050458908,0.023629626259208,0.045525331050158,0.074675008654594,0.037873759865761,0.026832487434149,0.048148259520531,0.0122155174613,0.061476275324821,0.042117610573769,0.02322781085968,0.023873157799244,0.055078208446503,0.032804626971483,0.043516263365746,0.021829634904861,0.026832111179829,0.039619561284781,0.029663586989045,0.035413920879364,0.044285535812378,0.051428481936455,0.031342130154371,0.043381884694099,0.010465249419212,0.021423840895295,0.014526664279401,0.018999302759767,0.030358482152224,0.029642004519701,0.048444118350744,0.026384271681309,0.012648378498852,0.010353228077292,0.020080365240574,0.005465452093631,0.0068921037018299,0.010705046355724,0.011039472185075,0.023097086697817,0.01753818616271,0.0065911612473428,0.0054465681314468,0.0072939926758409,0.0077417250722647,0.0062664309516549,0.016847956925631,0.015200798399746,0.011605447158217,0.017253754660487,0.015403835102916,0.013374594971538,0.02200585231185,0.011594181880355,0.013647954910994,0.02314231172204,0.032479252666235,0.02097811549902,0.014606250450015,0.012850619852543,0.023204965516925,0.016920380294323,0.01653466001153,0.0090343216434121,0.0085881548002362,0.032643869519234,0.013526083901525,0.0076604662463069,0.0060607846826315,0.0085784178227186,0.0099207488819957,0.0090849148109555,0.0064636319875717,0.018061101436615,0.013314573094249,0.010880568064749,0.00276960269548,0.010168769396842,0.013195949606597,0.019967056810856,0.016864189878106,0.01524674706161,0.011259105056524,0.018317513167858,0.0084807146340609,0.0078873438760638,0.0075585385784507,0.01558771636337,0.010762475430965,0.010848838835955,0.014118322171271,0.010076077654958,0.015678904950619,0.013804350048304,0.0098510133102536,0.010168876498938,0.010923334397376,0.014416610822082,0.010312710888684,0.012342906557024,0.013128988444805,0.013358196243644,0.016912970691919,0.016153575852513,0.013505601324141,0.022110259160399,0.021476604044437,0.0095653478056192,0.018113212659955,0.0072324727661908,0.0033809784799814,0.0074575021862984,0.0078036892227829,0.015907857567072,0.019447671249509,0.011930963024497,0.021381294354796,0.022727929055691,0.012007351964712,0.019331224262714,0.017601303756237,0.014164825901389,0.012610880658031,0.019738107919693,0.01049371343106,0.012232279404998,0.011187853291631,0.016143642365932,0.011034755967557,0.041174355894327,0.046804718673229,0.013845309615135,0.027038082480431,0.018025897443295,0.017707612365484,0.020488288253546,0.016366045922041,0.015205970034003,0.015390612185001,0.018580790609121,0.01392596680671,0.012348977848887,0.0082806292921305,0.010312750004232,0.023423120379448,0.017126804217696,0.01583056896925,0.0095992898568511,0.022755108773708,0.01153193321079,0.017111849039793,0.016345581039786,0.016164675354958,0.0061178733594716,0.026252409443259,0.0073771625757217,0.0032673024106771,0.010080395266414,0.012477214448154,0.010413683019578,0.016089972108603,0.018931936472654,0.030108293518424,0.004284858237952,0.012475061230361,0.025290440768003,0.0087444614619017,0.014939336106181,0.018816269934177,0.0073999650776386,0.021940123289824,0.032884359359741,0.0083615425974131,0.014758253470063,0.011502326466143,0.013317966833711,0.0093570239841938,0.022189948707819,0.0137634947896,0.021426981315017,0.025212209671736,0.00955197121948,0.017636742442846,0.033585097640753,0.022185433655977,0.010867071337998,0.011411350220442,0.018795846030116,0.010738523676991,0.019545719027519,0.018479879945517,0.017204731702805,0.015858415514231,0.0074485195800662,0.0091049280017614,0.017489276826382,0.011979529634118,0.016375012695789,0.0083456495776772,0.0066952924244106,0.013594821095467,0.012730163522065,0.012671362608671,0.015559525229037,0.019948184490204,0.021752581000328,0.019071200862527,0.024529436603189,0.015812680125237,0.032277524471283,0.025013830512762,0.019902247935534,0.011476533487439,0.027294397354126,0.0409981533885,0.019590552896261,0.013671963475645,0.017583653330803,0.016750946640968,0.017850238829851,0.026096185669303,0.007743360940367,0.0079176854342222,0.0084917126223445,0.017475225031376,0.018473606556654,0.019628686830401,0.021450664848089,0.018835913389921,0.020358607172966,0.017631709575653,0.015361156314611,0.013935947790742,0.022926699370146,0.015275817364454,0.0050274217501283,0.025993091985583,0.019439935684204,0.0098797203972936,0.0099187651649117,0.0083325039595366,0.012170964851975,0.020480239763856,0.0072403624653816,0.0097251143306494,0.0094974441453815,0.0084338784217834,0.011776985600591,0.013736526481807,0.016186896711588,0.018648155033588,0.014340006746352,0.0087161529809237,0.0051910718902946,0.024785527959466,0.017137298360467,0.013649042695761,0.016001246869564,0.019880030304193,0.017465777695179,0.015837019309402,0.0085066361352801,0.01697238907218,0.019794993102551,0.013761613518,0.0085764229297638,0.027802333235741,0.024940520524979,0.029046453535557,0.049996249377728,0.0065342700108886,0.025937408208847,0.018912183120847,0.0076206540688872,0.01564734429121,0.037283882498741,0.008636855520308,0.0083974068984389,0.013103995472193,0.0096097718924284,0.01129213348031,0.017749357968569,0.0023434818722308,0.018886331468821,0.020153058692813,0.020162794739008,0.0071021192707121,0.02256153523922,0.016503561288118,0.015695430338383,0.0079471804201603,0.012555561959743,0.016839243471622,0.014822941273451,0.010843871161342,0.02774691209197,0.012847663834691,0.0081697627902031,0.010189522989094,0.028343752026558,0.0081040170043707,0.015434638597071,0.014127053320408,0.005042988806963,0.010051696561277,0.010099817998707,0.008329058997333,0.008119210600853,0.0076756873168051,0.012129074893892,0.017091784626245,0.028934996575117,0.024292800575495,0.016880536451936,0.019490143284202,0.016582563519478,0.016895245760679,0.026830848306417,0.028490733355284,0.02463498711586,0.015858374536037,0.023966357111931,0.0071223727427423,0.011480757966638,0.0074024884961545,0.017192143946886,0.0061253029853106,0.01482398621738,0.0076625673100352,0.017614006996155,0.016937391832471,0.010681494139135,0.010885927826166,0.028050217777491,0.012484269216657,0.0058560259640217,0.022494360804558,0.01801135763526,0.0094032799825072,0.023653335869312,0.01356503739953,0.009085001423955,0.023172413930297,0.014214960858226,0.0076186996884644,0.010302860289812,0.020198959857225,0.042362160980701,0.013549389317632,0.0099165271967649,0.0055506126955152,0.01774000748992,0.01276374142617,0.016413930803537,0.015723025426269,0.020454406738281,0.01841152086854,0.011490557342768,0.01669262163341,0.020226800814271,0.011260179802775,0.043825495988131,0.011885506100953,0.017702158540487,0.016622394323349,0.0089983614161611,0.045360326766968,0.023157201707363,0.01206168346107,0.029678862541914,0.015574873425066,0.011217925697565,0.033272068947554,0.01620564609766,0.017203994095325,0.015597742982209,0.015481043606997,0.01152200717479,0.0090390713885427,0.014215342700481,0.019067982211709,0.0070187752135098,0.029764825478196,0.018809530884027,0.041812140494585,0.041387185454369,0.018076522275805,0.012706783600152,0.029179990291595,0.015959501266479,0.019396906718612,0.023077681660652,0.016312707215548,0.023356856778264,0.03043769672513,0.031074531376362,0.011506615206599,0.02176620438695,0.028705043718219,0.017895765602589,0.019954197108746,0.019523624330759,0.010829266160727,0.010547015815973,0.010410386137664,0.024508289992809,0.013165490701795,0.01579076051712,0.0099862711504102,0.030315479263663,0.029369946569204,0.016027845442295,0.0090888170525432,0.029039803892374,0.014488570392132,0.018149249255657,0.017799567431211,0.010486391372979,0.012479906901717,0.01220653578639,0.012388594448566,0.013417642563581,0.023698540404439,0.027147157117724,0.019156819209456,0.033754449337721,0.024086594581604,0.018063889816403,0.050212748348713,0.026257269084454,0.016151495277882,0.048755902796984,0.027846872806549,0.032110713422298,0.022249139845371,0.016420613974333,0.0083435466513038,0.015811063349247,0.031142376363277,0.028909979388118,0.012191929854453,0.027985956519842,0.0086949337273836,0.020521067082882,0.029035571962595,0.022447604686022,0.020075269043446,0.022556284442544,0.0049162446521223,0.0090320631861687,0.0093563375994563,0.0193424038589,0.025077309459448,0.028396118432283,0.028422359377146,0.018616428598762,0.010397223755717,0.014998162165284,0.012541857548058,0.02133184671402,0.031296234577894,0.018433723598719,0.025081444531679,0.02846559882164,0.014301902614534,0.0097722206264734,0.012132052332163,0.024098679423332,0.031171215698123,0.019356053322554,0.022467093542218,0.0065973475575447,0.014478825964034,0.023204866796732,0.008594136685133,0.032037429511547,0.016521818935871,0.039318669587374,0.029736194759607,0.01236476469785,0.010241963900626,0.016090143471956,0.016517091542482,0.020454164594412,0.018492750823498,0.026917839422822,0.017685484141111,0.011409238912165,0.016209587454796,0.023754259571433,0.015223935246468,0.019421920180321,0.016754126176238,0.012374863959849,0.0086610838770866,0.011344604194164,0.026443623006344,0.013959865085781,0.017744656652212,0.0083710178732872,0.0088378926739097,0.0078303767368197,0.010960487648845,0.017954096198082,0.039764210581779,0.0099843181669712,0.010742513462901,0.017664825543761,0.0074064317159355,0.039006151258945,0.00900724157691,0.0067307278513908,0.0085496380925179,0.016811575740576,0.017593063414097,0.023682694882154,0.022096242755651,0.013940106146038,0.0094690024852753,0.01452500000596,0.011774152517319,0.0087047442793846,0.011406775563955,0.016773235052824,0.021737344563007,0.017854999750853,0.035284511744976,0.012873387895525,0.013180313631892,0.023805916309357,0.01518349442631,0.012695718556643,0.070549324154854,0.028898902237415,0.0083638895303011,0.0068562808446586,0.011990608647466,0.008997599594295,0.030138932168484,0.012873792089522,0.030757706612349,0.025398004800081,0.019008971750736,0.017352174967527,0.014527233317494,0.03607989475131,0.032089456915855,0.031357683241367,0.014829798601568,0.011892009526491,0.017888175323606,0.019010946154594,0.022297522053123,0.0073029501363635,0.0088543314486742,0.011970512568951,0.013988553546369,0.0092347152531147,0.02030486240983,0.015417284332216,0.017572496086359,0.0066714910790324,0.023534355685115,0.019354250282049,0.022910360246897,0.015412446111441,0.020158940926194,0.011113367974758,0.013016891665757,0.028431475162506,0.024790443480015,0.020175447687507,0.024399481713772,0.028189474716783,0.019354328513145,0.022188279777765,0.016607511788607,0.016763709485531,0.024321647360921,0.014096952974796,0.025422558188438,0.024430571123958,0.018636491149664,0.025533482432365,0.013936987146735,0.017696138471365,0.025819370523095,0.015432802960277,0.015817150473595,0.035788021981716,0.018865250051022,0.027437724173069,0.033409163355827,0.021964635699987,0.027017768472433,0.04378293082118,0.054419800639153,0.013502278365195,0.020563161000609,0.012950167059898,0.010849428363144,0.021992376074195,0.026813432574272,0.015063870698214,0.030454974621534,0.045949868857861,0.036150455474854,0.060558386147022,0.02322069555521,0.024725947529078,0.032215021550655,0.047967772930861,0.020776998251677,0.020316086709499,0.027812950313091,0.011475762352347,0.030132917687297,0.023534204810858,0.013632813468575,0.017216052860022,0.012353431433439,0.013227032497525,0.037952478975058,0.021883551031351,0.012538098730147,0.028597544878721,0.01523666549474,0.028053279966116,0.02838558703661,0.029655437916517,0.031538791954517,0.028015127405524,0.019617460668087,0.022410476580262,0.012157144024968,0.015356350690126,0.011657324619591,0.014598884619772,0.023601312190294,0.035264775156975,0.033976603299379,0.014646918512881,0.01454820856452,0.048644222319126,0.047619335353374,0.015827782452106,0.026533968746662,0.024642217904329,0.029081467539072,0.02314056456089,0.037161432206631,0.090233445167542,0.023886002600193,0.030329959467053,0.037957981228828,0.022039925679564,0.025192219763994,0.020149771124125,0.028399953618646,0.059096418321133,0.013892211019993,0.016451943665743,0.019978269934654,0.036806907504797,0.0121243391186,0.022358898073435,0.011902695521712,0.011359624564648,0.0078542809933424,0.026866924017668,0.017472676932812,0.018560215830803,0.025047961622477,0.013126670382917,0.014845915138721,0.012116491794586,0.012232520617545,0.013852444477379,0.025224383920431,0.0237129740417,0.038191080093384,0.038701761513948,0.018114306032658,0.012936864048243,0.028622284531593,0.041223831474781,0.023682836443186,0.021200900897384,0.022498393431306,0.039579391479492,0.031295586377382,0.048880226910114,0.059724930673838,0.067332193255424,0.069501243531704,0.047780018299818,0.055214453488588,0.042858961969614,0.049837678670883,0.022565707564354,0.02395830117166,0.03697481751442,0.043509911745787,0.072559162974358,0.023317588493228,0.027844557538629,0.048958040773869,0.022296519950032,0.048910722136497,0.025713428854942,0.012328820303082,0.011931471526623,0.038140326738358,0.014086583629251,0.024568060413003,0.0087789976969361,0.0087481010705233,0.029299058020115,0.0469815954566,0.032774873077869,0.022800762206316,0.025963079184294,0.032118584960699,0.020857159048319,0.01740100607276,0.030663549900055,0.017939534038305,0.031640961766243,0.013069592416286,0.019089143723249,0.019615743309259,0.020572785288095,0.035280652344227,0.014013392850757,0.030849492177367,0.016226589679718,0.03567049652338,0.028368167579174,0.022879652678967,0.022805444896221,0.037512551993132,0.026102647185326,0.03765532374382,0.012139417231083,0.0063579585403204,0.01000345684588,0.028044704347849,0.03176811337471,0.015247287228703,0.020188983529806,0.09954696893692,0.013575153425336,0.016394790261984,0.0081120245158672,0.054023154079914,0.065545216202736,0.045606933534145,0.017723355442286,0.048116110265255,0.053917743265629,0.025379568338394,0.038509350270033,0.040115647017956,0.019210891798139,0.050476126372814,0.047601573169231,0.072993084788322,0.055994190275669,0.066483661532402,0.04783646017313,0.055225525051355,0.084422171115875,0.076967433094978,0.028209956362844,0.057299181818962,0.026545166969299,0.033793359994888,0.014880921691656,0.030121888965368,0.035186860710382,0.013214016333222,0.011343700811267,0.039255365729332,0.03733229264617,0.043448634445667,0.022001266479492,0.012061424553394,0.020984429866076,0.030082818120718,0.021164389327168,0.010504679754376,0.023359231650829,0.015769951045513,0.03625762835145,0.021447045728564,0.021209394559264,0.013494409620762,0.021654598414898,0.011956060305238,0.022089567035437,0.019130829721689,0.051413364708424,0.057744197547436,0.038988173007965,0.040039114654064,0.05852984637022,0.06036040186882,0.094639092683792,0.084001936018467,0.14654904603958,0.0081647802144289,0.013747069053352,0.019720755517483,0.022858023643494,0.010387139394879,0.048010252416134,0.0094234840944409,0.01873354613781,0.016234001144767,0.0289884544909,0.0212915930897,0.044505380094051,0.032202985137701,0.020468547940254,0.013000879436731,0.014536906033754,0.019602259621024,0.019324647262692,0.011389070190489,0.0074270712211728,0.0098646441474557,0.016265578567982,0.010308118537068,0.014492722228169,0.014204213395715,0.021548088639975,0.013581493869424,0.046698652207851,0.0098615549504757,0.015672944486141,0.012365391477942,0.012538857758045,0.0059317210689187,0.0061685587279499,0.0047811432741582,0.017991155385971,0.015428969636559,0.017314247786999,0.0079062534496188,0.022712297737598,0.019122682511806,0.03101597353816,0.026039117947221,0.0064532952383161,0.02002839744091,0.0095533225685358,0.0060837939381599,0.019223535433412,0.025880809873343,0.027927896007895,0.011720973066986,0.01402176450938,0.022985687479377,0.0091200675815344,0.014418538659811,0.0084393098950386,0.021678045392036,0.0058062383905053,0.018733328208327,0.020317882299423,0.012829309329391,0.052287749946117,0.013627542182803,0.0099716614931822,0.021711383014917,0.011973723769188,0.013444715179503,0.011779954656959,0.016447084024549,0.030050281435251,0.010013055056334,0.033503472805023,0.013778924942017,0.022072948515415,0.015853587538004,0.013386992737651,0.019806005060673,0.0071356021799147,0.019436674192548,0.01225109025836,0.019188808277249,0.016236577183008,0.0197678450495,0.015783505514264,0.010433129966259,0.015156237408519,0.0063380254432559,0.013849694281816,0.016646437346935,0.013312357477844,0.012787537649274,0.0060271453112364,0.011677193455398,0.01395340077579,0.018432164564729,0.012702682986856,0.013764232397079,0.020882334560156,0.009755676612258,0.0098731108009815,0.0061104753986001,0.019183818250895,0.011274967342615,0.0072275130078197,0.023009115830064,0.015249360352755,0.027891710400581,0.0084273386746645,0.012264423072338,0.0086227403953671,0.018705226480961,0.00722311809659,0.0061873346567154,0.016524288803339,0.025915164500475,0.0090073375031352,0.014025430195034,0.014145350083709,0.0090187937021255,0.0095651689916849,0.014513982459903,0.02499440126121,0.012620594352484,0.011456957086921,0.017913162708282,0.013562327250838,0.016098096966743,0.011960837990046,0.01080671697855,0.012752307578921,0.023007456213236,0.015738626942039,0.0078275259584188,0.016088197007775,0.0089224074035883,0.020565923303366,0.03313747420907,0.01622430421412,0.01836353354156,0.012926768511534,0.0061418027617037,0.0067509016953409,0.0098138488829136,0.012304335832596,0.0088095851242542,0.01150821056217,0.0076761292293668,0.0055904085747898,0.01373927667737,0.0074777561239898,0.0072174128144979,0.010028280317783,0.014332720078528,0.016583850607276,0.016086854040623,0.018651260063052,0.019818406552076,0.016162931919098,0.013032979331911,0.0077493879944086,0.012672556564212,0.013252847827971,0.011358749121428,0.0057736122980714,0.0083329025655985,0.021587962284684,0.014031454920769,0.015777692198753,0.022823963314295,0.013672715052962,0.017198858782649,0.026647562161088,0.019847292453051,0.038404665887356,0.014657636173069,0.026296067982912,0.052503913640976,0.040344059467316,0.019942607730627,0.020004373043776,0.01682242192328,0.010976579971611,0.018009424209595,0.018834501504898,0.0077398102730513,0.01129250600934,0.017332032322884,0.0265496019274,0.016947539523244,0.018554070964456,0.028757797554135,0.015929084271193,0.010855768807232,0.028200678527355,0.018787313252687,0.016683513298631,0.020376481115818,0.0080469269305468,0.02216636762023,0.018849095329642,0.013124160468578,0.018121667206287,0.010575859807432,0.014080584049225,0.027846081182361,0.027787806466222,0.011346664279699,0.0097395582124591,0.017505943775177,0.022706069052219,0.016265790909529,0.0087749976664782,0.016194481402636,0.020200248807669,0.01707075163722,0.014527546241879,0.0084411557763815,0.020050134509802,0.018920850008726,0.011246383190155,0.01922600902617,0.015092769637704,0.023127917200327,0.0062916208989918,0.020368753001094,0.021029444411397,0.016675893217325,0.025829613208771,0.02162653580308,0.012402396649122,0.014009839855134,0.015419919043779,0.015373695641756,0.0054169856011868,0.010338523425162,0.013045214116573,0.015064248815179,0.009585790336132,0.023013023659587,0.016562640666962,0.012056346982718,0.0099028078839183,0.011697757989168,0.040578737854958,0.0096438881009817,0.016905423253775,0.028963942080736,0.020160702988505,0.010260723531246,0.013549642637372,0.0084358965978026,0.0073224515654147,0.015002885833383,0.037251353263855,0.022462958469987,0.013134324923158,0.023619407787919,0.034109644591808,0.030246969312429,0.01958523504436,0.017869241535664,0.039365708827972,0.018825262784958,0.022879738360643,0.021647576242685,0.014542698860168,0.014500570483506,0.0064897909760475,0.0094755245372653,0.0078085632994771,0.0089637329801917,0.033653028309345,0.018327370285988,0.015966761857271,0.0088209398090839,0.012633519247174,0.021689813584089,0.0086409375071526,0.022512696683407,0.034765712916851,0.041186958551407,0.020033393055201,0.02435065433383,0.0068057077005506,0.023241247981787,0.0078470762819052,0.016446057707071,0.011580634862185,0.01765513420105,0.02440744265914,0.013891694135964,0.013583336025476,0.020014587789774,0.026249770075083,0.017725463956594,0.010817378759384,0.026259247213602,0.012016074731946,0.022663898766041,0.01503723487258,0.010830581188202,0.013072379864752,0.013431247323751,0.012913714163005,0.028927894309163,0.016069263219833,0.018667966127396,0.015897709876299,0.030112313106656,0.025724720209837,0.015246650204062,0.046858213841915,0.01234395429492,0.015997000038624,0.019517734646797,0.019011212512851,0.015448786318302,0.01025599334389,0.018534984439611,0.023123087361455,0.016440620645881,0.0099221151322126,0.014023640193045,0.022500116378069,0.0210155621171,0.01087118126452,0.025438699871302,0.026475563645363,0.0093635125085711,0.0093414876610041,0.0097052389755845,0.012481266632676,0.018450833857059,0.02476018294692,0.022117473185062,0.0077113546431065,0.016888298094273,0.048630259931087,0.038134410977364,0.027790302410722,0.038898643106222,0.027754411101341,0.016883542761207,0.023575481027365,0.021000878885388,0.024797733873129,0.032890379428864,0.021598683670163,0.010632605291903,0.010625006631017,0.016838356852531,0.0091730561107397,0.022941088303924,0.014204954728484,0.025581303983927,0.01291892491281,0.012611800804734,0.0096802124753594,0.014352138154209,0.012353199534118,0.012084971182048,0.015591939911246,0.013749826699495,0.0072614289820194,0.016660213470459,0.020312150940299,0.030455326661468,0.018338797613978,0.01603632606566,0.0093884244561195,0.0052554453723133,0.011643867939711,0.023949617519975,0.026231203228235,0.025604363530874,0.04062631726265,0.011488233692944,0.0090033998712897,0.026712389662862,0.040625803172588,0.043119307607412,0.024054311215878,0.043639570474625,0.020862735807896,0.054237734526396,0.14333960413933,0.013285228982568,0.056154776364565,0.0052042454481125,0.012525176629424,0.015013324096799,0.032908260822296,0.025947835296392,0.03860441967845,0.02230566367507,0.019408218562603,0.041066646575928,0.030876211822033,0.020988134667277,0.054247155785561,0.021316554397345,0.034060720354319,0.082160249352455,0.14272719621658,0.045881278812885,0.064169734716415,0.051546804606915,0.010398142039776,0.055799130350351,0.025118505582213,0.02131287381053,0.015686005353928,0.023432333022356,0.02119717374444,0.032881710678339,0.019451204687357,0.079409003257751,0.055675014853477,0.053039807826281,0.031155690550804,0.032454933971167,0.049545757472515,0.041838355362415,0.023057088255882,0.023468337953091,0.041193522512913,0.013725399039686,0.041387133300304,0.016857884824276,0.029258441179991,0.021460635587573,0.029138943180442,0.017685798928142,0.028172204270959,0.035311475396156,0.02276304922998,0.019105948507786,0.021752167493105,0.020720511674881,0.064178086817265,0.026393078267574,0.036854773759842,0.031242787837982,0.060819409787655,0.055333167314529,0.011300280690193,0.04751144349575,0.0057563008740544,0.041129902005196,0.023112071678042,0.015184192918241,0.0321239605546,0.011438306421041,0.0065851826220751,0.0038528467994183,0.0074695032089949,0.011793640442193,0.010744148865342,0.029474193230271,0.033194251358509,0.020857077091932,0.036156229674816,0.045266758650541,0.013927210122347,0.01542554795742,0.0081629734486341,0.008721468038857,0.020315639674664,0.02201878093183,0.0238924510777,0.012965411879122,0.023329097777605,0.016033284366131,0.033625170588493,0.015876295045018,0.11836636066437,0.023302208632231,0.018316641449928,0.018019713461399,0.036158248782158,0.027769695967436,0.023960061371326,0.014719063416123,0.02907801233232,0.026507746428251,0.021817866712809,0.013245318084955,0.0070897866971791,0.014594670385122,0.0090259090065956,0.034967049956322,0.010602049529552,0.013943414203823,0.011704402044415,0.016047865152359,0.015503170900047,0.026356596499681,0.018894989043474,0.014735480770469,0.025490818545222,0.0262087918818,0.0069678369909525,0.019201274961233,0.023081474006176,0.016469586640596,0.034087672829628,0.020044000819325,0.15934279561043,0.012703970074654,0.027355570346117,0.010440693236887,0.012391118332744,0.010654495097697,0.015490036457777,0.010278766974807,0.035922959446907,0.029437232762575,0.013404304161668,0.014473153278232,0.021813333034515,0.023956945165992,0.011639634147286,0.010095270350575,0.014742931351066,0.016584489494562,0.010754669085145,0.0082991980016232,0.010327195748687,0.01581391505897,0.022001214325428,0.015996318310499,0.022154143080115,0.027096631005406,0.067257255315781,0.021384280174971,0.024846700951457,0.0083948746323586,0.030822794884443,0.019840199500322,0.017059840261936,0.013689768500626,0.031298473477364,0.023356419056654,0.0106155667454,0.0089027984067798,0.05514870211482,0.016906555742025,0.024120230227709,0.023782366886735,0.018902231007814,0.029777003452182,0.018530270084739,0.01871401630342,0.011984628625214,0.011769047006965,0.017135823145509,0.026490788906813,0.02361486107111,0.015242779627442,0.012003926560283,0.012675452977419,0.025566123425961,0.010485948994756,0.0088851312175393,0.01832551881671,0.014202684164047,0.013467191718519,0.018782444298267,0.015501040033996,0.0082947481423616,0.016499441117048,0.016792230308056,0.013910138979554,0.013215721584857,0.0067953104153275,0.0069005419500172,0.017690911889076,0.0091345123946667,0.0079415906220675,0.018299359828234,0.039595555514097,0.028175853192806,0.052888065576553,0.014508783817291,0.020555701106787,0.0075764441862702,0.023166548460722,0.014760824851692,0.019938170909882,0.049827203154564,0.030197534710169,0.018061172217131,0.013338915072381,0.0046226773411036,0.0037705365102738,0.012287519872189,0.010672783479095,0.012043406255543,0.012941380031407,0.02623838186264,0.027051880955696,0.0086480919271708,0.026446457952261,0.017703607678413,0.030235718935728,0.019748117774725,0.016079463064671,0.011648843064904,0.035849694162607,0.01067547686398,0.027771700173616,0.023375118151307,0.021533891558647,0.021449817344546,0.025555100291967,0.039715062826872,0.01935145817697,0.050997514277697,0.022279301658273,0.019001338630915,0.014640111476183,0.02037668786943,0.021600302308798,0.021809997037053,0.013882860541344,0.022380001842976,0.020185418426991,0.037995208054781,0.031502544879913,0.031922347843647,0.043035365641117,0.047648832201958,0.032483868300915,0.031551320105791,0.02740235440433,0.017715012654662,0.0626540184021,0.050950780510902,0.028880171477795,0.057167679071426,0.06126244366169,0.060002453625202,0.045015648007393,0.028508048504591,0.057875148952007,0.041759811341763,0.067021884024143,0.075581595301628,0.092735230922699,0.050489462912083,0.028049476444721,0.078033402562141,0.044679116457701,0.088662073016167,0.085599839687347,0.051869049668312,0.061673730611801,0.036811027675867,0.022867523133755,0.035515334457159,0.020371872931719,0.019113002344966,0.053747553378344,0.051566384732723,0.043916407972574,0.035850517451763,0.054946795105934,0.054666832089424,0.067797057330608,0.050171814858913,0.027880555018783,0.015370402485132,0.026704719290137,0.028370380401611,0.020516887307167,0.031403172761202,0.035511381924152,0.053796261548996,0.046882972121239,0.023617312312126,0.01015651691705,0.020851749926805,0.023151267319918,0.028399504721165,0.024688916280866,0.022285999730229,0.050033960491419,0.028446234762669,0.0087960092350841,0.029338018968701,0.050790466368198,0.042019352316856,0.037700939923525,0.029508538544178,0.022812113165855,0.02064529247582,0.025294046849012,0.015329154208302,0.011895325966179,0.012735255993903,0.0078611709177494,0.0070643713697791,0.0047652800567448,0.017956463620067,0.012385604903102,0.013425626792014,0.017227308824658,0.0048440871760249,0.018735269084573,0.016764283180237,0.0086559373885393,0.011081329546869,0.012448161840439,0.011659709736705,0.010307528078556,0.021374646574259,0.021213460713625,0.0087983133271337,0.011185833252966,0.018151443451643,0.022760575637221,0.0091701066121459,0.0054497281089425,0.009455400519073,0.0058811199851334,0.014027520082891,0.024899277836084,0.014786642044783,0.012245364487171,0.0098544154316187,0.018484547734261,0.01131097599864,0.025120843201876,0.014875527471304,0.011994026601315,0.024550033733249,0.017907161265612,0.03565264493227,0.023214817047119,0.026813307777047,0.018942903727293,0.024706825613976,0.020666060969234,0.03056488931179,0.016277153044939,0.01295331120491,0.028290627524257,0.020153641700745,0.014250769279897,0.028199881315231,0.0096046049147844,0.019820677116513,0.012842683121562,0.016283102333546,0.031911730766296,0.017636932432652,0.0098739471286535,0.0095577901229262,0.02024413831532,0.018239302560687,0.011721081100404,0.023405186831951,0.021015271544456,0.030247105285525,0.016710363328457,0.0084619149565697,0.003063480835408,0.030251279473305,0.010519050993025,0.019659724086523,0.028132578358054,0.022651977837086,0.022087467834353,0.010898241773248,0.0072280899621546,0.022592699155211,0.018539365381002,0.026128670200706,0.021134881302714,0.020922897383571,0.019949082285166,0.0074679390527308,0.0053903115913272,0.015885258093476,0.012993009760976,0.0033136787824333,0.0053173247724771,0.017614899203181,0.012596101500094,0.021795619279146,0.014089904725552,0.020419612526894,0.010876940563321,0.012417039833963,0.0077476962469518,0.026963979005814,0.018902935087681,0.028048027306795,0.012803820893168,0.013349272310734,0.011382755823433,0.022964358329773,0.0064302356913686,0.020727185532451,0.01257217861712,0.0073159858584404,0.010417630895972,0.0088644409552217,0.020067090168595,0.019417636096478,0.012121167033911,0.018199093639851,0.034742645919323,0.01898349262774,0.027832947671413,0.014567153528333,0.029749851673841,0.017974497750401,0.023794025182724,0.022558204829693,0.039510533213615,0.020381029695272,0.020984902977943,0.021853506565094,0.012216851115227,0.020576927810907,0.021144151687622,0.014607802033424,0.010562997311354,0.021860834211111,0.02556312084198,0.0065694735385478,0.063352197408676,0.031785100698471,0.013425240293145,0.027160830795765,0.06407056748867,0.009795181453228,0.012397678568959,0.016114681959152,0.037758812308311,0.034913010895252,0.060734063386917,0.044377986341715,0.015737289562821,0.0098807141184807,0.014228545129299,0.012870729900897,0.023944035172462,0.01772229373455,0.028889413923025,0.031869951635599,0.036597341299057,0.02347063831985,0.023975528776646,0.0092179607599974,0.021409131586552,0.0075125582516193,0.012216597795486,0.017461322247982,0.02773354947567,0.011501986533403,0.027692217379808,0.035048071295023,0.014089253731072,0.025091918185353,0.0094038676470518,0.030908914282918,0.040034912526608,0.011394273489714,0.023048460483551,0.025479059666395,0.02294884994626,0.0032520859967917,0.0064507750794291,0.028440870344639,0.023856446146965,0.029066078364849,0.0076592434197664,0.030078910291195,0.036555647850037,0.024223532527685,0.023113016039133,0.027695154771209,0.024460542947054,0.03143385052681,0.010311961174011,0.016124103218317,0.012030135840178,0.011751065030694,0.01070249453187,0.024272054433823,0.014584331773221,0.017345882952213,0.010932542383671,0.0081698084250093,0.016945958137512,0.013761640526354,0.023468662053347,0.020009933039546,0.022092647850513,0.020688403397799,0.013146625831723,0.018931286409497,0.013619990088046,0.017550397664309,0.013676337897778,0.01953499764204,0.017560433596373,0.015832401812077,0.019133642315865,0.0074405707418919,0.010503148660064,0.0066227396018803,0.017694570124149,0.014756688848138,0.0054440759122372,0.010361197404563,0.014997534453869,0.053845103830099,0.011520391330123,0.0061658411286771,0.016763573512435,0.0070500448346138,0.010591593571007,0.012448980472982,0.017584104090929,0.13074240088463,0.01084497012198,0.0057221772149205,0.0094849150627851,0.0084738992154598,0.0052531934343278,0.010688233189285,0.018242202699184,0.023346504196525,0.017680155113339,0.015032591298223,0.02557635307312,0.027410704642534,0.0084966514259577,0.014503386802971,0.012364573776722,0.011351821944118,0.0098250908777118,0.0086846984922886,0.014750618487597,0.0099159609526396,0.0049881446175277,0.01425248477608,0.013925042934716,0.019626569002867,0.0074112843722105,0.0076543288305402,0.0099732968956232,0.0056251687929034,0.010636504739523,0.014718908816576,0.026199979707599,0.02013348788023,0.014483036473393,0.0069210147485137,0.011975970119238,0.01111513376236,0.007252361625433,0.0053236102685332,0.019253553822637,0.022111414000392,0.014382580295205,0.020374521613121,0.018570985645056,0.02410782314837,0.022186938673258,0.018722092732787,0.013560499995947,0.021904233843088,0.010157795622945,0.016005842015147,0.0084914825856686,0.014699475839734,0.0071257664822042,0.0076742060482502,0.0087468540295959,0.0091420579701662,0.012580351904035,0.014075397513807,0.011773809790611,0.024737562984228,0.017470775172114,0.0082580028101802,0.012213887646794,0.0076255816966295,0.011612448841333,0.013263188302517,0.020533479750156,0.012217418290675,0.023431595414877,0.01462908834219,0.010818989947438,0.010571088641882,0.045067008584738,0.025345329195261,0.01174133643508,0.013846353627741,0.011963302269578,0.024027749896049,0.043101437389851,0.018123783171177,0.02065122872591,0.019448339939117,0.021329376846552,0.021085143089294,0.018349807709455,0.0184311196208,0.048975620418787,0.048457369208336,0.013489279896021,0.022549303248525,0.023764044046402,0.015635387971997,0.017128909006715,0.0040323548018932,0.016450017690659,0.015291932038963,0.0289211794734,0.0068664620630443,0.030537348240614,0.025056963786483,0.024711418896914,0.023276491090655,0.021774658933282,0.016964044421911,0.023521609604359,0.0088466610759497,0.0091058947145939,0.025169879198074,0.037565797567368,0.024665743112564,0.014832703396678,0.021420935168862,0.014396982267499,0.0087965950369835,0.014664964750409,0.024765983223915,0.052271410822868,0.037450920790434,0.050284683704376,0.027488136664033,0.050796449184418,0.035035576671362,0.017331564798951,0.017021361738443,0.0068563595414162,0.015834210440516,0.013079768046737,0.020434599369764,0.027852147817612,0.026307817548513,0.01180160138756,0.01469218917191,0.02709274739027,0.035643756389618,0.034521970897913,0.010609256103635,0.018581971526146,0.022969707846642,0.024879612028599,0.0096253603696823,0.013474102132022,0.028814502060413,0.018469348549843,0.015190432779491,0.025750050321221,0.016391027718782,0.0092112496495247,0.018767338246107,0.013460367918015,0.0054413662292063,0.0094594359397888,0.0084173791110516,0.007972152903676,0.017341136932373,0.020713366568089,0.0099490443244576,0.00630461005494,0.0082208923995495,0.010345920920372,0.0078888302668929,0.019106026738882,0.010584211908281,0.015241459012032,0.011495729908347,0.021560661494732,0.026465330272913,0.0048621241003275,0.015418089926243,0.014955368824303,0.013393469154835,0.022146860137582,0.0075572412461042,0.017439395189285,0.011336517520249,0.01270252186805,0.0096715725958347,0.0074119702912867,0.012074437923729,0.016046404838562,0.013885131105781,0.018455347046256,0.022844206541777,0.0098002776503563,0.0091984421014786,0.0096169617027044,0.017470575869083,0.019476685672998,0.0073697711341083,0.0074007324874401,0.019281467422843,0.020851325243711,0.017280332744122,0.018570516258478,0.013895303010941,0.01469137892127,0.020468689501286,0.010818933136761,0.011768888682127,0.01223233435303,0.017183184623718,0.0094204777851701,0.0057048704475164,0.011418905109167,0.019136533141136,0.012315859086812,0.014359400607646,0.0074357180856168,0.021603770554066,0.024957213550806,0.01458796672523,0.016661742702127,0.021700836718082,0.024989256635308,0.023376327008009,0.03542548418045,0.048012733459473,0.017113976180553,0.019822999835014,0.018826711922884,0.020875588059425,0.022416634485126,0.0085519999265671,0.010092290118337,0.0099251195788383,0.0072153378278017,0.0082275308668613,0.0054010646417737,0.014600520953536,0.022354885935783,0.016699489206076,0.022906180471182,0.020835168659687,0.012729046866298,0.025326017290354,0.016802640631795,0.023820644244552,0.016394309699535,0.020413735881448,0.02011701837182,0.022062040865421,0.010258343070745,0.008247684687376,0.010332910344005,0.013526286929846,0.013357913121581,0.0095975641161203,0.012372449971735,0.013337292708457,0.016510521993041,0.0090234391391277,0.016782300546765,0.025717236101627,0.0076083932071924,0.012732552364469,0.0043523134663701,0.012485297396779,0.02627832069993,0.016128931194544,0.016801796853542,0.010827265679836,0.0084747318178415,0.015285764820874,0.01706912741065,0.0054351361468434,0.004087588749826,0.0088239125907421,0.0074019068852067,0.013416241854429,0.011367497965693,0.0051187961362302,0.011556716635823,0.0069314241409302,0.011796586215496,0.015402602031827,0.022406991571188,0.010374502278864,0.016282204538584,0.012554315850139,0.012230242602527,0.017947059124708,0.013196754269302,0.020569307729602,0.01652928814292,0.014363450929523,0.013202364556491,0.020083094015718,0.015130691230297,0.034636549651623,0.0084720719605684,0.010390754789114,0.0041141845285892,0.012882500886917,0.026217751204967,0.012574898079038,0.034653890877962,0.032678555697203,0.015718430280685,0.012330854311585,0.018557216972113,0.022294957190752,0.015797635540366,0.016940228641033,0.031433567404747,0.021655676886439,0.025023154914379,0.017197221517563,0.016583364456892,0.024376096203923,0.023666240274906,0.016701070591807,0.014112462289631,0.0094519397243857,0.024565661326051,0.04038105905056,0.024343242868781,0.020221989601851,0.029490038752556,0.029195783659816,0.06291551887989,0.022666350007057,0.022998608648777,0.013294618576765,0.02102168276906,0.020223505795002,0.020288409665227,0.018727514892817,0.018906585872173,0.013579018414021,0.014220619574189,0.0075568440370262,0.014643801376224,0.016854286193848,0.030355483293533,0.024437101557851,0.0115728341043,0.030389934778214,0.020690683275461,0.013199377804995,0.012219973839819,0.030632767826319,0.027064869180322,0.01355429366231,0.019774846732616,0.012320960871875,0.024142153561115,0.023655047640204,0.029802242293954,0.021254060789943,0.024733608588576,0.021182108670473,0.024653119966388,0.021788075566292,0.016565026715398,0.02679082006216,0.015915870666504,0.019704774022102,0.013526989147067,0.016097113490105,0.014802552759647,0.011480526067317,0.022257754579186,0.016605265438557,0.014934653416276,0.013794654980302,0.01128785405308,0.010448165237904,0.016019437462091,0.010375552810729,0.0076828794553876,0.0062751453369856,0.01292856503278,0.022030314430594,0.014915205538273,0.021329130977392,0.015232792124152,0.019005419686437,0.010143594816327,0.022048342972994,0.018227165564895,0.015274375677109,0.019461583346128,0.015640364959836,0.013432776555419,0.012613521888852,0.012077070772648,0.020893024280667,0.018954027444124,0.016446776688099,0.016228716820478,0.014433164149523,0.017887318506837,0.015278382226825,0.041943170130253,0.018187275156379,0.012655137106776,0.039599370211363,0.027304094284773,0.014390706084669,0.018790790811181,0.022091679275036,0.03618760406971,0.022224795073271,0.021908912807703,0.029719091951847,0.024102844297886,0.015465825796127,0.026690321043134,0.055175349116325,0.023923680186272,0.054667476564646,0.019088013097644,0.03746622800827,0.018038729205728,0.045786555856466,0.01674490980804,0.042450703680515,0.047695703804493,0.017824340611696,0.019146990031004,0.016345508396626,0.031465247273445,0.026546765118837,0.021829504519701,0.026638275012374,0.018296718597412,0.019146116450429,0.029594914987683,0.036741741001606,0.014942367561162,0.029137831181288,0.036189027130604,0.02259810641408,0.012824872508645,0.01736993342638,0.021378997713327,0.035995185375214,0.029584150761366,0.027048159390688,0.048312902450562,0.06401439011097,0.0168696641922,0.058340314775705,0.032281953841448,0.039972390979528,0.059531316161156,0.094561018049717,0.15729895234108,0.070705980062485,0.055857881903648,0.026930877938867,0.054053708910942,0.091550566256046,0.041987136006355,0.0072938888333738,0.018260814249516,0.016752369701862,0.04397489503026,0.041269317269325,0.035943258553743,0.030211299657822,0.041347127407789,0.026410710066557,0.024815440177917,0.019152730703354,0.040357809513807,0.084430366754532,0.11504843086004,0.034016817808151,0.044144470244646,0.074949696660042,0.031734965741634,0.099672168493271,0.077141180634499,0.029145592823625,0.026295779272914,0.068622224032879,0.0166094917804,0.0074455961585045,0.016945181414485,0.23435378074646,0.022159617394209,0.010395988821983,0.095743477344513,0.04177214205265,0.01955346763134,0.023819256573915,0.021926742047071,0.014850991778076,0.053510624915361,0.11613454669714,0.11903370916843,0.040909700095654,0.039883140474558,0.04924376308918,0.016166551038623,0.025644298642874,0.019474262371659,0.021125387400389,0.029455456882715,0.016166111454368,0.011432578787208,0.007288321852684,0.017556494101882,0.010855820029974,0.014813017100096,0.016223765909672,0.02173837274313,0.011954600922763,0.03752226382494,0.012914979830384,0.0082042403519154,0.019139351323247,0.018673155456781,0.013664738275111,0.022825030609965,0.021110463887453,0.012100082822144,0.015308570116758,0.034809842705727,0.034102015197277,0.028820890933275,0.04118737205863,0.027758300304413,0.042728118598461,0.018594948574901,0.012682151049376,0.0078014843165874,0.0087404437363148,0.0096597280353308,0.01070632878691,0.012791948392987,0.01770898886025,0.016400322318077,0.01279307063669,0.017010271549225,0.011069145053625,0.023359108716249,0.014064785093069,0.010330379009247,0.014250482432544,0.017205810174346,0.0071091945283115,0.0075396639294922,0.015476135537028,0.017475822940469,0.011811845935881,0.018637202680111,0.0095044365152717,0.012624013237655,0.0067540146410465,0.019457701593637,0.013917723670602,0.020263103768229,0.013502655550838,0.017856741324067,0.025149950757623,0.024984508752823,0.016675597056746,0.01270261965692,0.018916718661785,0.027674533426762,0.0068731717765331,0.018892725929618,0.014201823621988,0.010950228199363,0.0098792975768447,0.0088855400681496,0.005625949241221,0.0057361936196685,0.0098075652495027,0.0095921661704779,0.0080223642289639,0.017704203724861,0.013795629143715,0.016573995351791,0.01205629017204,0.0043591447174549,0.0097599746659398,0.018672619014978,0.043604034930468,0.037366863340139,0.021616596728563,0.011588667519391,0.016308283433318,0.020311275497079,0.0089678335934877,0.0041333707049489,0.012392094358802,0.0096324346959591,0.010335564613342,0.0081600723788142,0.010588694363832,0.0081626046448946,0.01548685412854,0.013746823184192,0.0056693186052144,0.0064017078839242,0.019941423088312,0.030991792678833,0.022297684103251,0.0076384097337723,0.010936284437776,0.023056846112013,0.017176985740662,0.048450820147991,0.042109616100788,0.019799243658781,0.030466632917523,0.047075301408768,0.019424617290497,0.0423743724823,0.022521886974573,0.011467976495624,0.021845374256372,0.016243353486061,0.021151149645448,0.017264541238546,0.014415636658669,0.014704076573253,0.019242364913225,0.013160068541765,0.0091692321002483,0.010846034623682,0.010389893315732,0.013404275290668,0.0086892088875175,0.011720805428922,0.0069994204677641,0.01151355355978,0.020736783742905,0.032797060906887,0.018013136461377,0.015017224475741,0.012241011485457,0.021973647177219,0.098875373601913,0.030507568269968,0.013923179358244,0.010718548670411,0.027935769408941,0.018713884055614,0.022821506485343,0.022762876003981,0.032915432006121,0.041358634829521,0.041162230074406,0.022787248715758,0.014691039919853,0.014966402202845,0.010030202567577,0.014141030609608,0.015574101358652,0.0068388544023037,0.020144779235125,0.016978442668915,0.024501994252205,0.037099231034517,0.021692808717489,0.010319260880351,0.026274917647243,0.013419298455119,0.018533449620008,0.018984489142895,0.018029253929853,0.006724423263222,0.012601541355252,0.020131414756179,0.025419302284718,0.010800212621689,0.019892944023013,0.0093231564387679,0.041565626859665,0.026138363406062,0.019871504977345,0.018025651574135,0.017108647152781,0.015082854777575,0.010548250749707,0.026295021176338,0.012899735942483,0.019358335062861,0.015375318005681,0.014032024890184,0.012892317958176,0.019525669515133,0.017467383295298,0.013377150520682,0.011573154479265,0.011792968958616,0.010852761566639,0.011440826579928,0.017177615314722,0.0071892961859703,0.0071375463157892,0.003887034021318,0.01773819886148,0.031061064451933,0.011122422292829,0.013877402991056,0.022825544700027,0.017575183883309,0.015026101842523,0.019178641960025,0.012127860449255,0.0093693872913718,0.014019880443811,0.014166846871376,0.011609802022576,0.017235310748219,0.066467329859734,0.011033444665372,0.016344515606761,0.0098539693281054,0.0069726137444377,0.016560096293688,0.041142486035824,0.023704878985882,0.018498696386814,0.015458787791431,0.01524309720844,0.014676484279335,0.016531262546778,0.0302100982517,0.01949917152524,0.025336682796478,0.012944828718901,0.026776418089867,0.02148998901248,0.025205818936229,0.011240152642131,0.0095069799572229,0.019642204046249,0.0063323257490993,0.027627687901258,0.016396647319198,0.017662579193711,0.012116128578782,0.049015730619431,0.0077512469142675,0.01808062940836,0.018128605559468,0.019875509664416,0.0086136721074581,0.014786853455007,0.014411149546504,0.014587489888072,0.028417063876987,0.01276667136699,0.017601199448109,0.0313785597682,0.022833954542875,0.028007809072733,0.0097251832485199,0.0057293390855193,0.013385163620114,0.0072783781215549,0.0069498186931014,0.011841592378914,0.01645720936358,0.018032565712929,0.024969663470984,0.016377663239837,0.030764501541853,0.011417197063565,0.023582223802805,0.085268795490265,0.020722281187773,0.025839317589998,0.025515370070934,0.029020072892308,0.01008559577167,0.014711393043399,0.02567346021533,0.015143621712923,0.0096341259777546,0.014815792441368,0.0085905808955431,0.0073444349691272,0.0091850375756621,0.015669386833906,0.015173744410276,0.022071834653616,0.011442134156823,0.01983904838562,0.019036220386624,0.020425859838724,0.0074357138946652,0.039742529392242,0.025301992893219,0.028661392629147,0.026030745357275,0.015880204737186,0.016359832137823,0.033427678048611,0.045804236084223,0.015315768308938,0.021280374377966,0.015837706625462,0.019223896786571,0.012942172586918,0.039417207241058,0.010182619094849,0.018856901675463,0.019020140171051,0.03202785179019,0.010999407619238,0.026690382510424,0.02082933485508,0.010835487395525,0.016802443191409,0.029113223776221,0.028846945613623,0.022618748247623,0.014576494693756,0.026682406663895,0.016284611076117,0.022306561470032,0.02444232814014,0.033024676144123,0.009793377481401,0.011302568018436,0.018565149977803,0.015264421701431,0.011803929693997,0.025896739214659,0.029605181887746,0.016949132084846,0.018328785896301,0.01019224897027,0.023418497294188,0.018763996660709,0.015537326224148,0.0092384163290262,0.071778811514378,0.027214711531997,0.012539849616587,0.0087135508656502,0.016413059085608,0.023539250716567,0.026281323283911,0.019962141290307,0.01500678434968,0.02290098182857,0.030348125845194,0.011615257710218,0.0088040689006448,0.0091332495212555,0.01604301482439,0.020370241254568,0.030026679858565,0.0064090266823769,0.0069010853767395,0.017776679247618,0.012887762859464,0.015008570626378,0.017782447859645,0.0076617826707661,0.025364952161908,0.012905037030578,0.013174254447222,0.016245193779469,0.017961908131838,0.026055417954922,0.018085114657879,0.015894085168839,0.023790031671524,0.018856715410948,0.0064592370763421,0.03156753256917,0.017731593921781,0.021994208917022,0.025525871664286,0.017434516921639,0.0090538924559951,0.036150000989437,0.039714515209198,0.023536469787359,0.010789414867759,0.01314689964056,0.016393391415477,0.0084149818867445,0.014198981225491,0.015143468044698,0.023256484419107,0.0059418980963528,0.02200348302722,0.016742397099733,0.0097934138029814,0.017030548304319,0.014310387894511,0.017680790275335,0.01170108281076,0.016249798238277,0.032232008874416,0.015702698379755,0.009491141885519,0.025636311620474,0.0091395871713758,0.012092144228518,0.018677968531847,0.019194895401597,0.013572106137872,0.022681837901473,0.010064382106066,0.018321484327316,0.0094306152313948,0.013803220354021,0.016176987439394,0.019171809777617,0.022674806416035,0.0062859011813998,0.0075335730798542,0.0041604647412896,0.0030231308192015,0.0075115486979485,0.019252995029092,0.012973831966519,0.011937053874135,0.0080144088715315,0.010897943750024,0.015213508158922,0.0078935092315078,0.012208358384669,0.020042991265655,0.020032741129398,0.010984877124429,0.011328106746078,0.0053915595635772,0.018551241606474,0.016097392886877,0.011737260967493,0.017748199403286,0.017690867185593,0.010974138043821,0.01728954538703,0.012628396041691,0.018828175961971,0.018128536641598,0.012148911133409,0.015641523525119,0.015873955562711,0.013561014086008,0.016976719722152,0.0054981620050967,0.0051853153854609,0.014023840427399,0.022048231214285,0.010719070211053,0.010888379998505,0.019639223814011,0.017015051096678,0.009645851328969,0.011693529784679,0.0091125927865505,0.0049324375577271,0.015092819929123,0.024196412414312,0.02705192938447,0.017513651400805,0.025019036605954,0.013927231542766,0.022132067009807,0.017840046435595,0.028020799160004,0.014844788238406,0.013368022628129,0.02478476986289,0.0076476219110191,0.013624142855406,0.013440549373627,0.0066076638177037,0.014532685279846,0.0067464262247086,0.014015354216099,0.013165643438697,0.0047163777053356,0.015066009946167,0.014896519482136,0.01042871363461,0.011621505953372,0.013888427987695,0.015600106678903,0.016738455742598,0.0086320172995329,0.025226633995771,0.0051549766212702,0.0041197128593922,0.012993086129427,0.0094504673033953,0.019713692367077,0.014415277168155,0.014785973355174,0.022764816880226,0.018912579864264,0.026121784001589,0.028401182964444,0.012676605954766,0.017440354451537,0.0040159458294511,0.0054222969338298,0.013374521397054,0.013540552929044,0.012941814027727,0.025135677307844,0.034233495593071,0.03933684900403,0.015256924554706,0.008254898712039,0.020561955869198,0.0044481735676527,0.031127214431763,0.024119149893522,0.016419067978859,0.013867124915123,0.020629890263081,0.019122555851936,0.011546511203051,0.015404280275106,0.018811538815498,0.017209572717547,0.01378814689815,0.025365240871906,0.027321480214596,0.021639008074999,0.02424756065011,0.04885371029377,0.029167037457228,0.043274559080601,0.022105159237981,0.023651735857129,0.059371866285801,0.027050649747252,0.028161225840449,0.018102332949638,0.023542800918221,0.021754153072834,0.025778638198972,0.01083080098033,0.03545093908906,0.016683302819729,0.025661969557405,0.030103258788586,0.043943408876657,0.093101225793362,0.012765947729349,0.035678077489138,0.091391712427139,0.096719890832901,0.028694855049253,0.028233706951141,0.027565319091082,0.045818202197552,0.068669661879539,0.076297909021378,0.071383871138096,0.03961855918169,0.064516834914684,0.084272444248199,0.049539223313332,0.051716811954975,0.049316860735416,0.02553853392601,0.029952857643366,0.070352390408516,0.077616505324841,0.074388943612576,0.10252894461155,0.059238251298666,0.015045204199851,0.027467951178551,0.040312126278877,0.023347329348326,0.030122021213174,0.033551637083292,0.0073583880439401,0.025965424254537,0.062974691390991,0.024432212114334,0.019565906375647,0.020536102354527,0.062307696789503,0.034175217151642,0.02736028470099,0.026876736432314,0.008548878133297,0.02572612836957,0.011512969620526,0.013051511719823,0.011428849771619,0.007799681276083,0.013698868453503,0.027693144977093,0.017136346548796,0.010346325114369,0.010805636644363,0.0076908068731427,0.018419936299324,0.0040776869282126,0.016379101201892,0.0089396815747023,0.005025826394558,0.016562052071095,0.015176179818809,0.015330229885876,0.012178128585219,0.013461486436427,0.012578169815242,0.0083361826837063,0.014438376761973,0.022824060171843,0.016060579568148,0.014969229698181,0.017896542325616,0.010418012738228,0.014944178052247,0.016345262527466,0.021175727248192,0.0085007380694151,0.0087642930448055,0.0085511868819594,0.0098566086962819,0.014664310961962,0.028352655470371,0.0053646638989449,0.013974742032588,0.012989305891097,0.020302377641201,0.013550890609622,0.0089327832683921,0.020712155848742,0.011108081787825,0.010591892525554,0.012977723032236,0.015666048973799,0.0047309473156929,0.0065227099694312,0.010484540835023,0.0063082426786423,0.03267453238368,0.02002764493227,0.012675976380706,0.0048440163955092,0.017338201403618,0.0095362737774849,0.003739021718502,0.03216078877449,0.028339490294456,0.018039712682366,0.0059586367569864,0.012440389022231,0.013388594612479,0.017260834574699,0.0086756488308311,0.009304465726018,0.0042558182030916,0.0048941932618618,0.012422380968928,0.0091368407011032,0.016593098640442,0.014988405629992,0.019233010709286,0.015989817678928,0.010921048931777,0.016416795551777,0.017133515328169,0.020643876865506,0.018138106912374,0.013998185284436,0.023078890517354,0.025092966854572,0.010344071313739,0.013594119809568,0.021096333861351,0.019100043922663,0.021035671234131,0.02744253911078,0.027615817263722,0.033146150410175,0.025637129321694,0.055603243410587,0.029102277010679,0.048362396657467,0.049623072147369,0.035465933382511,0.036151371896267,0.036195307970047,0.044235616922379,0.087680265307426,0.036185905337334,0.054940078407526,0.06512987613678,0.04908636957407,0.021934980526567,0.026803821325302,0.021961558610201,0.033863183110952,0.03764009103179,0.025433354079723,0.027001759037375,0.065544314682484,0.03856785222888,0.028267478570342,0.046314928680658,0.032150596380234,0.032743021845818,0.059960167855024,0.091560505330563,0.044596295803785,0.049317140132189,0.033898174762726,0.039834059774876,0.068052902817726,0.028040435165167,0.022443456575274,0.027927339076996,0.062623396515846,0.0192507840693,0.040412925183773,0.023333828896284,0.073667079210281,0.033826980739832,0.01756170578301,0.014266522601247,0.020898256450891,0.032854545861483,0.031828388571739,0.028515573590994,0.02192334830761,0.021981690078974,0.020059851929545,0.024136828258634,0.036279190331697,0.038230236619711,0.019993010908365,0.015478630550206,0.010054478421807,0.024987669661641,0.030963819473982,0.022497117519379,0.011381317861378,0.021590540185571,0.039662532508373,0.02551057189703,0.020337523892522,0.01727681234479,0.014846476726234,0.013801725581288,0.014029532670975,0.018679302185774,0.015541155822575,0.0075993286445737,0.0073338057845831,0.01008834131062,0.0073400111868978,0.02011981792748,0.012918440625072,0.0081654312089086,0.059250771999359,0.01238585729152,0.019291572272778,0.0057641714811325,0.0083014462143183,0.017825212329626,0.004670774564147,0.017586581408978,0.010909088887274,0.01558325253427,0.0030486299656332,0.013748804107308,0.014414176344872,0.010268584825099,0.0084145879372954,0.011120710521936,0.01198405213654,0.0058220680803061,0.010715237818658,0.011495167389512,0.011110575869679,0.015813037753105,0.010474370792508,0.011800370179117,0.020872835069895,0.014459650963545,0.0076811001636088,0.0084988307207823,0.018993735313416,0.0074766455218196,0.01701326481998,0.027691815048456,0.030788935720921,0.014969931915402,0.017252188175917,0.0096802338957787,0.010295043699443,0.019390840083361,0.036482289433479,0.017091257497668,0.02744448184967,0.049403306096792,0.013241748325527,0.012909943237901,0.013326174579561,0.01325760409236,0.021326771005988,0.015452998690307,0.01516255363822,0.012553945183754,0.0068560745567083,0.016374848783016,0.01770494133234,0.016957987099886,0.018557677045465,0.019194766879082,0.011321440339088,0.016380386427045,0.023325987160206,0.016489507630467,0.015568894334137,0.024272322654724,0.013488763943315,0.022486759349704,0.031305197626352,0.020702620968223,0.014871272258461,0.01415148191154,0.0086534330621362,0.007024304009974,0.0087224636226892,0.02561442181468,0.013478370383382,0.016397226601839,0.011907998472452,0.026909636333585,0.029837902635336,0.01289065182209,0.0085997320711613,0.0091244587674737,0.011612807400525,0.020559437572956,0.02521163597703,0.019214753061533,0.028460882604122,0.012331652455032,0.011713276617229,0.011582715436816,0.023965209722519,0.012474115937948,0.015089143998921,0.014619576744735,0.013724282383919,0.044589124619961,0.018986331298947,0.018476782366633,0.035256545990705,0.027007129043341,0.011807864531875,0.0094674210995436,0.017967030405998,0.026479385793209,0.016995515674353,0.020669156685472,0.018032100051641,0.0083058029413223,0.0098235029727221,0.010024513117969,0.013234490528703,0.0077373636886477,0.017411978915334,0.021815272048116,0.016929090023041,0.027635572478175,0.10780465602875,0.0059893252328038,0.010674113407731,0.0093097668141127,0.03126022964716,0.0073331473395228,0.010071262717247,0.027310879901052,0.010071730241179,0.0083118993788958,0.01148340292275,0.02076899074018,0.014284061267972,0.0079970946535468,0.0055264448747039,0.015734951943159,0.0038810581900179,0.0069682109169662,0.0077524879015982,0.023151032626629,0.019957967102528,0.018122028559446,0.014775756746531,0.017970671877265,0.013993098400533,0.007701113820076,0.011461287736893,0.018325880169868,0.014092301949859,0.0087917754426599,0.016328375786543,0.016426524147391,0.0070392852649093,0.020371571183205,0.014877296984196,0.020028445869684,0.020263394340873,0.028415098786354,0.015871351584792,0.017191100865602,0.0083336792886257,0.018722034990788,0.025954909622669,0.015816383063793,0.019788382574916,0.011522578075528,0.020463936030865,0.011764332652092,0.031466621905565,0.0092492327094078,0.017713725566864,0.016913097351789,0.016783865168691,0.0087794736027718,0.018529376015067,0.020348163321614,0.016290973871946,0.0066581852734089,0.0092103760689497,0.023556172847748,0.016457516700029,0.030009798705578,0.026237091049552,0.044577457010746,0.043056540191174,0.015340626239777,0.02248252928257,0.016307786107063,0.044690892100334,0.012658214196563,0.010175914503634,0.011100519448519,0.022146910429001,0.030037587508559,0.037532012909651,0.033243965357542,0.0080266762524843,0.0093536730855703,0.021818179637194,0.0093076974153519,0.011575659736991,0.016983911395073,0.019772531464696,0.020814675837755,0.031404852867126,0.012676259502769,0.014982106164098,0.05444523692131,0.014444031752646,0.045824434608221,0.035891696810722,0.022534426301718,0.0096428534016013,0.021991150453687,0.0509103089571,0.0090103168040514,0.030306205153465,0.021748222410679,0.019503559917212,0.022493988275528,0.03692776337266,0.015025342814624,0.014448190107942,0.0097676683217287,0.014606719836593,0.017873294651508,0.01749524846673,0.019815780222416,0.028222413733602,0.021517982706428,0.025748580694199,0.0048177861608565,0.0074223484843969,0.042550221085548,0.012850383296609,

==> csv/singleFrameVal.csv <==
0.37792038917542,0.070516370236874,0.083979040384293,0.21351897716522,0.21234139800072,0.22554451227188,0.26336175203323,0.19280441105366,0.17683820426464,0.16459783911705,0.16655123233795,0.2774561047554,0.16870042681694,0.17168036103249,0.19369074702263,0.17197176814079,0.13796681165695,0.13315398991108,0.10675585269928,0.13669717311859,0.11795562505722,0.17894169688225,0.092023074626923,0.12721221148968,0.18644693493843,0.096954517066479,0.079620137810707,0.10056068003178,0.10860501229763,0.095450341701508,0.10184581577778,0.078263074159622,0.095684610307217,0.14793957769871,0.13348165154457,0.079361133277416,0.19730272889137,0.22362513840199,0.14351895451546,0.084617763757706,0.073218986392021,0.10818461328745,0.083192735910416,0.043596133589745,0.086754962801933,0.10053730756044,0.10307359695435,0.093369051814079,0.13224622607231,0.12930935621262,0.21507206559181,0.086115270853043,0.074863284826279,0.094450995326042,0.1212000399828,0.12858757376671,0.07075772434473,0.034943025559187,0.08786103874445,0.070573940873146,0.062570095062256,0.12655808031559,0.087137892842293,0.11479766666889,0.10625106096268,0.057393681257963,0.04600502550602,0.060685224831104,0.080672949552536,0.12270590662956,0.092827901244164,0.08853030949831,0.15878286957741,0.065443947911263,0.17937761545181,0.11802661418915,0.066331401467323,0.047010727226734,0.082084186375141,0.062895953655243,0.090694785118103,0.067062854766846,0.058754589408636,0.11495847254992,0.069775268435478,0.054549545049667,0.058452680706978,0.051387898623943,0.050913207232952,0.064239695668221,0.11632654070854,0.090294934809208,0.055903568863869,0.097185403108597,0.11526015400887,0.11252896487713,0.089436233043671,0.057836513966322,0.071590952575207,0.090231120586395,0.060159981250763,0.10307228565216,0.065968841314316,0.054298810660839,0.045300804078579,0.083611071109772,0.057960033416748,0.062476225197315,0.06464334577322,0.036283038556576,0.056000366806984,0.062642343342304,0.054603464901447,0.039962075650692,0.095856130123138,0.056880511343479,0.1100145727396,0.022364765405655,0.065368823707104,0.06431969255209,0.097551368176937,0.073673769831657,0.022700686007738,0.04425698146224,0.031410444527864,0.051734112203121,0.06850641220808,0.067708484828472,0.040549986064434,0.082406252622604,0.095176517963409,0.070349961519241,0.023704346269369,0.043949164450169,0.056558594107628,0.038107734173536,0.053728196769953,0.039201974868774,0.072640106081963,0.044037938117981,0.062300492078066,0.084878325462341,0.055442307144403,0.071541868150234,0.099227786064148,0.053040198981762,0.041707396507263,0.06362783908844,0.023391870781779,0.011655525304377,0.026075737550855,0.020277623087168,0.075532719492912,0.034275788813829,0.16144055128098,0.059502795338631,0.048620954155922,0.13429579138756,0.041622713208199,0.04363352060318,0.061416804790497,0.038671176880598,0.028783718124032,0.051781442016363,0.041498191654682,0.040976516902447,0.053256761282682,0.069746196269989,0.034271955490112,0.029012408107519,0.15698765218258,0.13089562952518,0.10781478881836,0.069844037294388,0.036008674651384,0.067389041185379,0.082019530236721,0.10003527998924,0.059644594788551,0.043159544467926,0.057630240917206,0.070287540555,0.12310110032558,0.091184809803963,0.085393391549587,0.051639936864376,0.034642942249775,0.04634078592062,0.085591912269592,0.040940437465906,0.055158514529467,0.08652451634407,0.075004324316978,0.088473416864872,0.041278753429651,0.0834781229496,0.035473763942719,0.070119217038155,0.036370895802975,0.043486207723618,0.065635122358799,0.070127308368683,0.077183932065964,0.068517073988914,0.032617874443531,0.074941664934158,0.06340217590332,0.04174518212676,0.13210745155811,0.11049591749907,0.066896289587021,0.068986758589745,0.057396501302719,0.050635777413845,0.031088307499886,0.069820284843445,0.10814294219017,0.030494831502438,0.064245909452438,0.035663887858391,0.071701750159264,0.031292341649532,0.037158139050007,0.040623940527439,0.047987699508667,0.028688484802842,0.0838752835989,0.033824767917395,0.060662947595119,0.062565535306931,0.043623551726341,0.023013403639197,0.072435885667801,0.072841882705688,0.065141722559929,0.084275990724564,0.057422813028097,0.078902401030064,0.027511669322848,0.04872939735651,0.044433504343033,0.05693606287241,0.044987507164478,0.076654367148876,0.065040946006775,0.058065351098776,0.04178998619318,0.058358244597912,0.050256501883268,0.025899020954967,0.020399488508701,0.031829930841923,0.062329646199942,0.042135898023844,0.027552768588066,0.035237960517406,0.052531868219376,0.034193646162748,0.091696873307228,0.075007513165474,0.066425397992134,0.067208401858807,0.072303280234337,0.079627797007561,0.076878800988197,0.12893015146255,0.057398840785027,0.059344280511141,0.086283564567566,0.13794031739235,0.12084613740444,0.062649503350258,0.053563721477985,0.10309416055679,0.033308994024992,0.13068354129791,0.078645974397659,0.090897992253304,0.081199176609516,0.18172079324722,0.1192981749773,0.11254075169563,0.11435206234455,0.089653491973877,0.062209371477365,0.10283718258142,0.13025370240211,0.077651716768742,0.11507788300514,0.14280000329018,0.11020836234093,0.083521589636803,0.090376935899258,0.092774696648121,0.15796479582787,0.090065188705921,0.04086347669363,0.15038204193115,0.059348657727242,0.099158316850662,0.11249277740717,0.061190627515316,0.16127717494965,0.065358176827431,0.11661918461323,0.14043594896793,0.097420200705528,0.12429517507553,0.092041157186031,0.074506431818008,0.13045665621758,0.062830969691277,0.081633560359478,0.07752937078476,0.049046944826841,0.079968199133873,0.049003206193447,0.059177286922932,0.058335609734058,0.095668949186802,0.097812622785568,0.1361041367054,0.087878003716469,0.069580227136612,0.079072371125221,0.034171666949987,0.051590755581856,0.043877929449081,0.10682575404644,0.17165222764015,0.12104974687099,0.16585145890713,0.12074987590313,0.10360884666443,0.2425794005394,0.06578341126442,0.24052375555038,0.15680086612701,0.17259511351585,0.094981446862221,0.11325526982546,0.13975554704666,0.10256464779377,0.07924097776413,0.10405223071575,0.072058893740177,0.13586610555649,0.080733090639114,0.080612368881702,0.069010391831398,0.072812668979168,0.12471747398376,0.068020775914192,0.049153976142406,0.039009671658278,0.068809285759926,0.098805472254753,0.11782629042864,0.072552852332592,0.082392647862434,0.082547277212143,0.090744242072105,0.1246522590518,0.083393387496471,0.068386860191822,0.09646563231945,0.15373113751411,0.24887004494667,0.041515838354826,0.072932869195938,0.067854307591915,0.11733570694923,0.07247194647789,0.12315808236599,0.10314631462097,0.11071063578129,0.23696891963482,0.0871611982584,0.12449117004871,0.091970324516296,0.080057948827744,0.074131086468697,0.034894939512014,0.053909339010715,0.035291023552418,0.06824292242527,0.069565981626511,0.055291943252087,0.03238271176815,0.12510022521019,0.036362260580063,0.073400266468525,0.076861880719662,0.030066333711147,0.04349984228611,0.021383799612522,0.056426867842674,0.11714774370193,0.098013743758202,0.1319090873003,0.077198185026646,0.039384223520756,0.073684215545654,0.037279725074768,0.045276205986738,0.046043269336224,0.11475455760956,0.050414748489857,0.089009135961533,0.050036519765854,0.11441870033741,0.06700587272644,0.063390746712685,0.013248404487967,0.031690828502178,0.0494734197855,0.081515565514565,0.041827291250229,0.056960053741932,0.085816323757172,0.041693858802319,0.038963697850704,0.025060091167688,0.024094868451357,0.054177034646273,0.046684175729752,0.050682943314314,0.063438296318054,0.068135783076286,0.089568853378296,0.041638605296612,0.035969752818346,0.039210632443428,0.037507690489292,0.055760435760021,0.039433062076569,0.057985603809357,0.04097056388855,0.080467022955418,0.056632433086634,0.073047295212746,0.047102130949497,0.040272101759911,0.060835119336843,0.031486596912146,0.031748205423355,0.042020171880722,0.037241838872433,0.063124507665634,0.035260044038296,0.039189264178276,0.083831548690796,0.028309836983681,0.068048112094402,0.026593960821629,0.049592822790146,0.029934979975224,0.032542236149311,0.079560033977032,0.089910432696342,0.06440158188343,0.057875663042068,0.042231220752001,0.019698111340404,0.051722288131714,0.030899491161108,0.038155660033226,0.028492787852883,0.029455479234457,0.068070642650127,0.03568172454834,0.062170553952456,0.10279935598373,0.11719197034836,0.12788054347038,0.060680046677589,0.05261517316103,0.065614148974419,0.034220270812511,0.10200740396976,0.084688752889633,0.036245353519917,0.062531255185604,0.047749675810337,0.050267286598682,0.078577801585197,0.060684904456139,0.070800676941872,0.087132155895233,0.052285127341747,0.048127643764019,0.084096431732178,0.032840937376022,0.04189096018672,0.035595543682575,0.037767920643091,0.030301235616207,0.035594642162323,0.053792513906956,0.039901986718178,0.044447906315327,0.032461605966091,0.059910103678703,0.03681568801403,0.031593158841133,0.053712874650955,0.031376682221889,0.080706581473351,0.050385285168886,0.04309743642807,0.044678524136543,0.032829590141773,0.074285812675953,0.057254299521446,0.075655892491341,0.096401803195477,0.039868623018265,0.054389376193285,0.036550782620907,0.091638445854187,0.052426151931286,0.017066454514861,0.025673292577267,0.028438219800591,0.028123404830694,0.034114189445972,0.087645947933197,0.04291869699955,0.05629413202405,0.053552400320768,0.11502380669117,0.050953682512045,0.019350320100784,0.056842125952244,0.042862113565207,0.020665680989623,0.016305198892951,0.052763789892197,0.047662612050772,0.047473393380642,0.086708538234234,0.02208448573947,0.0244155600667,0.057664319872856,0.013457527384162,0.037543442100286,0.060814447700977,0.02574204094708,0.041094813495874,0.029763158410788,0.028489965945482,0.041558466851711,0.046052798628807,0.036593787372112,0.072653919458389,0.038123570382595,0.021914066746831,0.069096572697163,0.034841608256102,0.023876465857029,0.045618370175362,0.064485505223274,0.052542343735695,0.0394765175879,0.035154901444912,0.067943461239338,0.039815526455641,0.030550837516785,0.053889337927103,0.027785133570433,0.045798107981682,0.078741893172264,0.07095979899168,0.033926248550415,0.049281116575003,0.064938127994537,0.069024257361889,0.081340923905373,0.059935852885246,0.019685089588165,0.034269042313099,0.018045123666525,0.040837470442057,0.053751707077026,0.050665263086557,0.025726571679115,0.046722281724215,0.074266083538532,0.095708906650543,0.049697525799274,0.024712149053812,0.045807227492332,0.057765457779169,0.027050342410803,0.051858358085155,0.017085991799831,0.070625796914101,0.063601642847061,0.011743599548936,0.053295627236366,0.10491742193699,0.032404877245426,0.073678143322468,0.024632420390844,0.064970158040524,0.084210656583309,0.050534829497337,0.050699159502983,0.08644811809063,0.09799388051033,0.16849194467068,0.09347327798605,0.045425191521645,0.057895191013813,0.048354811966419,0.024239849299192,0.0510064214468,0.065606832504272,0.088728606700897,0.069523110985756,0.019240336492658,0.084505289793015,0.082582399249077,0.041468426585197,0.052703201770782,0.053514033555984,0.049526300281286,0.058683078736067,0.079908534884453,0.057812310755253,0.076623722910881,0.035161767154932,0.048411466181278,0.11667257547379,0.11904479563236,0.073828086256981,0.12478152662516,0.03998938202858,0.074569590389729,0.065896883606911,0.068886026740074,0.089421838521957,0.039415694773197,0.038266617804766,0.091279089450836,0.048088055104017,0.061082683503628,0.066339366137981,0.04174168035388,0.077046349644661,0.086490884423256,0.086501836776733,0.043443530797958,0.038879357278347,0.025871148332953,0.089050330221653,0.089745238423347,0.031824797391891,0.067069046199322,0.10879104584455,0.077651277184486,0.15663638710976,0.090811602771282,0.098066918551922,0.18067987263203,0.11512394249439,0.084907233715057,0.091561183333397,0.09621325135231,0.12632812559605,0.081853024661541,0.11223475635052,0.12675310671329,0.10511431843042,0.10023248195648,0.17084994912148,0.16475480794907,0.11160403490067,0.16514009237289,0.19292488694191,0.12652596831322,0.077431991696358,0.095316387712955,0.10111636668444,0.09633407741785,0.10284495353699,0.17097121477127,0.19098815321922,0.14192634820938,0.20496174693108,0.10232073068619,0.17657984793186,0.075484335422516,0.10969693213701,0.067271076142788,0.063645124435425,0.062112983316183,0.098467797040939,0.063019216060638,0.035837445408106,0.030784014612436,0.037137795239687,0.035704076290131,0.14824336767197,0.081250712275505,0.0995689406991,0.12338963150978,0.071530014276505,0.12774181365967,0.13083267211914,0.10177621990442,0.062644377350807,0.078180104494095,0.069566950201988,0.08232019841671,0.06149934604764,0.11005799472332,0.10061766207218,0.096402645111084,0.13860829174519,0.1760034263134,0.11710382252932,0.15599939227104,0.077109888195992,0.065107688307762,0.093626268208027,0.091730959713459,0.099164932966232,0.10147067904472,0.061499446630478,0.078677758574486,0.04854129254818,0.097483314573765,0.10178904235363,0.10193551331758,0.10633732378483,0.06769472360611,0.084669038653374,0.066514611244202,0.051245484501123,0.044912159442902,0.04885208979249,0.049769151955843,0.072098463773727,0.063344798982143,0.09911422431469,0.056998405605555,0.095743291079998,0.088734611868858,0.046851988881826,0.058052007108927,0.070608414709568,0.089034512639046,0.060700628906488,0.0317562520504,0.030382720753551,0.070708230137825,0.079342357814312,0.13262596726418,0.042153015732765,0.16334986686707,0.1989943087101,0.049235478043556,0.017258435487747,0.011325342580676,0.097921639680862,0.083894141018391,0.11838550120592,0.12033399194479,0.11320529878139,0.042814843356609,0.054180920124054,0.1679559648037,0.12184082716703,0.091507256031036,0.030920118093491,0.16017761826515,0.12127777189016,0.24505560100079,0.087590463459492,0.072858355939388,0.033354610204697,0.13013845682144,0.074464440345764,0.09712228178978,0.08548104763031,0.031469911336899,0.13305772840977,0.17005649209023,0.17059609293938,0.11486024409533,0.089371293783188,0.047235257923603,0.079094156622887,0.035713464021683,0.036941584199667,0.14831936359406,0.12954975664616,0.059832807630301,0.048824459314346,0.080029532313347,0.064874164760113,0.050370007753372,0.13118162751198,0.11861202120781,0.11403077840805,0.15371158719063,0.075298391282558,0.020418781787157,0.094384200870991,0.028350936248899,0.12664471566677,0.089037150144577,0.10418958961964,0.073116473853588,0.14507478475571,0.11295346915722,0.081368282437325,0.10492686927319,0.023598929867148,0.055954448878765,0.04895268753171,0.091828361153603,0.047241102904081,0.058002863079309,0.023664783686399,0.070331528782845,0.03893518447876,0.048767846077681,0.068439453840256,0.030260566622019,0.032753139734268,0.022405132651329,0.093849636614323,0.021697100251913,0.029300697147846,0.058256059885025,0.12249856442213,0.098496586084366,0.05316074192524,0.058773256838322,0.043525472283363,0.032686285674572,0.03525922074914,0.050243139266968,0.04810956120491,0.015593145042658,0.041798539459705,0.028517806902528,0.051677331328392,0.080647304654121,0.053927719593048,0.035628598183393,0.040208119899035,0.015250678174198,0.063916012644768,0.057267896831036,0.081088870763779,0.044975280761719,0.055122047662735,0.08215107768774,0.045553337782621,0.036743994802237,0.085282415151596,0.055156670510769,0.053943112492561,0.019624210894108,0.051408298313618,0.06450030207634,0.036107867956161,0.062575399875641,0.061203349381685,0.026385143399239,0.028690535575151,0.038905404508114,0.12222417443991,0.085716240108013,0.067534893751144,0.027143016457558,0.059716805815697,0.027176681905985,0.068657509982586,0.033998053520918,0.038844086229801,0.045269563794136,0.042517200112343,0.029867984354496,0.019356589764357,0.04865625500679,0.021716199815273,0.024536471813917,0.022161101922393,0.034694649279118,0.042364746332169,0.041731286793947,0.087396115064621,0.075220748782158,0.013546460308135,0.061889715492725,0.026786718517542,0.014211167581379,0.018091883510351,0.04467261582613,0.026133326813579,0.039873726665974,0.046880383044481,0.038781139999628,0.027676694095135,0.036748226732016,0.047760635614395,0.080254673957825,0.027180831879377,0.036264922469854,0.11012260615826,0.099269971251488,0.062294814735651,0.054536625742912,0.052288182079792,0.022617880254984,0.060292217880487,0.029728170484304,0.038819916546345,0.043251857161522,0.060724303126335,0.041706614196301,0.023760437965393,0.058848455548286,0.099138677120209,0.097569435834885,0.036325361579657,0.024446204304695,0.019758000969887,0.05231486260891,0.059437394142151,0.046703305095434,0.037024974822998,0.032004542648792,0.03074524924159,0.026605185121298,0.028210308402777,0.033524628728628,0.02536997012794,0.030977126210928,0.043988436460495,0.075369909405708,0.047438494861126,0.016975468024611,0.019417483359575,0.014733099378645,0.041531633585691,0.039329502731562,0.05161864310503,0.033426892012358,0.024012785404921,0.035988211631775,0.041613444685936,0.039404191076756,0.032400578260422,0.069194495677948,0.05434738099575,0.026019193232059,0.030405919998884,0.026632225140929,0.013624281622469,0.049303211271763,0.02481984347105,0.040665809065104,0.029095765203238,0.050661843270063,0.030519450083375,0.033885799348354,0.027752887457609,0.050583906471729,0.026320539414883,0.036658834666014,0.060578651726246,0.093850821256638,0.065895080566406,0.046611201018095,0.061227094382048,0.058960355818272,0.04529283195734,0.043120823800564,0.064457625150681,0.05034539476037,0.0094129769131541,0.010325212031603,0.033351622521877,0.041851945221424,0.029534995555878,0.038813628256321,0.030640598386526,0.044495761394501,0.034445378929377,0.016851734369993,0.027076855301857,0.04304913431406,0.055148240178823,0.022656049579382,0.043464690446854,0.018149599432945,0.041468471288681,0.047825418412685,0.04670050740242,0.044584259390831,0.044369965791702,0.028339980170131,0.039618175476789,0.015347229316831,0.037120915949345,0.064501442015171,0.076633997261524,0.09611688554287,0.023266548290849,0.070291519165039,0.046784199774265,0.029655698686838,0.033466510474682,0.036967694759369,0.088476985692978,0.10809458047152,0.08747337013483,0.052788309752941,0.039924509823322,0.022391617298126,0.048062197864056,0.040925834327936,0.019162207841873,0.04241669178009,0.096654728055,0.044041901826859,0.050160780549049,0.016984017565846,0.044689320027828,0.036025926470757,0.080601945519447,0.035374768078327,0.033638793975115,0.034486383199692,0.019665852189064,0.02550084143877,0.058932479470968,0.098448164761066,0.039616830646992,0.057716615498066,0.070342928171158,0.05613162368536,0.059893392026424,0.059863578528166,0.06277821958065,0.037135038524866,0.03004802390933,0.015446551144123,0.035570114850998,0.044578082859516,0.057932421565056,0.1237874776125,0.16711509227753,0.0760238468647,0.033000878989697,0.050566527992487,0.019882205873728,0.028820957988501,0.065582118928432,0.059808474034071,0.11985996365547,0.075959250330925,0.031471453607082,0.038093157112598,0.045351780951023,0.038847059011459,0.056755736470222,0.083093672990799,0.060572281479836,0.06289841234684,0.032385304570198,0.068228662014008,0.1011967509985,0.11268484592438,0.048960566520691,0.044919364154339,0.053733333945274,0.04987108707428,0.087411925196648,0.08709605038166,0.10297830402851,0.12538328766823,0.077076248824596,0.09956768900156,0.11207232624292,0.12611040472984,0.074565276503563,0.067461915314198,0.055535770952702,0.088420949876308,0.088156409561634,0.10036017000675,0.10999821871519,0.089436247944832,0.040482819080353,0.11231948435307,0.036274082958698,0.151870444417,0.059776738286018,0.06534967571497,0.16595368087292,0.04392271488905,0.19500288367271,0.14740709960461,0.26553422212601,0.12743738293648,0.16679139435291,0.16444432735443,0.17005017399788,0.20307376980782,0.11072792857885,0.11230726540089,0.093466624617577,0.11694654077291,0.093617253005505,0.093867376446724,0.11355227977037,0.024044379591942,0.036499951034784,0.021732479333878,0.057330463081598,0.060163166373968,0.024421166628599,0.053578913211823,0.025849904865026,0.074922867119312,0.088308207690716,0.088976815342903,0.10520480573177,0.11953192949295,0.06917279958725,0.17567591369152,0.058199137449265,0.068596988916397,0.035694591701031,0.11275492608547,0.0322390422225,0.064050205051899,0.058069303631783,0.059663694351912,0.036712426692247,0.067409187555313,0.088156640529633,0.033483296632767,0.06622140109539,0.03782058134675,0.039853282272816,0.023364052176476,0.016063524410129,0.082020178437233,0.073390811681747,0.075387418270111,0.068787150084972,0.029831351712346,0.081152595579624,0.025664458051324,0.061760231852531,0.087843544781208,0.11834521591663,0.041750315576792,0.053400989621878,0.030715502798557,0.05934676527977,0.049877122044563,0.18086679279804,0.071096241474152,0.07453740388155,0.074724867939949,0.14377754926682,0.083584576845169,0.093169502913952,0.23248228430748,0.16412988305092,0.10671029984951,0.11629754304886,0.084187164902687,0.027656896039844,0.051150109618902,0.034332536160946,0.0660415366292,0.12093901634216,0.11794167011976,0.11754464358091,0.068858042359352,0.08832511305809,0.10031087696552,0.053387440741062,0.041298486292362,0.15017211437225,0.10051845014095,0.13155469298363,0.099803552031517,0.10879825055599,0.036013580858707,0.048077739775181,0.023025590926409,0.060562141239643,0.095537081360817,0.065994389355183,0.039895303547382,0.06081011146307,0.060052081942558,0.059983070939779,0.11779265105724,0.031775578856468,0.1613986492157,0.056493129581213,0.10834369063377,0.10216326266527,0.076871231198311,0.056103330105543,0.068353116512299,0.071726195514202,0.035991974174976,0.055788263678551,0.06359488517046,0.030830072239041,0.036823593080044,0.035018876194954,0.027384519577026,0.079969085752964,0.052834775298834,0.11204233765602,0.030062880367041,0.05951950699091,0.11931327730417,0.050591129809618,0.022561311721802,0.031074222177267,0.05794458091259,0.028280107304454,0.029017839580774,0.056538112461567,0.13067919015884,0.065444529056549,0.039209809154272,0.037511192262173,0.046435911208391,0.018905514851213,0.050818920135498,0.050224475562572,0.039841584861279,0.038543585687876,0.022845003753901,0.026279848068953,0.040446579456329,0.050150007009506,0.031620003283024,0.038855217397213,0.026614241302013,0.055413167923689,0.02842591330409,0.025784786790609,0.027860820293427,0.071098297834396,0.03420215845108,0.02496082149446,0.044769167900085,0.023292154073715,0.10505348443985,0.018179424107075,0.025544663891196,0.025664333254099,0.038616374135017,0.036424897611141,0.044541239738464,0.07325641065836,0.037672016769648,0.074840575456619,0.041291985660791,0.039922405034304,0.036671452224255,0.029766470193863,0.031027980148792,0.049288958311081,0.060100175440311,0.018833814188838,0.05733609572053,0.035428047180176,0.043018445372581,0.016404215246439,0.02045326679945,0.022763978689909,0.037693452090025,0.067846305668354,0.050991710275412,0.062191314995289,0.049404889345169,0.025688696652651,0.049177404493093,0.038527574390173,0.073470570147038,0.034654002636671,0.085242904722691,0.049506910145283,0.023350087925792,0.025174155831337,0.02667897567153,0.050060950219631,0.060402475297451,0.067244604229927,0.048019528388977,0.053332723677158,0.047149240970612,0.035728260874748,0.036588720977306,0.055338732898235,0.053049832582474,0.029914204031229,0.02884591370821,0.050013393163681,0.020971968770027,0.023331621661782,0.047292806208134,0.033576712012291,0.03455514088273,0.055241107940674,0.038434512913227,0.027433030307293,0.043201893568039,0.056647680699825,0.016195610165596,0.040057525038719,0.043384499847889,0.038912553340197,0.025763761252165,0.03156029433012,0.031877391040325,0.055003073066473,0.11838981509209,0.062758661806583,0.058212641626596,0.020739983767271,0.036142252385616,0.034863002598286,0.02658373862505,0.074370324611664,0.050532303750515,0.10229090601206,0.053598009049892,0.030238956212997,0.05501251667738,0.069437772035599,0.019420875236392,0.045501686632633,0.05677430331707,0.024527698755264,0.028819911181927,0.023807503283024,0.022837940603495,0.033810045570135,0.046971119940281,0.058714888989925,0.032958514988422,0.055604629218578,0.040089707821608,0.01969551295042,0.024855613708496,0.043526642024517,0.070136025547981,0.060085467994213,0.042360834777355,0.028609648346901,0.053236000239849,0.026071809232235,0.018372982740402,0.059976026415825,0.055011227726936,0.030623508617282,0.021643126383424,0.024132095277309,0.043125707656145,0.081248506903648,0.10557925701141,0.034355916082859,0.050299800932407,0.059207148849964,0.099328488111496,0.043351918458939,0.035336554050446,0.018032517284155,0.043286092579365,0.10367277264595,0.1037739738822,0.12549418210983,0.055284928530455,0.055941130965948,0.046920694410801,0.078977048397064,0.053659211844206,0.10718442499638,0.096524968743324,0.037201676517725,0.033171184360981,0.011305019259453,0.030342042446136,0.02627419680357,0.020389206707478,0.02395680360496,0.029924990609288,0.039874538779259,0.025621224194765,0.052728161215782,0.063814543187618,0.045257523655891,0.023781936615705,0.046065285801888,0.053056184202433,0.053965657949448,0.021437494084239,0.022452374920249,0.013803511857986,0.031271710991859,0.030801992863417,0.023367665708065,0.024591602385044,0.028705462813377,0.032016940414906,0.055786818265915,0.022318067029119,0.060774058103561,0.037046112120152,0.11726698279381,0.1042113378644,0.051380816847086,0.050284370779991,0.086410984396935,0.023928979411721,0.050131097435951,0.062344159930944,0.020961824804544,0.046995032578707,0.033285316079855,0.055370394140482,0.029912725090981,0.029770428314805,0.038135815411806,0.038521938025951,0.041132189333439,0.064016878604889,0.051370717585087,0.040879681706429,0.046193443238735,0.021929310634732,0.039839848875999,0.030277922749519,0.01877555437386,0.023592017591,0.048462331295013,0.037553243339062,0.033272333443165,0.094568431377411,0.077049851417542,0.077675372362137,0.07365283370018,0.056659616529942,0.079960890114307,0.052341930568218,0.029470592737198,0.087299138307571,0.031583607196808,0.0356060937047,0.038368433713913,0.052610009908676,0.10949596762657,0.070990487933159,0.15739658474922,0.10502588748932,0.047146745026112,0.070625588297844,0.043872501701117,0.044984340667725,0.081636428833008,0.16597676277161,0.098025344312191,0.077999040484428,0.054219175130129,0.055813260376453,0.072375848889351,0.037066694349051,0.055615596473217,0.066386207938194,0.068081334233284,0.054964993149042,0.045123089104891,0.032418020069599,0.062764436006546,0.060606241226196,0.056287288665771,0.021023765206337,0.083067446947098,0.054451927542686,0.041677180677652,0.035999864339828,0.076056703925133,0.070856675505638,0.059913299977779,0.029715809971094,0.045380309224129,0.095305517315865,0.049352765083313,0.050619784742594,0.066454455256462,0.074774131178856,0.05237053334713,0.057643745094538,0.025964677333832,0.02529320307076,0.019488282501698,0.017322964966297,0.021911077201366,0.02831307426095,0.049399919807911,0.048593383282423,0.030503746122122,0.025094931945205,0.042789816856384,0.022125024348497,0.013285571709275,0.038296990096569,0.06583496183157,0.091053232550621,0.055968768894672,0.041889667510986,0.10766964405775,0.078789249062538,0.033342372626066,0.078697964549065,0.029908962547779,0.027383890002966,0.053155355155468,0.043088037520647,0.048798225820065,0.031165588647127,0.070451602339745,0.060053750872612,0.035863734781742,0.097812592983246,0.05096922814846,0.020864050835371,0.028104176744819,0.057471558451653,0.12140475958586,0.034189730882645,0.047876320779324,0.029321532696486,0.032192472368479,0.033466432243586,0.043434634804726,0.091089800000191,0.076574951410294,0.059537552297115,0.034865777939558,0.016338672488928,0.032031387090683,0.021053679287434,0.040888831019402,0.044394999742508,0.035333950072527,0.099372453987598,0.048417136073112,0.048398870974779,0.028659909963608,0.07241478562355,0.071663491427898,0.054133292287588,0.031692799180746,0.025185823440552,0.023855315521359,0.012689435854554,0.052720688283443,0.046531707048416,0.040289618074894,0.087188102304935,0.034254990518093,0.03308068588376,0.032736390829086,0.038041241466999,0.030015107244253,0.10333874821663,0.14197543263435,0.082171969115734,0.053325600922108,0.028548208996654,0.044187109917402,0.050376057624817,0.064423725008965,0.052307393401861,0.040517169982195,0.035225667059422,0.028545141220093,0.031938426196575,0.042906895279884,0.042847096920013,0.052404452115297,0.078920930624008,0.032614424824715,0.032771781086922,0.025801461189985,0.050309151411057,0.036380968987942,0.030893186107278,0.036006696522236,0.07914125174284,0.04483350366354,0.030091665685177,0.04050849378109,0.036736883223057,0.017532274127007,0.025967907160521,0.042185790836811,0.046411633491516,0.022005688399076,0.017314547672868,0.018733916804194,0.048060864210129,0.024639820680022,0.036361288279295,0.028140781447291,0.019126109778881,0.024947402998805,0.032078929245472,0.014848371967673,0.035372335463762,0.039167415350676,0.033852256834507,0.061501689255238,0.032302986830473,0.057470805943012,0.01842175424099,0.036705426871777,0.025811899453402,0.044785097241402,0.023918956518173,0.039542518556118,0.047366302460432,0.04509986191988,0.026692174375057,0.030558697879314,0.020259510725737,0.021475780755281,0.018772585317492,0.056673973798752,0.017133451998234,0.015512006357312,0.027624301612377,0.064022168517113,0.044767074286938,0.055459097027779,0.069519527256489,0.017401363700628,0.058562431484461,0.02642972022295,0.042771317064762,0.040804572403431,0.035813622176647,0.035254273563623,0.021138977259398,0.025420462712646,0.027477841824293,0.033277198672295,0.018180141225457,0.016419842839241,0.012821472249925,0.059287399053574,0.031923454254866,0.023600310087204,0.02409796230495,0.065320290625095,0.070476099848747,0.094341158866882,0.04789662361145,0.025170844048262,0.032935418188572,0.020121715962887,0.025305178016424,0.046970993280411,0.043632969260216,0.026636630296707,0.02315104752779,0.025424547493458,0.032633904367685,0.032991982996464,0.041950397193432,0.035398971289396,0.077320665121078,0.035639259964228,0.026661582291126,0.034423317760229,0.054181672632694,0.034435793757439,0.027111830189824,0.024650771170855,0.022196177393198,0.028272315859795,0.047608826309443,0.033060442656279,0.03754872828722,0.06387360394001,0.080791942775249,0.034284964203835,0.020053599029779,0.02306992188096,0.046162143349648,0.034727972000837,0.031486488878727,0.039431981742382,0.028362683951855,0.024946961551905,0.034152645617723,0.016852766275406,0.040502712130547,0.029596146196127,0.059907421469688,0.048936352133751,0.05461859703064,0.021354271098971,0.03755060210824,0.01646975427866,0.04523827880621,0.031856916844845,0.045446820557117,0.045161858201027,0.053699806332588,0.033500887453556,0.03172880038619,0.020951056852937,0.06554964184761,0.058860309422016,0.030842036008835,0.026584327220917,0.06446647644043,0.041749972850084,0.080778643488884,0.044464111328125,0.028228539973497,0.036059252917767,0.054314367473125,0.083626270294189,0.072988167405128,0.10433641821146,0.065629199147224,0.079849019646645,0.1199187412858,0.063096337020397,0.054053001105785,0.031398508697748,0.040079645812511,0.06032520160079,0.06086828187108,0.044964864850044,0.038307875394821,0.099385023117065,0.062007673084736,0.047205984592438,0.052432578057051,0.097192287445068,0.069315902888775,0.087559968233109,0.063875757157803,0.05201968178153,0.052747868001461,0.054359465837479,0.073863200843334,0.067937910556793,0.058175824582577,0.025320056825876,0.048446048051119,0.043541669845581,0.044182255864143,0.067162223160267,0.048597827553749,0.018201906234026,0.10260104387999,0.042460612952709,0.078028604388237,0.057086989283562,0.13028855621815,0.17164924740791,0.10784839838743,0.18252842128277,0.22035905718803,0.09777907282114,0.082891926169395,0.12289675325155,0.10844194889069,0.083347320556641,0.11778242141008,0.15447717905045,0.13294802606106,0.025279192253947,0.022891925647855,0.036615647375584,0.093880712985992,0.041245650500059,0.050036117434502,0.10187496244907,0.093235358595848,0.13465057313442,0.14702554047108,0.16993427276611,0.17039439082146,0.11697037518024,0.068062886595726,0.096333086490631,0.080642886459827,0.087138757109642,0.10033447295427,0.029783222824335,0.082033097743988,0.0564149543643,0.079726591706276,0.05941553413868,0.067162707448006,0.058663830161095,0.052770636975765,0.021802784875035,0.029810912907124,0.081603072583675,0.026900237426162,0.026760119944811,0.058139335364103,0.054205924272537,0.025618322193623,0.061930030584335,0.037402719259262,0.040371917188168,0.020750923082232,0.033500466495752,0.061083771288395,0.019620329141617,0.03771448135376,0.010803774930537,0.051620185375214,0.018503241240978,0.033997442573309,0.04401209205389,0.032635353505611,0.043458603322506,0.032484784722328,0.023104561492801,0.017351714894176,0.019828600808978,0.057851128280163,0.032417852431536,0.046049654483795,0.034618958830833,0.027907241135836,0.012597693130374,0.043418981134892,0.024397680535913,0.030962469056249,0.036538105458021,0.037087328732014,0.034995973110199,0.041186805814505,0.058974798768759,0.031147517263889,0.036086514592171,0.053321450948715,0.036134883761406,0.061610817909241,0.012047502212226,0.068131633102894,0.025732737034559,0.036608301103115,0.016187215223908,0.01984878629446,0.031046994030476,0.062946014106274,0.027263263240457,0.057589132338762,0.020178662613034,0.059921022504568,0.017747025936842,0.061212733387947,0.050328902900219,0.065919145941734,0.042828004807234,0.043211586773396,0.039417713880539,0.042542658746243,0.066095054149628,0.023809123784304,0.067115314304829,0.039445463567972,0.048857860267162,0.059811308979988,0.055347554385662,0.047019965946674,0.045174788683653,0.037614762783051,0.054306007921696,0.019767289981246,0.015198290348053,0.031779166311026,0.061082620173693,0.13666501641273,0.13608112931252,0.095866307616234,0.10504753142595,0.053255282342434,0.026087777689099,0.060257107019424,0.048271484673023,0.09638037532568,0.0944469794631,0.096521846950054,0.047009877860546,0.076591931283474,0.049238830804825,0.13748173415661,0.091051042079926,0.070376738905907,0.094359956681728,0.071317613124847,0.054699383676052,0.042099498212337,0.077220343053341,0.028782948851585,0.052211672067642,0.20375718176365,0.078185021877289,0.096365466713905,0.040925212204456,0.032687332481146,0.06811997294426,0.052981808781624,0.056510239839554,0.18711578845978,0.076396554708481,0.084253393113613,0.044573299586773,0.036033127456903,0.031878370791674,0.017698867246509,0.099197134375572,0.21800050139427,0.13394632935524,0.10498981177807,0.055733606219292,0.034142978489399,0.07876493036747,0.082586191594601,0.13488237559795,0.16980755329132,0.29880571365356,0.17210698127747,0.16109052300453,0.16955074667931,0.056558527052402,0.056418847292662,0.060223493725061,0.057816006243229,0.062739163637161,0.05450489372015,0.064261540770531,0.060660757124424,0.037555478513241,0.055489454418421,0.024939825758338,0.02978946827352,0.026236452162266,0.052955113351345,0.14538066089153,0.05715174973011,0.041557967662811,0.090000867843628,0.041058622300625,0.024666268378496,0.041785202920437,0.035537254065275,0.054186705499887,0.030156150460243,0.064259640872478,0.035841975361109,0.032574452459812,0.044040616601706,0.024062169715762,0.063693627715111,0.040805645287037,0.048959601670504,0.048381246626377,0.050290871411562,0.073687791824341,0.021631037816405,0.027457309886813,0.019811034202576,0.022001123055816,0.038468271493912,0.0083366595208645,0.024468194693327,0.041565522551537,0.0087315086275339,0.024993062019348,0.023919451981783,0.019580816850066,0.020773105323315,0.010932067409158,0.0243907161057,0.039495050907135,0.067714281380177,0.032082181423903,0.033040300011635,0.033157289028168,0.017249120399356,0.037558943033218,0.032927971333265,0.044316165149212,0.033732041716576,0.020605280995369,0.032392226159573,0.032142207026482,0.030688755214214,0.032415948808193,0.029939092695713,0.050444364547729,0.049413952976465,0.053649611771107,0.038773018866777,0.01469334308058,0.036712139844894,0.022423271089792,0.014728425070643,0.016206687316298,0.022111587226391,0.026469193398952,0.026094697415829,0.035304594784975,0.03000720590353,0.035775601863861,0.035915292799473,0.028858453035355,0.058178998529911,0.02723165974021,0.01418405584991,0.027195654809475,0.048553969711065,0.030311677604914,0.037577137351036,0.10815440118313,0.041775219142437,0.022877151146531,0.036232456564903,0.064121425151825,0.064144000411034,0.028678104281425,0.024736672639847,0.051041536033154,0.033719357103109,0.035170827060938,0.034632705152035,0.026728631928563,0.034366123378277,0.019838510081172,0.021947126835585,0.038725752383471,0.054913751780987,0.092259928584099,0.091875746846199,0.057716123759747,0.02944166585803,0.042284104973078,0.047799922525883,0.033119153231382,0.070568330585957,0.041913609951735,0.065013267099857,0.025562847033143,0.033138319849968,0.0362055785954,0.024889409542084,0.025174153968692,0.02803298830986,0.041664443910122,0.03726601600647,0.054024182260036,0.067820742726326,0.04695988073945,0.029523342847824,0.05267833173275,0.016712378710508,0.019554268568754,0.036039523780346,0.021340964362025,0.12382308393717,0.048795998096466,0.030142080038786,0.057779543101788,0.1026192009449,0.085292384028435,0.04392023012042,0.037221107631922,0.062801212072372,0.014911119826138,0.023395519703627,0.049551896750927,0.055321209132671,0.055100329220295,0.083540268242359,0.12719199061394,0.10961218178272,0.094265341758728,0.058606252074242,0.062792390584946,0.031229730695486,0.033511348068714,0.05598459020257,0.033525332808495,0.037655211985111,0.089700847864151,0.045206658542156,0.031296797096729,0.042253941297531,0.025033580139279,0.016492715105414,0.03479490429163,0.02771851234138,0.03045991063118,0.035030171275139,0.02520939335227,0.070942923426628,0.084517739713192,0.064218357205391,0.072706952691078,0.027006484568119,0.045691639184952,0.083720378577709,0.078110918402672,0.08627700060606,0.083727300167084,0.029926676303148,0.10636496543884,0.057344831526279,0.039900977164507,0.10619407147169,0.071498110890388,0.060374945402145,0.14680099487305,0.17143295705318,0.13456602394581,0.086664594709873,0.078359067440033,0.11770239472389,0.11746387183666,0.10554832220078,0.1618047952652,0.14467853307724,0.10940769314766,0.12270414829254,0.16038882732391,0.16597475111485,0.1384202837944,0.14697727560997,0.19699609279633,0.16401848196983,0.13623152673244,0.25391721725464,0.24641096591949,0.12739953398705,0.14569123089314,0.13218057155609,0.15004217624664,0.19920797646046,0.1667694747448,0.10294286906719,0.13369265198708,0.18780189752579,0.12449151277542,0.15856079757214,0.10623454302549,0.20243921875954,0.1062563881278,0.22021496295929,0.28761911392212,0.22583997249603,0.22591997683048,0.25645068287849,0.25951394438744,0.25808387994766,0.22999562323093,0.28854006528854,0.16166757047176,0.20166599750519,0.22138953208923,0.26088953018188,0.29387837648392,0.26145696640015,0.22333362698555,0.20809803903103,0.17558121681213,0.21548348665237,0.13941639661789,0.17463526129723,0.16593661904335,0.19089186191559,0.20837804675102,0.1645604968071,0.14041413366795,0.12218743562698,0.10308149456978,0.084835320711136,0.071941718459129,0.06349591165781,0.15223908424377,0.21737506985664,0.11100877076387,0.14270511269569,0.15692989528179,0.12215585261583,0.09001037478447,0.13766726851463,0.15237633883953,0.047029715031385,0.16252022981644,0.10243634134531,0.14730781316757,0.13436672091484,0.10769035667181,0.10044628381729,0.11217002570629,0.04357635974884,0.057910539209843,0.078257918357849,0.061353228986263,0.027640113607049,0.036719627678394,0.052894685417414,0.056898429989815,0.032856021076441,0.035700891166925,0.019818339496851,0.066765770316124,0.043586127460003,0.039469882845879,0.026218723505735,0.047682698816061,0.011169691570103,0.04589769244194,0.022643009200692,0.043488405644894,0.034029819071293,0.075752578675747,0.064495846629143,0.03966536000371,0.025738338008523,0.025022460147738,0.01696870662272,0.044599000364542,0.015583675354719,0.061576042324305,0.042798530310392,0.012017020955682,0.026377761736512,0.037189196795225,0.056110627949238,0.019953731447458,0.062599569559097,0.072908997535706,0.077313125133514,0.06747779250145,0.039998844265938,0.063552893698215,0.032867476344109,0.023570649325848,0.055132776498795,0.057107657194138,0.0656758248806,0.029900023713708,0.032920815050602,0.039057042449713,0.035036489367485,0.0167270693928,0.025305673480034,0.033403757959604,0.053806107491255,0.043536432087421,0.056067977100611,0.068647399544716,0.042111579328775,0.062675103545189,0.053778391331434,0.035057704895735,0.087490975856781,0.067744895815849,0.066060602664948,0.10124889761209,0.082374393939972,0.048392903059721,0.030853047966957,0.1198482811451,0.069072410464287,0.037358604371548,0.097477547824383,0.087564721703529,0.049001377075911,0.040364813059568,0.11330312490463,0.06867690384388,0.0836196616292,0.085288487374783,0.13185270130634,0.08897390961647,0.084887862205505,0.040020607411861,0.042520567774773,0.10135994851589,0.054699093103409,0.016494892537594,0.026077000424266,0.050676696002483,0.018473071977496,0.12815369665623,0.19155217707157,0.11559837311506,0.22054547071457,0.092522360384464,0.044216953217983,0.084075026214123,0.082288771867752,0.068864762783051,0.098333165049553,0.26392316818237,0.1885112375021,0.11584044247866,0.094594039022923,0.10637423396111,0.06504975259304,0.061855476349592,0.053728885948658,0.17513270676136,0.18042770028114,0.15149168670177,0.078520521521568,0.074840545654297,0.13341361284256,0.14207503199577,0.079793080687523,0.19813391566277,0.20536822080612,0.30434590578079,0.073556184768677,0.033693864941597,0.032968878746033,0.14488592743874,0.086932860314846,0.18953111767769,0.18249474465847,0.37559252977371,0.23216085135937,0.30059134960175,0.14711174368858,0.064867869019508,0.10701343417168,0.044997695833445,0.15317067503929,0.22761975228786,0.17752423882484,0.12627699971199,0.079160213470459,0.063760347664356,0.050483301281929,0.11364736407995,0.09737628698349,0.065904177725315,0.095568716526031,0.09396830946207,0.099163495004177,0.11188567429781,0.077404230833054,0.12461875379086,0.13103602826595,0.10883530974388,0.06116196513176,0.10233162343502,0.13596841692924,0.16807340085506,0.087263315916061,0.078323185443878,0.10623924434185,0.10245445370674,0.031370557844639,0.061178669333458,0.03488552570343,0.070478893816471,0.084806933999062,0.10974480211735,0.11138298362494,0.19309182465076,0.081898964941502,0.039171911776066,0.038083381950855,0.033855602145195,0.054003730416298,0.081524893641472,0.10398963093758,0.057009994983673,0.088946171104908,0.038632150739431,0.027555111795664,0.047543026506901,0.034792441874743,0.039387173950672,0.067406296730042,0.062645241618156,0.024074129760265,0.082492895424366,0.037327110767365,0.039666280150414,0.13184389472008,0.097104333341122,0.027431271970272,0.040542926639318,0.031572945415974,0.056076198816299,0.069067373871803,0.056010708212852,0.022325377911329,0.046338927000761,0.067803926765919,0.050702650099993,0.043717786669731,0.081835448741913,0.04364025592804,0.037275210022926,0.046690281480551,0.03729060292244,0.034506857395172,0.035857435315847,0.026264365762472,0.02032320946455,0.045402254909277,0.044121641665697,0.04269152879715,0.020066844299436,0.035507328808308,0.020005438476801,0.06275275349617,0.04368918389082,0.025237863883376,0.077696695923805,0.033282715827227,0.044204078614712,0.072363667190075,0.039463497698307,0.046214248985052,0.03873735666275,0.074004054069519,0.036193549633026,0.020303985103965,0.03919979557395,0.021864619106054,0.02297131717205,0.013429215177894,0.031115444377065,0.028410354629159,0.042230427265167,0.05109678581357,0.025330409407616,0.018348030745983,0.028708713129163,0.020187811926007,0.02337921410799,0.016982823610306,0.056542225182056,0.068911328911781,0.023110462352633,0.037320118397474,0.034708291292191,0.045097623020411,0.031923558562994,0.025782661512494,0.040775422006845,0.023581616580486,0.070779368281364,0.05055396258831,0.049227118492126,0.081448577344418,0.042781367897987,0.019853100180626,0.015994822606444,0.042550582438707,0.052092112600803,0.020696755498648,0.037668757140636,0.065460868179798,0.045159358531237,0.031103884801269,0.022924050688744,0.036465689539909,0.048397116363049,0.027986029163003,0.061118517071009,0.074526138603687,0.023214414715767,0.044832535088062,0.062422648072243,0.020232193171978,0.054805986583233,0.048544652760029,0.036568339914083,0.02548398450017,0.023844012990594,0.032337434589863,0.035418696701527,0.02988251298666,0.058004401624203,0.032423447817564,0.019949313253164,0.045014966279268,0.080497950315475,0.046996612101793,0.045020818710327,0.10734392702579,0.046071153134108,0.036606855690479,0.054380290210247,0.034026145935059,0.020162649452686,0.033825945109129,0.024310132488608,0.063274413347244,0.037248931825161,0.027226937934756,0.027907766401768,0.059077523648739,0.033683851361275,0.02097325772047,0.048892587423325,0.044811803847551,0.081021904945374,0.080008842051029,0.029976980760694,0.050879932940006,0.0458048209548,0.047949817031622,0.054743301123381,0.062776327133179,0.038069251924753,0.047585412859917,0.032633610069752,0.10945622622967,0.065361998975277,0.056031670421362,0.040507234632969,0.023017052561045,0.048140689730644,0.020773766562343,0.038807459175587,0.04216281324625,0.029679078608751,0.042290985584259,0.029494266957045,0.026722790673375,0.021912917494774,0.13419629633427,0.044059954583645,0.08349072933197,0.036992531269789,0.089910984039307,0.079911537468433,0.039890982210636,0.037018850445747,0.033163283020258,0.09112586826086,0.033930260688066,0.050663940608501,0.043172389268875,0.040099740028381,0.076711431145668,0.079146102070808,0.057762987911701,0.05974393337965,0.031150031834841,0.031691443175077,0.021966595202684,0.057854279875755,0.03647830337286,0.034876953810453,0.039051432162523,0.028042625635862,0.073995493352413,0.05392711609602,0.10355287790298,0.072023972868919,0.024772025644779,0.045941609889269,0.044510047882795,0.023646423593163,0.044874854385853,0.11773837357759,0.042925123125315,0.039964251220226,0.050754725933075,0.066368371248245,0.057083267718554,0.04336941614747,0.036168828606606,0.056690398603678,0.067876011133194,0.045466039329767,0.018294125795364,0.055269256234169,0.053776223212481,0.03075747191906,0.038800239562988,0.039381127804518,0.028709750622511,0.064860865473747,0.072186730802059,0.040687598288059,0.054249867796898,0.029071126133204,0.034135028719902,0.034968081861734,0.069304369390011,0.04863602668047,0.042072586715221,0.044674504548311,0.017121080309153,0.021855670958757,0.017912313342094,0.00980428699404,0.030510481446981,0.058228295296431,0.041021123528481,0.046479150652885,0.07462278008461,0.062035478651524,0.046893451362848,0.035751346498728,0.026727493852377,0.035251390188932,0.034122746437788,0.062064725905657,0.05945685505867,0.026629723608494,0.020495019853115,0.024976309388876,0.020080454647541,0.024833051487803,0.021469289436936,0.016104213893414,0.035910058766603,0.025226563215256,0.021627940237522,0.03778613358736,0.02270707115531,0.032593406736851,0.03138292580843,0.045658849179745,0.02590012922883,0.031099274754524,0.035924207419157,0.023253271356225,0.049191936850548,0.023847252130508,0.024073898792267,0.013896916992962,0.039534274488688,0.025256432592869,0.084389835596085,0.05288827419281,0.034337379038334,0.036676477640867,0.099296428263187,0.060215376317501,0.052930176258087,0.027313264086843,0.025997914373875,0.074168816208839,0.053195044398308,0.056373812258244,0.020480176433921,0.036048963665962,0.039131619036198,0.023627210408449,0.022088503465056,0.04079007729888,0.026140831410885,0.046919263899326,0.019533976912498,0.059878867119551,0.054535657167435,0.022006068378687,0.021858371794224,0.026834452524781,0.037228856235743,0.02476348541677,0.022157691419125,0.026372499763966,0.048544406890869,0.033800955861807,0.025887962430716,0.024953704327345,0.043389897793531,0.044289790093899,0.030419059097767,0.082358330488205,0.063844971358776,0.022456858307123,0.029937980696559,0.045105271041393,0.039748907089233,0.050689026713371,0.039380393922329,0.043095275759697,0.032526604831219,0.042372066527605,0.04833272844553,0.063081331551075,0.032531026750803,0.036961026489735,0.0446607619524,0.083960928022861,0.039443224668503,0.015171110630035,0.032647591084242,0.023797852918506,0.018680278211832,0.059804402291775,0.02016219124198,0.026001334190369,0.05713614821434,0.070105627179146,0.056746739894152,0.041275672614574,0.074452690780163,0.043675012886524,0.051594786345959,0.038051314651966,0.026901658624411,0.051717981696129,0.058380749076605,0.019951589405537,0.025299919769168,0.035833097994328,0.040481965988874,0.042333863675594,0.046375036239624,0.022802047431469,0.026159031316638,0.044651173055172,0.037717547267675,0.018196757882833,0.037678483873606,0.094815447926521,0.15770667791367,0.11348973959684,0.0620575286448,0.11040396243334,0.035531379282475,0.072516486048698,0.049237798899412,0.073929272592068,0.074801474809647,0.072860315442085,0.040160723030567,0.062551520764828,0.049985159188509,0.053290255367756,0.018668523058295,0.050419166684151,0.0467384532094,0.084226183593273,0.10619373619556,0.091756261885166,0.15787003934383,0.094515830278397,0.042970016598701,0.075240328907967,0.084423184394836,0.097793474793434,0.077608980238438,0.12091877311468,0.059031009674072,0.10048109292984,0.048232488334179,0.036965429782867,0.030375467613339,0.14452484250069,0.045255769044161,0.048276074230671,0.13273423910141,0.056318841874599,0.12900830805302,0.072425156831741,0.10005293041468,0.074512660503387,0.13021266460419,0.026639921590686,0.036979552358389,0.045203369110823,0.082781821489334,0.060754619538784,0.086535587906837,0.074156731367111,0.15792495012283,0.049879252910614,0.16528993844986,0.078987061977386,0.11165508627892,0.078402779996395,0.070569008588791,0.081824637949467,0.027636010199785,0.022960890084505,0.050806183367968,0.025163471698761,0.023461306467652,0.040944758802652,0.055558614432812,0.1086337864399,0.12720131874084,0.070820637047291,0.025208488106728,0.12187456339598,0.043215960264206,0.033922083675861,0.013727562502027,0.032350990921259,0.026878785341978,0.028488714247942,0.047880835831165,0.058360386639833,0.092069409787655,0.075311034917831,0.070451810956001,0.093743577599525,0.062126595526934,0.057044271379709,0.11540400981903,0.040496110916138,0.054813746362925,0.027809571474791,0.029869437217712,0.03301652520895,0.046493083238602,0.024897821247578,0.038688700646162,0.025702260434628,0.01792855001986,0.022189807146788,0.041757915169001,0.066971682012081,0.043133031576872,0.029178842902184,0.041571673005819,0.041194044053555,0.022890128195286,0.0067637623287737,0.018274260684848,0.01992086134851,0.04480941593647,0.039213038980961,0.049781136214733,0.048795655369759,0.023761937394738,0.015069520100951,0.057920109480619,0.020388465374708,0.024260774254799,0.054388344287872,0.022843785583973,0.05455519631505,0.069545075297356,0.080303162336349,0.084766283631325,0.080834254622459,0.046875614672899,0.034846901893616,0.032179228961468,0.042158637195826,0.020450754091144,0.02774615213275,0.039128549396992,0.031194649636745,0.041805453598499,0.028246322646737,0.020283471792936,0.018374955281615,0.067868798971176,0.034095704555511,0.059849116951227,0.020004730671644,0.02764942497015,0.029472632333636,0.015955092385411,0.019462872296572,0.018080940470099,0.042566224932671,0.016019333153963,0.011479048058391,0.028196431696415,0.034219715744257,0.023920591920614,0.029172644019127,0.030203172937036,0.10195322334766,0.0745018273592,0.049494903534651,0.051566787064075,0.059338930994272,0.059987738728523,0.049518749117851,0.034333027899265,0.085066914558411,0.081624813377857,0.088950574398041,0.032900780439377,0.043166309595108,0.059801854193211,0.068896934390068,0.028360210359097,0.036823429167271,0.07510856539011,0.09198284894228,0.081789337098598,0.12107940018177,0.093112468719482,0.025717910379171,0.038467906415462,0.08503769338131,0.038015458732843,0.078439846634865,0.094926953315735,0.071584589779377,0.045292571187019,0.03430525586009,0.12929458916187,0.063359022140503,0.070319160819054,0.12095032632351,0.073211058974266,0.10064674913883,0.13876605033875,0.14164793491364,0.097755089402199,0.078416369855404,0.069909319281578,0.047549784183502,0.050345193594694,0.087125442922115,0.070142045617104,0.048018891364336,0.037291049957275,0.052810024470091,0.023804672062397,0.045139223337173,0.060180742293596,0.047786891460419,0.025327790528536,0.028691772371531,0.021337630227208,0.035619262605906,0.052203588187695,0.028009586036205,0.056658651679754,0.038133874535561,0.018471967428923,0.03161459043622,0.024760071188211,0.047219663858414,0.029666002839804,0.078659884631634,0.060250669717789,0.035377874970436,0.030880071222782,0.068504773080349,0.06214252114296,0.068759061396122,0.067096814513206,0.067476823925972,0.049736499786377,0.058800879865885,0.093653656542301,0.043271902948618,0.043707553297281,0.016734199598432,0.013139954768121,0.019313054159284,0.047500904649496,0.04033749550581,0.036911763250828,0.039473041892052,0.058021441102028,0.014096081256866,0.043268781155348,0.024372771382332,0.017806217074394,0.018910303711891,0.021471928805113,0.040152534842491,0.015063909813762,0.033613927662373,0.013122724369168,0.031436927616596,0.021846666932106,0.020615767687559,0.033156484365463,0.021151509135962,0.035903252661228,0.0067646079696715,0.023991890251637,0.058944776654243,0.057582672685385,0.066486991941929,0.061926983296871,0.043077275156975,0.039958760142326,0.026324640959501,0.028035258874297,0.023513775318861,0.027969954535365,0.011252858676016,0.045479483902454,0.025074809789658,0.020661966875196,0.067975401878357,0.024362219497561,0.036997854709625,0.022898407652974,0.019589459523559,0.032700221985579,0.029236946254969,0.018437350168824,0.030971122905612,0.019018003717065,0.035198979079723,0.022568436339498,0.031130423769355,0.037372801452875,0.017987444996834,0.022814318537712,0.019356170669198,0.017867516726255,0.031862244009972,0.036584049463272,0.027717642486095,0.01518788933754,0.032927855849266,0.021336553618312,0.013056185096502,0.033717781305313,0.022629557177424,0.035910718142986,0.031864494085312,0.029667945578694,0.05055658146739,0.040410380810499,0.031661789864302,0.029392100870609,0.031149854883552,0.024653505533934,0.046996857970953,0.0336650647223,0.021930985152721,0.044041030108929,0.038003232330084,0.024737291038036,0.016464598476887,0.018954019993544,0.037209674715996,0.030441120266914,0.026366371661425,0.029443241655827,0.027859451249242,0.02541733905673,0.026549750939012,0.046802680939436,0.029569871723652,0.027416780591011,0.013360038399696,0.015931572765112,0.020027229562402,0.026741104200482,0.042636789381504,0.03059752099216,0.026144597679377,0.056163191795349,0.040750946849585,0.086948849260807,0.030425995588303,0.011752258054912,0.038698919117451,0.027017671614885,0.052720434963703,0.026423582807183,0.080150954425335,0.058371730148792,0.054594192653894,0.028771016746759,0.06263305991888,0.065615847706795,0.05858563631773,0.02320072799921,0.013708447106183,0.022262746468186,0.03391157835722,0.020149897783995,0.031830333173275,0.026958025991917,0.021748524159193,0.023607812821865,0.043553926050663,0.018634909763932,0.023418227210641,0.023738393560052,0.012177990749478,0.027066417038441,0.030193256214261,0.026800528168678,0.061047479510307,0.036011688411236,0.026552679017186,0.0161735098809,0.01988897845149,0.045713163912296,0.022482743486762,0.039790157228708,0.025267191231251,0.03315245360136,0.035414077341557,0.028610743582249,0.079470604658127,0.022896951064467,0.025500668212771,0.022973958402872,0.040759637951851,0.032846733927727,0.038751214742661,0.042277291417122,0.02812141738832,0.023917034268379,0.025019533932209,0.014742301777005,0.02206551656127,0.015127215534449,0.030747389420867,0.010068864561617,0.02947986125946,0.027387529611588,0.045115135610104,0.035509012639523,0.089776918292046,0.056687001138926,0.046834718436003,0.02877707965672,0.033622194081545,0.057656705379486,0.044502101838589,0.055593628436327,0.048395294696093,0.017913954332471,0.034599903970957,0.022591765969992,0.048361126333475,0.025256037712097,0.018048543483019,0.063093900680542,0.018594639375806,0.035858862102032,0.059984307736158,0.037491347640753,0.02669895067811,0.068498082458973,0.044088177382946,0.025256630033255,0.036460518836975,0.04072742909193,0.017490465193987,0.040109489113092,0.073967479169369,0.043305397033691,0.016774762421846,0.032926760613918,0.096369937062263,0.036321453750134,0.050519935786724,0.025763874873519,0.042659059166908,0.05655200779438,0.083942852914333,0.035142384469509,0.025094576179981,0.044351767748594,0.024105275049806,0.012815980240703,0.034683771431446,0.052780821919441,0.068477973341942,0.036619067192078,0.065819337964058,0.078044638037682,0.077481895685196,0.054284442216158,0.033055391162634,0.062929406762123,0.069404408335686,0.11345908045769,0.031234424561262,0.07501058280468,0.039171766489744,0.041919089853764,0.035647928714752,0.017635758966208,0.038143716752529,0.062114167958498,0.021456034854054,0.016018740832806,0.025104330852628,0.03793927654624,0.021933352574706,0.050217807292938,0.044533740729094,0.074949122965336,0.046089969575405,0.065754063427448,0.036957092583179,0.050238326191902,0.10537744313478,0.18683449923992,0.094230398535728,0.072032436728477,0.02101007476449,0.037210773676634,0.045515350997448,0.059401117265224,0.067061394453049,0.08161461353302,0.048360556364059,0.072260983288288,0.050876010209322,0.04579670727253,0.064696937799454,0.078216478228569,0.079924494028091,0.091829292476177,0.040402039885521,0.13487961888313,0.096103131771088,0.033709425479174,0.053251214325428,0.031791783869267,0.081152237951756,0.037945132702589,0.086579859256744,0.015148037113249,0.083996191620827,0.077588051557541,0.061008494347334,0.096223667263985,0.09226531535387,0.077320277690887,0.045731287449598,0.12669491767883,0.14763240516186,0.11154551804066,0.087830796837807,0.073818325996399,0.13759490847588,0.091289803385735,0.11421735584736,0.033446535468102,0.034337930381298,0.040881723165512,0.050961703062057,0.046621192246675,0.086072891950607,0.084679558873177,0.061937015503645,0.14728103578091,0.029578659683466,0.031615745276213,0.022733841091394,0.080619275569916,0.077542126178741,0.066589280962944,0.082398451864719,0.051211826503277,0.043834235519171,0.042881056666374,0.051071688532829,0.079836145043373,0.061515636742115,0.078545182943344,0.062322415411472,0.074262470006943,0.067175291478634,0.049370560795069,0.028655111789703,0.069832250475883,0.044745657593012,0.013872524723411,0.1022559851408,0.081777386367321,0.086722865700722,0.047483943402767,0.057846017181873,0.039924539625645,0.031492117792368,0.020682156085968,0.037230089306831,0.05784985050559,0.030984306707978,0.036027334630489,0.079726442694664,0.020743243396282,0.074505306780338,0.043790340423584,0.038265861570835,0.051406152546406,0.058292884379625,0.08147007972002,0.065991915762424,0.023725353181362,0.03022225946188,0.055268362164497,0.02447197213769,0.021728854626417,0.023595508188009,0.034160703420639,0.047915931791067,0.043903701007366,0.016048843041062,0.024648070335388,0.03167349845171,0.043091639876366,0.054787181317806,0.029530812054873,0.025574937462807,0.014638377353549,0.025780169293284,0.014486938714981,0.064439028501511,0.026539156213403,0.036115974187851,0.026290446519852,0.02006246894598,0.011310685425997,0.038642466068268,0.03268064558506,0.015278375707567,0.038934357464314,0.018085913732648,0.028111260384321,0.035493202507496,0.039303798228502,0.026583947241306,0.023108635097742,0.069990769028664,0.039021149277687,0.048308029770851,0.06841566413641,0.023842383176088,0.03781346231699,0.021242355927825,0.022566299885511,0.024450439959764,0.06270094960928,0.030922412872314,0.031705632805824,0.075774356722832,0.0162039604038,0.02935722284019,0.038121394813061,0.021859912201762,0.023476138710976,0.025642309337854,0.048097983002663,0.031979873776436,0.039351247251034,0.032090581953526,0.048612363636494,0.04188459739089,0.028154615312815,0.031516417860985,0.01797804236412,0.044147290289402,0.041419878602028,0.038217581808567,0.013972904533148,0.024785168468952,0.04565654695034,0.031857140362263,0.047214176505804,0.073082111775875,0.020649075508118,0.061365224421024,0.058823004364967,0.022501332685351,0.016323551535606,0.024784523993731,0.03050235658884,0.02994317561388,0.062391813844442,0.030299745500088,0.010023185051978,0.024048402905464,0.033610098063946,0.037657678127289,0.016175430268049,0.032003983855247,0.014832329936326,0.024494716897607,0.030517915263772,0.013994142413139,0.01943626627326,0.025954365730286,0.024309027940035,0.051788400858641,0.018079621717334,0.019501924514771,0.022137405350804,0.060421735048294,0.033097840845585,0.034799385815859,0.04068835452199,0.012175216339529,0.01315229665488,0.028496470302343,0.012654754333198,0.022933265194297,0.027070825919509,0.045989222824574,0.032761421054602,0.051248669624329,0.075677417218685,0.023715840652585,0.019383452832699,0.037451028823853,0.013676423579454,0.026583375409245,0.012023117393255,0.039404422044754,0.033412523567677,0.0287159755826,0.041401505470276,0.028519704937935,0.056926727294922,0.05093140900135,0.10124929249287,0.035677745938301,0.022834505885839,0.033080011606216,0.029232334345579,0.024954093620181,0.035477291792631,0.043183613568544,0.042425487190485,0.13362351059914,0.024964220821857,0.025577226653695,0.049626894295216,0.020129308104515,0.01789016649127,0.017563216388226,0.024606309831142,0.082763433456421,0.090763725340366,0.024248279631138,0.021739728748798,0.038469441235065,0.021006308495998,0.050492666661739,0.022349858656526,0.015811452642083,0.022019553929567,0.03336164727807,0.042211912572384,0.051455304026604,0.098707526922226,0.032651327550411,0.018575765192509,0.019048929214478,0.061311468482018,0.048185225576162,0.021410524845123,0.054280333220959,0.057444158941507,0.037854462862015,0.15123757719994,0.030128108337522,0.044994506984949,0.028691675513983,0.044864878058434,0.03541874140501,0.072067014873028,0.037951245903969,0.035633828490973,0.066507130861282,0.011962428689003,0.019714185968041,0.096480973064899,0.11407569795847,0.073064550757408,0.077591702342033,0.051431387662888,0.046309273689985,0.10210961103439,0.042306244373322,0.087549492716789,0.0953369140625,0.081167355179787,0.078315705060959,0.11329297721386,0.14982713758945,0.040056422352791,0.032941404730082,0.029324028640985,0.0097474670037627,0.036861330270767,0.017923839390278,0.038096722215414,0.016617521643639,0.12486529350281,0.051421292126179,0.035453543066978,0.02230154722929,0.028516387566924,0.081819280982018,0.044697247445583,0.032493118196726,0.040999807417393,0.021666489541531,0.016321375966072,0.01101946644485,0.023049678653479,0.059386812150478,0.11492092162371,0.024163737893105,0.018738770857453,0.020700216293335,0.043306119740009,0.049254916608334,0.014885986223817,0.031161744147539,0.026857813820243,0.048041298985481,0.053045012056828,0.052831247448921,0.04615992680192,0.035762421786785,0.022363292053342,0.024018524214625,0.021279258653522,0.0070074452087283,0.030594080686569,0.036296412348747,0.01562967710197,0.044543344527483,0.024733524769545,0.032778862863779,0.018241049721837,0.085041150450706,0.021262846887112,0.024735167622566,0.037823177874088,0.042574226856232,0.032746408134699,0.058193638920784,0.057917430996895,0.047901820391417,0.046677023172379,0.022699944674969,0.021260008215904,0.042702253907919,0.016079280525446,0.028004001826048,0.024924099445343,0.040432401001453,0.046577446162701,0.042618501931429,0.048179343342781,0.033037941902876,0.047625042498112,0.054143607616425,0.045681491494179,0.015899615362287,0.007139936555177,0.026935091242194,0.056328777223825,0.073287934064865,0.048483587801456,0.044610142707825,0.066916823387146,0.088265255093575,0.15332312881947,0.10086327791214,0.041805930435658,0.079874463379383,0.040104113519192,0.085366114974022,0.11437891423702,0.10618065297604,0.072344779968262,0.071741439402103,0.06736396998167,0.098463073372841,0.059534147381783,0.080800026655197,0.071613140404224,0.10564351826906,0.05325224250555,0.0403952896595,0.05062460154295,0.10878967493773,0.13109292089939,0.095923632383347,0.12155371904373,0.13572016358376,0.094031356275082,0.15003341436386,0.058371625840664,0.062426634132862,0.11466794461012,0.20116658508778,0.18548800051212,0.12396517395973,0.16084469854832,0.21464946866035,0.11407244950533,0.070732071995735,0.13403396308422,0.19881847500801,0.16194127500057,0.19523274898529,0.19159759581089,0.20097102224827,0.15064367651939,0.17195868492126,0.28441008925438,0.19380500912666,0.17652332782745,0.25370270013809,0.12865580618382,0.11145362257957,0.21859984099865,0.27129575610161,0.2356603294611,0.25704967975616,0.2212523072958,0.22578586637974,0.21301460266113,0.20436137914658,0.21982678771019,0.16345174610615,0.21280571818352,0.06660171598196,0.19453582167625,0.13691076636314,0.17632535099983,0.16892918944359,0.11421761661768,0.096432700753212,0.14292371273041,0.18594893813133,0.10118800401688,0.1513389647007,0.1211773827672,0.16744297742844,0.11624391376972,0.17257478833199,0.14585030078888,0.13119255006313,0.13341385126114,0.12120644748211,0.19711631536484,0.052413083612919,0.067444160580635,0.043107897043228,0.13990187644958,0.087708562612534,0.098230049014091,0.13000705838203,0.095585115253925,0.040771752595901,0.071664690971375,0.067287899553776,0.10771867632866,0.10090610384941,0.074846386909485,0.057050108909607,0.087341800332069,0.077884785830975,0.056792475283146,0.056128907948732,0.1528417468071,0.084473088383675,0.062404870986938,0.10023295879364,0.093511961400509,0.074025519192219,0.040701933205128,0.038101375102997,0.040657706558704,0.070458874106407,0.060489993542433,0.051610365509987,0.047633066773415,0.033321555703878,0.046596013009548,0.061093047261238,0.041731379926205,0.056230917572975,0.037930727005005,0.016248263418674,0.032862305641174,0.036834731698036,0.049033910036087,0.021010454744101,0.020665157586336,0.05130311101675,0.025842949748039,0.014193115755916,0.017003579065204,0.035831458866596,0.064116559922695,0.030264310538769,0.021188592538238,0.038733098655939,0.062029469758272,0.060439068824053,0.035272162407637,0.052984099835157,0.028667163103819,0.051467463374138,0.053195856511593,0.045547433197498,0.042852878570557,0.016274146735668,0.016708293929696,0.03089090809226,0.022409148514271,0.035160969942808,0.064191661775112,0.027139440178871,0.016908448189497,0.031761158257723,0.024643279612064,0.024857468903065,0.042246714234352,0.016744401305914,0.040762085467577,0.073699034750462,0.085472218692303,0.021948972716928,0.01937198266387,0.040951602160931,0.02989336848259,0.027327604591846,0.043054439127445,0.080471187829971,0.025877863168716,0.022558575496078,0.03462228924036,0.049498364329338,0.018606508150697,0.026567932218313,0.01519487798214,0.029288522899151,0.012100609019399,0.033100590109825,0.034058969467878,0.024118192493916,0.016810968518257,0.019100524485111,0.018107168376446,0.01166960503906,0.06462325155735,0.049232728779316,0.028215842321515,0.029959738254547,0.038716811686754,0.078920528292656,0.056777976453304,0.051380380988121,0.018106624484062,0.025589443743229,0.036542952060699,0.014155432581902,0.025470254942775,0.020990150049329,0.035064719617367,0.048633065074682,0.041763845831156,0.029867101460695,0.037717290222645,0.029528697952628,0.026186468079686,0.025444950908422,0.023629469797015,0.010616951622069,0.011323195882142,0.029221814125776,0.026222985237837,0.016155065968633,0.058808237314224,0.033867057412863,0.030252825468779,0.035895679146051,0.04761665314436,0.043821413069963,0.034939017146826,0.038682356476784,0.015867123380303,0.034384772181511,0.030512318015099,0.036995306611061,0.038523349910975,0.015975879505277,0.029002657160163,0.035425990819931,0.028849150985479,0.019336469471455,0.0282520391047,0.038623455911875,0.099138930439949,0.080342173576355,0.09996459633112,0.11310059577227,0.042364068329334,0.055766385048628,0.040781032294035,0.017845341935754,0.024344015866518,0.060251280665398,0.11562030762434,0.060452848672867,0.044984363019466,0.048955090343952,0.029467780143023,0.049594018608332,0.056714057922363,0.033397309482098,0.036034785211086,0.035587511956692,0.023356229066849,0.035057157278061,0.066561609506607,0.067299731075764,0.059716105461121,0.05434662103653,0.040095269680023,0.035870760679245,0.072199188172817,0.087988458573818,0.03824795037508,0.092803359031677,0.052506100386381,0.052903492003679,0.023144021630287,0.033507578074932,0.043153621256351,0.047975413501263,0.030829578638077,0.078893840312958,0.04299907758832,0.041223756968975,0.080614924430847,0.061448689550161,0.064109966158867,0.10198681056499,0.030254196375608,0.020604034885764,0.026458160951734,0.027368508279324,0.04057876765728,0.095588102936745,0.19438382983208,0.12409961223602,0.089243546128273,0.025433674454689,0.017382182180882,0.016792898997664,0.072068497538567,0.042551144957542,0.038992255926132,0.11097157746553,0.10064269602299,0.097600854933262,0.061718322336674,0.090769030153751,0.046044789254665,0.014952240511775,0.028297496959567,0.033631313592196,0.03811901807785,0.056386798620224,0.11270508170128,0.037517234683037,0.055718697607517,0.16997027397156,0.066365972161293,0.092409431934357,0.028520930558443,0.083364605903625,0.034680817276239,0.060481306165457,0.10559020936489,0.090611547231674,0.071221388876438,0.1637806892395,0.12956117093563,0.081445068120956,0.13276866078377,0.0391855686903,0.086248435080051,0.22005119919777,0.14919659495354,0.14388272166252,0.088198855519295,0.059628270566463,0.18888881802559,0.10609202086926,0.11671525239944,0.20678159594536,0.095878317952156,0.15692228078842,0.049686200916767,0.074382588267326,0.087617471814156,0.29802185297012,0.24521221220493,0.27224546670914,0.11172112822533,0.080211907625198,0.078636631369591,0.05260830745101,0.18252754211426,0.11678971350193,0.2111157476902,0.1675221323967,0.17613342404366,0.106047347188,0.048788070678711,0.053648367524147,0.01453254185617,0.047245986759663,0.1155497059226,0.19896276295185,0.11328679323196,0.19349031150341,0.21033212542534,0.096771985292435,0.042506974190474,0.011157814413309,0.047983981668949,0.094750262796879,0.099844940006733,0.17275337874889,0.22972178459167,0.22911806404591,0.068688526749611,0.067097589373589,0.077712662518024,0.069611944258213,0.085962101817131,0.076111309230328,0.11158459633589,0.13022464513779,0.13228815793991,0.2049453407526,0.21892395615578,0.15195700526237,0.031803697347641,0.052256800234318,0.086904786527157,0.066818192601204,0.033389694988728,0.062799513339996,0.15196615457535,0.16510112583637,0.17494308948517,0.24638132750988,0.049419812858105,0.12167331576347,0.05273662507534,0.034614432603121,0.018383948132396,0.028230868279934,0.035687878727913,0.071054823696613,0.1459913700819,0.12758693099022,0.10926732420921,0.12910033762455,0.068177819252014,0.0367486551404,0.03252038359642,0.060499757528305,0.05558667704463,0.027880791574717,0.025290699675679,0.03441745787859,0.029255598783493,0.02369786053896,0.060394518077374,0.083331406116486,0.070712566375732,0.05960837751627,0.023460164666176,0.054742865264416,0.034344889223576,0.016326228156686,0.01601779088378,0.020761862397194,0.033987909555435,0.046389684081078,0.03634325414896,0.017402596771717,0.044249907135963,0.02942306920886,0.036378514021635,0.046479687094688,0.093092203140259,0.035311792045832,0.017561389133334,0.029408298432827,0.018522556871176,0.021257033571601,0.034885745495558,0.077736534178257,0.060245003551245,0.0232784897089,0.028873667120934,0.040619950741529,0.041820541024208,0.016342485323548,0.046699777245522,0.037380270659924,0.054670892655849,0.033702626824379,0.026100406423211,0.054898492991924,0.030416324734688,0.057242304086685,0.042059071362019,0.059282444417477,0.033095814287663,0.0088226897642016,0.014006577432156,0.024160185828805,0.035522356629372,0.060932815074921,0.021310985088348,0.072288274765015,0.066158130764961,0.043726190924644,0.091010130941868,0.022839590907097,0.048165943473577,0.01024554297328,0.031923532485962,0.024161605164409,0.016292586922646,0.088308468461037,0.060449372977018,0.043728213757277,0.051626268774271,0.026750229299068,0.015918228775263,0.065631531178951,0.029026357457042,0.029310323297977,0.041751980781555,0.026551648974419,0.032343111932278,0.032334130257368,0.039303615689278,0.063449397683144,0.026102252304554,0.031306877732277,0.018841162323952,0.011274326592684,0.021657142788172,0.030299298465252,0.028007471933961,0.039187341928482,0.039885807782412,0.028069455176592,0.03681206330657,0.019558131694794,0.037236768752337,0.055741269141436,0.024885535240173,0.035758383572102,0.012747230008245,0.019453540444374,0.038747444748878,0.014167273417115,0.020089212805033,0.066157415509224,0.04890925809741,0.039972059428692,0.043365929275751,0.050756596028805,0.041104771196842,0.027772106230259,0.042445786297321,0.026910906657577,0.020633194595575,0.033136803656816,0.016913468018174,0.022920347750187,0.022282710298896,0.047799330204725,0.020507711917162,0.030541785061359,0.037527985870838,0.061670668423176,0.035821188241243,0.063869930803776,0.049592275172472,0.11017647385597,0.036698117852211,0.013322131708264,0.017526518553495,0.036851178854704,0.038348503410816,0.02616167627275,0.06187941133976,0.037600092589855,0.035963457077742,0.066997393965721,0.026543822139502,0.031548894941807,0.040908608585596,0.047885350883007,0.033686567097902,0.067589148879051,0.059370800852776,0.08623793721199,0.040677011013031,0.071120344102383,0.018773118034005,0.05865279212594,0.028991758823395,0.028429187834263,0.023553570732474,0.03641165792942,0.13295829296112,0.029620725661516,0.030438959598541,0.02971994318068,0.027648139744997,0.044163897633553,0.034532967954874,0.026588749140501,0.042046166956425,0.018165774643421,0.059254251420498,0.025033175945282,0.028710067272186,0.015480912290514,0.043872646987438,0.042332254350185,0.059973940253258,0.027230180799961,0.023829251527786,0.019070830196142,0.033559735864401,0.051005754619837,0.051650758832693,0.013446795754135,0.014731671661139,0.015293525531888,0.047209210693836,0.020082641392946,0.053762026131153,0.042073436081409,0.096241101622581,0.028541594743729,0.034787543118,0.022174902260303,0.028939485549927,0.033222887665033,0.030090652406216,0.028103077784181,0.031965889036655,0.046646200120449,0.032665088772774,0.015766130760312,0.01776797324419,0.024046774953604,0.033400602638721,0.017998991534114,0.014207698404789,0.042033858597279,0.037394516170025,0.037202231585979,0.044004306197166,0.035191901028156,0.038856279104948,0.027733471244574,0.051342278718948,0.050024315714836,0.046953197568655,0.027711648494005,0.035867542028427,0.046492621302605,0.019369868561625,0.03758279979229,0.02260260656476,0.028789822012186,0.025966979563236,0.025212448090315,0.023777680471539,0.056478179991245,0.047858756035566,0.04260928183794,0.028013601899147,0.028082553297281,0.032180152833462,0.016379710286856,0.057307608425617,0.040769200772047,0.054131925106049,0.054092794656754,0.037180013954639,0.034077927470207,0.035773310810328,0.025365978479385,0.052533604204655,0.062976859509945,0.044428542256355,0.019745154306293,0.028589472174644,0.053633064031601,0.075179181993008,0.018226280808449,0.040371745824814,0.070916354656219,0.021417086943984,0.066227644681931,0.077591009438038,0.035617776215076,0.022425461560488,0.022312397137284,0.057490788400173,0.041698388755322,0.022946340963244,0.019813932478428,0.070734232664108,0.037937015295029,0.023685470223427,0.025146152824163,0.020968191325665,0.022251294925809,0.022116852924228,0.045029111206532,0.024925533682108,0.031806506216526,0.023587018251419,0.015319905243814,0.018525030463934,0.021793877705932,0.044130578637123,0.042838603258133,0.059695620089769,0.045545123517513,0.02154747582972,0.026271138340235,0.027948252856731,0.032916083931923,0.049241855740547,0.035930898040533,0.022302657365799,0.082413300871849,0.063290596008301,0.043432101607323,0.037022825330496,0.046574641019106,0.030772404745221,0.028146862983704,0.029218006879091,0.021328236907721,0.032409362494946,0.029213527217507,0.028601098805666,0.033572934567928,0.023770626634359,0.035316329449415,0.033663552254438,0.049042642116547,0.064241230487823,0.088782094419003,0.039426904171705,0.046271719038486,0.038076430559158,0.03861004114151,0.052199423313141,0.043202232569456,0.068819791078568,0.033490382134914,0.06283663213253,0.074545279145241,0.013193866237998,0.03126872703433,0.026338864117861,0.066573895514011,0.048557616770267,0.028571948409081,0.031882386654615,0.040665801614523,0.030770856887102,0.065495550632477,0.031892828643322,0.029611550271511,0.021884458139539,0.021928571164608,0.048133984208107,0.053067933768034,0.036690693348646,0.027985069900751,0.058928661048412,0.052981473505497,0.021491827443242,0.013660106807947,0.01662933640182,0.028954233974218,0.022469196468592,0.052827645093203,0.086982063949108,0.2199639081955,0.11155430972576,0.14353269338608,0.094624742865562,0.042573966085911,0.020038038492203,0.046400159597397,0.025825675576925,0.034621559083462,0.086879424750805,0.10820497572422,0.042125955224037,0.033500012010336,0.066629201173782,0.11104537546635,0.085303723812103,0.13913184404373,0.049830339848995,0.032638221979141,0.026599030941725,0.066071778535843,0.18402820825577,0.085456624627113,0.10772320628166,0.035018041729927,0.059889055788517,0.10406824201345,0.074900716543198,0.068384081125259,0.087203443050385,0.080039799213409,0.037192575633526,0.062401238828897,0.13423340022564,0.22702135145664,0.11630699783564,0.061189435422421,0.09687851369381,0.035583816468716,0.057945106178522,0.081583201885223,0.082695245742798,0.074727453291416,0.034640491008759,0.033201456069946,0.038412690162659,0.065879933536053,0.12300729006529,0.13115276396275,0.093793720006943,0.023023415356874,0.031969740986824,0.07680781185627,0.16849373281002,0.15897671878338,0.056854899972677,0.033913966268301,0.14885045588017,0.14042256772518,0.10979057103395,0.097579129040241,0.051376551389694,0.099861115217209,0.16504916548729,0.24813650548458,0.035342484712601,0.038254767656326,0.23115476965904,0.053746830672026,0.093253657221794,0.027235671877861,0.120924718678,0.071389898657799,0.12282779067755,0.048568770289421,0.073089510202408,0.064021170139313,0.037292830646038,0.042727567255497,0.14015032351017,0.14134831726551,0.1254349052906,0.10275306552649,0.061873018741608,0.16450080275536,0.084025770425797,0.021892439574003,0.0081700906157494,0.043476920574903,0.028688494116068,0.05662740021944,0.03885780647397,0.038001820445061,0.024437982589006,0.036570180207491,0.012651040218771,0.023286940529943,0.029510114341974,0.03609774261713,0.0667524933815,0.02895956300199,0.0072084362618625,0.0095270294696093,0.025977194309235,0.035787709057331,0.05182571709156,0.030437953770161,0.029396958649158,0.028601227328181,0.033191449940205,0.052708942443132,0.065574392676353,0.062267579138279,0.021404482424259,0.016839403659105,0.014447572641075,0.017375828698277,0.030454289168119,0.034330740571022,0.046062365174294,0.032803647220135,0.032085239887238,0.040700070559978,0.01918101683259,0.015236689709127,0.023120943456888,0.025059828534722,0.021694688126445,0.023425675928593,0.032154459506273,0.023908065631986,0.02060617133975,0.022783704102039,0.060930162668228,0.022884795442224,0.025651954114437,0.01819116435945,0.018886789679527,0.015120576135814,0.018759092316031,0.019421800971031,0.059658225625753,0.020827159285545,0.048979893326759,0.021914940327406,0.031751304864883,0.033482789993286,0.028549460694194,0.036338176578283,0.031455658376217,0.03407296538353,0.043094679713249,0.021308230236173,0.023614998906851,0.029389562085271,0.014334352687001,0.044562749564648,0.03593547269702,0.023176236078143,0.020731471478939,0.014557866379619,0.031045312061906,0.018114041537046,0.040969111025333,0.040648426860571,0.039127312600613,0.030502516776323,0.027267798781395,0.023019030690193,0.024204386398196,0.019551051780581,0.020868133753538,0.02948572486639,0.025414410978556,0.036298230290413,0.015104744583368,0.024238660931587,0.022797677665949,0.017274484038353,0.01617812551558,0.011153098195791,0.015309646725655,0.034248635172844,0.015948783606291,0.023984771221876,0.026056665927172,0.019815661013126,0.04368157684803,0.013169243000448,0.02158578298986,0.034643538296223,0.093233220279217,0.042550511658192,0.036162994801998,0.02292313054204,0.010812969878316,0.047630362212658,0.030585583299398,0.0079326815903187,0.020114053040743,0.023243980482221,0.034080062061548,0.024139128625393,0.02292138338089,0.01486592553556,0.023167561739683,0.029120028018951,0.014826116152108,0.0048788255080581,0.025038179010153,0.011214464902878,0.022598898038268,0.041696399450302,0.036546669900417,0.022307118400931,0.030236542224884,0.021198652684689,0.044793285429478,0.012553485110402,0.012930365279317,0.0120007712394,0.018771190196276,0.018957383930683,0.037314176559448,0.03238033875823,0.033009756356478,0.043334446847439,0.054207723587751,0.036913510411978,0.031579069793224,0.023844297975302,0.06213553622365,0.044164877384901,0.046255100518465,0.025693638250232,0.030012264847755,0.030769741162658,0.013339566998184,0.024221098050475,0.041701946407557,0.021534658968449,0.097706250846386,0.033223167061806,0.023296367377043,0.02497061342001,0.028303232043982,0.027463424950838,0.023203017190099,0.036609403789043,0.030545949935913,0.031562056392431,0.027974924072623,0.018732361495495,0.023245399817824,0.017714057117701,0.081118866801262,0.019560676068068,0.015385620296001,0.016264364123344,0.018964353948832,0.017582435160875,0.025271717458963,0.030448868870735,0.020880358293653,0.025100888684392,0.011056925170124,0.040059063583612,0.01950548030436,0.031738050282001,0.023892890661955,0.017732389271259,0.01901395060122,0.018834933638573,0.014309223741293,0.015527576208115,0.028046261519194,0.01464516390115,0.022710707038641,0.05587162822485,0.033312618732452,0.038594894111156,0.042374845594168,0.013370911590755,0.012963660061359,0.018451536074281,0.027699504047632,0.016682643443346,0.020076643675566,0.023581627756357,0.022313162684441,0.015009444206953,0.0059442450292408,0.021373616531491,0.020359646528959,0.02746994048357,0.018960073590279,0.017203094437718,0.020435269922018,0.026773020625114,0.017376247793436,0.015486067160964,0.025758501142263,0.040125250816345,0.023534376174212,0.012860240414739,0.023041140288115,0.0094979908317327,0.02827762067318,0.044266752898693,0.024894993752241,0.032009955495596,0.025090446695685,0.027397494763136,0.015575239434838,0.013205040246248,0.018097959458828,0.016336973756552,0.016703795641661,0.050077773630619,0.035499088466167,0.061353757977486,0.037849966436625,0.011169603094459,0.051833838224411,0.038409240543842,0.036745220422745,0.044244304299355,0.029807845130563,0.011506645008922,0.029883125796914,0.015178316272795,0.016989000141621,0.021561078727245,0.029215276241302,0.031791020184755,0.050599865615368,0.012627609074116,0.037270456552505,0.059622947126627,0.063931107521057,0.015443850308657,0.056345596909523,0.052911527454853,0.024612665176392,0.043799836188555,0.014851219952106,0.029929311946034,0.023079812526703,0.037030011415482,0.022761177271605,0.040308024734259,0.022626155987382,0.029343517497182,0.016580354422331,0.059918887913227,0.085885211825371,0.056973874568939,0.04280074685812,0.044837798923254,0.025622710585594,0.089467689394951,0.068213820457458,0.061554010957479,0.061022218316793,0.029580440372229,0.072796240448952,0.032031137496233,0.044177558273077,0.05300135537982,0.037924103438854,0.046574048697948,0.04570671543479,0.034369792789221,0.072839476168156,0.047649227082729,0.057994704693556,0.080527253448963,0.060818459838629,0.095672696828842,0.070282474160194,0.052622132003307,0.099524080753326,0.10721227526665,0.15001352131367,0.035921297967434,0.067979544401169,0.028415312990546,0.071408823132515,0.087821871042252,0.14490251243114,0.066864542663097,0.069816596806049,0.032531414180994,0.029253261163831,0.036493126302958,0.034160427749157,0.055392097681761,0.015404209494591,0.05335221067071,0.052260044962168,0.12817101180553,0.12402632832527,0.10404492169619,0.13000631332397,0.083816632628441,0.054032076150179,0.035105966031551,0.022381260991096,0.047609526664019,0.030753262341022,0.062094651162624,0.13810215890408,0.14837011694908,0.14952218532562,0.28529006242752,0.14977149665356,0.15888094902039,0.11354933679104,0.21596871316433,0.11816334724426,0.10148456692696,0.15606889128685,0.13096812367439,0.047302059829235,0.053047321736813,0.045843400061131,0.075950890779495,0.085538417100906,0.099028393626213,0.060106344521046,0.050049267709255,0.051211334764957,0.086156263947487,0.04292256385088,0.040596250444651,0.041377156972885,0.049796774983406,0.038546800613403,0.046856448054314,0.027495712041855,0.053309392184019,0.031506977975368,0.089226096868515,0.035700723528862,0.02515079639852,0.032561831176281,0.027734197676182,0.030301032587886,0.031897369772196,0.048278972506523,0.054108299314976,0.03584948182106,0.045974977314472,0.05079247802496,0.043322376906872,0.04112009704113,0.040386907756329,0.042779572308064,0.04590180516243,0.078783303499222,0.038713809102774,0.033297665417194,0.062259219586849,0.027459103614092,0.040595598518848,0.017021350562572,0.02795297279954,0.020894963294268,0.032629869878292,0.010987103916705,0.035844918340445,0.03090912848711,0.029188577085733,0.025239584967494,0.024619601666927,0.024405755102634,0.018750669434667,0.018574632704258,0.025931470096111,0.019256735220551,0.02036008797586,0.023995535448194,0.049599081277847,0.026930684223771,0.066046439111233,0.073988653719425,0.044458668678999,0.03310589119792,0.053153015673161,0.023511115461588,0.024479791522026,0.019491786137223,0.033835738897324,0.027134988456964,0.045933611690998,0.017359988763928,0.017361175268888,0.0059242844581604,0.039541639387608,0.027436370030046,0.034148901700974,0.061486907303333,0.039030589163303,0.04748709499836,0.021115083247423,0.031051760539412,0.017650844529271,0.012153339572251,0.017674913629889,0.021365726366639,0.012494722381234,0.04886257648468,0.045837894082069,0.038404621183872,0.018870182335377,0.018096886575222,0.014749858528376,0.009325441904366,0.027546431869268,0.019836403429508,0.012742973864079,0.019006827846169,0.064141064882278,0.025596220046282,0.024248899891973,0.021777775138617,0.020616643130779,0.016446905210614,0.04105457291007,0.037448592483997,0.026003846898675,0.041606456041336,0.026379026472569,0.010821724310517,0.0077992733567953,0.02438098937273,0.017120830714703,0.016553541645408,0.017330404371023,0.018913168460131,0.049636006355286,0.040352158248425,0.074989691376686,0.028154864907265,0.034095086157322,0.032230790704489,0.022227201610804,0.0090984366834164,0.014476084150374,0.029743919149041,0.022532613947988,0.022138273343444,0.03274442628026,0.031234009191394,0.03210873901844,0.016535352915525,0.046425893902779,0.023232668638229,0.017805660143495,0.01966155692935,0.011267779394984,0.038816511631012,0.027800258249044,0.012371765449643,0.021448273211718,0.025563284754753,0.020986080169678,0.02654068171978,0.050046969205141,0.019502397626638,0.024436514824629,0.011989422142506,0.023459875956178,0.021724445745349,0.032130800187588,0.026018127799034,0.030736606568098,0.016268000006676,0.017820030450821,0.02540297806263,0.039736967533827,0.022474743425846,0.029891308397055,0.033707823604345,0.043499514460564,0.017642952501774,0.013101322576404,0.02894421108067,0.027577852830291,0.026460008695722,0.016436155885458,0.023374853655696,0.019290614873171,0.021319266408682,0.038724169135094,0.015659496188164,0.028424145653844,0.0080493409186602,0.022865235805511,0.031513378024101,0.030056035146117,0.015312334522605,0.016347255557775,0.032123029232025,0.025985592976213,0.016636729240417,0.010816002264619,0.038473408669233,0.040456712245941,0.023487335070968,0.032745711505413,0.015247681178153,0.044719528406858,0.041097044944763,0.06575907766819,0.029591405764222,0.04601763188839,0.031934853643179,0.036596298217773,0.035175427794456,0.073045030236244,0.040300957858562,0.023854974657297,0.043672576546669,0.036045264452696,0.057776778936386,0.072819523513317,0.05706887319684,0.068654268980026,0.052408788353205,0.017226856201887,0.023564998060465,0.024604544043541,0.010481229051948,0.024937026202679,0.040189512073994,0.03840945661068,0.03595282137394,0.064545445144176,0.049721088260412,0.031363233923912,0.027381936088204,0.071954809129238,0.028890516608953,0.015229841694236,0.04730349779129,0.016266159713268,0.024990543723106,0.026990557089448,0.014612933620811,0.037756584584713,0.054449640214443,0.011499569751322,0.034306034445763,0.03190041333437,0.020005349069834,0.024202138185501,0.019674004986882,0.023968748748302,0.012711106799543,0.036313004791737,0.059444792568684,0.064217329025269,0.014037545770407,0.011051505804062,0.033078242093325,0.028175935149193,0.055564373731613,0.056117046624422,0.05509028583765,0.050470761954784,0.031909566372633,0.050396792590618,0.053989801555872,0.030035959556699,0.029754016548395,0.040250927209854,0.022258566692472,0.024284072220325,0.020170483738184,0.081800170242786,0.064857169985771,0.029290752485394,0.028254335746169,0.016221337020397,0.036257088184357,0.034742157906294,0.071466699242592,0.053095676004887,0.049712557345629,0.017034694552422,0.031522322446108,0.024231964722276,0.018502984195948,0.019359670579433,0.042701184749603,0.052758131176233,0.042736798524857,0.043288607150316,0.049168083816767,0.029672613367438,0.036976113915443,0.043750271201134,0.027438938617706,0.045004893094301,0.08012168109417,0.05030246078968,0.080723822116852,0.018179362639785,0.097900807857513,0.03408082947135,0.027319934219122,0.04240545630455,0.022972282022238,0.074794247746468,0.038948632776737,0.014445355162024,0.019682969897985,0.022058267146349,0.0078517301008105,0.028201522305608,0.025848414748907,0.041855458170176,0.032776229083538,0.025402158498764,0.018612237647176,0.037598468363285,0.030086340382695,0.060810681432486,0.051958203315735,0.03253136575222,0.092298954725266,0.029059492051601,0.035464316606522,0.038703043013811,0.0093615725636482,0.033894196152687,0.050659466534853,0.060952607542276,0.030492752790451,0.033935025334358,0.026455031707883,0.03308080136776,0.022332929074764,0.021156661212444,0.017552223056555,0.010332488454878,0.041433826088905,0.035854563117027,0.039981912821531,0.03732231631875,0.031539160758257,0.033580627292395,0.031558528542519,0.025071414187551,0.015656732022762,0.036294162273407,0.040460079908371,0.058882880955935,0.025282498449087,0.027334935963154,0.052697382867336,0.068604521453381,0.089650332927704,0.040241435170174,0.025978354737163,0.021702747792006,0.020646780729294,0.022911310195923,0.031347524374723,0.022724013775587,0.03363510966301,0.022216390818357,0.03220322728157,0.0238989405334,0.026678394526243,0.033696345984936,0.064112633466721,0.08689971268177,0.044108752161264,0.034635324031115,0.08988045156002,0.022453911602497,0.017819423228502,0.026979742571712,0.040822274982929,0.015693476423621,0.020311884582043,0.012052047997713,0.010461686179042,0.012158046476543,0.058951541781425,0.033304676413536,0.075367227196693,0.038328766822815,0.045186519622803,0.14198616147041,0.064921423792839,0.10490920394659,0.089505419135094,0.064167253673077,0.07755471765995,0.072961658239365,0.031751532107592,0.088293805718422,0.088747575879097,0.032951194792986,0.058681577444077,0.066923469305038,0.072133302688599,0.058683916926384,0.064440876245499,0.061177674680948,0.030404109507799,0.043057065457106,0.014062538743019,0.019051374867558,0.032742101699114,0.024749955162406,0.060022860765457,0.012716280296445,0.033577598631382,0.04983165115118,0.1356600522995,0.11598064005375,0.013903354294598,0.045705407857895,0.05973819643259,0.068409308791161,0.04003930836916,0.030029121786356,0.030663333833218,0.053191307932138,0.031140267848969,0.027002219110727,0.025265164673328,0.10489805042744,0.010356368497014,0.04632843285799,0.068067982792854,0.033596880733967,0.04299608618021,0.019797123968601,0.030803762376308,0.05687864869833,0.050534352660179,0.038523860275745,0.01819771528244,0.038847632706165,0.016767114400864,0.06025817245245,0.03309553861618,0.047719866037369,0.097159884870052,0.04466574639082,0.047625552862883,0.046872235834599,0.03316455706954,0.047836698591709,0.037584330886602,0.036745190620422,0.019901242107153,0.027552150189877,0.020069165155292,0.037077061831951,0.033804897218943,0.029698949307203,0.020370805636048,0.026840317994356,0.044637534767389,0.038194570690393,0.04252815246582,0.015279327519238,0.011321324855089,0.024813789874315,0.022796045988798,0.026343079283834,0.04066339880228,0.037632495164871,0.014644830487669,0.020245157182217,0.018427696079016,0.047254968434572,0.019908891990781,0.026886112987995,0.027603417634964,0.032461144030094,0.028307013213634,0.028261918574572,0.035453952848911,0.024830922484398,0.02027253806591,0.021228086203337,0.031207595020533,0.048295326530933,0.015818521380424,0.01897338591516,0.063065707683563,0.032365769147873,0.022944647818804,0.049070991575718,0.030201697722077,0.014851012267172,0.011237409897149,0.032994493842125,0.023935906589031,0.016825133934617,0.022420458495617,0.017539631575346,0.025520930066705,0.025313701480627,0.017902301624417,0.018672250211239,0.047857284545898,0.049095991998911,0.021696720272303,0.028277542442083,0.063546493649483,0.037880651652813,0.022513492032886,0.046147372573614,0.063921675086021,0.03912004083395,0.006649979390204,0.017608296126127,0.017964577302337,0.016704367473722,0.042781345546246,0.011468173936009,0.023792473599315,0.03683465346694,0.049587052315474,0.029137160629034,0.081886991858482,0.063618078827858,0.027639519423246,0.035907190293074,0.020606078207493,0.035617090761662,0.03187408670783,0.045447651296854,0.028941614553332,0.027966193854809,0.02605264633894,0.027382718399167,0.022467073053122,0.02293504588306,0.078716762363911,0.054145872592926,0.031043233349919,0.049056902527809,0.034566812217236,0.019713018089533,0.040914490818977,0.012011646293104,0.017010845243931,0.028651766479015,0.044338323175907,0.070733249187469,0.07453378289938,0.039820518344641,0.05281313881278,0.034405495971441,0.018388392403722,0.036880634725094,0.026007805019617,0.017594922333956,0.028195837512612,0.018749017268419,0.027314862236381,0.028087457641959,0.079170718789101,0.027683256193995,0.053098380565643,0.020726321265101,0.032760269939899,0.019933849573135,0.043001417070627,0.014955008402467,0.019991356879473,0.024036273360252,0.02375603467226,0.019497156143188,0.027766767889261,0.023127879947424,0.042040459811687,0.037849776446819,0.034131277352571,0.04770989716053,0.02297268435359,0.024723911657929,0.020336635410786,0.021568605676293,0.02052391320467,0.021424453705549,0.035219147801399,0.11129951477051,0.039894416928291,0.025589244440198,0.021606713533401,0.018181161954999,0.015018539503217,0.021076703444123,0.045070454478264,0.014235119335353,0.020921308547258,0.014417541213334,0.039859414100647,0.039609089493752,0.051508542150259,0.017610058188438,0.04644450545311,0.072909623384476,0.040942579507828,0.027719426900148,0.020769849419594,0.043165065348148,0.031808353960514,0.023811645805836,0.021703958511353,0.023511052131653,0.038876451551914,0.02206052467227,0.034259214997292,0.014968935400248,0.028006354346871,0.025502856820822,0.022597275674343,0.025884907692671,0.014742832630873,0.024614382535219,0.029011812061071,0.050454389303923,0.031332388520241,0.010857328772545,0.021993149071932,0.017050640657544,0.016570571810007,0.020140033215284,0.027639357373118,0.047570891678333,0.081882379949093,0.026362283155322,0.034930773079395,0.036147974431515,0.029840655624866,0.029530625790358,0.033078692853451,0.016283124685287,0.040108039975166,0.022718006744981,0.030446697026491,0.050335731357336,0.022682294249535,0.026890177279711,0.042107358574867,0.055160958319902,0.055265128612518,0.11431324481964,0.04852233082056,0.028413891792297,0.038068201392889,0.026325449347496,0.044035114347935,0.052008934319019,0.02444570697844,0.039452508091927,0.038088746368885,0.034940212965012,0.038369785994291,0.017257526516914,0.042550854384899,0.037411872297525,0.048154748976231,0.032934386283159,0.019013073295355,0.014778045006096,0.028806230053306,0.0209029763937,0.052168548107147,0.039055563509464,0.062293443828821,0.070657193660736,0.047749817371368,0.083531141281128,0.033827863633633,0.034534387290478,0.079481512308121,0.034406639635563,0.032405856996775,0.032652132213116,0.087233297526836,0.076708167791367,0.026049721986055,0.032256819307804,0.068661548197269,0.048886761069298,0.019607372581959,0.052936188876629,0.042595721781254,0.036665044724941,0.10539568215609,0.061971180140972,0.051588859409094,0.068819753825665,0.059297285974026,0.044824495911598,0.018160738050938,0.016097150743008,0.017731092870235,0.11961997300386,0.1610584706068,0.073700666427612,0.067515380680561,0.034878861159086,0.044370513409376,0.011431796476245,0.023856867104769,0.098750442266464,0.026762237772346,0.075420737266541,0.023549109697342,0.09238238632679,0.056345622986555,0.099501714110374,0.055659860372543,0.037207283079624,0.019514057785273,0.021758016198874,0.029559027403593,0.02928139641881,0.060769345611334,0.040766492486,0.031355023384094,0.082294121384621,0.021075390279293,0.033405024558306,0.066728830337524,0.047440804541111,0.11774554848671,0.049039024859667,0.062833644449711,0.068807013332844,0.032973684370518,0.042184218764305,0.065883710980415,0.070559859275818,0.15057319402695,0.067055754363537,0.061290137469769,0.028277590870857,0.032624326646328,0.048683494329453,0.021801123395562,0.015807216987014,0.030867092311382,0.028847116976976,0.028385456651449,0.030736841261387,0.013621412217617,0.034427255392075,0.032477874308825,0.082057669758797,0.03541936725378,0.015974383801222,0.0077282609418035,0.035718459635973,0.015347385779023,0.048380725085735,0.084858536720276,0.086316652595997,0.076277107000351,0.076993688941002,0.018186502158642,0.029112614691257,0.044106513261795,0.036769106984138,0.050419420003891,0.015521796420217,0.0064586065709591,0.0083294119685888,0.013678087852895,0.0056268572807312,0.019111055880785,0.01945885270834,0.011635417118669,0.041783504188061,0.027976516634226,0.037138052284718,0.046072691679001,0.023531949147582,0.026027210056782,0.016030877828598,0.032964244484901,0.0132205337286,0.054497569799423,0.068837486207485,0.018869530409575,0.15139511227608,0.063161686062813,0.06825116276741,0.014836272224784,0.03179444745183,0.01587587594986,0.024296185001731,0.018918626010418,0.025379246100783,0.080929860472679,0.037934802472591,0.026428276672959,0.034726429730654,0.021605763584375,0.026347406208515,0.01737093180418,0.038073316216469,0.054094035178423,0.028867056593299,0.016215961426497,0.062594279646873,0.028323363512754,0.021527245640755,0.016756692901254,0.01337552536279,0.051308073103428,0.10810212790966,0.074519418179989,0.027361569926143,0.022674692794681,0.038835715502501,0.024924835190177,0.068370930850506,0.079947948455811,0.16054481267929,0.073655113577843,0.022544994950294,0.075298234820366,0.031357750296593,0.034789148718119,0.071081347763538,0.032821532338858,0.025987431406975,0.063929930329323,0.024543799459934,0.033305715769529,0.031085040420294,0.043562509119511,0.0148860886693,0.028847884386778,0.04455654323101,0.038132660090923,0.054207429289818,0.027037249878049,0.03069519624114,0.02076505497098,0.015036013908684,0.036131769418716,0.029552126303315,0.063534364104271,0.021369017660618,0.026963673532009,0.05031793564558,0.047929875552654,0.027328511700034,0.01042565703392,0.037692751735449,0.024102207273245,0.090087443590164,0.047236926853657,0.037952035665512,0.043015472590923,0.031349290162325,0.018279947340488,0.027172829955816,0.042588885873556,0.037243388593197,0.043598111718893,0.042585141956806,0.051262572407722,0.029202871024609,0.036430463194847,0.04725356400013,0.058772161602974,0.01420870795846,0.016497060656548,0.03787399455905,0.021214431151748,0.018071355298162,0.011322610080242,0.026884855702519,0.01805393025279,0.016887268051505,0.024331977590919,0.027588874101639,0.049921303987503,0.04069922119379,0.01581371948123,0.042206216603518,0.11011557281017,0.035844665020704,0.053516175597906,0.019130434840918,0.053598035126925,0.028210084885359,0.01302301697433,0.032201949506998,0.028874672949314,0.025933735072613,0.04776668548584,0.046541683375835,0.060050468891859,0.082329258322716,0.020011149346828,0.040305279195309,0.026352159678936,0.031623862683773,0.044904440641403,0.052562560886145,0.030069636180997,0.03463289141655,0.067815557122231,0.031933885067701,0.024546306580305,0.028096351772547,0.052939467132092,0.046629890799522,0.044151455163956,0.025728520005941,0.038801729679108,0.063555963337421,0.021704450249672,0.038459826260805,0.048958100378513,0.016583032906055,0.028967004269361,0.014527295716107,0.020949264988303,0.012355061247945,0.022236116230488,0.030172822996974,0.01492209546268,0.020503543317318,0.034331787377596,0.022039193660021,0.030802000313997,0.022098369896412,0.02253670617938,0.02657813206315,0.093123473227024,0.047819517552853,0.029402118176222,0.05305951833725,0.029882922768593,0.03535882756114,0.028918765485287,0.016969375312328,0.040225706994534,0.04564681276679,0.052063278853893,0.018009768798947,0.029124014079571,0.049764558672905,0.076590336859226,0.055873077362776,0.043669916689396,0.044022630900145,0.03020216524601,0.04027434065938,0.013409960083663,0.020986951887608,0.053041994571686,0.033885434269905,0.028232144191861,0.027844171971083,0.063159227371216,0.02600010484457,0.040613584220409,0.04559413343668,0.045064199715853,0.083872377872467,0.064466439187527,0.020965868607163,0.053077168762684,0.054007817059755,0.024597004055977,0.021698299795389,0.02967419102788,0.039733547717333,0.068962819874287,0.033431671559811,0.041546583175659,0.041538968682289,0.025390269234776,0.016244089230895,0.025658056139946,0.022033058106899,0.029927536845207,0.021249383687973,0.042203791439533,0.051999159157276,0.029488641768694,0.038831867277622,0.067938283085823,0.019444786012173,0.074103057384491,0.011212556622922,0.045718092471361,0.046378176659346,0.069459691643715,0.031710311770439,0.043553695082664,0.030205376446247,0.021849108859897,0.074820809066296,0.034995160996914,0.019741714000702,0.08311527967453,0.066623158752918,0.038056675344706,0.075673475861549,0.095609612762928,0.043036445975304,0.02248989790678,0.036492120474577,0.030813045799732,0.027793455868959,0.025076810270548,0.019106095656753,0.038489155471325,0.023526735603809,0.034207537770271,0.026555107906461,0.011981088668108,0.018293069675565,0.060211524367332,0.029961552470922,0.0095995785668492,0.020205363631248,0.019659537822008,0.025294881314039,0.014960222877562,0.027750980108976,0.056893136352301,0.031377539038658,0.011594170704484,0.041110832244158,0.035374417901039,0.011256889440119,0.051847390830517,0.012367831543088,0.025455597788095,0.038666639477015,0.073115825653076,0.089297041296959,0.044533461332321,0.065290942788124,0.033279404044151,0.048709433525801,0.051192834973335,0.035552270710468,0.034737583249807,0.055739633738995,0.054504502564669,0.067047856748104,0.040974300354719,0.097144350409508,0.04821415618062,0.067265562713146,0.016406366601586,0.032040826976299,0.018132325261831,0.024747351184487,0.014563914388418,0.029925666749477,0.035973571240902,0.031125746667385,0.024761069566011,0.038116343319416,0.022167388349771,0.038611885160208,0.078482553362846,0.023812387138605,0.028939805924892,0.021489176899195,0.025562273338437,0.018642166629434,0.029792478308082,0.025921009480953,0.055203445255756,0.094120353460312,0.078396752476692,0.071467250585556,0.043317493051291,0.018756251782179,0.021565824747086,0.026182483881712,0.067906491458416,0.045758172869682,0.039962194859982,0.041991673409939,0.030422396957874,0.049878135323524,0.043790213763714,0.027522593736649,0.030893286690116,0.019937347620726,0.015418758615851,0.029766941443086,0.010061524808407,0.017014233395457,0.06057433784008,0.021080443635583,0.028873052448034,0.039279483258724,0.020248670130968,0.028869425877929,0.04436345025897,0.036095384508371,0.02054606564343,0.064161196351051,0.035339754074812,0.023660026490688,0.041476875543594,0.032595053315163,0.025514360517263,0.033593900501728,0.021207008510828,0.0544538423419,0.04012231528759,0.03116306103766,0.071005627512932,0.044087387621403,0.073711931705475,0.023295115679502,0.044694345444441,0.026068173348904,0.02545746974647,0.029164098203182,0.065124206244946,0.023278560489416,0.028199877589941,0.033624276518822,0.098574005067348,0.030345108360052,0.050362206995487,0.030119433999062,0.019476745277643,0.058327529579401,0.052251175045967,0.032157819718122,0.068868547677994,0.087710715830326,0.062145508825779,0.05638537555933,0.081268601119518,0.06943229585886,0.053381364792585,0.063221946358681,0.048091195523739,0.038572192192078,0.030289299786091,0.032481290400028,0.023709282279015,0.029397808015347,0.0099338795989752,0.018386535346508,0.02092313952744,0.028017487376928,0.025556139647961,0.013598400168121,0.020270938053727,0.022142745554447,0.028826538473368,0.035661838948727,0.027191936969757,0.049035713076591,0.014470895752311,0.031671985983849,0.029245641082525,0.061870653182268,0.033227913081646,0.036356240510941,0.055305793881416,0.042901266366243,0.042577929794788,0.074031136929989,0.020355220884085,0.030184637755156,0.054430060088634,0.12047664821148,0.034864775836468,0.024552453309298,0.035315863788128,0.015827223658562,0.058031730353832,0.027207676321268,0.027530178427696,0.019970716908574,0.027358029037714,0.024403732270002,0.042226925492287,0.052188690751791,0.075115039944649,0.026040360331535,0.014833467081189,0.010966362431645,0.017214890569448,0.073114283382893,0.063946299254894,0.036413099616766,0.039449084550142,0.023755906149745,0.0627780854702,0.088281057775021,0.018040742725134,0.096449375152588,0.099370010197163,0.054723903536797,0.026616532355547,0.017209127545357,0.022544359788299,0.032441660761833,0.045949753373861,0.066413052380085,0.033659838140011,0.016633568331599,0.027372926473618,0.02116584405303,0.0097621893510222,0.017359124496579,0.03057349100709,0.027066625654697,0.026871541514993,0.013567346148193,0.016685172915459,0.015358441509306,0.013617362827063,0.039298966526985,0.057933665812016,0.18083775043488,0.16247902810574,0.074223570525646,0.017337262630463,0.029550028964877,0.053965196013451,0.07661771774292,0.1042917817831,0.059457845985889,0.026321318000555,0.028823912143707,0.054158285260201,0.0080156233161688,0.014478147961199,0.018499543890357,0.028291713446379,0.032248735427856,0.041970655322075,0.039182402193546,0.037869330495596,0.031603395938873,0.030782543122768,0.021665116772056,0.028011737391353,0.022848756983876,0.034646973013878,0.025011721998453,0.023846914991736,0.023717515170574,0.056556023657322,0.065967932343483,0.059090565890074,0.019186858087778,0.017826233059168,0.01796331256628,0.05531245097518,0.028366263955832,0.031578104943037,0.046417504549026,0.030573002994061,0.028633181005716,0.039192672818899,0.015305954962969,0.049547091126442,0.023498874157667,0.02287945151329,0.020551722496748,0.019444474950433,0.010412923060358,0.027387760579586,0.038315400481224,0.038977347314358,0.053875923156738,0.070725724101067,0.017692184075713,0.042018551379442,0.017461437731981,0.016239805147052,0.0065864105708897,0.032800238579512,0.033843964338303,0.052588794380426,0.051904294639826,0.027469856664538,0.01031176187098,0.026136191561818,0.044147364795208,0.040573753416538,0.014934490434825,0.023899000138044,0.017675843089819,0.031334035098553,0.014315453357995,0.021768249571323,0.018280155956745,0.024772841483355,0.024124465882778,0.034607831388712,0.023897064849734,0.015920285135508,0.031416717916727,0.018438395112753,0.031421914696693,0.026950376108289,0.014494085684419,0.017924830317497,0.015107719227672,0.023712990805507,0.013939121738076,0.022174939513206,0.03434057533741,0.010919041931629,0.011890915222466,0.019601184874773,0.012582054361701,0.022735469043255,0.014841942116618,0.013095745816827,0.027023311704397,0.020318686962128,0.016809543594718,0.021700162440538,0.010613876394928,0.027386089786887,0.0091222617775202,0.017542511224747,0.024919908493757,0.069051571190357,0.01354468241334,0.030519913882017,0.022716214880347,0.035506658256054,0.03375818580389,0.015441418625414,0.020524710416794,0.027719518169761,0.040991205722094,0.016682563349605,0.029452094808221,0.093425437808037,0.082892850041389,0.018200414255261,0.026453483849764,0.013356486335397,0.012014312669635,0.015017976053059,0.015619745478034,0.014589755795896,0.021234540268779,0.044730726629496,0.034845471382141,0.014155386015773,0.024965716525912,0.033043034374714,0.034797176718712,0.019180536270142,0.030398389324546,0.013527248054743,0.043972965329885,0.03598240762949,0.010188209824264,0.010562710464001,0.030210699886084,0.064115084707737,0.024329325184226,0.021185610443354,0.0081435265019536,0.012334917671978,0.016928862780333,0.011997970752418,0.0076341982930899,0.015733672305942,0.015016185119748,0.027260884642601,0.028345737606287,0.017482321709394,0.018237646669149,0.033811256289482,0.01922570168972,0.018033817410469,0.027908213436604,0.036353088915348,0.020467299968004,0.029504178091884,0.020349349826574,0.030597385019064,0.02314779534936,0.030343951657414,0.016773017123342,0.032502446323633,0.042971782386303,0.018693260848522,0.055318377912045,0.027092885226011,0.011458155699074,0.028382014483213,0.038705874234438,0.060015127062798,0.026649910956621,0.02131899446249,0.041339345276356,0.026946570724249,0.023654796183109,0.017141737043858,0.029724679887295,0.046644702553749,0.029776483774185,0.045860975980759,0.03788623586297,0.04066563397646,0.041171871125698,0.020655216649175,0.024242106825113,0.039148651063442,0.044581577181816,0.041494403034449,0.019991096109152,0.023058675229549,0.073839269578457,0.028528209775686,0.014031101949513,0.034277696162462,0.03006125241518,0.041140515357256,0.052854467183352,0.052905611693859,0.026821363717318,0.030274178832769,0.02196547947824,0.032121978700161,0.041061345487833,0.032390017062426,0.011275373399258,0.037055514752865,0.031558960676193,0.033516176044941,0.059219151735306,0.039937686175108,0.054490525275469,0.038050420582294,0.047890372574329,0.070614583790302,0.051723450422287,0.03920940309763,0.026076866313815,0.047578487545252,0.030483137816191,0.022454135119915,0.033415667712688,0.0293785687536,0.024544838815928,0.024336224421859,0.031878046691418,0.049418181180954,0.063111625611782,0.049258731305599,0.059722393751144,0.042284853756428,0.079519860446453,0.070544183254242,0.075811818242073,0.037910003215075,0.032532721757889,0.077563352882862,0.061296999454498,0.087636075913906,0.077624186873436,0.047053284943104,0.042175367474556,0.038885042071342,0.054687771946192,0.01686923392117,0.074273005127907,0.059094734489918,0.031882889568806,0.028784293681383,0.020306108519435,0.050585627555847,0.034423038363457,0.074896074831486,0.02572832070291,0.054349347949028,0.014493784867227,0.014614425599575,0.020135633647442,0.045622788369656,0.043846819549799,0.029853533953428,0.020160492509604,0.032986521720886,0.01847923733294,0.025658469647169,0.020552918314934,0.030020026490092,0.039737299084663,0.021436385810375,0.018243772909045,0.027226749807596,0.027124043554068,0.029095010831952,0.040807515382767,0.025096582248807,0.019032679498196,0.010120926424861,0.027408543974161,0.037530388683081,0.030304327607155,0.031572215259075,0.031972855329514,0.064536854624748,0.033905923366547,0.02759888023138,0.028007198125124,0.034828815609217,0.020901737734675,0.049695901572704,0.018142098560929,0.063754558563232,0.015708535909653,0.013544484972954,0.033141985535622,0.040139570832253,0.021372260525823,0.059416472911835,0.05413443595171,0.071401238441467,0.099060021340847,0.026425978168845,0.032593384385109,0.030295513570309,0.017897237092257,0.01971048489213,0.017908977344632,0.025092802941799,0.042411010712385,0.033541887998581,0.011002523824573,0.039981104433537,0.033796977251768,0.028782479465008,0.021595956757665,0.018272807821631,0.029028259217739,0.019402109086514,0.041958197951317,0.029459025710821,0.032872021198273,0.030196134001017,0.044093862175941,0.030607296153903,0.023726487532258,0.026698952540755,0.02544522844255,0.031847409904003,0.041538707911968,0.020035967230797,0.031694382429123,0.022704541683197,0.03378988429904,0.028142610564828,0.028597053140402,0.020559377968311,0.024888316169381,0.017981205135584,0.026061277836561,0.02616011723876,0.023338835686445,0.01377204246819,0.01695977896452,0.019971143454313,0.041079755872488,0.029396675527096,0.013404374010861,0.019587444141507,0.030070126056671,0.014645186252892,0.016263257712126,0.01713059283793,0.019578952342272,0.026369614526629,0.043340351432562,0.036874026060104,0.019266713410616,0.03006255812943,0.013516018167138,0.023425739258528,0.0096991574391723,0.035798661410809,0.023862432688475,0.024865582585335,0.021821659058332,0.020682707428932,0.0263875387609,0.02779820561409,0.041485078632832,0.032592587172985,0.02214677259326,0.037914764136076,0.037825733423233,0.019465528428555,0.032215408980846,0.080084457993507,0.025195207446814,0.030330304056406,0.041876520961523,0.041432868689299,0.012848544865847,0.016147481277585,0.031553529202938,0.027272589504719,0.013582110404968,0.039867356419563,0.02424243465066,0.040508762001991,0.026457501575351,0.022469725459814,0.037324890494347,0.022155929356813,0.014665966853499,0.028318036347628,0.025605516508222,0.03630443289876,0.024366851896048,0.019255876541138,0.023980673402548,0.018806485459208,0.025178277865052,0.017549043521285,0.0086155515164137,0.014837374910712,0.019348908215761,0.036004431545734,0.036158427596092,0.023509500548244,0.017127942293882,0.041577816009521,0.023311918601394,0.029083244502544,0.013526731170714,0.010999608784914,0.017025720328093,0.030606826767325,0.036064222455025,0.049296103417873,0.026678888127208,0.029402770102024,0.027852306142449,0.031790379434824,0.053917646408081,0.0187002196908,0.011704606004059,0.018174780532718,0.017406344413757,0.022541653364897,0.05799100920558,0.043442830443382,0.018223728984594,0.016207104548812,0.01444630138576,0.032479576766491,0.037894673645496,0.018349677324295,0.043910920619965,0.016891550272703,0.023024864494801,0.030260011553764,0.027638260275126,0.017402570694685,0.032719131559134,0.021649055182934,0.034103125333786,0.036005459725857,0.024470828473568,0.024285538122058,0.021125202998519,0.013950329273939,0.026810087263584,0.034104712307453,0.025681238621473,0.036479488015175,0.031351339071989,0.014282882213593,0.022015376016498,0.011620606295764,0.014337573200464,0.028781967237592,0.010037907399237,0.019945189356804,0.018360683694482,0.018096650019288,0.043489348143339,0.029365362599492,0.015724554657936,0.015547378920019,0.0071731889620423,0.024620039388537,0.020778644829988,0.010870411992073,0.021567536517978,0.036917261779308,0.023914989084005,0.011484605260193,0.02721188031137,0.018277516588569,0.033977136015892,0.023852171376348,0.054748926311731,0.035077810287476,0.032061204314232,0.025836996734142,0.037186112254858,0.050063885748386,0.038977798074484,0.031674280762672,0.021660804748535,0.022661510854959,0.021689388900995,0.033249717205763,0.027833722531796,0.0240393653512,0.024014621973038,0.031072247773409,0.034084849059582,0.012187580578029,0.010571589693427,0.022420357912779,0.015640571713448,0.040818229317665,0.040513634681702,0.026945542544127,0.074324123561382,0.061242815107107,0.052959978580475,0.060558080673218,0.043424673378468,0.04253052175045,0.029329299926758,0.073971822857857,0.051459655165672,0.049564968794584,0.027010448276997,0.062505334615707,0.0245082359761,0.020326800644398,0.035385262221098,0.049663797020912,0.013036960735917,0.016832932829857,0.036196451634169,0.039320796728134,0.042612552642822,0.067343592643738,0.037261556833982,0.027545835822821,0.047846987843513,0.023702774196863,0.016469964757562,0.067053064703941,0.054050020873547,0.01851368136704,0.029026677832007,0.049122340977192,0.036400228738785,0.035225871950388,0.049769099801779,0.060761176049709,0.025490209460258,0.029141664505005,0.045121196657419,0.067457169294357,0.038052789866924,0.018784690648317,0.062595441937447,0.050528839230537,0.05194803327322,0.03435330092907,0.039043188095093,0.039010442793369,0.031694628298283,0.058692276477814,0.03940648958087,0.027255283668637,0.037304006516933,0.046940207481384,0.028558157384396,0.039791747927666,0.036362245678902,0.032798167318106,0.053411703556776,0.099751189351082,0.1059293821454,0.037729915231466,0.044434659183025,0.028471022844315,0.043549533933401,0.047087509185076,0.011659892275929,0.021057225763798,0.024985730648041,0.057159040123224,0.041300758719444,0.070298708975315,0.027368798851967,0.12966693937778,0.1193184107542,0.09618291258812,0.11535481363535,0.1063442081213,0.10652905702591,0.069249644875526,0.084836602210999,0.060877192765474,0.080181665718555,0.12481148540974,0.13405960798264,0.081351399421692,0.066779509186745,0.073497213423252,0.11059150844812,0.09672499448061,0.12914316356182,0.1578675955534,0.18169157207012,0.20378056168556,0.19987037777901,0.20144326984882,0.18461011350155,0.12626299262047,0.13040933012962,0.17301562428474,0.15010471642017,0.11391385644674,0.066794328391552,0.11349935084581,0.12047887593508,0.10337324440479,0.12403281033039,0.16737130284309,0.20443579554558,0.16918125748634,0.14582486450672,0.092547737061977,0.2086081802845,0.13227966427803,0.11089218407869,0.14560782909393,0.15198048949242,0.11132990568876,0.078429915010929,0.1290018260479,0.1060037240386,0.074102938175201,0.059099406003952,0.070668905973434,0.07981564104557,0.1243297457695,0.070557557046413,0.10590136051178,0.11070527136326,0.089614316821098,0.079256288707256,0.19454470276833,0.13507533073425,0.15785846114159,0.13189911842346,0.1593284457922,0.13833512365818,0.080509334802628,0.067324548959732,0.072569027543068,0.081264451146126,0.13028374314308,0.086122244596481,0.1248449832201,0.070337869226933,0.11120143532753,0.088902048766613,0.078880608081818,0.049230825155973,0.011900957673788,0.035199567675591,0.08805201202631,0.040694311261177,0.082417994737625,0.086440771818161,0.027967840433121,0.056257054209709,0.019507410004735,0.049831669777632,0.032295055687428,0.05266147851944,0.090486988425255,0.043534401804209,0.048077017068863,0.031721699982882,0.031870055943727,0.029556831344962,0.057735417038202,0.025703174993396,0.047628570348024,0.039788350462914,0.021681597456336,0.015763692557812,0.021074991673231,0.050175994634628,0.036525152623653,0.0085024107247591,0.017059944570065,0.03649315237999,0.020153870806098,0.034977987408638,0.068235382437706,0.026601660996675,0.056999184191227,0.064577482640743,0.073319360613823,0.02186057344079,0.017595313489437,0.012220323085785,0.017421241849661,0.015785273164511,0.027453776448965,0.028138820081949,0.049555245786905,0.027473701164126,0.022601664066315,0.022110370919108,0.016584523022175,0.020508445799351,0.038223028182983,0.043748460710049,0.032611258327961,0.062877811491489,0.020099427551031,0.053507640957832,0.065591931343079,0.047540716826916,0.022480860352516,0.052291829138994,0.0644860714674,0.03031288459897,0.032692700624466,0.062721006572247,0.041049133986235,0.017019081860781,0.055939108133316,0.065604820847511,0.043311979621649,0.13680838048458,0.035918816924095,0.062260419130325,0.046059086918831,0.052557595074177,0.047949813306332,0.054214101284742,0.0231710113585,0.016160041093826,0.021829446777701,0.014753612689674,0.027102716267109,0.022284649312496,0.024304646998644,0.059509195387363,0.062072359025478,0.045932076871395,0.043695338070393,0.044278204441071,0.053098272532225,0.042499512434006,0.10122081637383,0.1368076056242,0.23422390222549,0.034525126218796,0.021864481270313,0.076962515711784,0.077454470098019,0.053985986858606,0.023964742198586,0.044970169663429,0.16298770904541,0.040454480797052,0.025794975459576,0.01994201540947,0.013469069264829,0.054708186537027,0.01798465102911,0.03464350104332,0.013945183716714,0.014709860086441,0.020358689129353,0.019921706989408,0.02770521491766,0.021458439528942,0.014496701769531,0.035964727401733,0.066655278205872,0.017221834510565,0.015517571009696,0.090373910963535,0.04255361109972,0.022076353430748,0.015074704773724,0.021321747452021,0.022094449028373,0.019804131239653,0.027971126139164,0.054567165672779,0.022028531879187,0.012706603854895,0.013593796640635,0.039473690092564,0.043854530900717,0.028912305831909,0.019372802227736,0.027571007609367,0.030451523140073,0.031335808336735,0.02543506026268,0.034411627799273,0.10430420935154,0.028399515897036,0.023768432438374,0.018265353515744,0.03849021717906,0.031946040689945,0.030048064887524,0.028464669361711,0.011991877108812,0.023503417149186,0.024520222097635,0.023572668433189,0.041435163468122,0.069695122539997,0.044302701950073,0.022508218884468,0.0083965454250574,0.02816328778863,0.049474716186523,0.028470162302256,0.030408341437578,0.036536201834679,0.03690479695797,0.044129658490419,0.02034543082118,0.034870743751526,0.041223473846912,0.023723980411887,0.036423578858376,0.018344476819038,0.026555437594652,0.034857828170061,0.025874298065901,0.045659154653549,0.026374761015177,0.023263595998287,0.012433485127985,0.01881368085742,0.021316431462765,0.016372919082642,0.030059583485126,0.027112819254398,0.039295729249716,0.030937751755118,0.032160617411137,0.023970186710358,0.028347067534924,0.028631692752242,0.009651705622673,0.01521609723568,0.041016690433025,0.022892631590366,0.024543859064579,0.014346541836858,0.028760951012373,0.01407980453223,0.021406522020698,0.023864936083555,0.042655780911446,0.053294964134693,0.025577452033758,0.021208878606558,0.034589346498251,0.015434975735843,0.0054617058485746,0.024537401273847,0.026463551446795,0.014282662421465,0.015552695840597,0.022888258099556,0.054488349705935,0.048426244407892,0.041956789791584,0.027279295027256,0.040041267871857,0.057288110256195,0.033255577087402,0.036731325089931,0.051901955157518,0.04327442497015,0.015704944729805,0.017014503479004,0.023890633136034,0.0090529518201947,0.017778798937798,0.012814229354262,0.01815914362669,0.015567260794342,0.021921895444393,0.070134684443474,0.02106873691082,0.021536596119404,0.017040502279997,0.013646650128067,0.045594371855259,0.046726699918509,0.021113127470016,0.048897765576839,0.036933854222298,0.023296553641558,0.0285190846771,0.046931505203247,0.038225471973419,0.0275335367769,0.036738518625498,0.047345645725727,0.030479729175568,0.037336565554142,0.015961106866598,0.023935254663229,0.021045645698905,0.045381259173155,0.030968882143497,0.027538403868675,0.03812038898468,0.014912836253643,0.020184038206935,0.011726431548595,0.04161848500371,0.034993756562471,0.022905226796865,0.014958973973989,0.03002648614347,0.011406636796892,0.012357986532152,0.032975811511278,0.024665705859661,0.059359170496464,0.049646891653538,0.038784332573414,0.06795421987772,0.033747136592865,0.033867765218019,0.0337566845119,0.057854831218719,0.027754005044699,0.034726221114397,0.021685274317861,0.043927431106567,0.027022194117308,0.04817084595561,0.068312294781208,0.029083067551255,0.043416805565357,0.022906068712473,0.017978901043534,0.026784526184201,0.067314386367798,0.054681826382875,0.034630462527275,0.061839502304792,0.056406676769257,0.029896896332502,0.016012370586395,0.038702949881554,0.02831819280982,0.065081566572189,0.044326819479465,0.041001785546541,0.055160813033581,0.031793907284737,0.04864490032196,0.035818941891193,0.01676314137876,0.080576039850712,0.062125340104103,0.049558367580175,0.025194048881531,0.022297823801637,0.025699507445097,0.064422957599163,0.015692867338657,0.012230752967298,0.016980826854706,0.015152407810092,0.014414564706385,0.027075547724962,0.032416313886642,0.024980545043945,0.016506424173713,0.050422243773937,0.048748377710581,0.010468880645931,0.00951714720577,0.029148235917091,0.033231053501368,0.037124380469322,0.043288361281157,0.021242190152407,0.068057082593441,0.031280606985092,0.081060528755188,0.032004576176405,0.025767728686333,0.029568722471595,0.017645295709372,0.022370623424649,0.019151005893946,0.052532561123371,0.028469808399677,0.022410536184907,0.023810055106878,0.032953076064587,0.072642222046852,0.035538718104362,0.057628110051155,0.044177878648043,0.062694281339645,0.057956233620644,0.050249796360731,0.022904066368937,0.016448842361569,0.026061505079269,0.022093122825027,0.017022574320436,0.020158719271421,0.025008680298924,0.064488142728806,0.039635989814997,0.052518531680107,0.050516918301582,0.01503150165081,0.033075280487537,0.036546051502228,0.030963432043791,0.032962750643492,0.046423200517893,0.075232148170471,0.028966804966331,0.033293761312962,0.068225011229515,0.039716474711895,0.054826084524393,0.045327115803957,0.039225950837135,0.013581376522779,0.065751932561398,0.050397124141455,0.04377306997776,0.02835126966238,0.040016680955887,0.024389617145061,0.049553781747818,0.020154893398285,0.027221325784922,0.01766050606966,0.021272372454405,0.020934488624334,0.012357231229544,0.040966149419546,0.036656893789768,0.011200505308807,0.038052000105381,0.039968743920326,0.050642535090446,0.066319637000561,0.039840288460255,0.01735956594348,0.010454865172505,0.025678446516395,0.025936461985111,0.036895141005516,0.011663121171296,0.011977223679423,0.025092845782638,0.02746644988656,0.013785888440907,0.015780817717314,0.017944641411304,0.016925163567066,0.027476206421852,0.034690424799919,0.058030176907778,0.042682453989983,0.033952631056309,0.043215602636337,0.020979711785913,0.013970172032714,0.046571504324675,0.026337521150708,0.041515808552504,0.048860356211662,0.088748641312122,0.032963071018457,0.063403323292732,0.025737902149558,0.10231548547745,0.048877134919167,0.033760011196136,0.028524871915579,0.016672423109412,0.020897701382637,0.061053089797497,0.03823633864522,0.019875906407833,0.048748917877674,0.019489042460918,0.030170675367117,0.087011769413948,0.012295817956328,0.034921526908875,0.036513544619083,0.057678878307343,0.10739765316248,0.056220874190331,0.027533937245607,0.012987615540624,0.028297504410148,0.052803553640842,0.052877843379974,0.081104122102261,0.10553997009993,0.086366452276707,0.024072058498859,0.028486013412476,0.026826987043023,0.073968395590782,0.075850501656532,0.10253188759089,0.10423548519611,0.1962281614542,0.081706821918488,0.094929791986942,0.095679149031639,0.035623136907816,0.070274859666824,0.048498746007681,0.085252448916435,0.063157863914967,0.08390899002552,0.010095622390509,0.032500766217709,0.026366278529167,0.060191184282303,0.035754002630711,0.025013335049152,0.076027303934097,0.06691138446331,0.047430176287889,0.1228051930666,0.2169563472271,0.092967614531517,0.11229108273983,0.07410379499197,0.086047366261482,0.060343001037836,0.10784588754177,0.091310448944569,0.13378311693668,0.07535395026207,0.083600744605064,0.04741708189249,0.058453310281038,0.027217470109463,0.069586575031281,0.099073097109795,0.038455963134766,0.036008186638355,0.05630124732852,0.11022789031267,0.082128077745438,0.10300388932228,0.058458179235458,0.1054110750556,0.062857538461685,0.034635487943888,0.059678755700588,0.05517440661788,0.10112498700619,0.11813909560442,0.051815487444401,0.077640742063522,0.036150451749563,0.026139870285988,0.018182244151831,0.017001122236252,0.064161881804466,0.14376446604729,0.033449210226536,0.067547395825386,0.079439416527748,0.096706911921501,0.10712691396475,0.087652012705803,0.054081324487925,0.076569408178329,0.090595908463001,0.089034028351307,0.036565952003002,0.06724913418293,0.067087456583977,0.097092434763908,0.014777399599552,0.01978369615972,0.052850689738989,0.12739656865597,0.061854541301727,0.11851997673512,0.037107143551111,0.040900737047195,0.0082377102226019,0.015695188194513,0.13533401489258,0.18132355809212,0.13835257291794,0.056419670581818,0.055396400392056,0.056379120796919,0.037178441882133,0.029785852879286,0.013426007702947,0.13035669922829,0.018481083214283,0.065029047429562,0.053031958639622,0.091573260724545,0.12035555392504,0.091632395982742,0.03944643214345,0.035163156688213,0.075589381158352,0.1357441842556,0.034037929028273,0.026617236435413,0.063204348087311,0.081658147275448,0.081009313464165,0.052864853292704,0.066162511706352,0.073970600962639,0.080878846347332,0.029200732707977,0.040348190814257,0.06198026239872,0.044622398912907,0.040585052222013,0.062799394130707,0.071280725300312,0.091012582182884,0.080871105194092,0.05171299725771,0.014766059815884,0.036335088312626,0.038382478058338,0.056726913899183,0.067051351070404,0.062373712658882,0.061103366315365,0.040157958865166,0.054143283516169,0.025407027453184,0.036779500544071,0.012035675346851,0.032066632062197,0.046417471021414,0.048102222383022,0.027938676998019,0.031285423785448,0.032035864889622,0.021916231140494,0.018452391028404,0.031898811459541,0.030647249892354,0.030480932444334,0.049519184976816,0.020059198141098,0.05401124805212,0.022741131484509,0.032723687589169,0.034748166799545,0.1035049110651,0.088123768568039,0.063545674085617,0.091987252235413,0.048636872321367,0.049840278923512,0.047678887844086,0.076737269759178,0.058947533369064,0.019197847694159,0.035596679896116,0.017203018069267,0.027754763141274,0.028705412521958,0.017346084117889,0.019246324896812,0.067857131361961,0.06316015124321,0.047293063253164,0.012668821029365,0.016713896766305,0.042801484465599,0.054169327020645,0.041763722896576,0.021269058808684,0.062387134879827,0.05207671970129,0.022664051502943,0.035553805530071,0.081832095980644,0.080965906381607,0.047154664993286,0.015483436174691,0.062879949808121,0.041685000061989,0.050805389881134,0.051881924271584,0.054021902382374,0.043588500469923,0.068221092224121,0.022150972858071,0.055090375244617,0.055631816387177,0.036763429641724,0.036278016865253,0.044899635016918,0.037851814180613,0.038084506988525,0.02151950635016,0.04522430151701,0.037478193640709,0.032757766544819,0.056448414921761,0.055586226284504,0.034996777772903,0.061398871243,0.055053625255823,0.051328629255295,0.06929225474596,0.03904864564538,0.052914191037416,0.051032446324825,0.06767550855875,0.084010407328606,0.093833342194557,0.093898169696331,0.039398606866598,0.024496573954821,0.030100485309958,0.028269592672586,0.038918621838093,0.043061390519142,0.040107138454914,0.020770572125912,0.02287214808166,0.029928339645267,0.036124862730503,0.027403527870774,0.033494032919407,0.072336331009865,0.052381448447704,0.046233475208282,0.018285319209099,0.013606994412839,0.024839602410793,0.049263529479504,0.044424511492252,0.03077158331871,0.026939582079649,0.044112909585238,0.02440082654357,0.052167616784573,0.0204450301826,0.015682267025113,0.036261212080717,0.021451208740473,0.014143021777272,0.029023833572865,0.02182855270803,0.032005146145821,0.055506780743599,0.034468233585358,0.012779669836164,0.015010478906333,0.043230630457401,0.023159369826317,0.053082466125488,0.044065210968256,0.030443012714386,0.0546750202775,0.067980110645294,0.093725949525833,0.11132916808128,0.11780732870102,0.070856787264347,0.072250247001648,0.048769362270832,0.054160624742508,0.024705415591598,0.048590674996376,0.024237247183919,0.046131800860167,0.021664269268513,0.019587749615312,0.025877980515361,0.027772635221481,0.0066438429057598,0.0304004419595,0.010567339137197,0.015635950490832,0.014918559230864,0.024233030155301,0.01697951182723,0.014225170016289,0.021450243890285,0.022387076169252,0.025572555139661,0.042511992156506,0.024512745440006,0.017159901559353,0.016641484573483,0.024622943252325,0.035292439162731,0.018315684050322,0.038882561028004,0.020726338028908,0.036294665187597,0.033954560756683,0.043987594544888,0.031244989484549,0.019895426928997,0.017589362338185,0.01206586137414,0.023946676403284,0.015058696269989,0.015282756648958,0.013868503272533,0.028650559484959,0.027744231745601,0.01609344035387,0.029393786564469,0.022489858791232,0.014058304019272,0.0075211832299829,0.045373365283012,0.012185763567686,0.013602281920612,0.023377569392323,0.021504446864128,0.11245657503605,0.032304160296917,0.042793244123459,0.018270188942552,0.014992024749517,0.031561080366373,0.060353688895702,0.025952447205782,0.024581979960203,0.022955434396863,0.018910136073828,0.0087495297193527,0.0078171277418733,0.013084851205349,0.011077963747084,0.02230397798121,0.027574960142374,0.015469701960683,0.018543131649494,0.012179063633084,0.019349880516529,0.045192327350378,0.022002171725035,0.027260782197118,0.012831352651119,0.040181554853916,0.026593217626214,0.023394424468279,0.021149601787329,0.011572396382689,0.013405929319561,0.013467498123646,0.01299799233675,0.0084906164556742,0.014123218134046,0.0072443662211299,0.014985300600529,0.014716371893883,0.016335038468242,0.026789806783199,0.015547689981759,0.017617015168071,0.026641812175512,0.018895924091339,0.019041415303946,0.021903958171606,0.020277131348848,0.021377807483077,0.012577526271343,0.029213948175311,0.019633505493402,0.01505465246737,0.028159413486719,0.0070838518440723,0.013693364337087,0.0086377691477537,0.017287772148848,0.017714714631438,0.021659482270479,0.011718692258,0.012403338216245,0.020079055801034,0.011412586085498,0.014002237468958,0.02057358622551,0.026335787028074,0.020781900733709,0.010745878331363,0.013041676022112,0.01783911883831,0.0166144836694,0.019087083637714,0.03465473279357,0.013647242449224,0.023041006177664,0.017482131719589,0.021270249038935,0.043451901525259,0.014471277594566,0.0143006388098,0.01314356457442,0.025237353518605,0.011811112053692,0.036120049655437,0.025400459766388,0.017045896500349,0.025068582966924,0.022291591390967,0.019740391522646,0.013975752517581,0.01880944147706,0.036015406250954,0.029128098860383,0.010929684154689,0.034790977835655,0.048227202147245,0.026782751083374,0.027019152417779,0.01734821870923,0.01663713157177,0.033600311726332,0.024874022230506,0.058944046497345,0.034706555306911,0.032050255686045,0.067700393497944,0.032955296337605,0.035595532506704,0.026324436068535,0.022408299148083,0.084458068013191,0.086115688085556,0.036566562950611,0.035131875425577,0.026812147349119,0.036404650658369,0.020781576633453,0.0196792781353,0.011943776160479,0.035604782402515,0.020245812833309,0.020596599206328,0.070275150239468,0.032475851476192,0.082429990172386,0.07837101072073,0.021776970475912,0.014587605372071,0.021382929757237,0.030179876834154,0.019670765846968,0.04006902128458,0.037683486938477,0.02336635440588,0.040966220200062,0.071842581033707,0.015110972337425,0.024816460907459,0.054612252861261,0.012043422088027,0.022408857941628,0.050618439912796,0.018299518153071,0.026244752109051,0.020073402673006,0.01135500241071,0.013358644209802,0.033373661339283,0.0078140385448933,0.046210497617722,0.039603780955076,0.099336229264736,0.055782996118069,0.038964331150055,0.037835221737623,0.021959058940411,0.020262649282813,0.020504707470536,0.044551052153111,0.02271250076592,0.019809257239103,0.046159811317921,0.043857708573341,0.048698801547289,0.027531359344721,0.025560297071934,0.042467653751373,0.026177041232586,0.011913720518351,0.014810778200626,0.027180146425962,0.020539648830891,0.023590477183461,0.087993502616882,0.06152381375432,0.021543849259615,0.035326864570379,0.019200015813112,0.011581630446017,0.028807831928134,0.029179269447923,0.030458306893706,0.028322000056505,0.022893115878105,0.024479703977704,0.058039288967848,0.011118711903691,0.016338674351573,0.01837120205164,0.033287174999714,0.045019131153822,0.03469393402338,0.0489457026124,0.043222427368164,0.020496737211943,0.032914236187935,0.013253591954708,0.028816502541304,0.035565823316574,0.020707901567221,0.082254208624363,0.064854495227337,0.051433347165585,0.016812125220895,0.035538874566555,0.013760329224169,0.03170657530427,0.045304231345654,0.037234477698803,0.027705833315849,0.020903719589114,0.025904573500156,0.012656427919865,0.014475490897894,0.019698061048985,0.0093456450849771,0.010763861238956,0.024695470929146,0.011532917618752,0.016679476946592,0.0098666343837976,0.013569327071309,0.047337539494038,0.02814356982708,0.014674994163215,0.031831443309784,0.01592443138361,0.014788286760449,0.017651371657848,0.037706684321165,0.032932501286268,0.023597354069352,0.017543882131577,0.040618814527988,0.024990849196911,0.047186680138111,0.0182747207582,0.019463622942567,0.019976928830147,0.063700556755066,0.046231154352427,0.04505792632699,0.075901202857494,0.031156020238996,0.06376938521862,0.050425212830305,0.028925711289048,0.035860989242792,0.061496622860432,0.041690677404404,0.020486297085881,0.029377795755863,0.040945641696453,0.042231239378452,0.03570494800806,0.036950334906578,0.0275490693748,0.029038833454251,0.026753049343824,0.04234929010272,0.037064149975777,0.063580363988876,0.019209332764149,0.023212518543005,0.033371228724718,0.025384202599525,0.026264902204275,0.030477937310934,0.030932240188122,0.035241141915321,0.04414514452219,0.065446622669697,0.038513943552971,0.048300057649612,0.018757481127977,0.058598533272743,0.052831374108791,0.045573983341455,0.033900436013937,0.038283545523882,0.039029434323311,0.037909630686045,0.067234851419926,0.038513839244843,0.026296850293875,0.044183693826199,0.037600673735142,0.034102041274309,0.053601682186127,0.025925442576408,0.034948483109474,0.025185599923134,0.028672453016043,0.022564277052879,0.013580447994173,0.039416141808033,0.036797646433115,0.019028129056096,0.022480584681034,0.039963439106941,0.037489660084248,0.018605645745993,0.026821432635188,0.014101441949606,0.008503794670105,0.021735478192568,0.027851026505232,0.049681890755892,0.026358423754573,0.018194835633039,0.027175867930055,0.016621474176645,0.030665153637528,0.0088065154850483,0.023143352940679,0.051193960011005,0.018107015639544,0.020096808671951,0.025370396673679,0.031463500112295,0.035474229604006,0.025130409747362,0.028771124780178,0.019863413646817,0.049563713371754,0.024409506469965,0.040426336228848,0.06874456256628,0.046117085963488,0.025073919445276,0.037404239177704,0.025521770119667,0.037129953503609,0.021821616217494,0.039687819778919,0.013092516921461,0.027645437046885,0.014384805224836,0.014691920951009,0.028339365497231,0.03541761636734,0.031955983489752,0.020035499706864,0.044229585677385,0.014877196401358,0.016315557062626,0.023881360888481,0.025376122444868,0.012597626075149,0.032384403049946,0.034645102918148,0.026237707585096,0.021520875394344,0.023527316749096,0.0095810610800982,0.015695700421929,0.0088267335668206,0.015975452959538,0.048619963228703,0.039384409785271,0.030461356043816,0.027646260336041,0.030912993475795,0.022704467177391,0.035535022616386,0.038226772099733,0.040026236325502,0.014770830050111,0.026823733001947,0.029604207724333,0.049811996519566,0.017634943127632,0.015209618024528,0.013956868089736,0.020781995728612,0.020802026614547,0.018069766461849,0.029508482664824,0.029235951602459,0.015460517257452,0.012225996702909,0.013109158724546,0.010637352243066,0.03449597209692,0.019156314432621,0.022188533097506,0.014171812683344,0.023557521402836,0.014605288393795,0.013191028498113,0.015613717958331,0.019530855119228,0.032867126166821,0.03113678842783,0.028810176998377,0.027925025671721,0.042228706181049,0.021445602178574,0.019132230430841,0.021578833460808,0.024710403755307,0.090765155851841,0.029732689261436,0.016510181128979,0.019393905997276,0.020210923627019,0.027649061754346,0.020205941051245,0.035188786685467,0.016856994479895,0.018414720892906,0.032559625804424,0.021681977435946,0.012536147609353,0.019706979393959,0.026299975812435,0.031516224145889,0.015973471105099,0.013436117209494,0.021426092833281,0.032920334488153,0.046703696250916,0.023779219016433,0.021706309169531,0.022611368447542,0.015851790085435,0.023194964975119,0.014922631904483,0.024053290486336,0.015627769753337,0.044512167572975,0.029416516423225,0.022305695340037,0.016419097781181,0.018023330718279,0.024221904575825,0.025685414671898,0.042983915656805,0.012812198139727,0.01795157790184,0.020719800144434,0.02449918538332,0.03145981952548,0.025836866348982,0.013446436263621,0.0097471922636032,0.014597246423364,0.015145111829042,0.032804578542709,0.02528402581811,0.011101806536317,0.01234876550734,0.0060451803728938,0.016482498496771,0.025527991354465,0.012841562740505,0.019126573577523,0.016028026118875,0.031672671437263,0.02571839094162,0.0206538438797,0.025185253471136,0.011662513017654,0.023686859756708,0.0096052978187799,0.012261964380741,0.024405095726252,0.022225053980947,0.022817397490144,0.031781397759914,0.040282592177391,0.019409039989114,0.013302990235388,0.0082931891083717,0.017762372270226,0.030809964984655,0.023192506283522,0.028216412290931,0.032674036920071,0.03388024866581,0.013006325811148,0.0093213235959411,0.019516702741385,0.025518547743559,0.02118656411767,0.015723027288914,0.037528920918703,0.021785963326693,0.030014656484127,0.018179889768362,0.020623810589314,0.031667906790972,0.045185409486294,0.035056717693806,0.035054944455624,0.02067931368947,0.045301772654057,0.024683985859156,0.028537888079882,0.036349359899759,0.031864732503891,0.0079046282917261,0.022194188088179,0.047850549221039,0.049726225435734,0.066539891064167,0.022338539361954,0.0088605880737305,0.027953747659922,0.015714704990387,0.015957206487656,0.023142134770751,0.019071899354458,0.01806553825736,0.02768861502409,0.023180421441793,0.019827155396342,0.016862040385604,0.034881725907326,0.022927448153496,0.031421639025211,0.017708946019411,0.052399873733521,0.038859196007252,0.054685212671757,0.036244258284569,0.024049155414104,0.023951940238476,0.013133641332388,0.030301701277494,0.058776777237654,0.028182566165924,0.041153836995363,0.052568152546883,0.029687745496631,0.012428820133209,0.022493656724691,0.024610167369246,0.015360120683908,0.022490227594972,0.016611201688647,0.049073621630669,0.02457039244473,0.03115351125598,0.039381112903357,0.026666615158319,0.016942357644439,0.025689721107483,0.033328615128994,0.051362857222557,0.050837181508541,0.066769234836102,0.050646059215069,0.073849037289619,0.034571394324303,0.060047216713428,0.076411001384258,0.079863682389259,0.086435794830322,0.051006827503443,0.06238429248333,0.044790498912334,0.024437088519335,0.02542594820261,0.022153329104185,0.044903494417667,0.043656542897224,0.032759949564934,0.025450319051743,0.021027896553278,0.056249711662531,0.030708208680153,0.0164860393852,0.01380611397326,0.049853324890137,0.017252400517464,0.016040286049247,0.016937904059887,0.022287271916866,0.051633045077324,0.075553491711617,0.055391363799572,0.080616906285286,0.056676857173443,0.019246987998486,0.025549072772264,0.028209544718266,0.027354620397091,0.030589114874601,0.032128773629665,0.024495773017406,0.076460622251034,0.065638288855553,0.078362829983234,0.030057435855269,0.064567551016808,0.020927648991346,0.013361634686589,0.036471031606197,0.03092241473496,0.042031049728394,0.039986096322536,0.03072152659297,0.077817812561989,0.091241009533405,0.040716826915741,0.053182791918516,0.080609664320946,0.04105381667614,0.07029415667057,0.088004931807518,0.03587169200182,0.048911903053522,0.063104242086411,0.059037670493126,0.079439982771873,0.057390373200178,0.061289135366678,0.053129471838474,0.0569032356143,0.040994558483362,0.059113651514053,0.11540744453669,0.074023202061653,0.12992948293686,0.15662883222103,0.10295271873474,0.13894833624363,0.12162232398987,0.067705094814301,0.079728499054909,0.074550859630108,0.089465647935867,0.044289872050285,0.036790147423744,0.06425453722477,0.082084327936172,0.10496563464403,0.091801911592484,0.13501608371735,0.15441444516182,0.16159996390343,0.15972839295864,0.17388854920864,0.10618348419666,0.14951932430267,0.12963780760765,0.14713682234287,0.088239476084709,0.13008278608322,0.10685448348522,0.16597297787666,0.077179297804832,0.15504249930382,0.15119200944901,0.14116044342518,0.16583672165871,0.17348344624043,0.18149396777153,0.14698755741119,0.13751043379307,0.18909500539303,0.12012136727571,0.14357815682888,0.16847431659698,0.16528226435184,0.16957831382751,0.25785607099533,0.18421044945717,0.14489756524563,0.13836595416069,0.13031212985516,0.14370560646057,0.16725316643715,0.060973592102528,0.10938522219658,0.072323098778725,0.07714069634676,0.077999904751778,0.064615532755852,0.068389281630516,0.087197661399841,0.07652884721756,0.060244508087635,0.047385491430759,0.088565967977047,0.087667152285576,0.077773839235306,0.062298119068146,0.085336223244667,0.07197018712759,0.048997059464455,0.042778007686138,0.034387730062008,0.028194945305586,0.049600392580032,0.1045206040144,0.047977775335312,0.042119853198528,0.060203913599253,0.070021584630013,0.090726852416992,0.037251964211464,0.025647569447756,0.042604550719261,0.029069796204567,0.022001888602972,0.029282364994287,0.016299488022923,0.024042708799243,0.018284656107426,0.030921330675483,0.039335563778877,0.071181684732437,0.044848520308733,0.017443049699068,0.026155913248658,0.04523616284132,0.035841632634401,0.023759301751852,0.016518900170922,0.031170416623354,0.035443671047688,0.03003790602088,0.056568950414658,0.011374696157873,0.024115670472383,0.051816929131746,0.039176717400551,0.032996758818626,0.024098927155137,0.017671756446362,0.041034638881683,0.01485126465559,0.028330963104963,0.027516316622496,0.03408295661211,0.025554476305842,0.032101452350616,0.018313325941563,0.041951302438974,0.037554726004601,0.027940748259425,0.036499209702015,0.020827308297157,0.029212975874543,0.027070512995124,0.037749227136374,0.029263043776155,0.013606221415102,0.01913932710886,0.036367230117321,0.025304213166237,0.019570432603359,0.015365883708,0.014940639957786,0.01562037691474,0.01857053488493,0.018521467223763,0.018628112971783,0.019039442762733,0.023377135396004,0.029947433620691,0.028481220826507,0.01602939888835,0.027000626549125,0.011680613271892,0.023283787071705,0.022054115310311,0.034795999526978,0.0098460344597697,0.027040183544159,0.019384117797017,0.028505012392998,0.017953228205442,0.018734518438578,0.017198584973812,0.012545648030937,0.024428447708488,0.024524495005608,0.031464349478483,0.029598861932755,0.031585447490215,0.029531368985772,0.0084082577377558,0.026878349483013,0.012350997887552,0.01808912307024,0.027556721121073,0.019013978540897,0.024465586990118,0.020602939650416,0.025357881560922,0.013330223038793,0.016573149710894,0.018307045102119,0.03389773145318,0.018488714471459,0.031499281525612,0.01604844070971,0.02610794827342,0.035363420844078,0.021201323717833,0.018234111368656,0.029341090470552,0.023940447717905,0.01220618467778,0.015586680732667,0.010820273309946,0.020909637212753,0.028770178556442,0.02525308355689,0.021534226834774,0.060665782541037,0.033754006028175,0.019544495269656,0.016016939654946,0.042659047991037,0.060740821063519,0.022142142057419,0.021345462650061,0.021282009780407,0.012029208242893,0.021822990849614,0.029553439468145,0.018756644800305,0.015129284933209,0.042407244443893,0.035468403249979,0.040291983634233,0.080201044678688,0.071643158793449,0.013410206884146,0.052329089492559,0.049104392528534,0.023759104311466,0.015711100772023,0.013285958208144,0.030393704771996,0.059635143727064,0.01426706649363,0.022075081244111,0.018745554611087,0.02550895512104,0.033366963267326,0.050078880041838,0.04681222140789,0.076770722866058,0.098746411502361,0.036697879433632,0.058283712714911,0.066242277622223,0.073545433580875,0.024445654824376,0.093291908502579,0.037705779075623,0.020822880789638,0.029019225388765,0.024700094014406,0.032598502933979,0.018450602889061,0.032179370522499,0.024784367531538,0.028669446706772,0.032058861106634,0.05323177203536,0.04707383364439,0.061646789312363,0.11251576244831,0.023861952126026,0.031883507966995,0.11854241043329,0.18764442205429,0.036556806415319,0.015867970883846,0.045937903225422,0.048138968646526,0.021319501101971,0.048133138567209,0.019323607906699,0.01740157417953,0.034503653645515,0.057489912956953,0.031327705830336,0.01919773593545,0.0099282655864954,0.048043988645077,0.026867916807532,0.038070134818554,0.04971769452095,0.017964240163565,0.047923155128956,0.098055094480515,0.044811438769102,0.053754385560751,0.023499879986048,0.023879002779722,0.035336028784513,0.026822794228792,0.13495451211929,0.22451893985271,0.024767488241196,0.035269264131784,0.043541207909584,0.042585376650095,0.024430669844151,0.030966265127063,0.031938400119543,0.031249862164259,0.024975502863526,0.027118574827909,0.017501927912235,0.038972843438387,0.043760370463133,0.031918779015541,0.034061446785927,0.034953344613314,0.018051631748676,0.01820626668632,0.039645884186029,0.13611495494843,0.03075429238379,0.026736618950963,0.014305044896901,0.025887135416269,0.032512925565243,0.10122691094875,0.026070835068822,0.034372836351395,0.064147032797337,0.064916208386421,0.032145254313946,0.041850112378597,0.015958512201905,0.022546723484993,0.026914276182652,0.023034110665321,0.085896700620651,0.022092830389738,0.028593976050615,0.025548774749041,0.039538942277431,0.023338224738836,0.017983853816986,0.049957722425461,0.040084358304739,0.055985473096371,0.029841171577573,0.038971535861492,0.045616526156664,0.053767919540405,0.034340783953667,0.024403838440776,0.040726631879807,0.024703722447157,0.024597113952041,0.022976383566856,0.017902854830027,0.032392393797636,0.022035989910364,0.046582907438278,0.036932401359081,0.029893334954977,0.027056567370892,0.023197246715426,0.045290794223547,0.022121429443359,0.023388111963868,0.032383561134338,0.022982288151979,0.030667088925838,0.037995055317879,0.015148198232055,0.016727482900023,0.018815312534571,0.013494957238436,0.044518899172544,0.078886955976486,0.036117319017649,0.030781541019678,0.023826813325286,0.038175746798515,0.020626492798328,0.017461387440562,0.026859354227781,0.027263808995485,0.037938810884953,0.023282824084163,0.031525015830994,0.016101714223623,0.056053463369608,0.028438543900847,0.035552833229303,0.024549767374992,0.048461314290762,0.038717076182365,0.015756841748953,0.052091814577579,0.021902743726969,0.038521811366081,0.097192488610744,0.029333055019379,0.067162111401558,0.050629481673241,0.041880786418915,0.031673736870289,0.053497243672609,0.12312439829111,0.050867278128862,0.051723290234804,0.046712055802345,0.025261219590902,0.029940934851766,0.023144664242864,0.02961516007781,0.049281511455774,0.019583022221923,0.029344484210014,0.031273189932108,0.02142320945859,0.034645177423954,0.049466755241156,0.035580836236477,0.022791832685471,0.053316988050938,0.039098106324673,0.080969475209713,0.050062235444784,0.041042439639568,0.035537619143724,0.057035356760025,0.033667910844088,0.022210154682398,0.058518063277006,0.051071535795927,0.04492674022913,0.071981199085712,0.042567025870085,0.046068850904703,0.045035183429718,0.067497104406357,0.052735932171345,0.057656362652779,0.1476982831955,0.097262769937515,0.037422105669975,0.068151041865349,0.036485161632299,0.02608635276556,0.023617828264832,0.023041747510433,0.029471594840288,0.040862392634153,0.032423917204142,0.021915907040238,0.060787308961153,0.10057270526886,0.072147458791733,0.098958946764469,0.087596826255322,0.050869505852461,0.061618655920029,0.046659681946039,0.039339810609818,0.036195933818817,0.029700828716159,0.042868658900261,0.049235619604588,0.015732664614916,0.03416869789362,0.056942347437143,0.031558983027935,0.058427210897207,0.063610285520554,0.033026941120625,0.03109966404736,0.028322823345661,0.045129738748074,0.014595725573599,0.049864321947098,0.060817968100309,0.036052841693163,0.062805078923702,0.032789513468742,0.051086038351059,0.034381359815598,0.020688716322184,0.0085483817383647,0.028823412954807,0.043126571923494,0.024270214140415,0.024670887738466,0.021950608119369,0.03902293369174,0.042644500732422,0.073431938886642,0.04586435854435,0.03966399282217,0.07693113386631,0.021978296339512,0.035746939480305,0.016473539173603,0.0086080329492688,0.018802307546139,0.018824946135283,0.025091694667935,0.014180833473802,0.032312236726284,0.02473771572113,0.0233742762357,0.02737539075315,0.041746769100428,0.014705375768244,0.017376314848661,0.036343894898891,0.024294573813677,0.02597489207983,0.024232978001237,0.025364279747009,0.013480457477272,0.047305680811405,0.021536309272051,0.035846382379532,0.008574990555644,0.027907889336348,0.016918417066336,0.024948142468929,0.016738019883633,0.01295299269259,0.022317409515381,0.056868486106396,0.054762162268162,0.048879213631153,0.034365385770798,0.024010982364416,0.014309651218355,0.021423421800137,0.064574986696243,0.024107001721859,0.03392469137907,0.015488626435399,0.018839951604605,0.018093332648277,0.024621859192848,0.027744123712182,0.022425681352615,0.034768264740705,0.03674167022109,0.0399568118155,0.027024576440454,0.018871285021305,0.032501317560673,0.02461114898324,0.020683094859123,0.026916321367025,0.034580986946821,0.028262328356504,0.074237495660782,0.043338891118765,0.033458344638348,0.021953288465738,0.018562596291304,0.024725629016757,0.09230375289917,0.020730342715979,0.029003815725446,0.024303192272782,0.029875917360187,0.013472339138389,0.024249020963907,0.017670828849077,0.0083237001672387,0.03883520886302,0.032444957643747,0.040781568735838,0.015062139369547,0.030619382858276,0.027688110247254,0.024457428604364,0.034638002514839,0.037618048489094,0.023859705775976,0.033879838883877,0.021989401429892,0.017713312059641,0.021636193618178,0.029053375124931,0.022394776344299,0.036771308630705,0.028755307197571,0.051388774067163,0.027304595336318,0.035534977912903,0.048642713576555,0.029263602569699,0.022079300135374,0.061614576727152,0.04007675498724,0.018383113667369,0.027573850005865,0.026278605684638,0.049259886145592,0.038640860468149,0.062865562736988,0.038869589567184,0.04183330014348,0.032738126814365,0.036837726831436,0.032792154699564,0.01739925891161,0.050877321511507,0.06317163258791,0.057936184108257,0.1025483161211,0.013957454822958,0.03359591960907,0.035579223185778,0.041360694915056,0.037550680339336,0.072461202740669,0.019543536007404,0.030636770650744,0.13043318688869,0.049260765314102,0.06394262611866,0.027052003890276,0.033008307218552,0.024608872830868,0.019283441826701,0.059297144412994,0.056831803172827,0.065491817891598,0.020714232698083,0.053992129862309,0.040718149393797,0.048578087240458,0.064009688794613,0.022688269615173,0.092304483056068,0.015838194638491,0.022000584751368,0.035181608051062,0.018018513917923,0.080953851342201,0.097444742918015,0.0461770221591,0.14425955712795,0.023740489035845,0.059700682759285,0.024629035964608,0.032727587968111,0.03344190120697,0.017597861588001,0.019822401925921,0.014846277423203,0.037341732531786,0.10921961069107,0.03987056016922,0.045757256448269,0.055127874016762,0.053416784852743,0.083575204014778,0.037005595862865,0.064354822039604,0.033144913613796,0.082636013627052,0.088834099471569,0.065929673612118,0.050202593207359,0.051406070590019,0.077880188822746,0.050801027566195,0.061276026070118,0.17342628538609,0.10046221315861,0.045269586145878,0.11525704711676,0.14711502194405,0.20959761738777,0.15395705401897,0.08288686722517,0.09989745169878,0.036892626434565,0.033381808549166,0.042469095438719,0.020834006369114,0.021182395517826,0.055640678852797,0.072237364947796,0.029085408896208,0.034074336290359,0.047134056687355,0.054825019091368,0.078952729701996,0.055578697472811,0.053034327924252,0.14613780379295,0.12883739173412,0.18606635928154,0.09474703669548,0.092805974185467,0.053475551307201,0.17348280549049,0.031732473522425,0.063196659088135,0.11289218068123,0.10840636491776,0.082284033298492,0.088770419359207,0.034106016159058,0.083380743861198,0.12067537754774,0.10786099731922,0.097073033452034,0.042482666671276,0.12194973230362,0.086110681295395,0.031530797481537,0.044003535062075,0.050905384123325,0.044020615518093,0.14083403348923,0.041781477630138,0.18522410094738,0.086879827082157,0.076592862606049,0.049089517444372,0.031668536365032,0.058728612959385,0.11399778723717,0.21821263432503,0.052664581686258,0.072530582547188,0.15855385363102,0.059144917875528,0.10227997601032,0.12847617268562,0.043179579079151,0.054436195641756,0.045125342905521,0.089042127132416,0.046339243650436,0.088824637234211,0.034107349812984,0.024396561086178,0.024668244645,0.070300064980984,0.068177208304405,0.053073704242706,0.044990979135036,0.054727334529161,0.10978526622057,0.093662321567535,0.031920209527016,0.038758158683777,0.023461069911718,0.025891525670886,0.035969607532024,0.026154454797506,0.012560507282615,0.043292969465256,0.018655877560377,0.021423576399684,0.044643931090832,0.16091066598892,0.13215564191341,0.055474691092968,0.040531501173973,0.031608249992132,0.048219993710518,0.064002171158791,0.042083367705345,0.016642043367028,0.08309318870306,0.094465538859367,0.022175677120686,0.045376844704151,0.020418355241418,0.026589874178171,0.040726639330387,0.094128310680389,0.084936335682869,0.088531881570816,0.11554849147797,0.018411355093122,0.016758166253567,0.056270033121109,0.039920441806316,0.033280204981565,0.032853115350008,0.051156528294086,0.015154780820012,0.012345265597105,0.02581119351089,0.01937298476696,0.045247055590153,0.035343412309885,0.039800848811865,0.0174167342484,0.028127443045378,0.056881904602051,0.029854321852326,0.017740441486239,0.045078832656145,0.053903512656689,0.023966249078512,0.01555098593235,0.013109932653606,0.029453637078404,0.10630572587252,0.064394995570183,0.17513699829578,0.17553776502609,0.11097902059555,0.055589258670807,0.042701058089733,0.042919673025608,0.023742500692606,0.037537299096584,0.02004711702466,0.01654302701354,0.039515890181065,0.026352757588029,0.023619191721082,0.029308835044503,0.020532626658678,0.016447545960546,0.024572260677814,0.024375917389989,0.017827082425356,0.011773690581322,0.040400221943855,0.037413783371449,0.01782082952559,0.034660119563341,0.012432347983122,0.014809030108154,0.018973402678967,0.024031650274992,0.022311354056001,0.032789241522551,0.028728075325489,0.028743362054229,0.027488097548485,0.03941436111927,0.041016638278961,0.048430383205414,0.054089568555355,0.035116106271744,0.031167410314083,0.050527513027191,0.042449351400137,0.032494187355042,0.015257266350091,0.024741962552071,0.018786486238241,0.046808481216431,0.024604625999928,0.019665768370032,0.013174680061638,0.0092827882617712,0.02667885646224,0.016121251508594,0.019563280045986,0.015937119722366,0.018673963844776,0.0084263617172837,0.011102098971605,0.011607987806201,0.063665829598904,0.059399027377367,0.031128415837884,0.012355087324977,0.0067414902150631,0.01838506013155,0.032229460775852,0.025104582309723,0.01213300973177,0.024694167077541,0.018724355846643,0.027804533019662,0.021911021322012,0.022969186306,0.022623063996434,0.038709715008736,0.033712767064571,0.016872581094503,0.024474183097482,0.016236990690231,0.017899814993143,0.021842194721103,0.024407062679529,0.0084832208231091,0.0073819733224809,0.013560214079916,0.023156404495239,0.02570347674191,0.039486713707447,0.033989109098911,0.028732355684042,0.02890832349658,0.010152764618397,0.015014095231891,0.0089873019605875,0.014144139364362,0.0077269561588764,0.022703591734171,0.0061264266259968,0.020302280783653,0.032527312636375,0.014004770666361,0.017356585711241,0.0084562264382839,0.014941461384296,0.011922921985388,0.026735495775938,0.011643626727164,0.016539065167308,0.009482235647738,0.023331336677074,0.024818494915962,0.0098678730428219,0.011999497190118,0.0096783870831132,0.0081478115171194,0.013478349894285,0.026333201676607,0.031906850636005,0.023960527032614,0.020507169887424,0.01229103282094,0.0085461381822824,0.027826596051455,0.070451289415359,0.0079071614891291,0.0085864160209894,0.028734680265188,0.039353612810373,0.015979956835508,0.014062132686377,0.02041938342154,0.023990672081709,0.017727902159095,0.02546176686883,0.024840975180268,0.011470430530608,0.026434667408466,0.018822023645043,0.026627330109477,0.017273142933846,0.02232782356441,0.014051860198379,0.018590394407511,0.040674734860659,0.013489659875631,0.019046485424042,0.015091392211616,0.016175532713532,0.011322054080665,0.020908039063215,0.015444383025169,0.034869745373726,0.018799621611834,0.021338269114494,0.018724760040641,0.014601329341531,0.021090583875775,0.014704086817801,0.0080522131174803,0.0060096546076238,0.027148440480232,0.032325074076653,0.0132593549788,0.020271345973015,0.011991457082331,0.019952299073339,0.019412491470575,0.012422273866832,0.014588886871934,0.027965575456619,0.062980502843857,0.018457129597664,0.018681144341826,0.015141694806516,0.017098035663366,0.01577484421432,0.023803539574146,0.030086800456047,0.013861407525837,0.024780947715044,0.0089048575609922,0.017698621377349,0.024637538939714,0.025073152035475,0.02760586887598,0.0095944199711084,0.016158696264029,0.013364956714213,0.018658021464944,0.015481265261769,0.026774788275361,0.014150062575936,0.016014918684959,0.024822521954775,0.01864180341363,0.021599255502224,0.011936815455556,0.026032991707325,0.013514554128051,0.012805475853384,0.011168519966304,0.011339630931616,0.015033015981317,0.007460618391633,0.013968361541629,0.0097115114331245,0.010158151388168,0.025233574211597,0.037757217884064,0.021098168566823,0.036837637424469,0.033396951854229,0.019865745678544,0.027853367850184,0.021264290437102,0.018735755234957,0.016041047871113,0.015024981461465,0.024675771594048,0.016090616583824,0.018337454646826,0.041075870394707,0.020016005262733,0.017036840319633,0.0189607180655,0.010257974267006,0.08639195561409,0.01494306512177,0.016843089833856,0.014362150803208,0.017114814370871,0.022846868261695,0.014499503187835,0.011632701382041,0.024797266349196,0.016657743602991,0.028965834528208,0.021890755742788,0.01024024002254,0.044255763292313,0.039814632385969,0.014218389987946,0.026298547163606,0.014519912190735,0.010982902720571,0.027708176523447,0.020878616720438,0.027464613318443,0.011697748675942,0.027108486741781,0.040774077177048,0.01549774967134,0.026204088702798,0.016690816730261,0.019576128572226,0.039834685623646,0.026988666504622,0.015982910990715,0.028515571728349,0.026184108108282,0.043293364346027,0.018008397892118,0.058102488517761,0.046534270048141,0.054983451962471,0.066517755389214,0.048642545938492,0.015257273800671,0.039532158523798,0.024215120822191,0.018336625769734,0.015230119228363,0.0093388436362147,0.027409493923187,0.020480927079916,0.026248876005411,0.015535088256001,0.01646563410759,0.026871506124735,0.026391930878162,0.010916927829385,0.012635364197195,0.010083107277751,0.017885122448206,0.012424500659108,0.028918731957674,0.0065614939667284,0.011148656718433,0.0090717449784279,0.017984306439757,0.028384562581778,0.024854332208633,0.01858221553266,0.0083912517875433,0.017013968899846,0.015219680964947,0.015322666615248,0.0043626734986901,0.0064090164378285,0.007724825758487,0.014592504128814,0.012029366567731,0.01593179628253,0.036594599485397,0.028002019971609,0.039625439792871,0.017148293554783,0.01917608268559,0.011061410419643,0.015184113755822,0.014230973087251,0.015344991348684,0.011385236866772,0.014857415109873,0.012368028983474,0.010375205427408,0.019055817276239,0.01296703889966,0.012123363092542,0.0049787787720561,0.0066663124598563,0.02537046931684,0.025994814932346,0.065130330622196,0.040023703128099,0.025214459747076,0.034413263201714,0.038791455328465,0.021411517634988,0.011032454669476,0.021270887926221,0.028536185622215,0.023225460201502,0.015906179323792,0.040257908403873,0.034012068063021,0.0090903528034687,0.029448345303535,0.060726523399353,0.01907373405993,0.016796378418803,0.019059492275119,0.012353048659861,0.040728315711021,0.028418069705367,0.025173032656312,0.028800182044506,0.034315250813961,0.028513621538877,0.018495922908187,0.020972292870283,0.041733641177416,0.013262961059809,0.017617557197809,0.0074647562578321,0.010987598448992,0.022532697767019,0.020442716777325,0.023233417421579,0.021123457700014,0.037575207650661,0.015322865918279,0.019711565226316,0.016204427927732,0.0084091098979115,0.020021971315145,0.023453328758478,0.027433210983872,0.013800128363073,0.011355643160641,0.028667952865362,0.014437865465879,0.040468744933605,0.029790218919516,0.024593831971288,0.038355093449354,0.029727971181273,0.039079301059246,0.04179111123085,0.034314971417189,0.074726566672325,0.025829888880253,0.070302061736584,0.035851884633303,0.021710909903049,0.01334937941283,0.017562121152878,0.011602532118559,0.017235834151506,0.089839935302734,0.020721709355712,0.013386228121817,0.01664281822741,0.025479897856712,0.028828773647547,0.011990356259048,0.016251934692264,0.014904703944921,0.033927224576473,0.020208476111293,0.02180053666234,0.021339362487197,0.03674354404211,0.038864888250828,0.025306165218353,0.014355027116835,0.013499438762665,0.01301287394017,0.016157142817974,0.016949603334069,0.0058798203244805,0.017225962132215,0.023542635142803,0.049650646746159,0.024975121021271,0.014539105817676,0.014118861407042,0.017159311100841,0.040906090289354,0.013281122781336,0.015611058101058,0.012281784787774,0.045148938894272,0.031080707907677,0.018130943179131,0.019058298319578,0.020657148212194,0.040390018373728,0.018876008689404,0.020373899489641,0.015707172453403,0.019374683499336,0.01850114017725,0.035555712878704,0.019856847822666,0.024617435410619,0.012319066561759,0.0095470361411572,0.027403719723225,0.01810759305954,0.063194215297699,0.024537976831198,0.013026988133788,0.011840366758406,0.021490694954991,0.015021897852421,0.014760141260922,0.014981793239713,0.019634891301394,0.029146507382393,0.024804584681988,0.018036317080259,0.017998121678829,0.017011664807796,0.01264239102602,0.023674450814724,0.041103452444077,0.017174627631903,0.034561723470688,0.03319476544857,0.018522806465626,0.012685449793935,0.017784554511309,0.019483879208565,0.011564459651709,0.01803832501173,0.029908280819654,0.060492694377899,0.018939157947898,0.031287115067244,0.014432325959206,0.0091236308217049,0.025281749665737,0.012155018746853,0.020071938633919,0.014870945364237,0.012807589024305,0.025269478559494,0.012460326775908,0.015754029154778,0.017399655655026,0.021375318989158,0.021600276231766,0.024036131799221,0.011852197349072,0.036794394254684,0.020485347136855,0.015263153240085,0.012556287460029,0.011362968012691,0.0075833015143871,0.013755948282778,0.012591325677931,0.016643479466438,0.036502279341221,0.022614434361458,0.027357187122107,0.013574292883277,0.013188367709517,0.019430186599493,0.020850669592619,0.008741145953536,0.011606562882662,0.024063002318144,0.032895367592573,0.020427126437426,0.015271157026291,0.023842126131058,0.011169327422976,0.017232250422239,0.016391208395362,0.017067983746529,0.010835371911526,0.025339955464005,0.021807268261909,0.021311208605766,0.019814632833004,0.016308749094605,0.021648667752743,0.015383028425276,0.025335935875773,0.017376068979502,0.019763682037592,0.015738386660814,0.066256575286388,0.017212204635143,0.0076155671849847,0.032807968556881,0.020787948742509,0.0219566822052,0.036852963268757,0.020127847790718,0.034694328904152,0.024673100560904,0.028851883485913,0.013446621596813,0.023535469546914,0.015813231468201,0.058098688721657,0.021159213036299,0.023029062896967,0.037379249930382,0.0081125171855092,0.019627179950476,0.017005676403642,0.022863039746881,0.027188260108232,0.011338416486979,0.015045765787363,0.015616311691701,0.020365428179502,0.041868221014738,0.023047847673297,0.011833054944873,0.019665580242872,0.041784338653088,0.0094996942207217,0.024691045284271,0.037516519427299,0.048230826854706,0.013031215406954,0.02999359741807,0.01985576748848,0.029442565515637,0.020359192043543,0.033190041780472,0.048655994236469,0.01660268008709,0.014012172818184,0.019256815314293,0.032046556472778,0.013552980497479,0.026844719424844,0.013241477310658,0.013166451826692,0.024273393675685,0.031027872115374,0.034001298248768,0.028875112533569,0.050606586039066,0.027038857340813,0.017864175140858,0.020934712141752,0.016391064971685,0.022401433438063,0.016948036849499,0.016561154276133,0.014379639178514,0.01923799328506,0.009517839178443,0.02315578609705,0.014558084309101,0.017762780189514,0.0208332054317,0.019460391253233,0.02838934212923,0.035396926105022,0.020751338452101,0.014110556803644,0.033447921276093,0.017847586423159,0.026307735592127,0.01861166022718,0.015471234917641,0.034051179885864,0.02273016795516,0.0096219070255756,0.01814391091466,0.027357438579202,0.016169048845768,0.022882428020239,0.028398206457496,0.021078702062368,0.019224137067795,0.028060553595424,0.057885300368071,0.022610019892454,0.028335649520159,0.033318899571896,0.016312753781676,0.017769150435925,0.061408247798681,0.024456318467855,0.010041491128504,0.017077501863241,0.02741676941514,0.0093720303848386,0.033193085342646,0.019121950492263,0.032045140862465,0.035827226936817,0.043518293648958,0.013534490950406,0.034181959927082,0.01837344840169,0.013059665448964,0.014554562047124,0.036093037575483,0.012132780626416,0.011614087969065,0.02258238196373,0.041545063257217,0.085936024785042,0.067996114492416,0.04864738509059,0.054723087698221,0.045877050608397,0.027751568704844,0.020681779831648,0.0062820641323924,0.021537162363529,0.058373536914587,0.043361078947783,0.05613973364234,0.032670769840479,0.052740886807442,0.023938339203596,0.030265972018242,0.11507722735405,0.077959574759007,0.085803240537643,0.073540017008781,0.041318163275719,0.067532703280449,0.10281794518232,0.08300007879734,0.032801292836666,0.065449401736259,0.076408565044403,0.063008777797222,0.054244700819254,0.054145000874996,0.079542644321918,0.047772921621799,0.047711554914713,0.03310265392065,0.078339397907257,0.073320053517818,0.046445582062006,0.061318438500166,0.11459528654814,0.05105309560895,0.056246224790812,0.14359304308891,0.13050258159637,0.069808624684811,0.084699913859367,0.095857352018356,0.10486903786659,0.14009076356888,0.10690536350012,0.091195747256279,0.12576338648796,0.13751861453056,0.13775743544102,0.14431339502335,0.15905144810677,0.16425728797913,0.16336837410927,0.063761681318283,0.078348219394684,0.091264471411705,0.11513420194387,0.089228898286819,0.11943253874779,0.10867439210415,0.11535353958607,0.13542354106903,0.077051095664501,0.10485309362411,0.08983126282692,0.13447746634483,0.12894269824028,0.13397312164307,0.22210910916328,0.14083778858185,0.1045083552599,0.11670983582735,0.19587314128876,0.15239822864532,0.10982417315245,0.20405542850494,0.16639772057533,0.10614894330502,0.12535390257835,0.13460785150528,0.1334890127182,0.11111450195312,0.10131941735744,0.14952996373177,0.17499163746834,0.13216955959797,0.13932964205742,0.076118037104607,0.053183946758509,0.056671552360058,0.088843703269958,0.16476735472679,0.11961217969656,0.15103554725647,0.1675256639719,0.13706156611443,0.10123647749424,0.067613929510117,0.068471863865852,0.067717336118221,0.057357683777809,0.084579594433308,0.057147480547428,0.074091538786888,0.028821121901274,0.081126436591148,0.027378924190998,0.047779932618141,0.033893972635269,0.014660377055407,0.041489366441965,0.038403805345297,0.032311532646418,0.025826573371887,0.039365597069263,0.095714330673218,0.13082955777645,0.11795420944691,0.072961673140526,0.049219965934753,0.028522212058306,0.02310860529542,0.046698443591595,0.048060938715935,0.042059496045113,0.050628166645765,0.041729532182217,0.023551782593131,0.029405942186713,0.028067916631699,0.021238315850496,0.031026408076286,0.013598499819636,0.022904729470611,0.020836483687162,0.022998439148068,0.037959061563015,0.033457670360804,0.02458743751049,0.025252496823668,0.043652914464474,0.03138279914856,0.032356813549995,0.046181939542294,0.024434518069029,0.014932462014258,0.027068549767137,0.014757641591132,0.013391388580203,0.04004043713212,0.021864123642445,0.057671338319778,0.029322300106287,0.01824976503849,0.012866733595729,0.012594609521329,0.01824101805687,0.022234698757529,0.040142703801394,0.055289849638939,0.019928554072976,0.029819618910551,0.01851823925972,0.015133619308472,0.013471607118845,0.010727495886385,0.016120672225952,0.041117638349533,0.03079104796052,0.022595440968871,0.049022324383259,0.037029903382063,0.022742280736566,0.012197080999613,0.012972308322787,0.020768195390701,0.014721238985658,0.035532597452402,0.035024106502533,0.014799579977989,0.018733017146587,0.029107749462128,0.034642294049263,0.025637736544013,0.012853312306106,0.034573953598738,0.016509978100657,0.01790744997561,0.084434010088444,0.01586396433413,0.019653007388115,0.038147382438183,0.025228958576918,0.024748902767897,0.027526382356882,0.017832670360804,0.026696428656578,0.011131320148706,0.050309974700212,0.027681168168783,0.024080581963062,0.017507288604975,0.024304084479809,0.02400765568018,0.020552337169647,0.045586492866278,0.028337765485048,0.030078664422035,0.01862733438611,0.010769530199468,0.10504095256329,0.021674951538444,0.034484051167965,0.035594470798969,0.023777958005667,0.016098327934742,0.014788300730288,0.024276904761791,0.020192680880427,0.036554846912622,0.027115914970636,0.019522892311215,0.013743191957474,0.028400432318449,0.03662583976984,0.041913907974958,0.013563365675509,0.071005553007126,0.080129496753216,0.047472111880779,0.023733727633953,0.022575426846743,0.026328112930059,0.011734835803509,0.024110324680805,0.010030400939286,0.033379811793566,0.039120968431234,0.0078245280310512,0.025474149733782,0.044054720550776,0.036012344062328,0.012538839131594,0.014107172377408,0.025882788002491,0.021932849660516,0.018220983445644,0.012771230190992,0.032240115106106,0.021218758076429,0.031784482300282,0.0088812578469515,0.035998921841383,0.045993581414223,0.044664725661278,0.020546119660139,0.034571051597595,0.016166530549526,0.027697738260031,0.068622015416622,0.018806660547853,0.026124902069569,0.022225487977266,0.028157278895378,0.045407436788082,0.018093327060342,0.020382281392813,0.016270983964205,0.02865094691515,0.015871349722147,0.038752671331167,0.030335975810885,0.029304683208466,0.060245111584663,0.043288089334965,0.03342143073678,0.021918138489127,0.020137082785368,0.026314247399569,0.0073771085590124,0.018268855288625,0.030562339350581,0.017811879515648,0.010903175920248,0.011426803655922,0.013176229782403,0.029756909236312,0.013855841942132,0.019341800361872,0.071705609560013,0.05132544413209,0.03996866941452,0.015221973881125,0.023615669459105,0.031432799994946,0.036136969923973,0.030823456123471,0.024393007159233,0.032930716872215,0.028077177703381,0.01539230812341,0.040693152695894,0.038693562150002,0.016864154487848,0.031502917408943,0.017514001578093,0.013073161244392,0.020525570958853,0.014907354488969,0.017899492755532,0.07033197581768,0.062524110078812,0.070202082395554,0.02893128991127,0.036867424845695,0.026991203427315,0.030823089182377,0.01622636243701,0.019063413143158,0.011162277311087,0.021020956337452,0.028584130108356,0.043731994926929,0.018620910122991,0.012901182286441,0.012260913848877,0.036488018929958,0.038097120821476,0.032076526433229,0.01709133759141,0.015242176130414,0.038906682282686,0.02688249759376,0.051843788474798,0.057271659374237,0.020440490916371,0.015313610434532,0.01588074862957,0.010766692459583,0.019931584596634,0.035178244113922,0.017963323742151,0.023149503394961,0.05274348706007,0.14565101265907,0.054727923125029,0.037421740591526,0.034260183572769,0.031607136130333,0.0059300716966391,0.0157760232687,0.013513455167413,0.012031622231007,0.022093292325735,0.028338762000203,0.020132521167397,0.023553900420666,0.016251463443041,0.017069866880774,0.018688648939133,0.029994832351804,0.029347473755479,0.014580568298697,0.058554567396641,0.035244271159172,0.027795419096947,0.031873494386673,0.042554944753647,0.022385682910681,0.024869035929441,0.03412951529026,0.060677375644445,0.030870985239744,0.075380578637123,0.047726586461067,0.045878112316132,0.089061431586742,0.037840381264687,0.07029402256012,0.087824881076813,0.042706601321697,0.072301909327507,0.023861579596996,0.040152512490749,0.16653287410736,0.11250185966492,0.074501566588879,0.15858042240143,0.11052466928959,0.09655486792326,0.091157630085945,0.032688993960619,0.028781170025468,0.15118038654327,0.030245084315538,0.070816993713379,0.041489113122225,0.016092034056783,0.022360885515809,0.028439603745937,0.13003732264042,0.043746262788773,0.030931746587157,0.024189449846745,0.030016738921404,0.032612703740597,0.058755397796631,0.17100849747658,0.078999139368534,0.036936782300472,0.034194055944681,0.057016864418983,0.03569595888257,0.023038381710649,0.026321485638618,0.039215322583914,0.062972620129585,0.021772384643555,0.01371999271214,0.0094195269048214,0.014425497502089,0.010503876954317,0.050862908363342,0.030403736978769,0.025624508038163,0.052724346518517,0.040284678339958,0.046848185360432,0.041088480502367,0.026979880407453,0.043126724660397,0.017972784116864,0.016993504017591,0.021516028791666,0.016639420762658,0.01514957100153,0.019525757059455,0.023825995624065,0.027884256094694,0.089893743395805,0.050878092646599,0.018475845456123,0.049693245440722,0.0094682835042477,0.0081505309790373,0.022888891398907,0.019856624305248,0.01576872356236,0.028839930891991,0.028544150292873,0.02977360971272,0.017773918807507,0.026011809706688,0.031003754585981,0.081477507948875,0.040012814104557,0.030698589980602,0.028781680390239,0.018054775893688,0.019571689888835,0.036506816744804,0.02266450971365,0.043291106820107,0.027610642835498,0.011917658150196,0.017682816833258,0.016153354197741,0.029804985970259,0.028212185949087,0.039807811379433,0.038153506815434,0.037776574492455,0.02891905978322,0.026318211108446,0.012270990759134,0.0087764598429203,0.01949885673821,0.031396001577377,0.039767868816853,0.03248692303896,0.022151986137033,0.025279220193624,0.018832223489881,0.024954073131084,0.036728695034981,0.042792655527592,0.018591519445181,0.07169084995985,0.072545394301414,0.036909352988005,0.061477266252041,0.027200877666473,0.042128458619118,0.037929154932499,0.018716976046562,0.027960598468781,0.026457142084837,0.041988529264927,0.015784088522196,0.024431072175503,0.067634716629982,0.056950092315674,0.054032258689404,0.05034264549613,0.01705139875412,0.021704863756895,0.041789658367634,0.060823481529951,0.028462797403336,0.048931635916233,0.054730616509914,0.024115670472383,0.02834358997643,0.038871221244335,0.012393467128277,0.031953141093254,0.027678247541189,0.032477013766766,0.017029939219356,0.017675453796983,0.05519875138998,0.035299476236105,0.02191105671227,0.035127859562635,0.045471645891666,0.036342900246382,0.026964522898197,0.026858130469918,0.039816878736019,0.027979265898466,0.018062492832541,0.027498779818416,0.058605950325727,0.040449932217598,0.022779820486903,0.044549759477377,0.022614013403654,0.034941799938679,0.025876151397824,0.047989524900913,0.045657895505428,0.032117184251547,0.023688923567533,0.044870637357235,0.045488808304071,0.023828713223338,0.02238604798913,0.015952561050653,0.046439457684755,0.0086190141737461,0.016844674944878,0.019567396491766,0.031967654824257,0.038250807672739,0.02928527072072,0.0077814469113946,0.025812067091465,0.02114949002862,0.012751112692058,0.018925707787275,0.017913423478603,0.03354063257575,0.048019215464592,0.045031525194645,0.040073163807392,0.076929435133934,0.026647994294763,0.024201311171055,0.009242095053196,0.025281887501478,0.034665606915951,0.023510083556175,0.03127845749259,0.023653969168663,0.016965974122286,0.055477105081081,0.019405670464039,0.013849052600563,0.011192495934665,0.018225360661745,0.031258843839169,0.010844668373466,0.027497744187713,0.036800175905228,0.03253860771656,0.02231140807271,0.018853697925806,0.022182399407029,0.014805069193244,0.027606882154942,0.047576151788235,0.041950020939112,0.046926129609346,0.017159964889288,0.03801790997386,0.037588302046061,0.031884737312794,0.031256463378668,0.018194565549493,0.013678228482604,0.043067201972008,0.032528162002563,0.041830539703369,0.023853491991758,0.020185068249702,0.019341416656971,0.03437127918005,0.028366131708026,0.030385006219149,0.017813116312027,0.017184000462294,0.044799704104662,0.042680718004704,0.036164075136185,0.048720262944698,0.019104037433863,0.12990766763687,0.043089129030704,0.041851740330458,0.030607912689447,0.034260675311089,0.021326571702957,0.020829822868109,0.019695648923516,0.02793250977993,0.073027923703194,0.010608709417284,0.020953366532922,0.038098353892565,0.018843488767743,0.011194130405784,0.032136823982,0.032858647406101,0.020241383463144,0.024619363248348,0.023561529815197,0.037979491055012,0.0318463742733,0.015688996762037,0.036441706120968,0.024567060172558,0.031039476394653,0.016412124037743,0.017743028700352,0.027065871283412,0.018662288784981,0.028540346771479,0.029693191871047,0.028503820300102,0.02937425673008,0.016593515872955,0.028647590428591,0.024717316031456,0.013001560233533,0.023087073117495,0.020683402195573,0.012775482609868,0.013772008940578,0.020378975197673,0.038697257637978,0.067368008196354,0.010619750246406,0.015194818377495,0.066456034779549,0.04483387619257,0.05705938860774,0.034092448651791,0.021717609837651,0.048829928040504,0.034240797162056,0.026165122166276,0.015268220566213,0.014688736759126,0.013246461749077,0.031275544315577,0.024155022576451,0.011800650507212,0.024140398949385,0.038932081311941,0.024811014533043,0.039683174341917,0.026938132941723,0.025217957794666,0.032187838107347,0.025074303150177,0.020371938124299,0.025000775232911,0.012015267275274,0.0072054439224303,0.012378331273794,0.040109232068062,0.023945031687617,0.022977083921432,0.03620932251215,0.036961037665606,0.052256967872381,0.018420282751322,0.01747065782547,0.022806461900473,0.031248364597559,0.038669385015965,0.045896112918854,0.039837427437305,0.022048864513636,0.07753212749958,0.049797281622887,0.051335223019123,0.040603574365377,0.029059251770377,0.042737305164337,0.075425334274769,0.055379673838615,0.059054262936115,0.076672799885273,0.07109534740448,0.053145796060562,0.026900678873062,0.044366158545017,0.030345251783729,0.044957138597965,0.017147174105048,0.037158899009228,0.016792703419924,0.019148299470544,0.047789823263884,0.033577885478735,0.029581911861897,0.027889739722013,0.025041796267033,0.059693928807974,0.039499241858721,0.041584111750126,0.036314688622952,0.029686860740185,0.032483659684658,0.032600302249193,0.020201712846756,0.039422310888767,0.02988563105464,0.069507971405983,0.047190763056278,0.053643703460693,0.064838290214539,0.051741138100624,0.089599788188934,0.048451706767082,0.050833225250244,0.012174830771983,0.022163385525346,0.048187866806984,0.062892988324165,0.041468508541584,0.083869725465775,0.045808006078005,0.10233689844608,0.035350676625967,0.040011491626501,0.012808931991458,0.039190102368593,0.030224200338125,0.039131540805101,0.1154707223177,0.033288359642029,0.049090474843979,0.024646289646626,0.056312073022127,0.039073705673218,0.084892891347408,0.03052968159318,0.029095504432917,0.022560324519873,0.060467958450317,0.043491270393133,0.019091501832008,0.050574738532305,0.019095543771982,0.015141857787967,0.023075666278601,0.034927044063807,0.064222231507301,0.022100951522589,0.096037939190865,0.013938946649432,0.0529247187078,0.053103633224964,0.063435226678848,0.082701861858368,0.076946891844273,0.041266541928053,0.028875255957246,0.049215767532587,0.095512636005878,0.067118711769581,0.10296177864075,0.017054872587323,0.025156885385513,0.047159120440483,0.055625353008509,0.11177419126034,0.064775884151459,0.043054681271315,0.074176907539368,0.064158424735069,0.078976102173328,0.23706357181072,0.070537187159061,0.023146761581302,0.07394540309906,0.066685706377029,0.18571013212204,0.23187066614628,0.051720216870308,0.073569685220718,0.10106311738491,0.035508707165718,0.024209761992097,0.12834943830967,0.059819351881742,0.30648916959763,0.14844810962677,0.092185109853745,0.056297805160284,0.11906273663044,0.15530735254288,0.078672409057617,0.053550519049168,0.10468018054962,0.088499069213867,0.10570908337831,0.054239042103291,0.039468199014664,0.089213520288467,0.075341694056988,0.053659245371819,0.087091937661171,0.082109779119492,0.08354552090168,0.038445618003607,0.035037878900766,0.020596779882908,0.024107404053211,0.081418007612228,0.19881547987461,0.10313507914543,0.033812545239925,0.031068276613951,0.021847039461136,0.026741234585643,0.051828272640705,0.046479787677526,0.012574497610331,0.086327433586121,0.04604497551918,0.11167448759079,0.17065338790417,0.11259293556213,0.059597104787827,0.048321656882763,0.029582189396024,0.034024402499199,0.041032768785954,0.073591016232967,0.04444494843483,0.058832041919231,0.072032645344734,0.061881251633167,0.081111311912537,0.074189931154251,0.020862298086286,0.021035920828581,0.011962542310357,0.04618164151907,0.02903907187283,0.024580230936408,0.033363245427608,0.012609614059329,0.0094533711671829,0.014164870604873,0.016863040626049,0.021847698837519,0.014095741324127,0.039038382470608,0.014935522340238,0.024003133177757,0.0090074939653277,0.036403138190508,0.015203079208732,0.0089068179950118,0.010386439040303,0.031417354941368,0.03701950609684,0.03698842599988,0.038730785250664,0.018985163420439,0.013719292357564,0.020775325596333,0.025139195844531,0.036411933600903,0.02711077593267,0.043424487113953,0.032557636499405,0.018880151212215,0.01908054202795,0.0069791963323951,0.024089522659779,0.036034978926182,0.041592702269554,0.013655892573297,0.0085147861391306,0.026179429143667,0.021173018962145,0.015504942275584,0.029570983722806,0.038780137896538,0.042283218353987,0.020914603024721,0.037683583796024,0.053320731967688,0.028157949447632,0.041375767439604,0.021790057420731,0.017342619597912,0.036385007202625,0.015068016014993,0.038617312908173,0.040542609989643,0.02098336070776,0.0152199100703,0.031647652387619,0.014633843675256,0.010587168857455,0.014017854817212,0.027854193001986,0.019449975341558,0.010121113620698,0.03859981149435,0.013001699000597,0.024963861331344,0.012414079159498,0.017856338992715,0.026538711041212,0.027982652187347,0.011488793417811,0.019082380458713,0.02981705032289,0.023521833121777,0.017607346177101,0.020293641835451,0.013129507191479,0.016008511185646,0.011116604320705,0.016403699293733,0.011470745317638,0.0127193024382,0.025701522827148,0.018933828920126,0.025408111512661,0.011013094335794,0.012279650196433,0.019755873829126,0.036929812282324,0.015213809907436,0.014017994515598,0.026979129761457,0.020316056907177,0.01516954228282,0.021173652261496,0.023137867450714,0.010556887835264,0.0088438997045159,0.032589092850685,0.029304262250662,0.015238855034113,0.014439629390836,0.02323941886425,0.013606430962682,0.017318889498711,0.015793357044458,0.030865326523781,0.0098335929214954,0.033838614821434,0.039271831512451,0.018005359917879,0.042079530656338,0.019952349364758,0.016602793708444,0.067646473646164,0.025152258574963,0.032661158591509,0.026001254096627,0.026243949308991,0.018193483352661,0.013765194453299,0.017363507300615,0.029095441102982,0.013447982259095,0.026105377823114,0.028144884854555,0.013084347359836,0.013888590037823,0.013033393770456,0.01159208919853,0.011612904258072,0.019285961985588,0.013800717890263,0.0088699422776699,0.0078609138727188,0.0068988180719316,0.019276304170489,0.046266913414001,0.013896178454161,0.029795546084642,0.0082732774317265,0.028037220239639,0.018489582464099,0.041319310665131,0.037008017301559,0.015989681705832,0.010761370882392,0.021464411169291,0.037105407565832,0.012738861143589,0.038972869515419,0.015706920996308,0.023944262415171,0.028857657685876,0.024781187996268,0.020170763134956,0.017269253730774,0.018182501196861,0.013142969459295,0.011030200868845,0.0098090171813965,0.020041454583406,0.013635179959238,0.016311241313815,0.017711833119392,0.0089735109359026,0.027305692434311,0.02267288044095,0.015647822991014,0.018378164619207,0.026120940223336,0.014444435946643,0.01774843595922,0.014205154031515,0.025995194911957,0.02643870934844,0.0084274234250188,0.02495538443327,0.029651738703251,0.031600628048182,0.031255524605513,0.048689365386963,0.038666591048241,0.061066184192896,0.014206845313311,0.019093312323093,0.013631632551551,0.015768397599459,0.027879200875759,0.018695946782827,0.015878200531006,0.033631790429354,0.067943930625916,0.026662616059184,0.024726670235395,0.035281594842672,0.022520635277033,0.018790144473314,0.028604984283447,0.027514426037669,0.022050950676203,0.036836497485638,0.038900181651115,0.047305997461081,0.034136153757572,0.021562747657299,0.025755256414413,0.024020362645388,0.052904777228832,0.016454007476568,0.019702214747667,0.017962835729122,0.018557585775852,0.030132198706269,0.040913391858339,0.043009504675865,0.038646969944239,0.015949286520481,0.025777639821172,0.044428057968616,0.02093549631536,0.035008933395147,0.019141448661685,0.04031004011631,0.021324733272195,0.040447063744068,0.03464438393712,0.0510986559093,0.03265530616045,0.023786732926965,0.027759023010731,0.0067134671844542,0.02837834879756,0.02779982984066,0.012316977605224,0.020786177366972,0.015858450904489,0.010332427918911,0.006201340816915,0.024071587249637,0.026487305760384,0.040880724787712,0.044641852378845,0.037121258676052,0.013520898297429,0.016720749437809,0.021313980221748,0.034286715090275,0.036495678126812,0.019772537052631,0.066052809357643,0.047048181295395,0.037190012633801,0.024532023817301,0.054455004632473,0.058599218726158,0.044427487999201,0.027472393587232,0.035162571817636,0.012910440564156,0.013888979330659,0.029376974329352,0.016622647643089,0.040280476212502,0.042787484824657,0.066083200275898,0.08268441259861,0.04045420512557,0.026939213275909,0.053576476871967,0.058127015829086,0.03060982003808,0.060816667973995,0.017952701076865,0.025715162977576,0.029992679134011,0.016784407198429,0.022680191323161,0.038766581565142,0.029844650998712,0.013006761670113,0.011289556510746,0.038279011845589,0.053535506129265,0.014765271916986,0.030185151845217,0.010437605902553,0.016850650310516,0.026090066879988,0.053408086299896,0.065126240253448,0.065687224268913,0.030126206576824,0.036128476262093,0.013486406765878,0.021325415000319,0.010883846320212,0.026589702814817,0.011301517486572,0.011097313836217,0.025866368785501,0.009900732897222,0.042747884988785,0.02322324924171,0.036331854760647,0.010418449528515,0.0069224848411977,0.0094696097075939,0.019038273021579,0.036579668521881,0.030587967485189,0.038134075701237,0.069571331143379,0.056274726986885,0.023887943476439,0.01861947029829,0.023854542523623,0.02296600677073,0.025470845401287,0.036372408270836,0.022850720211864,0.024925082921982,0.016748340800405,0.016037503257394,0.033232223242521,0.026571935042739,0.040373519062996,0.063189893960953,0.020721472799778,0.024608217179775,0.033573791384697,0.047174617648125,0.015965202823281,0.021700050681829,0.024273872375488,0.01883814483881,0.030056769028306,0.027348248288035,0.033910647034645,0.036730777472258,0.063899129629135,0.059484958648682,0.041587810963392,0.020028073340654,0.015606136992574,0.016254117712379,0.014738811179996,0.020944729447365,0.029887212440372,0.0082700792700052,0.010479731485248,0.019270328804851,0.041912581771612,0.039874263107777,0.020769257098436,0.022253289818764,0.017696231603622,0.023700345307589,0.020887296646833,0.04122943431139,0.029076412320137,0.038427375257015,0.058531355112791,0.030928917229176,0.061642538756132,0.06486814469099,0.01997116394341,0.055016182363033,0.072498850524426,0.055567868053913,0.01879071444273,0.012994276359677,0.011084156110883,0.03069375641644,0.02783052995801,0.063153758645058,0.064783975481987,0.043597109615803,0.03885405510664,0.022183265537024,0.012002676725388,0.012229925021529,0.020468458533287,0.024924173951149,0.020785439759493,0.016272678971291,0.095660477876663,0.033028699457645,0.032925959676504,0.020714709535241,0.025817103683949,0.016499619930983,0.0235850289464,0.010442469269037,0.0045573906973004,0.020493883639574,0.044225454330444,0.05271964520216,0.036279778927565,0.015493932180107,0.048348933458328,0.030044397339225,0.017887767404318,0.018607497215271,0.01769694685936,0.050461042672396,0.040259823203087,0.054036028683186,0.048027701675892,0.067350648343563,0.011114345863461,0.022642403841019,0.019811866804957,0.052969459444284,0.023763487115502,0.0096084270626307,0.016783798113465,0.026891402900219,0.047258086502552,0.029470887035131,0.0085042295977473,0.032434932887554,0.018911879509687,0.031030420213938,0.020526517182589,0.057794295251369,0.012419192120433,0.018317373469472,0.012894425541162,0.027705637738109,0.037842947989702,0.03114122711122,0.014710349962115,0.019082549959421,0.025172298774123,0.02187280729413,0.012104428373277,0.010590311139822,0.032865460962057,0.030417233705521,0.015343783423305,0.023577924817801,0.052560172975063,0.021055325865746,0.026854868978262,0.024999547749758,0.040454924106598,0.033335860818624,0.017121953889728,0.0062229223549366,0.015772625803947,0.0076898015104234,0.012186230160296,0.018216857686639,0.034576408565044,0.047434333711863,0.014517620205879,0.012273620814085,0.023835385218263,0.022263877093792,0.017548670992255,0.011957686394453,0.027954336255789,0.0136155243963,0.02834839746356,0.026073688641191,0.019262906163931,0.028675686568022,0.02702970802784,0.015063300728798,0.012798092328012,0.011886155232787,0.019065879285336,0.030794434249401,0.025091007351875,0.013869389891624,0.024742797017097,0.03185973316431,0.014098166488111,0.013530476018786,0.01889818161726,0.017765199765563,0.0066803069785237,0.017573848366737,0.0096692573279142,0.0283521451056,0.0099535994231701,0.020868331193924,0.031860467046499,0.019605655223131,0.011035123839974,0.021255936473608,0.0069132554344833,0.013726828619838,0.016144128516316,0.036784343421459,0.04272012040019,0.089005157351494,0.034222546964884,0.04559213668108,0.035829316824675,0.027606001123786,0.020727936178446,0.017789233475924,0.010068952105939,0.014863862656057,0.016984660178423,0.030579227954149,0.015075812116265,0.0099038556218147,0.018553387373686,0.024011662229896,0.011100880801678,0.014033557847142,0.017913408577442,0.016575034707785,0.01830281317234,0.015239609405398,0.023716181516647,0.032435949891806,0.037406593561172,0.07596492767334,0.044339518994093,0.028740739449859,0.019857425242662,0.037382051348686,0.048566177487373,0.029049277305603,0.039730228483677,0.011279916390777,0.008432543836534,0.013872982934117,0.029447542503476,0.034708727151155,0.036011919379234,0.017693178728223,0.019934957846999,0.018229048699141,0.038638882339001,0.026590179651976,0.029275961220264,0.019083846360445,0.029847713187337,0.023788757622242,0.028474017977715,0.044356025755405,0.041822925209999,0.038457006216049,0.015133663080633,0.0062016840092838,0.012845967896283,0.010302310809493,0.010008983314037,0.024378357455134,0.010864460840821,0.026688482612371,0.047913871705532,0.052159681916237,0.031927671283484,0.012181674130261,0.046220701187849,0.016106592491269,0.025463996455073,0.054558016359806,0.038646820932627,0.03008609265089,0.017335364595056,0.028402196243405,0.064450085163116,0.067831210792065,0.020556017756462,0.026387799531221,0.015790313482285,0.0095801996067166,0.028550781309605,0.023920126259327,0.033482760190964,0.02715190500021,0.035492554306984,0.035177104175091,0.014342784881592,0.038930870592594,0.015973821282387,0.068103209137917,0.043262712657452,0.016866896301508,0.029136689379811,0.024221001192927,0.016768489032984,0.017717318609357,0.028075538575649,0.032455734908581,0.015527367591858,0.007752020843327,0.042392797768116,0.071825951337814,0.044401630759239,0.06085080653429,0.037866853177547,0.042567916214466,0.02852682210505,0.011509447358549,0.020279098302126,0.026271976530552,0.054781198501587,0.038146324455738,0.030427405610681,0.033346734941006,0.022592574357986,0.012137729674578,0.019287180155516,0.01273837313056,0.035571679472923,0.071355305612087,0.065832071006298,0.043836452066898,0.053471721708775,0.087783515453339,0.10002169758081,0.064679399132729,0.049713581800461,0.089558020234108,0.079693675041199,0.10405477881432,0.059423286467791,0.034023120999336,0.047483868896961,0.067757971584797,0.046658162027597,0.031015289947391,0.099496960639954,0.017940368503332,0.055406771600246,0.075118124485016,0.057692021131516,0.082621954381466,0.04471193253994,0.076800510287285,0.047587271779776,0.080141559243202,0.057454571127892,0.025396643206477,0.085102736949921,0.070386007428169,0.086939975619316,0.090975821018219,0.091855138540268,0.1024881452322,0.12592343986034,0.097658611834049,0.079351149499416,0.075294986367226,0.088531017303467,0.092360839247704,0.13622692227364,0.10452108085155,0.1032951772213,0.1094116345048,0.080598831176758,0.08709517121315,0.063821852207184,0.13092759251595,0.072660893201828,0.10342807322741,0.055253610014915,0.060806050896645,0.094113916158676,0.069034546613693,0.11848773062229,0.10771106928587,0.13492333889008,0.17512826621532,0.10589170455933,0.089490473270416,0.05144901573658,0.1001069098711,0.060942955315113,0.095415383577347,0.10130730271339,0.14469647407532,0.10626472532749,0.17379009723663,0.16066887974739,0.16366544365883,0.14491400122643,0.10940511524677,0.1024177223444,0.15343016386032,0.12041811645031,0.15528506040573,0.11036882549524,0.059252053499222,0.055674113333225,0.03708128631115,0.061194855719805,0.056857261806726,0.047698207199574,0.04407837241888,0.043459925800562,0.1122991591692,0.063400611281395,0.045684210956097,0.041796922683716,0.038883112370968,0.031105950474739,0.035369679331779,0.050409153103828,0.032701879739761,0.033143553882837,0.027792790904641,0.042809434235096,0.03082537651062,0.063194200396538,0.044040367007256,0.06756541877985,0.045865401625633,0.043846100568771,0.035018939524889,0.015410037711263,0.021123833954334,0.024509910494089,0.026422869414091,0.021739825606346,0.078089810907841,0.033912733197212,0.038898706436157,0.027929587289691,0.013120650313795,0.017321990802884,0.020900275558233,0.016835499554873,0.016963928937912,0.029174594208598,0.029513774439692,0.038405530154705,0.015683442354202,0.021562615409493,0.036169741302729,0.014987228438258,0.024216052144766,0.038305293768644,0.035754039883614,0.031983640044928,0.029962830245495,0.013365580700338,0.038182552903891,0.033728267997503,0.022760562598705,0.016324343159795,0.018111072480679,0.010342044755816,0.017342083156109,0.012801920995116,0.06896947324276,0.11245749890804,0.020974423736334,0.019604569301009,0.032568790018559,0.029572769999504,0.017884496599436,0.023404911160469,0.015616088174284,0.010737454518676,0.020608492195606,0.030851498246193,0.087354183197021,0.02718323469162,0.039302475750446,0.060406588017941,0.064467020332813,0.0622174218297,0.055619388818741,0.012013357132673,0.017140172421932,0.0075311409309506,0.019796043634415,0.02241350337863,0.014415570534766,0.014637648127973,0.020201429724693,0.017115147784352,0.055841341614723,0.027099272236228,0.024552311748266,0.035736009478569,0.048438176512718,0.060100212693214,0.036731198430061,0.025174930691719,0.028566913679242,0.031038485467434,0.023805323988199,0.020044390112162,0.019321152940392,0.013838042505085,0.03505302965641,0.018212724477053,0.042878143489361,0.053004864603281,0.036606099456549,0.029587743803859,0.0082134008407593,0.012104380875826,0.012073187157512,0.021046867594123,0.025130812078714,0.021195020526648,0.041656147688627,0.033011414110661,0.045043669641018,0.034354541450739,0.019384397193789,0.030472420156002,0.014622615650296,0.021512577310205,0.017369376495481,0.025374386459589,0.04194238781929,0.023039299994707,0.022719921544194,0.032965198159218,0.01670653745532,0.025691675022244,0.04380914196372,0.031701497733593,0.018862584605813,0.032703951001167,0.028146836906672,0.047834396362305,0.027127634733915,0.031380325555801,0.033946309238672,0.022755041718483,0.01836558803916,0.018323224037886,0.031160432845354,0.020024849101901,0.017796685919166,0.019777432084084,0.024635549634695,0.013867925852537,0.017235798761249,0.011763831600547,0.021912980824709,0.022451896220446,0.04565092921257,0.021884981542826,0.024575060233474,0.012043243274093,0.037921033799648,0.013450127094984,0.026963196694851,0.018216747790575,0.087812840938568,0.01349888369441,0.020028959959745,0.020686255767941,0.038250297307968,0.041466388851404,0.041287824511528,0.024498905986547,0.017701793462038,0.02870262041688,0.018257699906826,0.020648334175348,0.01843424141407,0.014576695859432,0.0099526681005955,0.014548100531101,0.0099437441676855,0.03973351418972,0.045343160629272,0.040110386908054,0.019029062241316,0.011533196084201,0.018164694309235,0.025494951754808,0.021629624068737,0.037821546196938,0.024425119161606,0.037490837275982,0.011199541389942,0.038799438625574,0.027830444276333,0.013153349980712,0.015707587823272,0.025819217786193,0.015789488330483,0.024267230182886,0.025644652545452,0.034200347959995,0.018664389848709,0.026486203074455,0.01904558762908,0.016705479472876,0.025117358192801,0.037079364061356,0.037966568022966,0.041705466806889,0.024728234857321,0.019424920901656,0.026234162971377,0.012707731686532,0.022026421502233,0.025935713201761,0.024178152903914,0.014936435967684,0.030932424589992,0.035738091915846,0.016234315931797,0.035554107278585,0.028032869100571,0.0092195849865675,0.032673839479685,0.035843722522259,0.034473046660423,0.057374071329832,0.020717045292258,0.025206007063389,0.010084580630064,0.048269834369421,0.017351184040308,0.082193702459335,0.036681473255157,0.01877124235034,0.01390899438411,0.012691291049123,0.0097486320883036,0.023061987012625,0.020015388727188,0.019376996904612,0.014414287172258,0.022191120311618,0.011398657225072,0.01917009241879,0.022660637274384,0.025305381044745,0.015040094032884,0.018076037988067,0.0083128828555346,0.020071869716048,0.010083088651299,0.011633356101811,0.019545851275325,0.01967565715313,0.021418839693069,0.016071151942015,0.015592269599438,0.023969564586878,0.0167400483042,0.024977829307318,0.015313458628953,0.018481560051441,0.065946146845818,0.013459936715662,0.010770396329463,0.011484161019325,0.016211569309235,0.023457393050194,0.015287699177861,0.017368718981743,0.015208473429084,0.017423029989004,0.059823326766491,0.074597887694836,0.019586674869061,0.013987303711474,0.028678104281425,0.033235866576433,0.037654906511307,0.017384132370353,0.026971362531185,0.026558799669147,0.031830102205276,0.041933983564377,0.013546668924391,0.024637475609779,0.036736525595188,0.017011791467667,0.015245404094458,0.016372639685869,0.038620445877314,0.016193076968193,0.044838987290859,0.023920882493258,0.019125498831272,0.023945152759552,0.023574654012918,0.022247184067965,0.034976676106453,0.023290561512113,0.031924366950989,0.041799303144217,0.021992024034262,0.028274431824684,0.029054464772344,0.039368003606796,0.055656410753727,0.025144038721919,0.04073778539896,0.03556864708662,0.025164179503918,0.032383538782597,0.018421260640025,0.029912123456597,0.032837957143784,0.014927351847291,0.028353676199913,0.048936903476715,0.025352023541927,0.029586978256702,0.020789232105017,0.04431964084506,0.068692207336426,0.027065649628639,0.040941596031189,0.064725317060947,0.045063063502312,0.01106536667794,0.049595512449741,0.025922991335392,0.017252197489142,0.014106310904026,0.045539170503616,0.031811289489269,0.034273758530617,0.015645170584321,0.023049162700772,0.014975150115788,0.01899055019021,0.021280635148287,0.021705813705921,0.02771182730794,0.02818338572979,0.032465763390064,0.043948989361525,0.03009095042944,0.049216717481613,0.023245763033628,0.025060230866075,0.022501954808831,0.022435901686549,0.016508787870407,0.030862078070641,0.017703391611576,0.015364344231784,0.019062420353293,0.02609896287322,0.065316431224346,0.05357202142477,0.032990917563438,0.078403510153294,0.05199159681797,0.030243692919612,0.049121327698231,0.05960463732481,0.025089327245951,0.046651139855385,0.024168379604816,0.029421269893646,0.033921007066965,0.027997143566608,0.038734756410122,0.054412610828876,0.073813766241074,0.029361352324486,0.049070566892624,0.04055193811655,0.031491689383984,0.013865629211068,0.036352477967739,0.045474916696548,0.022544188424945,0.0089405085891485,0.0092702293768525,0.028874933719635,0.010934266261756,0.018424607813358,0.016447216272354,0.023315530270338,0.021230867132545,0.03707529604435,0.033928956836462,0.011802983470261,0.020123237743974,0.011116150766611,0.012090937234461,0.026380494236946,0.029583394527435,0.045630075037479,0.056330058723688,0.033082582056522,0.018180355429649,0.025994278490543,0.028542222455144,0.019193630665541,0.031726390123367,0.015318242833018,0.026271805167198,0.015826888382435,0.0086605101823807,0.0090219806879759,0.023619212210178,0.016254294663668,0.036026529967785,0.020882524549961,0.04637973383069,0.01181288715452,0.042475633323193,0.061125408858061,0.06297355890274,0.036264754831791,0.021366633474827,0.016952894628048,0.02457744628191,0.015154066495597,0.020574819296598,0.011643461883068,0.023831494152546,0.099211633205414,0.024379195645452,0.017263973131776,0.034520499408245,0.054498009383678,0.086103372275829,0.060706816613674,0.048606846481562,0.039145674556494,0.029649332165718,0.023364797234535,0.072426170110703,0.034796342253685,0.059126645326614,0.05896182730794,0.07564540207386,0.032491631805897,0.019999351352453,0.033927209675312,0.02649605832994,0.036531679332256,0.066633328795433,0.022841010242701,0.043834760785103,0.048780780285597,0.02703551389277,0.029153384268284,0.038334529846907,0.028459902852774,0.048682667315006,0.047324266284704,0.069154992699623,0.04726842418313,0.030334617942572,0.038182355463505,0.019062470644712,0.019807273522019,0.029438367113471,0.068016521632671,0.023875338956714,0.056149493902922,0.028442611917853,0.033090189099312,0.028845503926277,0.054671697318554,0.018219593912363,0.050704084336758,0.10282982885838,0.047060288488865,0.039058409631252,0.053288422524929,0.05731613561511,0.023755935952067,0.058255799114704,0.015385590493679,0.034289594739676,0.022272992879152,0.013090861029923,0.026686202734709,0.023112077265978,0.024271409958601,0.019055524840951,0.039700374007225,0.014737702906132,0.031315818428993,0.024327909573913,0.028874518349767,0.036300286650658,0.026721710339189,0.012887639924884,0.029231686145067,0.027395259588957,0.034692853689194,0.035576120018959,0.013432515785098,0.035030163824558,0.014371402561665,0.047805458307266,0.032121554017067,0.053120687603951,0.017638884484768,0.024695036932826,0.034897901117802,0.063257984817028,0.034704394638538,0.032454896718264,0.030630126595497,0.042587399482727,0.04104545339942,0.027919199317694,0.026961587369442,0.081979565322399,0.033326346427202,0.027543174102902,0.058146763592958,0.04402256757021,0.020787553861737,0.016592707484961,0.01927225291729,0.02733725681901,0.018511518836021,0.021777098998427,0.037591051310301,0.046361926943064,0.034333266317844,0.016768794506788,0.031906116753817,0.02157523855567,0.01696870662272,0.052812300622463,0.019862059503794,0.013606273569167,0.023482874035835,0.045609343796968,0.047725077718496,0.022568374872208,0.015496607869864,0.031236447393894,0.0078050107695162,0.020491499453783,0.0097314128652215,0.011668434366584,0.013760873116553,0.029402093961835,0.022168207913637,0.038378603756428,0.07048262655735,0.025263587012887,0.023796405643225,0.017245134338737,0.037071824073792,0.01229989156127,0.0069320276379585,0.021007508039474,0.034070145338774,0.03008833900094,0.014711942523718,0.038652461022139,0.043105721473694,0.060340743511915,0.044345259666443,0.028961360454559,0.030198231339455,0.020934043452144,0.031006952747703,0.038055047392845,0.019410209730268,0.019290784373879,0.031531736254692,0.0093835648149252,0.017113603651524,0.030868127942085,0.043815344572067,0.036340672522783,0.030113238841295,0.040664412081242,0.03166127204895,0.046976059675217,0.060816470533609,0.023481298238039,0.023164220154285,0.011332120746374,0.015368056483567,0.038105171173811,0.022742999717593,0.015831112861633,0.020080471411347,0.023920934647322,0.044119466096163,0.032126136124134,0.034949731081724,0.03597741946578,0.03412738442421,0.027619712054729,0.061851564794779,0.048482298851013,0.035418380051851,0.010750989429653,0.013406174257398,0.04418907687068,0.043050326406956,0.025971159338951,0.030908228829503,0.027299888432026,0.033343784511089,0.040637604892254,0.030610870569944,0.021287903189659,0.022902740165591,0.018738906830549,0.046449828892946,0.068938091397285,0.077150858938694,0.051618624478579,0.067782491445541,0.0528868958354,0.034490168094635,0.02624480985105,0.013191592879593,0.019068337976933,0.023489890620112,0.020457781851292,0.025058597326279,0.063387088477612,0.059472613036633,0.021418426185846,0.065027058124542,0.034837812185287,0.0087123401463032,0.023219952359796,0.042541086673737,0.023837957531214,0.038078926503658,0.02958057820797,0.033041764050722,0.066277742385864,0.040126077830791,0.033789243549109,0.044064521789551,0.031515430659056,0.020982414484024,0.018218252807856,0.072962671518326,0.085670135915279,0.019793098792434,0.063993290066719,0.02431689016521,0.080544836819172,0.046116922050714,0.040454745292664,0.05837344750762,0.021633269265294,0.042385548353195,0.029096890240908,0.053133934736252,0.022019915282726,0.014714142307639,0.054755169898272,0.024513490498066,0.018065746873617,0.060559816658497,0.058474984019995,0.016354274004698,0.020156286656857,0.031380705535412,0.017504636198282,0.021716717630625,0.01651830598712,0.024605706334114,0.034553840756416,0.013937575742602,0.040337029844522,0.040654957294464,0.028993844985962,0.020119288936257,0.025523634627461,0.022460889071226,0.026835419237614,0.1849003881216,0.075218632817268,0.031359050422907,0.033412098884583,0.017330382019281,0.01039463840425,0.012395956553519,0.030647650361061,0.03136882185936,0.021348593756557,0.018494948744774,0.028125956654549,0.0069752046838403,0.03911605104804,0.010337852872908,0.01886585727334,0.051008351147175,0.033822439610958,0.037012092769146,0.019323278218508,0.020622923970222,0.037249036133289,0.043812043964863,0.023175401613116,0.19077245891094,0.021069586277008,0.021656578406692,0.032165318727493,0.029513034969568,0.093187257647514,0.011591572314501,0.031561877578497,0.04846578091383,0.02917530015111,0.019332190975547,0.022164696827531,0.073921754956245,0.058808598667383,0.0089230192825198,0.12161566317081,0.03114228323102,0.03543371707201,0.040019985288382,0.077946424484253,0.080397628247738,0.056156579405069,0.061160922050476,0.056652493774891,0.046392068266869,0.031766936182976,0.054918143898249,0.032744076102972,0.04781062155962,0.030054427683353,0.046669207513332,0.034434139728546,0.052011001855135,0.034690529108047,0.028801120817661,0.031007822602987,0.022925205528736,0.021306393668056,0.021042190492153,0.035601295530796,0.014049930498004,0.10251834988594,0.064042568206787,0.033716481178999,0.047091268002987,0.040007174015045,0.026522796601057,0.025834983214736,0.011726626195014,0.028989415615797,0.020339258015156,0.017205525189638,0.0078071341849864,0.033356938511133,0.058089651167393,0.053882740437984,0.05030495673418,0.05903759598732,0.03071553260088,0.063455238938332,0.019852694123983,0.029278801754117,0.029563885182142,0.031796026974916,0.055707238614559,0.023663677275181,0.038260716944933,0.023344624787569,0.031266607344151,0.023165620863438,0.023760674521327,0.038560152053833,0.032546274363995,0.02935466170311,0.028943095356226,0.022592583671212,0.0087420074269176,0.024045806378126,0.027171157300472,0.03412764146924,0.026908662170172,0.095116391777992,0.016279682517052,0.018790747970343,0.0373639985919,0.050724148750305,0.050865024328232,0.050329469144344,0.066634923219681,0.04072580114007,0.029798973351717,0.015092835761607,0.02382524125278,0.030522249639034,0.023516144603491,0.016286915168166,0.053142920136452,0.063263289630413,0.023535372689366,0.026971902698278,0.016241211444139,0.014021291397512,0.022878352552652,0.0078692277893424,0.060271553695202,0.050707254558802,0.042654450982809,0.047550737857819,0.038973174989223,0.015606879256666,0.079841479659081,0.054912991821766,0.1027999818325,0.071435049176216,0.031200930476189,0.030462298542261,0.073570415377617,0.044404409825802,0.067171350121498,0.037769366055727,0.032328456640244,0.083232372999191,0.021005695685744,0.062797531485558,0.12142959237099,0.01918463408947,0.077211707830429,0.14089685678482,0.15150639414787,0.055178873240948,0.054258700460196,0.027237271890044,0.032763179391623,0.037112556397915,0.019819190725684,0.064733728766441,0.097115397453308,0.069090887904167,0.074163138866425,0.082236647605896,0.083241656422615,0.030208125710487,0.05484763532877,0.061519078910351,0.049110535532236,0.18136909604073,0.041939601302147,0.09401024132967,0.052148215472698,0.064553558826447,0.058559603989124,0.039385370910168,0.048804566264153,0.010822610929608,0.0096245547756553,0.065792955458164,0.020385736599565,0.053532995283604,0.026049932464957,0.070042923092842,0.089238718152046,0.064948707818985,0.074677087366581,0.056669250130653,0.01226747687906,0.016259532421827,0.038913618773222,0.020633388310671,0.034883663058281,0.056898958981037,0.032222107052803,0.090515434741974,0.13456442952156,0.037841204553843,0.036540038883686,0.023104328662157,0.019893910735846,0.042624417692423,0.069716595113277,0.018306333571672,0.0070873140357435,0.053924147039652,0.040312983095646,0.024039231240749,0.03064351156354,0.038154225796461,0.011844409629703,0.036064829677343,0.019500587135553,0.0084170866757631,0.018521185964346,0.0076954099349678,0.02014709636569,0.025975920259953,0.027328442782164,0.029780820012093,0.01392069645226,0.013409364968538,0.018236234784126,0.020563149824739,0.039218597114086,0.026460221037269,0.013960827142,0.014419848099351,0.029407562687993,0.11628192663193,0.051368560642004,0.016330808401108,0.016093717887998,0.0094919763505459,0.026582863181829,0.011203709058464,0.025602200999856,0.019209388643503,0.01482155546546,0.037500459700823,0.0094861034303904,0.014346946962178,0.016126416623592,0.016488563269377,0.034338653087616,0.016498655080795,0.029430717229843,0.028559466823936,0.018051205202937,0.011504306457937,0.054642979055643,0.02678950317204,0.039895299822092,0.018574325367808,0.026668597012758,0.014177704229951,0.024895898997784,0.017226189374924,0.016242559999228,0.025349508970976,0.0095622986555099,0.02879399433732,0.018390152603388,0.013978630304337,0.010327760130167,0.0095899933949113,0.018281545490026,0.017190696671605,0.021758431568742,0.014400640502572,0.013061156496406,0.037472650408745,0.014118350110948,0.034785654395819,0.015132643282413,0.010543928481638,0.015919109806418,0.020345343276858,0.0830904468894,0.016488084569573,0.015139461494982,0.021018436178565,0.040479585528374,0.019887862727046,0.021638259291649,0.017238985747099,0.018918804824352,0.0089259399101138,0.010851789265871,0.012712335214019,0.01346948929131,0.049002792686224,0.02589113265276,0.020859638229012,0.027793426066637,0.02989586442709,0.03125985711813,0.010269497521222,0.014002650976181,0.0088934581726789,0.013392596505582,0.02892142534256,0.021007567644119,0.033941362053156,0.020829973742366,0.037388451397419,0.097051091492176,0.020947547629476,0.041869834065437,0.046631455421448,0.018665570765734,0.010608514770865,0.010585330426693,0.033302009105682,0.014894205145538,0.037796072661877,0.031316667795181,0.0099586062133312,0.018821872770786,0.015807816758752,0.016156917437911,0.032337140291929,0.032306786626577,0.021286373957992,0.018509425222874,0.03602572530508,0.024580815806985,0.022206338122487,0.034234616905451,0.038496494293213,0.02294191904366,0.020658820867538,0.018021296709776,0.013270507566631,0.022208832204342,0.027530245482922,0.023511238396168,0.017605615779757,0.070081114768982,0.045560125261545,0.029831936582923,0.062993854284286,0.038211956620216,0.014753218740225,0.019211109727621,0.015943869948387,0.046026431024075,0.027663793414831,0.061622381210327,0.012423768639565,0.019303092733026,0.03453816473484,0.018372215330601,0.024305403232574,0.038356114178896,0.037163008004427,0.010878937318921,0.027850136160851,0.012084875255823,0.031556591391563,0.032372623682022,0.016739578917623,0.026131365448236,0.025939928367734,0.029067998751998,0.017631843686104,0.042704395949841,0.029691120609641,0.029001366347075,0.026734817773104,0.024279663339257,0.02639677003026,0.065847434103489,0.019429795444012,0.041565932333469,0.02170018479228,0.013029707595706,0.019405648112297,0.024777743965387,0.017540700733662,0.036992236971855,0.04036358743906,0.069158226251602,0.045049093663692,0.052827749401331,0.073662996292114,0.05385522171855,0.039879288524389,0.02173968963325,0.06176570802927,0.056507725268602,0.048846825957298,0.015809446573257,0.035610239952803,0.048142667859793,0.042052824050188,0.023366760462523,0.037721406668425,0.016240678727627,0.0170623883605,0.024561064317822,0.016229443252087,0.038264058530331,0.019644541665912,0.039553690701723,0.025655500590801,0.023509856313467,0.017720192670822,0.014400830492377,0.015330657362938,0.029298780485988,0.014717576093972,0.018448198214173,0.018775874748826,0.034430079162121,0.019304629415274,0.032057162374258,0.022718835622072,0.012597635388374,0.010864802636206,0.0098744817078114,0.012411240488291,0.017871068790555,0.036868534982204,0.051251821219921,0.017707327380776,0.017277218401432,0.022705860435963,0.037480860948563,0.018239578232169,0.027655659243464,0.042082957923412,0.034115925431252,0.019194582477212,0.014414760284126,0.01776235923171,0.021468350663781,0.11046049743891,0.043386593461037,0.040139436721802,0.057380314916372,0.016353327780962,0.02816566079855,0.012568404898047,0.012579168193042,0.0088833905756474,0.0047394321300089,0.016628406941891,0.0075537422671914,0.015128020197153,0.018735917285085,0.019168892875314,0.021975228562951,0.014043649658561,0.032724853605032,0.018273940309882,0.032417789101601,0.039938032627106,0.012321234680712,0.013556710444391,0.034829203039408,0.025965852662921,0.02689017355442,0.021563166752458,0.020519379526377,0.030375383794308,0.020790187641978,0.030011029914021,0.035775452852249,0.015686888247728,0.023899551481009,0.018148669973016,0.014977764338255,0.021785696968436,0.0095886178314686,0.018861345946789,0.017344083636999,0.018189068883657,0.02793337777257,0.05106857419014,0.041168183088303,0.043981358408928,0.023389622569084,0.010968313552439,0.027704622596502,0.024297235533595,0.016248501837254,0.025195598602295,0.022478004917502,0.018961368128657,0.02628993242979,0.025536816567183,0.014288840815425,0.01056095957756,0.038939606398344,0.022706845775247,0.024380590766668,0.017220040783286,0.01714202016592,0.018143812194467,0.016892056912184,0.02037357352674,0.026944823563099,0.010786900296807,0.023551631718874,0.010284268297255,0.010282526724041,0.024571381509304,0.024482328444719,0.019637461751699,0.026496317237616,0.018093155696988,0.012768893502653,0.012088039889932,0.051473557949066,0.030468747019768,0.014599769376218,0.017999926581979,0.018615912646055,0.022662099450827,0.020680874586105,0.010550674051046,0.027399178594351,0.020899511873722,0.019583018496633,0.030488602817059,0.022341951727867,0.018943265080452,0.04336166754365,0.021890942007303,0.016998818144202,0.016519183292985,0.019527997821569,0.037591747939587,0.027204066514969,0.0088318763300776,0.027909092605114,0.015933882445097,0.028354719281197,0.0094936266541481,0.016539065167308,0.0098888427019119,0.0061387307941914,0.042602188885212,0.030738325789571,0.02852101996541,0.022596338763833,0.036068361252546,0.046514831483364,0.013235341757536,0.013938646763563,0.017209578305483,0.033670146018267,0.030558004975319,0.023168988525867,0.027036540210247,0.02483550645411,0.020810592919588,0.013807637616992,0.013967709615827,0.013413887470961,0.019607320427895,0.02849548868835,0.01521719712764,0.014798950403929,0.014915496110916,0.017214689403772,0.01785521581769,0.013483668677509,0.023864563554525,0.033429868519306,0.034815657883883,0.053176965564489,0.067389443516731,0.090314857661724,0.053307682275772,0.070235542953014,0.014692520722747,0.056636583060026,0.044812589883804,0.021165631711483,0.010431591421366,0.031274206936359,0.024125669151545,0.02042979747057,0.051032371819019,0.0398472212255,0.025528447702527,0.038542702794075,0.076153874397278,0.058182835578918,0.034929424524307,0.071779206395149,0.024956449866295,0.022237364202738,0.015946295112371,0.029041396453977,0.033426247537136,0.019211828708649,0.058471187949181,0.061416056007147,0.018711123615503,0.021623373031616,0.013194383122027,0.023713544011116,0.023060671985149,0.010033439844847,0.026135664433241,0.02505274862051,0.031055923551321,0.048729475587606,0.037920258939266,0.063360713422298,0.027385037392378,0.021668966859579,0.014787242747843,0.024794567376375,0.018623869866133,0.029559576883912,0.017650617286563,0.010438286699355,0.026091393083334,0.01554655842483,0.018375942483544,0.014386853203177,0.017919287085533,0.012850143015385,0.012052514590323,0.018300544470549,0.02132729254663,0.010171001777053,0.016826741397381,0.021083747968078,0.019376805052161,0.016275711357594,0.021832022815943,0.013219011947513,0.027331341058016,0.023704424500465,0.068615704774857,0.033000290393829,0.026217889040709,0.0096680335700512,0.015846092253923,0.022404879331589,0.011982565745711,0.0084896562620997,0.025048565119505,0.036620445549488,0.033244363963604,0.062877014279366,0.031510308384895,0.039474152028561,0.032351963222027,0.026798978447914,0.026723463088274,0.014895652420819,0.033676505088806,0.049467444419861,0.022657545283437,0.06024581193924,0.05652217566967,0.025156477466226,0.014995927922428,0.018294379115105,0.017748720943928,0.010944049805403,0.0098095601424575,0.0068316268734634,0.0087894769385457,0.0080495700240135,0.018760547041893,0.01967778429389,0.030954282730818,0.035011276602745,0.014691489748657,0.01100536249578,0.025574002414942,0.032198846340179,0.032716661691666,0.018281117081642,0.02438673004508,0.015458041802049,0.013072533532977,0.010874092578888,0.021978693082929,0.017081879079342,0.014569330960512,0.022720914334059,0.032758250832558,0.032366197556257,0.017905425280333,0.034023936837912,0.031996265053749,0.045648977160454,0.011337431147695,0.016645640134811,0.021877214312553,0.011487795040011,0.018091449514031,0.025868257507682,0.013779833912849,0.017262579873204,0.022694401443005,0.026083424687386,0.02434641495347,0.028994955122471,0.048283938318491,0.042062021791935,0.042024131864309,0.057971887290478,0.030065156519413,0.060429710894823,0.07269436866045,0.045121297240257,0.030265711247921,0.022187490016222,0.023970946669579,0.020801102742553,0.024250883609056,0.02467948384583,0.028245452791452,0.043937087059021,0.039293929934502,0.031342208385468,0.038240980356932,0.055065512657166,0.040533691644669,0.029453352093697,0.078677870333195,0.056864663958549,0.089263111352921,0.066138885915279,0.028295334428549,0.041330695152283,0.032841928303242,0.019121658056974,0.020220519974828,0.04135749489069,0.04995496198535,0.055069327354431,0.042421542108059,0.076950721442699,0.063436068594456,0.11629653722048,0.057714484632015,0.066739290952682,0.034988176077604,0.045929078012705,0.02781680598855,0.066383510828018,0.054280325770378,0.057677455246449,0.065187707543373,0.087871372699738,0.035371776670218,0.031790815293789,0.046486057341099,0.062078524380922,0.060321517288685,0.098609998822212,0.084123343229294,0.068954087793827,0.083978995680809,0.097045436501503,0.037286121398211,0.04843557626009,0.042033310979605,0.058707408607006,0.071686282753944,0.084334246814251,0.064731061458588,0.077524192631245,0.12768013775349,0.12732428312302,0.082987830042839,0.14316780865192,0.046137314289808,0.043384775519371,0.041805155575275,0.050958450883627,0.042614761739969,0.018961474299431,0.052111759781837,0.057559091597795,0.041799999773502,0.067952945828438,0.059489566832781,0.061464462429285,0.092806026339531,0.060441464185715,0.06463623046875,0.06096163392067,0.11344643682241,0.079198695719242,0.079600274562836,0.05029708892107,0.086620531976223,0.038676075637341,0.078928202390671,0.057266727089882,0.074071250855923,0.038223102688789,0.054381139576435,0.07766529917717,0.060169778764248,0.039028957486153,0.045755796134472,0.0615229383111,0.040065530687571,0.035110324621201,0.044007770717144,0.034962676465511,0.024041583761573,0.027733854949474,0.016288882121444,0.024095300585032,0.021412707865238,0.010044476948678,0.019825235009193,0.025704614818096,0.020026452839375,0.011403161101043,0.042351424694061,0.032075643539429,0.024658646434546,0.028949292376637,0.049282170832157,0.015497531741858,0.028946723788977,0.059291064739227,0.026783466339111,0.019206849858165,0.020140422508121,0.013080130331218,0.016506239771843,0.01055514626205,0.01645565405488,0.020686015486717,0.042816385626793,0.012583336792886,0.015545921400189,0.021085008978844,0.019004195928574,0.013042593374848,0.019986046478152,0.0161402374506,0.011691448278725,0.020846281200647,0.012415677309036,0.015102231875062,0.031555570662022,0.0057868785224855,0.02097475156188,0.020304560661316,0.032679006457329,0.015943707898259,0.010855997912586,0.018947895616293,0.024106465280056,0.017917370423675,0.02054219506681,0.02662599645555,0.010861681774259,0.013263732194901,0.030359907075763,0.018067957833409,0.021409500390291,0.03252487629652,0.028587184846401,0.032758750021458,0.014580124989152,0.037157632410526,0.025700679048896,0.021874720230699,0.032983172684908,0.017426807433367,0.02067569643259,0.016576571390033,0.017779715359211,0.0085819326341152,0.024190314114094,0.033430650830269,0.040447540581226,0.022121705114841,0.028079180046916,0.023612439632416,0.012220416218042,0.03598103299737,0.0099098868668079,0.015071771107614,0.0071035851724446,0.019852947443724,0.012947535142303,0.019734211266041,0.024670660495758,0.018751207739115,0.02285872399807,0.016177784651518,0.01554833445698,0.0074582574889064,0.019445626065135,0.013632835820317,0.024974398314953,0.019968105480075,0.034004274755716,0.020159335806966,0.01246921159327,0.025898085907102,0.014556730166078,0.012572783045471,0.019965250045061,0.01519437879324,0.014618534594774,0.012716952711344,0.027427840977907,0.018307752907276,0.029071601107717,0.047116555273533,0.023080054670572,0.009522489272058,0.038391470909119,0.016679640859365,0.024727905169129,0.020078588277102,0.017511337995529,0.015678895637393,0.012846518307924,0.028827145695686,0.019087087363005,0.0179593116045,0.028755974024534,0.028468240052462,0.07292515039444,0.015878705307841,0.012126797810197,0.025455944240093,0.011014644056559,0.035759814083576,0.022971296682954,0.097904272377491,0.026486223563552,0.025750966742635,0.025795314460993,0.040040694177151,0.020067049190402,0.020055375993252,0.029801664873958,0.030783049762249,0.011201278306544,0.0087454598397017,0.020494136959314,0.015878828242421,0.021319534629583,0.023104500025511,0.044379472732544,0.027244549244642,0.0092942537739873,0.0050957836210728,0.021750688552856,0.02004205994308,0.018350504338741,0.046530202031136,0.024234801530838,0.0098849022760987,0.035797446966171,0.014206470921636,0.018142906948924,0.014473551884294,0.022521920502186,0.012921210378408,0.024266028776765,0.0078391376882792,0.027950847521424,0.028969073668122,0.02884079515934,0.055716082453728,0.02305412478745,0.017083283513784,0.035627946257591,0.047011204063892,0.045829147100449,0.015430325642228,0.011975908651948,0.034777842462063,0.042040757834911,0.034016840159893,0.031125746667385,0.017633400857449,0.034784261137247,0.027427364140749,0.018946830183268,0.032174862921238,0.011764470487833,0.030450392514467,0.040568832308054,0.031208908185363,0.028385277837515,0.010217871516943,0.023692633956671,0.024120464920998,0.032020457088947,0.065485142171383,0.023873565718532,0.037561353296041,0.030933912843466,0.018263990059495,0.021849209442735,0.015856325626373,0.031380847096443,0.019498130306602,0.032806448638439,0.016947671771049,0.0099238734692335,0.030608044937253,0.026468275114894,0.024324482306838,0.032813407480717,0.028472879901528,0.038462769240141,0.044404625892639,0.033740997314453,0.035466514527798,0.028872355818748,0.044064402580261,0.026751421391964,0.021531965583563,0.024157393723726,0.027341455221176,0.037867605686188,0.026145143434405,0.017188642174006,0.013588176108897,0.021740164607763,0.016172472387552,0.014475447125733,0.011109526269138,0.021619901061058,0.033702529966831,0.031704545021057,0.02622939273715,0.015309512615204,0.035280898213387,0.030613366514444,0.02154023014009,0.018505016341805,0.015702612698078,0.014390509575605,0.019741985946894,0.022339506074786,0.019497666507959,0.01558405533433,0.025547169148922,0.01835872605443,0.013424081727862,0.020954146981239,0.01961038634181,0.015842013061047,0.031026095151901,0.034217208623886,0.024707652628422,0.030199378728867,0.013712083920836,0.01957013644278,0.03085608035326,0.023648645728827,0.0081088915467262,0.025741849094629,0.049640916287899,0.0080275442451239,0.024444662034512,0.011092465370893,0.02123299613595,0.019764546304941,0.015204039402306,0.021577825769782,0.025764824822545,0.034924171864986,0.017410054802895,0.020399484783411,0.025804352015257,0.017290242016315,0.020663676783442,0.033189527690411,0.022577734664083,0.017127765342593,0.021886840462685,0.019894760102034,0.012412537820637,0.026907226070762,0.020796701312065,0.018273919820786,0.016707554459572,0.024400640279055,0.020725276321173,0.017925918102264,0.014873935841024,0.051154170185328,0.023384112864733,0.02936215698719,0.044369477778673,0.03177709877491,0.070108115673065,0.029810100793839,0.045211687684059,0.035728208720684,0.017057526856661,0.01914662308991,0.031060399487615,0.013443969190121,0.03599051758647,0.083654388785362,0.085358142852783,0.089238867163658,0.023305337876081,0.01953175291419,0.047714833170176,0.030950786545873,0.027744323015213,0.036424357444048,0.036100640892982,0.041573271155357,0.031016880646348,0.018547315150499,0.022657737135887,0.048052221536636,0.0306859575212,0.033541016280651,0.020428704097867,0.027943512424827,0.080807708203793,0.029485547915101,0.024374525994062,0.023506734520197,0.037513706833124,0.025947278365493,0.018583672121167,0.01763267070055,0.054711170494556,0.026510545983911,0.02292874455452,0.018795244395733,0.019839085638523,0.069322794675827,0.035379730165005,0.039261028170586,0.057259105145931,0.036385353654623,0.06062887609005,0.059470780193806,0.029799781739712,0.021672347560525,0.022897858172655,0.031035309657454,0.016776030883193,0.014064376242459,0.020782316103578,0.017352782189846,0.017988815903664,0.049577049911022,0.034081507474184,0.069815307855606,0.063245676457882,0.058545030653477,0.035918235778809,0.025926573202014,0.033826395869255,0.048488728702068,0.039339851588011,0.038819454610348,0.069309659302235,0.02768493629992,0.053836278617382,0.044493369758129,0.058105744421482,0.038308069109917,0.046616919338703,0.026000868529081,0.065471291542053,0.03370476514101,0.021903540939093,0.01360684260726,0.016604974865913,0.016175992786884,0.011242066510022,0.024730283766985,0.011725867167115,0.020653704181314,0.018189217895269,0.048298984766006,0.032044440507889,0.042673036456108,0.045871451497078,0.027533557265997,0.035762328654528,0.032794535160065,0.019990855827928,0.022083889693022,0.0194062422961,0.056984301656485,0.026721630245447,0.030957970768213,0.015939308330417,0.046440146863461,0.02718447893858,0.019613541662693,0.010506926104426,0.023555867373943,0.022743942216039,0.02362572029233,0.035287696868181,0.036385010927916,0.031569618731737,0.020875439047813,0.019743183627725,0.015815731137991,0.013901904225349,0.032088469713926,0.027687465772033,0.041479036211967,0.028290562331676,0.015087993815541,0.047581270337105,0.033076293766499,0.022494904696941,0.029362006112933,0.027182688936591,0.020951250568032,0.02193121984601,0.047254722565413,0.019730338826776,0.034793391823769,0.021568531170487,0.023122720420361,0.010640358552337,0.030948542058468,0.020470583811402,0.030431466177106,0.011933982372284,0.019504897296429,0.028088791295886,0.032167181372643,0.013113583438098,0.031205838546157,0.024626892060041,0.020716628059745,0.016785074025393,0.02883817255497,0.021978721022606,0.025256020948291,0.036332726478577,0.016195608302951,0.02310947701335,0.037844847887754,0.03095262683928,0.020411189645529,0.02353467233479,0.059590041637421,0.037824008613825,0.036335278302431,0.019306115806103,0.020378012210131,0.025422681123018,0.04381962493062,0.012748962268233,0.022312261164188,0.035746559500694,0.037410125136375,0.033749151974916,0.016291409730911,0.015727166086435,0.01194722019136,0.026225946843624,0.032153688371181,0.026318611577153,0.030967829748988,0.022610763087869,0.017773430794477,0.026710398495197,0.016040878370404,0.027777902781963,0.030271081253886,0.039993815124035,0.032725878059864,0.014569107443094,0.037241812795401,0.029518272727728,0.0256139151752,0.05630948394537,0.07770648598671,0.061100538820028,0.12329116463661,0.0895074903965,0.047494050115347,0.021102285012603,0.057290397584438,0.091114968061447,0.047875255346298,0.034178990870714,0.10319841653109,0.068756818771362,0.026975831016898,0.041052885353565,0.062797851860523,0.021304747089744,0.048729449510574,0.054547138512135,0.054135046899319,0.061601862311363,0.06453750282526,0.044498048722744,0.074278235435486,0.062535122036934,0.073636956512928,0.060971908271313,0.068809069693089,0.037607297301292,0.07061717659235,0.066517785191536,0.053571276366711,0.074613966047764,0.089047119021416,0.099710628390312,0.19002589583397,0.044608682394028,0.038216963410378,0.046902570873499,0.047441232949495,0.066123880445957,0.12495978176594,0.04257395863533,0.041601024568081,0.07544257491827,0.055696755647659,0.052709802985191,0.023411562666297,0.0236876886338,0.066174164414406,0.030060116201639,0.096784964203835,0.077482499182224,0.090781159698963,0.074353411793709,0.10711545497179,0.023404859006405,0.047426551580429,0.052364073693752,0.12244389206171,0.017018191516399,0.026774598285556,0.045815356075764,0.018206521868706,0.04124391451478,0.038541298359632,0.053751919418573,0.067714996635914,0.029123663902283,0.067794635891914,0.026992294937372,0.030197754502296,0.018071502447128,0.01155227329582,0.013975750654936,0.015306577086449,0.013184061273932,0.043886885046959,0.033478975296021,0.023229770362377,0.01740412786603,0.025995124131441,0.035559438169003,0.026238897815347,0.071667596697807,0.058577749878168,0.021856933832169,0.043270353227854,0.02639664709568,0.030546102672815,0.034030616283417,0.021525532007217,0.030298318713903,0.019151836633682,0.010996570810676,0.024881208315492,0.025270896032453,0.014855613932014,0.035676222294569,0.023933086544275,0.049653366208076,0.019214894622564,0.038959670811892,0.04298534989357,0.024512603878975,0.028072852641344,0.018031790852547,0.048259809613228,0.020735101774335,0.025954149663448,0.027187578380108,0.038711052387953,0.029534887522459,0.042137041687965,0.099276401102543,0.041702304035425,0.034880246967077,0.011427093297243,0.032730057835579,0.02936364710331,0.01866727694869,0.018038339912891,0.017818545922637,0.028862278908491,0.017352495342493,0.013363067060709,0.012279231101274,0.030043134465814,0.023293532431126,0.020000051707029,0.035377029329538,0.061415068805218,0.035686258226633,0.020086951553822,0.014556374400854,0.056691084057093,0.105523198843,0.057512328028679,0.060027338564396,0.08265745639801,0.035783924162388,0.019046226516366,0.019605174660683,0.037875883281231,0.030791144818068,0.010179905220866,0.044591389596462,0.023445155471563,0.034949816763401,0.04469508677721,0.033676095306873,0.020916489884257,0.059134498238564,0.03823921084404,0.04666755720973,0.025275476276875,0.011557722464204,0.031086813658476,0.036913752555847,0.034958600997925,0.026029549539089,0.03466022759676,0.016880644485354,0.024267353117466,0.01446480024606,0.049332458525896,0.036995992064476,0.067480593919754,0.10731097310781,0.040724314749241,0.0384661257267,0.032706394791603,0.06017728894949,0.028124995529652,0.051139310002327,0.12121863663197,0.060741670429707,0.064206831157207,0.022098651155829,0.042296543717384,0.019537456333637,0.017620507627726,0.020020103082061,0.010758581571281,0.075649484992027,0.029303457587957,0.020395260304213,0.038639549165964,0.056976273655891,0.025023132562637,0.015714591369033,0.026536304503679,0.036403682082891,0.040545128285885,0.01056045666337,0.0071228365413845,0.026426807045937,0.016412876546383,0.019901435822248,0.016818171367049,0.017337381839752,0.025069896131754,0.038520365953445,0.023195795714855,0.024362405762076,0.025681093335152,0.015738682821393,0.029589598998427,0.035421706736088,0.029553571715951,0.076145872473717,0.065264090895653,0.052997387945652,0.032880883663893,0.025650568306446,0.020835250616074,0.040750615298748,0.032562423497438,0.068382754921913,0.078825272619724,0.030988022685051,0.097646266222,0.028710519894958,0.018876791000366,0.074518844485283,0.10140615701675,0.054746180772781,0.045308247208595,0.051187347620726,0.04982015863061,0.074416279792786,0.041930958628654,0.038475334644318,0.021506074815989,0.038615472614765,0.039491668343544,0.039876870810986,0.024739895015955,0.031534403562546,0.038699716329575,0.024128597229719,0.020020334050059,0.013481194153428,0.018910611048341,0.012397523038089,0.028896613046527,0.027648819610476,0.02342851087451,0.02184914983809,0.016860581934452,0.0394277125597,0.02757416665554,0.030674234032631,0.034812867641449,0.023815259337425,0.023235464468598,0.028645537793636,0.022110868245363,0.023537430912256,0.016132013872266,0.022013135254383,0.01250115968287,0.025142665952444,0.052772983908653,0.013794778846204,0.042457550764084,0.08419580757618,0.041657753288746,0.024491041898727,0.03084384277463,0.028720831498504,0.016387328505516,0.023069944232702,0.054938275367022,0.032308235764503,0.013350458815694,0.007664333563298,0.027884516865015,0.037123028188944,0.092665359377861,0.038140952587128,0.027603998780251,0.025754163041711,0.020367899909616,0.022974468767643,0.032158855348825,0.011805360205472,0.010357569903135,0.016666550189257,0.014995217323303,0.0090716499835253,0.011662697419524,0.0075033539906144,0.022879144176841,0.023632917553186,0.017492396757007,0.02489846944809,0.021209148690104,0.011273749172688,0.021762423217297,0.017714127898216,0.012655179947615,0.0051143923774362,0.020767670124769,0.035548437386751,0.014565108343959,0.029872816056013,0.02121864259243,0.020375004038215,0.016983879730105,0.047007888555527,0.018563101068139,0.0090859644114971,0.0092281540855765,0.022662939503789,0.021630477160215,0.02066757902503,0.047212652862072,0.027635306119919,0.026990439742804,0.035366259515285,0.01333711668849,0.016884680837393,0.015608944930136,0.011157085187733,0.016030758619308,0.023727141320705,0.01537312194705,0.0092300027608871,0.020037919282913,0.019915487617254,0.011565844528377,0.022792249917984,0.018309962004423,0.013151017948985,0.020775806158781,0.015839345753193,0.010105922818184,0.018622791394591,0.0068245618604124,0.013120489194989,0.013302275910974,0.0086827194318175,0.018396133556962,0.032946649938822,0.015155864879489,0.035252775996923,0.012333391234279,0.032679177820683,0.031784288585186,0.022856406867504,0.022802516818047,0.020792130380869,0.024835303425789,0.043782088905573,0.017573859542608,0.016724096611142,0.021467871963978,0.013361025601625,0.0095344940200448,0.01641446724534,0.030324090272188,0.030389605090022,0.010458584874868,0.015572599135339,0.033997118473053,0.036386460065842,0.012282768264413,0.026299891993403,0.011439918540418,0.02012750133872,0.021443039178848,0.036258153617382,0.021121030673385,0.011659890413284,0.022993689402938,0.052026756107807,0.026439923793077,0.022129211574793,0.016335921362042,0.019956931471825,0.018533378839493,0.02662143483758,0.025956984609365,0.019224595278502,0.012238927185535,0.080758064985275,0.038516394793987,0.01712353900075,0.035537920892239,0.023125451058149,0.010239399969578,0.022343274205923,0.023807089775801,0.02926336042583,0.041127897799015,0.028646133840084,0.016689255833626,0.026619024574757,0.0094412472099066,0.017893070355058,0.04314312338829,0.022032994776964,0.087944932281971,0.023908944800496,0.046676136553288,0.044411689043045,0.029281491413713,0.049807034432888,0.02050942927599,0.010994601994753,0.0047039506025612,0.032559480518103,0.046128995716572,0.063668467104435,0.036322124302387,0.031174696981907,0.039982490241528,0.031496550887823,0.058939088135958,0.046507708728313,0.035603165626526,0.043490868061781,0.031015504151583,0.025038985535502,0.029809229075909,0.027173604816198,0.054866813123226,0.036850742995739,0.092978656291962,0.040517561137676,0.017522042617202,0.032870773226023,0.03736612200737,0.079894326627254,0.044752437621355,0.098078072071075,0.11300425231457,0.077416598796844,0.10936003923416,0.063703492283821,0.068826653063297,0.043603397905827,0.029691783711314,0.029712777584791,0.091789118945599,0.029793774709105,0.034902453422546,0.042644530534744,0.035212434828281,0.04802718013525,0.076635450124741,0.03426830098033,0.095167741179466,0.10750175267458,0.11183887720108,0.068749979138374,0.10339778661728,0.045870408415794,0.023441476747394,0.067986324429512,0.038516759872437,0.07249441742897,0.069681107997894,0.12291418761015,0.047754310071468,0.028331309556961,0.070367984473705,0.062765926122665,0.033516697585583,0.050447732210159,0.046315118670464,0.10912369936705,0.078474067151546,0.069277293980122,0.017762118950486,0.031401701271534,0.042239371687174,0.036452151834965,0.039764113724232,0.042822413146496,0.10178529471159,0.031717710196972,0.035140316933393,0.04029880091548,0.057855736464262,0.12320581823587,0.01695591956377,0.05292733758688,0.033648580312729,0.048784263432026,0.087512269616127,0.033336207270622,0.023920563980937,0.019159432500601,0.093583941459656,0.044940285384655,0.11356803774834,0.031548283994198,0.051240019500256,0.0353934019804,0.011403657495975,0.026021422818303,0.012118427082896,0.018405996263027,0.033206395804882,0.022668950259686,0.017002927139401,0.025014659389853,0.013338450342417,0.02063861489296,0.017354268580675,0.0098456460982561,0.011792642995715,0.010294880717993,0.0041438164189458,0.0089788772165775,0.011586460284889,0.043652083724737,0.0062223137356341,0.011898273602128,0.010737511329353,0.018262330442667,0.0099883237853646,0.036261834204197,0.017069611698389,0.013745592907071,0.010941092856228,0.025959420949221,0.009484039619565,0.029222890734673,0.017097530886531,0.0047665974125266,0.02048847079277,0.010100489482284,0.025513544678688,0.032408434897661,0.019159622490406,0.02926416695118,0.029657147824764,0.015008106827736,0.034208960831165,0.016765452921391,0.014885431155562,0.012713707983494,0.032878495752811,0.028553333133459,0.017080379649997,0.012423358857632,0.052242651581764,0.035785838961601,0.038665480911732,0.039703592658043,0.036578264087439,0.038809448480606,0.041451439261436,0.047360613942146,0.047749757766724,0.029610445722938,0.026850800961256,0.018391259014606,0.016905579715967,0.013427739962935,0.019665881991386,0.016778104007244,0.023836012929678,0.031997382640839,0.024685593321919,0.049226239323616,0.019366346299648,0.052116177976131,0.036259602755308,0.034396588802338,0.025828782469034,0.02164507471025,0.027318699285388,0.035599514842033,0.021485520526767,0.021152008324862,0.036043889820576,0.020833056420088,0.031288728117943,0.02569006383419,0.022895744070411,0.020892029628158,0.019437655806541,0.011576976627111,0.02530824020505,0.02854554541409,0.027052871882915,0.019270792603493,0.026041854172945,0.033146951347589,0.012848801910877,0.024551372975111,0.012794429436326,0.032283887267113,0.018126988783479,0.012619219720364,0.015195289626718,0.019124547019601,0.019986968487501,0.013442256487906,0.045440226793289,0.014744143001735,0.0095018986612558,0.021814895793796,0.0092974379658699,0.028329879045486,0.034937739372253,0.019320361316204,0.018590297549963,0.019789841026068,0.02225099503994,0.042399398982525,0.034049410372972,0.039192441850901,0.048521652817726,0.021027967333794,0.021593697369099,0.034941896796227,0.05340888351202,0.014023710042238,0.013831588439643,0.025954928249121,0.038488760590553,0.016248697414994,0.022763799875975,0.01166820153594,0.013624271377921,0.033776063472033,0.03051251731813,0.027913074940443,0.011186001822352,0.014384532347322,0.025311797857285,0.05196225643158,0.025852233171463,0.021633356809616,0.012569249607623,0.012919876724482,0.018029173836112,0.022860985249281,0.01291617937386,0.035895302891731,0.048749212175608,0.022532761096954,0.032403234392405,0.027037493884563,0.037462279200554,0.03720885515213,0.016462601721287,0.025572035461664,0.012982068583369,0.014961910434067,0.021571610122919,0.038155406713486,0.026152843609452,0.01052188500762,0.026019351556897,0.0152846891433,0.018519187346101,0.021668441593647,0.024507535621524,0.030628595501184,0.020501051098108,0.025164701044559,0.010981727391481,0.022007618099451,0.0288076531142,0.027689699083567,0.014585175551474,0.019283754751086,0.020471120253205,0.0090306652709842,0.010779071599245,0.0156041206792,0.0098334569483995,0.013813173398376,0.013853909447789,0.020596072077751,0.018415635451674,0.015471481718123,0.015291314572096,0.030733358114958,0.016353592276573,0.019215637817979,0.021394591778517,0.026826322078705,0.034815274178982,0.014779593795538,0.021447651088238,0.016193971037865,0.028087418526411,0.017675187438726,0.01487956289202,0.0133399926126,0.028188878670335,0.018999544903636,0.033672846853733,0.017447801306844,0.016974030062556,0.019842486828566,0.027506116777658,0.020065847784281,0.016860719770193,0.017241481691599,0.034301862120628,0.031962655484676,0.022059535607696,0.02318755723536,0.020078280940652,0.014198081567883,0.014037835411727,0.03880799561739,0.045746125280857,0.024820750579238,0.020205155014992,0.018937779590487,0.020002577453852,0.028706207871437,0.024749577045441,0.014835689216852,0.03075885400176,0.036001395434141,0.010036171413958,0.025146096944809,0.026726067066193,0.039391439408064,0.026516465470195,0.029745277017355,0.047845840454102,0.018319310620427,0.032779708504677,0.027226265519857,0.03068769723177,0.058537475764751,0.016529515385628,0.023741856217384,0.014640024863183,0.017016388475895,0.040292769670486,0.031796786934137,0.017632521688938,0.011950285173953,0.012009982019663,0.0090605467557907,0.015451190061867,0.05439954996109,0.012111080810428,0.017353093251586,0.01163075119257,0.013104557991028,0.025205604732037,0.029246240854263,0.018208330497146,0.030449401587248,0.022660359740257,0.020567687228322,0.022351676598191,0.039201591163874,0.0299455486238,0.0091734621673822,0.0085134189575911,0.013137554749846,0.025891842320561,0.020120492205024,0.017842011526227,0.026496093720198,0.061402477324009,0.036448709666729,0.010936040431261,0.030531754717231,0.021041709929705,0.03737373650074,0.015616200864315,0.03354162350297,0.034428104758263,0.060927420854568,0.037437777966261,0.041841249912977,0.017525013536215,0.022812895476818,0.013780109584332,0.0164630189538,0.012162947095931,0.031080484390259,0.027519233524799,0.01019158679992,0.027436412870884,0.023955034092069,0.034776471555233,0.04067986831069,0.028948795050383,0.030911421403289,0.02532303892076,0.0039681121706963,0.014479697681963,0.011309470981359,0.039332784712315,0.014364200644195,0.017417525872588,0.022175010293722,0.020026713609695,0.016504464671016,0.011155795305967,0.012653306126595,0.017451357096434,0.011057328432798,0.014458143152297,0.015810146927834,0.015188794583082,0.020583175122738,0.025087211281061,0.010422686114907,0.012896284461021,0.011920397169888,0.033642470836639,0.013742232695222,0.013300336897373,0.017384678125381,0.01745299063623,0.017860852181911,0.028529329225421,0.065776973962784,0.020926350727677,0.026135750114918,0.016288766637444,0.027113988995552,0.028490874916315,0.0079088602215052,0.005233786534518,0.010079794563353,0.014457674697042,0.021062340587378,0.03205868601799,0.026775365695357,0.012467270717025,0.017383795231581,0.019664458930492,0.039565995335579,0.013128906488419,0.0077354907989502,0.024240780621767,0.035136997699738,0.039916772395372,0.039316039532423,0.10081541538239,0.024504777044058,0.042071349918842,0.026379007846117,0.018784692510962,0.026430156081915,0.01755454018712,0.05449265986681,0.031658932566643,0.03208551928401,0.01260438002646,0.034303370863199,0.045209001749754,0.040314413607121,0.011677115224302,0.022160433232784,0.014170463196933,0.016435403376818,0.0095891077071428,0.028529100120068,0.038462206721306,0.019663024693727,0.020844522863626,0.024653444066644,0.010517194867134,0.0038643539883196,0.017182014882565,0.017156580463052,0.016806814819574,0.0087616797536612,0.010029001161456,0.0092660523951054,0.023888509720564,0.013485765084624,0.015917886048555,0.020850598812103,0.020097512751818,0.010494248941541,0.0052224695682526,0.021309901028872,0.0084098679944873,0.0065675526857376,0.014724189415574,0.0097226556390524,0.013020612299442,0.0089655891060829,0.008761215955019,0.012683184817433,0.01093871332705,0.011249627918005,0.0054670823737979,0.0051525952294469,0.011439025402069,0.030457735061646,0.047686226665974,0.051360368728638,0.022468335926533,0.027361482381821,0.02199762314558,0.016311246901751,0.019752349704504,0.014772151596844,0.01338276732713,0.016000729054213,0.010896380059421,0.014856309629977,0.014217900112271,0.0043081059120595,0.029051028192043,0.041439279913902,0.012134455144405,0.01908048056066,0.031461142003536,0.023801129311323,0.031970404088497,0.014750459231436,0.025752149522305,0.025045627728105,0.02274713665247,0.030029211193323,0.012062245979905,0.058630984276533,0.085785135626793,0.033536247909069,0.054089058190584,0.041963025927544,0.074316442012787,0.041861809790134,0.048622366040945,0.055742092430592,0.081213362514973,0.04844643175602,0.055024899542332,0.051374427974224,0.05468774586916,0.064908221364021,0.033949725329876,0.027288606390357,0.035453990101814,0.043050568550825,0.042516276240349,0.056054245680571,0.078867927193642,0.05569402128458,0.077468276023865,0.076606877148151,0.080512285232544,0.15473122894764,0.10030478239059,0.059097576886415,0.071420513093472,0.11067073792219,0.068985089659691,0.041720576584339,0.043432984501123,0.093223795294762,0.036424160003662,0.080182895064354,0.061461865901947,0.05628652498126,0.05003859847784,0.060340814292431,0.034959532320499,0.047309029847383,0.044836197048426,0.032315503805876,0.049124099314213,0.031002108007669,0.060109823942184,0.03179157525301,0.031896449625492,0.027715472504497,0.017781995236874,0.03220196813345,0.021853292360902,0.021267179399729,0.058915968984365,0.046128634363413,0.031829461455345,0.026152743026614,0.017155274748802,0.010230235755444,0.015654120594263,0.015007882378995,0.025905355811119,0.020518578588963,0.015935309231281,0.0097052175551653,0.0098610389977694,0.011697053909302,0.025165425613523,0.021850872784853,0.026625469326973,0.03059926815331,0.021051635965705,0.042299881577492,0.027925565838814,0.020252656191587,0.0080039780586958,0.02154004201293,0.014044459909201,0.022025413811207,0.01981708034873,0.022570012137294,0.024934036657214,0.024860020726919,0.023831028491259,0.023832958191633,0.016858523711562,0.019145684316754,0.012016449123621,0.026708036661148,0.017927506938577,0.015985731035471,0.013400228694081,0.017407899722457,0.03402704000473,0.027091354131699,0.014096319675446,0.017662482336164,0.014708156697452,0.029485307633877,0.025147542357445,0.016571139916778,0.032935529947281,0.025718126446009,0.015092577785254,0.02855290658772,0.0087466686964035,0.030789125710726,0.016516517847776,0.0327153429389,0.026981864124537,0.018493911251426,0.013670079410076,0.022294595837593,0.016657341271639,0.014780909754336,0.030101794749498,0.012897959910333,0.035311602056026,0.01473968103528,0.014195342548192,0.022660130634904,0.046805717051029,0.019551556557417,0.01461455412209,0.015269985422492,0.0096806120127439,0.022402927279472,0.024740133434534,0.027708370238543,0.01064663939178,0.052407540380955,0.015471692197025,0.02288219332695,0.021044205874205,0.016075985506177,0.017623146995902,0.024039944633842,0.018557950854301,0.018371658399701,0.069766357541084,0.020360302180052,0.02570073492825,0.013080202974379,0.01734197884798,0.025658287107944,0.027060789987445,0.01350461691618,0.01496983319521,0.053251877427101,0.028506638482213,0.031074684113264,0.021074948832393,0.011427668854594,0.014125484973192,0.018544163554907,0.018641214817762,0.010166089050472,0.0091139208525419,0.009577514603734,0.015990473330021,0.021196315065026,0.026002265512943,0.0073702409863472,0.01555494684726,0.013815494254231,0.012858576141298,0.014508236199617,0.014175241813064,0.015106664970517,0.025234673172235,0.027888627722859,0.022192433476448,0.022260777652264,0.017160981893539,0.014139564707875,0.013625148683786,0.014752016402781,0.020890789106488,0.021579811349511,0.017784595489502,0.0059307003393769,0.012470562011003,0.016899719834328,0.032349325716496,0.030437313020229,0.024807887151837,0.018388044089079,0.012618582695723,0.0064297202043235,0.028569012880325,0.024540513753891,0.017355099320412,0.023117892444134,0.047529481351376,0.03905912488699,0.023807615041733,0.011415228247643,0.012194339185953,0.030113659799099,0.02199574559927,0.010474290698767,0.027256891131401,0.062272731214762,0.02029537037015,0.029476525261998,0.025930318981409,0.020648615434766,0.032652299851179,0.028196167200804,0.030042953789234,0.021997094154358,0.022227948531508,0.027259677648544,0.015653360635042,0.023689052090049,0.024809189140797,0.030821302905679,0.018735624849796,0.028663840144873,0.027437033131719,0.018272815272212,0.017251506447792,0.014321464113891,0.030492056161165,0.012917374260724,0.010600896552205,0.011886909604073,0.036614812910557,0.025545977056026,0.023174978792667,0.037705339491367,0.032323036342859,0.022784557193518,0.019877213984728,0.022867882624269,0.021681806072593,0.025332510471344,0.021584212779999,0.0094145331531763,0.013900078833103,0.019467435777187,0.021474126726389,0.012532667256892,0.077926069498062,0.021927576512098,0.016764154657722,0.025525273755193,0.010788649320602,0.020904444158077,0.014387126080692,0.021717334166169,0.027431905269623,0.014951451681554,0.0064418381080031,0.016325153410435,0.01891964673996,0.031932793557644,0.01454833894968,0.022645393386483,0.021912537515163,0.0067691719159484,0.028261542320251,0.016515802592039,0.0087190140038729,0.049587197601795,0.023835647851229,0.026555456221104,0.03078992292285,0.015358857810497,0.011848708614707,0.02626696228981,0.018107030540705,0.016530402004719,0.021960340440273,0.020703390240669,0.01388191524893,0.01520181633532,0.012233760207891,0.033653169870377,0.019830955192447,0.012841436080635,0.014796691015363,0.031297467648983,0.046510949730873,0.021787036210299,0.01268681883812,0.036951530724764,0.010299514979124,0.013373703695834,0.01628746651113,0.018622599542141,0.016637656837702,0.017200926318765,0.02425360865891,0.020824080333114,0.015302039682865,0.027405131608248,0.02794049307704,0.045001067221165,0.017244534566998,0.035110302269459,0.019365789368749,0.015190520323813,0.01585947163403,0.01797585375607,0.0091187972575426,0.013602714985609,0.018281817436218,0.019737992435694,0.040488462895155,0.019875805824995,0.05732411891222,0.070947200059891,0.029544986784458,0.025104967877269,0.023518051952124,0.02586561255157,0.019551061093807,0.0096416398882866,0.028817761689425,0.024098766967654,0.041080832481384,0.020241409540176,0.033869996666908,0.028414728119969,0.025383355095983,0.020620707422495,0.018520258367062,0.010376340709627,0.026415167376399,0.037288896739483,0.011625249870121,0.050941783934832,0.042855095118284,0.018725730478764,0.013760905712843,0.031824707984924,0.019607983529568,0.023413211107254,0.020240375772119,0.057648465037346,0.040298826992512,0.032970808446407,0.065160013735294,0.036603409796953,0.027038231492043,0.026170823723078,0.03569183126092,0.028766926378012,0.01959528028965,0.01888819038868,0.022721089422703,0.033743791282177,0.01167131587863,0.043820902705193,0.020744994282722,0.02199013531208,0.021734742447734,0.023905958980322,0.031357541680336,0.033341210335493,0.032645981758833,0.038376457989216,0.01915717124939,0.023773131892085,0.043066006153822,0.070729777216911,0.063922300934792,0.022008668631315,0.028986785560846,0.026164395734668,0.010278519243002,0.019117411226034,0.014162931591272,0.014727625064552,0.016092725098133,0.022736541926861,0.07117036730051,0.036801777780056,0.040225975215435,0.027029247954488,0.028894638642669,0.024303261190653,0.040344789624214,0.028807885944843,0.030170409008861,0.054747775197029,0.029759954661131,0.017612751573324,0.014547215774655,0.021094135940075,0.016696710139513,0.031521514058113,0.024964548647404,0.018037078902125,0.029080331325531,0.030358675867319,0.026865914463997,0.02300426736474,0.042915362864733,0.061870235949755,0.040330242365599,0.038822870701551,0.045899771153927,0.057675082236528,0.036350227892399,0.058514084666967,0.029116947203875,0.049341395497322,0.017568785697222,0.03991012275219,0.08809195458889,0.04457926005125,0.040756464004517,0.06645193696022,0.028830261901021,0.024316387251019,0.03424072265625,0.035270243883133,0.016842614859343,0.044686391949654,0.020239900797606,0.017752882093191,0.024339001625776,0.032518845051527,0.025442663580179,0.016222842037678,0.066968388855457,0.028598539531231,0.022031052038074,0.012154935859144,0.029429562389851,0.055325996130705,0.024928119033575,0.016328005120158,0.028459733352065,0.038975648581982,0.049846086651087,0.049168415367603,0.022602196782827,0.021602792665362,0.029080547392368,0.018540795892477,0.023542556911707,0.038239542394876,0.0185566842556,0.039667475968599,0.021949166432023,0.017560932785273,0.042142644524574,0.02599030919373,0.022825617343187,0.020340539515018,0.025044990703464,0.027121003717184,0.032481320202351,0.021230822429061,0.022806409746408,0.023015186190605,0.020301442593336,0.019043171778321,0.018546069040895,0.032266139984131,0.03117454238236,0.03448361903429,0.028585150837898,0.031929776072502,0.042991038411856,0.030574906617403,0.035360157489777,0.039820283651352,0.034578129649162,0.031341165304184,0.029824711382389,0.022341009229422,0.029729068279266,0.013120150193572,0.011859469115734,0.011510958895087,0.0094354581087828,0.021349806338549,0.018566153943539,0.010296097956598,0.027997955679893,0.029164798557758,0.032534409314394,0.018718672916293,0.034562945365906,0.030182421207428,0.013376859948039,0.034240942448378,0.042136657983065,0.059342183172703,0.032826215028763,0.026046127080917,0.043036170303822,0.031494535505772,0.030108630657196,0.017903510481119,0.01537661254406,0.038773763924837,0.019521282985806,0.027276137843728,0.016391761600971,0.029520232230425,0.016179028898478,0.022180488333106,0.0070449821650982,0.035457365214825,0.0293238312006,0.027924284338951,0.026555918157101,0.027201106771827,0.030944310128689,0.020095689222217,0.016587747260928,0.025146223604679,0.039919096976519,0.028086431324482,0.016975592821836,0.022652454674244,0.019306283444166,0.014259990304708,0.022076234221458,0.023701209574938,0.026375364512205,0.017780281603336,0.013563425280154,0.024318654090166,0.017928253859282,0.020570583641529,0.023496076464653,0.014852162450552,0.017809910699725,0.016348483040929,0.017895597964525,0.028758402913809,0.021518882364035,0.02672909013927,0.04121483117342,0.034625433385372,0.061931855976582,0.085567139089108,0.053119361400604,0.039152778685093,0.028967801481485,0.038725852966309,0.021228935569525,0.03648853302002,0.021328415721655,0.027307868003845,0.030831122770905,0.064165703952312,0.034191466867924,0.031983125954866,0.012789111584425,0.044807732105255,0.046068463474512,0.023827405646443,0.020474867895246,0.022456023842096,0.024116342887282,0.052182037383318,0.038827151060104,0.023621331900358,0.062505520880222,0.043443344533443,0.032694805413485,0.046937018632889,0.056585144251585,0.06147450953722,0.036044884473085,0.029751684516668,0.019262470304966,0.029267335310578,0.0074468776583672,0.012957143597305,0.015281087718904,0.026545215398073,0.029261816293001,0.039412893354893,0.049213849008083,0.031602472066879,0.029753472656012,0.0088423267006874,0.035487867891788,0.032710760831833,0.018243933096528,0.022819500416517,0.036288518458605,0.041126284748316,0.023342788219452,0.0070939529687166,0.011609567329288,0.018021311610937,0.029510600492358,0.021890856325626,0.025606825947762,0.029264897108078,0.035817869007587,0.035792633891106,0.024061869829893,0.028512479737401,0.018994770944118,0.025698084384203,0.03443106263876,0.03901007398963,0.051139459013939,0.0087989252060652,0.026505021378398,0.017164755612612,0.024859620258212,0.0093735298141837,0.051910206675529,0.019718587398529,0.035152904689312,0.03079254925251,0.017393013462424,0.049090497195721,0.025656512007117,0.032431893050671,0.033541046082973,0.025489289313555,0.012817298993468,0.0098355878144503,0.054404187947512,0.036377392709255,0.04291008785367,0.04076686874032,0.027277639135718,0.037172302603722,0.030951034277678,0.034908283501863,0.026388205587864,0.047828815877438,0.059005446732044,0.037772424519062,0.016102865338326,0.010372987017035,0.014495104551315,0.020330028608441,0.031341921538115,0.02098473906517,0.04385469853878,0.039779644459486,0.050059370696545,0.031767584383488,0.08643151819706,0.05307799950242,0.039566177874804,0.028471974655986,0.032415796071291,0.081869974732399,0.034236028790474,0.031496681272984,0.040074195712805,0.02920201793313,0.052400950342417,0.033206313848495,0.036314211785793,0.026370450854301,0.033176366239786,0.024434607475996,0.011981148272753,0.047224275767803,0.082568749785423,0.071953780949116,0.12720292806625,0.14296758174896,0.067263938486576,0.041703268885612,0.027422539889812,0.022993724793196,0.030063662678003,0.088530287146568,0.21900999546051,0.052295222878456,0.033728763461113,0.037516549229622,0.035935193300247,0.055190604180098,0.030254429206252,0.088063962757587,0.084842905402184,0.084487080574036,0.025141479447484,0.018047779798508,0.056965112686157,0.027415499091148,0.014672430232167,0.017753258347511,0.061908848583698,0.063310071825981,0.084032997488976,0.11086457967758,0.05198834836483,0.024834126234055,0.063176415860653,0.076499991118908,0.069621346890926,0.084714479744434,0.037310637533665,0.062200948596001,0.09916627407074,0.11003330349922,0.063997060060501,0.06228069961071,0.079340159893036,0.12197927385569,0.042332638055086,0.022872237488627,0.058590598404408,0.041542835533619,0.050889544188976,0.11297731101513,0.10421557724476,0.069865897297859,0.06147201731801,0.011508300900459,0.020010210573673,0.016113635152578,0.054529879242182,0.042249836027622,0.025360349565744,0.029359616339207,0.058262027800083,0.026816176250577,0.03171095252037,0.01913757622242,0.049820750951767,0.060104880481958,0.027224995195866,0.04367484152317,0.024258002638817,0.024071969091892,0.036879070103168,0.040760159492493,0.043718375265598,0.02210870012641,0.036835819482803,0.042113028466702,0.016740506514907,0.017057022079825,0.03337312489748,0.018296971917152,0.022528108209372,0.024114029482007,0.066300377249718,0.042740188539028,0.015199357643723,0.029144290834665,0.045259982347488,0.029279068112373,0.041526578366756,0.071509510278702,0.031025070697069,0.034967876970768,0.10161235183477,0.025068260729313,0.03318527713418,0.083163321018219,0.10193213820457,0.082346200942993,0.1142962500453,0.032674878835678,0.084617346525192,0.066923230886459,0.10341854393482,0.074925541877747,0.071356892585754,0.042402997612953,0.080824233591557,0.057847123593092,0.038489170372486,0.034930646419525,0.038545232266188,0.030926495790482,0.043658379465342,0.045644119381905,0.028339985758066,0.033534184098244,0.025383880361915,0.017804261296988,0.0096898376941681,0.012103617191315,0.020870178937912,0.022152571007609,0.017147794365883,0.013854321092367,0.0115318428725,0.018338952213526,0.03208976611495,0.026651386171579,0.025652792304754,0.03237546980381,0.021010763943195,0.017102926969528,0.017314659431577,0.03763085231185,0.026395037770271,0.034287661314011,0.019622929394245,0.038151767104864,0.02346795424819,0.060213923454285,0.0089848805218935,0.028137788176537,0.020748553797603,0.016212910413742,0.022127315402031,0.024116106331348,0.028854083269835,0.015174429863691,0.018835736438632,0.012724620290101,0.01089340262115,0.029913537204266,0.011361235752702,0.019342243671417,0.023036755621433,0.013898242264986,0.014629709534347,0.013914762064815,0.020045552402735,0.0121412537992,0.011027480475605,0.020737651735544,0.010504802688956,0.01465761102736,0.0085626691579819,0.030707594007254,0.020480340346694,0.024254750460386,0.025786951184273,0.010302769951522,0.035448551177979,0.032089464366436,0.018038388341665,0.013919670134783,0.015928097069263,0.015561481937766,0.030235350131989,0.012530564330518,0.020962134003639,0.0064425952732563,0.015843037515879,0.023812223225832,0.010267857462168,0.017220430076122,0.037366192787886,0.038094647228718,0.0099770613014698,0.019980465993285,0.01442841347307,0.019034320488572,0.029144303873181,0.01592562161386,0.01920822635293,0.025662483647466,0.028192769736052,0.021868407726288,0.059758476912975,0.020715296268463,0.018227783963084,0.024991158396006,0.019865753129125,0.01296035759151,0.019050471484661,0.015898641198874,0.018909422680736,0.020968329161406,0.014041406102479,0.015011470764875,0.030295878648758,0.015043716877699,0.01883459277451,0.014075549319386,0.012730001471937,0.0084541654214263,0.0091180792078376,0.042645439505577,0.021376229822636,0.013927232474089,0.0089427009224892,0.019161799922585,0.033366128802299,0.011006683111191,0.021034052595496,0.016587859019637,0.014638342894614,0.012872124090791,0.013117175549269,0.016658958047628,0.020045664161444,0.02377406693995,0.029488792642951,0.00997977796942,0.031220033764839,0.025467406958342,0.017878767102957,0.014172581955791,0.019376941025257,0.011724086478353,0.022348428145051,0.022513195872307,0.015989229083061,0.0172347612679,0.021229896694422,0.026272663846612,0.031373117119074,0.06265489757061,0.023729123175144,0.022988118231297,0.016386445611715,0.011854295618832,0.031136393547058,0.017408337444067,0.016645263880491,0.020512402057648,0.018086411058903,0.019637398421764,0.011447496712208,0.014521719887853,0.012571304105222,0.029026303440332,0.064294829964638,0.039335403591394,0.033880341798067,0.022972881793976,0.041141338646412,0.01765182428062,0.015758385881782,0.036460012197495,0.039783410727978,0.021913189440966,0.016346480697393,0.011742876842618,0.037235990166664,0.01549331471324,0.020025720819831,0.0084216613322496,0.020262971520424,0.014487321488559,0.0096512548625469,0.0091051189228892,0.015686033293605,0.017092913389206,0.017767349258065,0.020163875073195,0.015229327604175,0.031999837607145,0.028324941173196,0.011113990098238,0.012486080639064,0.017204169183969,0.012414795346558,0.033474519848824,0.029718238860369,0.010092621669173,0.018088731914759,0.0094801876693964,0.020294971764088,0.012865653261542,0.011835462413728,0.021237321197987,0.013421777635813,0.01417292188853,0.016718272119761,0.010082350112498,0.021572334691882,0.018318118527532,0.03453765809536,0.0149758271873,0.013275552541018,0.018462460488081,0.0080806538462639,0.021165577694774,0.039831403642893,0.011867745779455,0.024275813251734,0.015528140589595,0.017928490415215,0.040693584829569,0.032225426286459,0.010417475365102,0.027455653995275,0.016912389546633,0.01886460930109,0.015099423006177,0.013413930311799,0.0079485839232802,0.014546798542142,0.021095011383295,0.019174704328179,0.0078199040144682,0.013194555416703,0.012468776665628,0.020729418843985,0.015465201810002,0.037011995911598,0.059678427875042,0.033766023814678,0.027313731610775,0.015569150447845,0.01467121578753,0.018947090953588,0.022332027554512,0.011500904336572,0.030556637793779,0.019647656008601,0.023986885324121,0.019609861075878,0.019473422318697,0.015161626040936,0.026147462427616,0.018047282472253,0.027674755081534,0.042410790920258,0.044143166393042,0.02446249127388,0.022820899263024,0.036613076925278,0.021056521683931,0.025433804839849,0.045040145516396,0.031035780906677,0.091031230986118,0.028293350711465,0.017135202884674,0.0092392507940531,0.0045972727239132,0.035033613443375,0.02122344635427,0.043237946927547,0.026004264131188,0.027958713471889,0.032159369438887,0.017587706446648,0.036026932299137,0.028796799480915,0.025526821613312,0.0260742418468,0.038929484784603,0.032142985612154,0.01519710291177,0.020371593534946,0.015156781300902,0.0072116600349545,0.029975939542055,0.014378070831299,0.011470718309283,0.026590865105391,0.016859706491232,0.014295572414994,0.012048196047544,0.012838590890169,0.012895161285996,0.014616811648011,0.018210945650935,0.012326084077358,0.010623534210026,0.0090022599324584,0.022548643872142,0.010597332380712,0.0083798179402947,0.0088118622079492,0.011145632714033,0.025649882853031,0.012065173126757,0.013271689414978,0.0075311646796763,0.01559822075069,0.004911276511848,0.011497037485242,0.028338741511106,0.0057884049601853,0.019912481307983,0.0093273352831602,0.0084615619853139,0.029193114489317,0.007077282294631,0.022551003843546,0.022066913545132,0.017665237188339,0.01139204017818,0.01216138061136,0.020746786147356,0.026645690202713,0.02678788639605,0.020236611366272,0.032829307019711,0.047534123063087,0.078222945332527,0.022047746926546,0.020247515290976,0.043193951249123,0.052812203764915,0.070659503340721,0.066119357943535,0.03585983812809,0.021847881376743,0.010099029168487,0.016241852194071,0.0095725934952497,0.042751803994179,0.067255958914757,0.050170097500086,0.01212327554822,0.0044188951142132,0.020961862057447,0.0082999616861343,0.019498471170664,0.016139328479767,0.018381364643574,0.0071438238956034,0.032029017806053,0.041861422359943,0.020991234108806,0.026370061561465,0.016461100429296,0.010702189989388,0.081240996718407,0.053532630205154,0.073208749294281,0.068784601986408,0.061532407999039,0.073175311088562,0.019482120871544,0.054409801959991,0.01468269340694,0.018865732476115,0.0086450092494488,0.044256240129471,0.087024383246899,0.077362395823002,0.12345673143864,0.053888238966465,0.086490772664547,0.12867227196693,0.041198253631592,0.032483160495758,0.026235360652208,0.019777193665504,0.0212357416749,0.03504391387105,0.085148319602013,0.035088516771793,0.025880210101604,0.050960995256901,0.044195082038641,0.03117448836565,0.047863349318504,0.03882896900177,0.013192567043006,0.043917164206505,0.10386333614588,0.15327130258083,0.030567154288292,0.053329695016146,0.043540045619011,0.05838119238615,0.031773284077644,0.021234590560198,0.022364191710949,0.033764947205782,0.056034721434116,0.032280128449202,0.055663123726845,0.0064421501010656,0.016044126823545,0.033989258110523,0.022479638457298,0.010447847656906,0.019343983381987,0.033131822943687,0.03617924079299,0.019293013960123,0.15587501227856,0.049150690436363,0.026181250810623,0.032921493053436,0.012721989303827,0.019188335165381,0.022112039849162,0.079740151762962,0.066103428602219,0.025379015132785,0.019579473882914,0.020229864865541,0.015466475859284,0.01646033488214,0.013145845383406,0.02195205911994,0.032366689294577,0.067784309387207,0.03149102628231,0.031410373747349,0.013039614073932,0.011311577633023,0.015056973323226,0.014436949044466,0.0065641701221466,0.010165113955736,0.022932305932045,0.036617290228605,0.022039625793695,0.013110038824379,0.0093177985399961,0.027475969865918,0.011788395233452,0.012937042862177,0.0088373916223645,0.030394110828638,0.03299081325531,0.029713127762079,0.021057914942503,0.02646429464221,0.021343996748328,0.035738825798035,0.025764722377062,0.019998917356133,0.022181339561939,0.015876645222306,0.022016167640686,0.01333078276366,0.018305897712708,0.01636765897274,0.01835835725069,0.039068914949894,0.012330263853073,0.0246018525213,0.026608649641275,0.015522845089436,0.022130746394396,0.011824700050056,0.03520068898797,0.012740820646286,0.030312556773424,0.034799415618181,0.031563531607389,0.028007620945573,0.028498657047749,0.03209925442934,0.011926255188882,0.036472208797932,0.020001102238894,0.010141481645405,0.012796207331121,0.0073368698358536,0.020296754315495,0.020517393946648,0.018138973042369,0.01466279104352,0.017024820670485,0.0082478001713753,0.011620413511992,0.012149571441114,0.013698644004762,0.015069925226271,0.034002065658569,0.022686889395118,0.028585344552994,0.039363026618958,0.012351323850453,0.01359292678535,0.034926105290651,0.024992369115353,0.027316948398948,0.0085923857986927,0.018791496753693,0.023873660713434,0.023236565291882,0.028405768796802,0.029455084353685,0.011873694136739,0.007880668155849,0.018598940223455,0.016285695135593,0.017655435949564,0.017184412106872,0.013709869235754,0.012482136487961,0.030566144734621,0.015845809131861,0.047467414289713,0.05077126994729,0.034072611480951,0.035284776240587,0.034478146582842,0.02985118702054,0.016646139323711,0.032077115029097,0.01593779399991,0.017047317698598,0.061125002801418,0.020157136023045,0.015765871852636,0.044966459274292,0.024705048650503,0.0195841062814,0.026026774197817,0.031058795750141,0.016417533159256,0.014001277275383,0.0114971017465,0.033403635025024,0.022934608161449,0.031382609158754,0.010073937475681,0.018376909196377,0.02818494848907,0.031109925359488,0.034154389053583,0.031456161290407,0.027698080986738,0.042006388306618,0.030962858349085,0.013341215439141,0.022327767685056,0.033707980066538,0.016872279345989,0.013327511027455,0.013333862647414,0.020752338692546,0.011915434151888,0.059056162834167,0.033872704952955,0.044149436056614,0.030915096402168,0.01440398208797,0.049307193607092,0.034721903502941,0.017219426110387,0.027040861546993,0.0074683455750346,0.020510347560048,0.027550248429179,0.031428277492523,0.01236246433109,0.011414778418839,0.015021924860775,0.028383525088429,0.028789095580578,0.033619038760662,0.042076230049133,0.029770102351904,0.019640378654003,0.058781396597624,0.028700364753604,0.058715958148241,0.017017878592014,0.021183887496591,0.025079321116209,0.022579286247492,0.044422797858715,0.032774321734905,0.013281730934978,0.013002356514335,0.0073311673477292,0.018896792083979,0.01069356687367,0.013296200893819,0.013737697154284,0.017787927761674,0.016761545091867,0.022845519706607,0.02238130569458,0.021083779633045,0.021276708692312,0.019674329087138,0.01255227252841,0.014213522896171,0.022919483482838,0.015822591260076,0.014918208122253,0.015237682498991,0.014566900208592,0.037615075707436,0.030496764928102,0.016166748479009,0.025193450972438,0.0076918601989746,0.010435865260661,0.013530862517655,0.017690543085337,0.028738602995872,0.014540689066052,0.040293626487255,0.024598982185125,0.018035190179944,0.041350238025188,0.035424388945103,0.010777717456222,0.024470414966345,0.032906502485275,0.013726161792874,0.010844642296433,0.018290115520358,0.012613494880497,0.0096001010388136,0.012704774737358,0.023332335054874,0.026670929044485,0.0051526632159948,0.01368336379528,0.010703166015446,0.01246655266732,0.0091370353475213,0.01334208343178,0.010700322687626,0.013837936334312,0.044076628983021,0.041135556995869,0.045997958630323,0.031524963676929,0.013145076110959,0.015653055161238,0.040768198668957,0.043919686228037,0.034186206758022,0.030402328819036,0.010587952099741,0.013097666203976,0.05063658580184,0.036183781921864,0.032843943685293,0.048523806035519,0.04197396337986,0.086189530789852,0.070048108696938,0.070335611701012,0.071689166128635,0.071462213993073,0.070792585611343,0.059702344238758,0.05926401540637,0.058179665356874,0.070549391210079,0.098265334963799,0.030314233154058,0.05689350515604,0.070671334862709,0.063425421714783,0.086722075939178,0.091640472412109,0.056873381137848,0.027054034173489,0.063360631465912,0.050267823040485,0.047376904636621,0.064175814390182,0.068461202085018,0.096332758665085,0.045643351972103,0.099846810102463,0.071450605988503,0.1166820526123,0.093283072113991,0.095345892012119,0.12100048363209,0.064761310815811,0.082319796085358,0.074428975582123,0.047626778483391,0.057664901018143,0.056782931089401,0.065806120634079,0.024136949330568,0.037097483873367,0.057774670422077,0.072060897946358,0.045018471777439,0.059246495366096,0.058334328234196,0.08069871366024,0.067154936492443,0.049857519567013,0.08706271648407,0.078642666339874,0.057883754372597,0.046975295990705,0.059174288064241,0.042308989912271,0.031854785978794,0.054082460701466,0.053712256252766,0.043868344277143,0.043162353336811,0.058998495340347,0.037599042057991,0.044685617089272,0.027111219242215,0.024706047028303,0.061016350984573,0.072763666510582,0.054709412157536,0.057727634906769,0.083818852901459,0.074157640337944,0.059067934751511,0.082016006112099,0.063034988939762,0.061074689030647,0.020204395055771,0.033279169350863,0.041003204882145,0.024695040658116,0.04363102093339,0.024455856531858,0.02478539571166,0.038350440561771,0.01519850641489,0.013928566128016,0.017160821706057,0.033322643488646,0.067296013236046,0.029238622635603,0.020572852343321,0.017631748691201,0.017350507900119,0.017812315374613,0.008618826046586,0.017873093485832,0.018730882555246,0.014226368628442,0.01310264505446,0.014496812596917,0.019611768424511,0.029942957684398,0.016633694991469,0.006408260203898,0.03261860832572,0.077542632818222,0.021222537383437,0.021179791539907,0.026434220373631,0.021705564111471,0.0092476662248373,0.008867934346199,0.0090296901762486,0.01869098469615,0.026474755257368,0.026845483109355,0.021921966224909,0.0089587261900306,0.014530650340021,0.01241974439472,0.028362162411213,0.024449780583382,0.025710627436638,0.039180926978588,0.015938501805067,0.029168553650379,0.012256663292646,0.034027807414532,0.019836029037833,0.022630196064711,0.011402398347855,0.038030162453651,0.019115179777145,0.028331404551864,0.014832215383649,0.019238125532866,0.018029060214758,0.022480696439743,0.03230506926775,0.023788526654243,0.023958314210176,0.025966444984078,0.022906895726919,0.011582251638174,0.036089032888412,0.010525026358664,0.028729919344187,0.013370719738305,0.05694242939353,0.028026536107063,0.028764491900802,0.057682249695063,0.010613340884447,0.010465214960277,0.017423240467906,0.021549262106419,0.023283803835511,0.033215872943401,0.021374255418777,0.024258624762297,0.025485932826996,0.043167449533939,0.025285754352808,0.012241972610354,0.011627895757556,0.011530200950801,0.020145922899246,0.027845699340105,0.080271273851395,0.0373674929142,0.038056954741478,0.0089687565341592,0.014972554519773,0.025606233626604,0.027584679424763,0.024706130847335,0.024789422750473,0.025019057095051,0.035225071012974,0.067480176687241,0.027671169489622,0.012796249240637,0.0075120301917195,0.017424695193768,0.021701270714402,0.022305691614747,0.022755850106478,0.0095152910798788,0.037298254668713,0.016337275505066,0.007418517023325,0.0072240033186972,0.0088184708729386,0.010608499869704,0.025167832151055,0.014272237196565,0.022945735603571,0.016032719984651,0.01155607867986,0.019342059269547,0.022033652290702,0.011738620698452,0.017361354082823,0.015269791707397,0.034268256276846,0.023672755807638,0.021330257877707,0.025058355182409,0.024585425853729,0.029991764575243,0.017390513792634,0.056348592042923,0.029200356453657,0.017299046739936,0.015397239476442,0.017783669754863,0.020754501223564,0.03681031614542,0.02422496676445,0.021326012909412,0.023497823625803,0.012224378064275,0.014946858398616,0.013658786192536,0.018590614199638,0.012925237417221,0.025542832911015,0.013123909011483,0.013860216364264,0.0071870759129524,0.015100812539458,0.025718260556459,0.035482097417116,0.015997992828488,0.036817628890276,0.010857302695513,0.01295159664005,0.015503676608205,0.010109072551131,0.021050108596683,0.010398264974356,0.012844551354647,0.017070226371288,0.017634192481637,0.014750097878277,0.020498387515545,0.019534517079592,0.0318956784904,0.035067673772573,0.025530610233545,0.017453603446484,0.017468282952905,0.02999865077436,0.02607486397028,0.024080948904157,0.03086488507688,0.020592357963324,0.014035638421774,0.013478489592671,0.016294786706567,0.01686904579401,0.014547183178365,0.034520585089922,0.027594298124313,0.01408847887069,0.016890041530132,0.043290372937918,0.01754536293447,0.029968868941069,0.021924309432507,0.023364460095763,0.014581089839339,0.023477800190449,0.031666789203882,0.056891497224569,0.029981935396791,0.029213808476925,0.0080244261771441,0.017784902825952,0.02778197824955,0.026827305555344,0.021289817988873,0.01623247936368,0.031092714518309,0.025337893515825,0.010980974882841,0.012673994526267,0.012973031029105,0.025875438004732,0.037938915193081,0.022028915584087,0.020253550261259,0.02299527451396,0.023152198642492,0.017089366912842,0.010753083974123,0.016255259513855,0.014972927048802,0.01443232037127,0.011187745258212,0.012146202847362,0.0076122879981995,0.014364646747708,0.011890280991793,0.01983230188489,0.011517180129886,0.0056448467075825,0.0065420870669186,0.013685943558812,0.03283879160881,0.036313664168119,0.0090174842625856,0.031709376722574,0.018088322132826,0.015916965901852,0.030891604721546,0.086148023605347,0.010434336960316,0.028326231986284,0.015081575140357,0.024122230708599,0.024991806596518,0.0052248314023018,0.012496080249548,0.0086517976596951,0.088393449783325,0.026704661548138,0.03625613078475,0.022504597902298,0.011965594254434,0.013840982690454,0.012415502220392,0.015286605805159,0.017876809462905,0.010159348137677,0.043276760727167,0.017795706167817,0.014179356396198,0.019341818988323,0.021667312830687,0.020808355882764,0.032511427998543,0.021744087338448,0.019131576642394,0.013563238084316,0.01531102694571,0.017404835671186,0.031505104154348,0.10871839523315,0.015144122764468,0.018470278009772,0.018635120242834,0.02471431158483,0.018806034699082,0.026244804263115,0.041887417435646,0.048024173825979,0.032387133687735,0.085532128810883,0.030386425554752,0.0099960435181856,0.019119340926409,0.015694940462708,0.017025334760547,0.034034684300423,0.02788345888257,0.05028609931469,0.020404011011124,0.017843764275312,0.011161538772285,0.062482513487339,0.042068473994732,0.039732925593853,0.018317449837923,0.011046693660319,0.011970017105341,0.014353893697262,0.013149403035641,0.015928629785776,0.037361156195402,0.021230854094028,0.023215860128403,0.017751565203071,0.012592935934663,0.029031928628683,0.040292270481586,0.023648612201214,0.030206128954887,0.045819547027349,0.052275311201811,0.063679523766041,0.10882733762264,0.056574862450361,0.027054822072387,0.030318837612867,0.026936162263155,0.029498919844627,0.022731298580766,0.019845843315125,0.024190157651901,0.022018864750862,0.01309712510556,0.0065284473821521,0.019431415945292,0.019298635423183,0.029734261333942,0.034232810139656,0.040798477828503,0.083712927997112,0.072836421430111,0.059836622327566,0.059101745486259,0.080007329583168,0.045435979962349,0.023903176188469,0.019176907837391,0.046547837555408,0.038247972726822,0.041559584438801,0.022319858893752,0.027622936293483,0.019345570355654,0.022215012460947,0.023638762533665,0.048277489840984,0.03873597830534,0.047154430299997,0.064020171761513,0.026951165869832,0.058067962527275,0.022110652178526,0.037858337163925,0.044262707233429,0.088009461760521,0.03650014474988,0.048249009996653,0.029820341616869,0.037923987954855,0.05785907804966,0.047418769448996,0.019086018204689,0.042432762682438,0.03271658718586,0.063659973442554,0.11849267780781,0.037732966244221,0.076828613877296,0.11613909900188,0.033355254679918,0.039198681712151,0.025477612391114,0.036211647093296,0.020518932491541,0.023159343749285,0.020311824977398,0.069860726594925,0.053059440106153,0.077921263873577,0.058012336492538,0.0207001529634,0.018699301406741,0.023448882624507,0.017681133002043,0.035927221179008,0.0070853475481272,0.039133813232183,0.020593419671059,0.018758114427328,0.0085386671125889,0.024513019248843,0.017701636999846,0.0086935171857476,0.047981835901737,0.067715786397457,0.036839753389359,0.018700167536736,0.019266488030553,0.0099116107448936,0.02350889891386,0.037987284362316,0.020935695618391,0.016072109341621,0.014056000858545,0.048470854759216,0.02677583321929,0.020060071721673,0.016694620251656,0.012592976912856,0.018251242116094,0.018567068502307,0.023579509928823,0.024737419560552,0.021862780675292,0.019558861851692,0.024063587188721,0.019692903384566,0.044041212648153,0.072664529085159,0.05554822832346,0.038875076919794,0.042094372212887,0.011412361636758,0.027794782072306,0.037118725478649,0.052532941102982,0.049532704055309,0.036685816943645,0.028143614530563,0.0071299867704511,0.02961858920753,0.037549942731857,0.034933380782604,0.018249830231071,0.013008625246584,0.01521308068186,0.020268313586712,0.040409803390503,0.058928057551384,0.03497776389122,0.049147494137287,0.037275604903698,0.02138315141201,0.026166792958975,0.03854638710618,0.058618355542421,0.033221289515495,0.034650757908821,0.046663865447044,0.013819495216012,0.017292419448495,0.021184351295233,0.012350692413747,0.029072703793645,0.068340547382832,0.014912447892129,0.014747344888747,0.021403975784779,0.03399495407939,0.06127817183733,0.022739633917809,0.033818490803242,0.019507395103574,0.033272817730904,0.032766159623861,0.012979086488485,0.0062029953114688,0.014852838590741,0.023180224001408,0.02271119505167,0.026334134861827,0.03622280061245,0.033183336257935,0.019217953085899,0.015945363789797,0.026824668049812,0.022943492978811,0.023233287036419,0.014607113786042,0.01658639870584,0.021413575857878,0.021640300750732,0.025822149589658,0.026825599372387,0.010806242004037,0.017657801508904,0.021816933527589,0.01775423809886,0.02144774235785,0.024200674146414,0.030494121834636,0.024868762120605,0.017043501138687,0.020050279796124,0.03776554018259,0.019516676664352,0.024927459657192,0.035089291632175,0.021072996780276,0.033388644456863,0.043726000934839,0.040172211825848,0.037841275334358,0.027460560202599,0.015785042196512,0.027354143559933,0.018203495070338,0.015059697441757,0.015479734167457,0.022942360490561,0.018918268382549,0.023428339511156,0.018854141235352,0.027019359171391,0.032845452427864,0.02813296020031,0.030737161636353,0.045836813747883,0.022065244615078,0.022071834653616,0.031463507562876,0.015968680381775,0.017372513189912,0.025864265859127,0.042637724429369,0.020640756934881,0.020928669720888,0.041849579662085,0.019858865067363,0.01719812117517,0.01571941934526,0.016442742198706,0.021439481526613,0.033686481416225,0.012883864343166,0.034410130232573,0.049114301800728,0.034130819141865,0.019453089684248,0.025439189746976,0.032102830708027,0.0071738385595381,0.0071283667348325,0.020106548443437,0.029903063550591,0.045214831829071,0.020593218505383,0.039580978453159,0.010183131322265,0.027127580717206,0.053792461752892,0.014122610911727,0.031110245734453,0.024784654378891,0.015397063456476,0.010906545445323,0.023829536512494,0.013782423920929,0.023351732641459,0.019609894603491,0.050211824476719,0.030988894402981,0.026325728744268,0.02811817266047,0.037702560424805,0.050300173461437,0.09542253613472,0.036617465317249,0.014330640435219,0.012035006657243,0.025171417742968,0.023662991821766,0.020490925759077,0.019823238253593,0.020148672163486,0.045792371034622,0.029513873159885,0.018134523183107,0.013137267902493,0.027125729247928,0.026705678552389,0.015352948568761,0.057865619659424,0.01740712299943,0.048669129610062,0.021914474666119,0.010996324010193,0.014590797945857,0.024723779410124,0.042339235544205,0.03093308582902,0.050618406385183,0.028951745480299,0.023070432245731,0.020571263507009,0.031744167208672,0.013394005596638,0.022152431309223,0.033570662140846,0.050815507769585,0.03286561742425,0.024143632501364,0.032573908567429,0.038400925695896,0.022400762885809,0.029624201357365,0.018391896039248,0.051566638052464,0.017745237797499,0.021529814228415,0.021728329360485,0.018061570823193,0.023871613666415,0.042767290025949,0.079331114888191,0.035330951213837,0.046253811568022,0.019328828901052,0.022199599072337,0.036837011575699,0.045065641403198,0.019160440191627,0.01549281924963,0.022463209927082,0.037750191986561,0.032635919749737,0.019855421036482,0.031766105443239,0.043019089847803,0.017197925597429,0.018834030255675,0.040193729102612,0.019560292363167,0.057558074593544,0.042038284242153,0.024655111134052,0.017751911655068,0.035079326480627,0.036722652614117,0.015331295318902,0.018185492604971,0.024688124656677,0.018788993358612,0.040419287979603,0.042057599872351,0.021531505510211,0.028216997161508,0.055136561393738,0.051122359931469,0.041587114334106,0.033080216497183,0.019227936863899,0.025489158928394,0.014534454792738,0.030542694032192,0.018392544239759,0.045620478689671,0.049875810742378,0.024021748453379,0.041511535644531,0.047324012964964,0.012336380779743,0.024206606671214,0.038731060922146,0.062373373657465,0.039815723896027,0.024089589715004,0.019685190171003,0.01873417571187,0.014947382733226,0.062332574278116,0.034364927560091,0.04403093084693,0.022274192422628,0.019209602847695,0.030218578875065,0.044276088476181,0.023404954001307,0.021884869784117,0.026796795427799,0.026059381663799,0.036778755486012,0.011502683162689,0.065326727926731,0.020820872858167,0.065725892782211,0.072389163076878,0.027090288698673,0.039578430354595,0.068764194846153,0.04041501134634,0.019288275390863,0.043823819607496,0.065159037709236,0.093614429235458,0.053535833954811,0.054236337542534,0.11613930761814,0.031453795731068,0.022834433242679,0.023038083687425,0.032931689172983,0.036988280713558,0.032299987971783,0.033036671578884,0.027558358386159,0.036847721785307,0.055668890476227,0.029912877827883,0.032138001173735,0.030010554939508,0.07073537260294,0.016758680343628,0.036327887326479,0.095859825611115,0.035498030483723,0.02036409266293,0.028596293181181,0.041138626635075,0.047062892466784,0.013696921989322,0.0516192689538,0.028716333210468,0.043414294719696,0.05696365237236,0.038487166166306,0.048790343105793,0.048441879451275,0.10265515744686,0.068065024912357,0.037281960248947,0.10469850897789,0.03487965092063,0.042432725429535,0.089563056826591,0.069568604230881,0.057237267494202,0.048036321997643,0.028504692018032,0.048933498561382,0.05291910842061,0.029398091137409,0.027678336948156,0.026806253939867,0.01751202903688,0.060415398329496,0.028195146471262,0.016470436006784,0.032271556556225,0.021003324538469,0.056334339082241,0.017909448593855,0.015114925801754,0.01378156337887,0.029367607086897,0.027732167392969,0.038093321025372,0.039339251816273,0.04669876396656,0.064511552453041,0.034149073064327,0.032786883413792,0.043058596551418,0.038948178291321,0.034470949321985,0.090945146977901,0.076333820819855,0.064986757934093,0.030290078371763,0.050302028656006,0.039305426180363,0.022424142807722,0.020233761519194,0.042048793286085,0.020725082606077,0.054935283958912,0.034916903823614,0.18716910481453,0.0556835308671,0.0098376739770174,0.020027905702591,0.022385094314814,0.017202295362949,0.0462318174541,0.034749019891024,0.034801103174686,0.038531474769115,0.015739090740681,0.023008722811937,0.026499375700951,0.013209821656346,0.037301901727915,0.032671179622412,0.024667851626873,0.016719792038202,0.01275859773159,0.024976747110486,0.021475847810507,0.022327225655317,0.016014121472836,0.046542003750801,0.034370400011539,0.026104345917702,0.017884803935885,0.023920007050037,0.014146959409118,0.013459943234921,0.018529631197453,0.0075376573950052,0.012482967227697,0.019373707473278,0.067973032593727,0.034177526831627,0.057964082807302,0.020455542951822,0.011963073164225,0.019805474206805,0.037685535848141,0.010690344497561,0.12314639985561,0.0090097989886999,0.033148314803839,0.01661255210638,0.010935507714748,0.012931188568473,0.013431946747005,0.021025702357292,0.017021048814058,0.014232342131436,0.014279974624515,0.038650140166283,0.052473239600658,0.026389475911856,0.020459476858377,0.035225868225098,0.017821783199906,0.02295745909214,0.019782155752182,0.0083693377673626,0.0070771025493741,0.010003169067204,0.015674147754908,0.016561575233936,0.013407753780484,0.0050553828477859,0.005043787881732,0.014532661065459,0.014376180246472,0.012497614137828,0.048452813178301,0.013161150738597,0.037727259099483,0.02252059802413,0.031127870082855,0.017455577850342,0.02506760135293,0.014999754726887,0.0084482030943036,0.020358834415674,0.0076597249135375,0.0079160537570715,0.0046129310503602,0.01176224835217,0.0061942795291543,0.02868465706706,0.028087934479117,0.020007822662592,0.017624832689762,0.038424637168646,0.017360094934702,0.010277071036398,0.016491236165166,0.032525226473808,0.01684014685452,0.01216946169734,0.027761310338974,0.019720293581486,0.011103628203273,0.0072561698034406,0.017247293144464,0.035290211439133,0.017745327204466,0.0096522010862827,0.012947445735335,0.018136654049158,0.012261592783034,0.025987416505814,0.016488529741764,0.027852999046445,0.01388132199645,0.013288266025484,0.017306622117758,0.016566604375839,0.012699200771749,0.015917632728815,0.015074830502272,0.018988229334354,0.012698173522949,0.01325171533972,0.01769283041358,0.013862650841475,0.021777838468552,0.025152608752251,0.011802143417299,0.023429805412889,0.011663526296616,0.023058384656906,0.013404766097665,0.014572438783944,0.010513382032514,0.0084397541359067,0.011442577466369,0.011151803657413,0.015320519916713,0.018342679366469,0.015467156656086,0.012833763845265,0.012812409549952,0.014847756363451,0.020347360521555,0.030640879645944,0.037152338773012,0.025017067790031,0.015481893904507,0.019583692774177,0.025135535746813,0.014209494926035,0.019514549523592,0.020686903968453,0.011984642595053,0.0082845315337181,0.013597246259451,0.0081999860703945,0.012579442001879,0.014070353470743,0.01113167591393,0.016283703967929,0.017852790653706,0.017062023282051,0.027239684015512,0.015607433393598,0.0114885866642,0.018883138895035,0.030717205256224,0.016819387674332,0.018649779260159,0.02462201192975,0.023670539259911,0.016406303271651,0.014218265190721,0.016162382438779,0.015571941621602,0.018218358978629,0.026085045188665,0.016421761363745,0.01550570782274,0.011549651622772,0.0096965273842216,0.0156345423311,0.021088369190693,0.023964650928974,0.027933618053794,0.016434775665402,0.017399424687028,0.025759350508451,0.020464047789574,0.0083779543638229,0.016446258872747,0.011772379279137,0.0064832866191864,0.018308751285076,0.016580831259489,0.021035868674517,0.098250851035118,0.022090105339885,0.042569115757942,0.014838179573417,0.030302891507745,0.036196984350681,0.033660765737295,0.14712136983871,0.033637039363384,0.060720298439264,0.021879395470023,0.037838984280825,0.021723005920649,0.029099678620696,0.029768263921142,0.017542112618685,0.028463250026107,0.018844118341804,0.028204616159201,0.025562208145857,0.026024736464024,0.012019872665405,0.01211999822408,0.017859566956758,0.019416464492679,0.012924263253808,0.0096207205206156,0.017557254061103,0.029961690306664,0.018621515482664,0.043412040919065,0.028879104182124,0.016178295016289,0.011167882010341,0.011629527434707,0.010777859017253,0.026353251188993,0.03021827340126,0.013725595548749,0.014849049039185,0.0119932256639,0.01303696166724,0.012391807511449,0.014987871982157,0.011151872575283,0.015122911892831,0.022799100726843,0.041372880339622,0.079508125782013,0.025690227746964,0.031547963619232,0.03624614328146,0.02529476210475,0.024183169007301,0.022824129089713,0.037794828414917,0.026826251298189,0.034196384251118,0.021479811519384,0.018341172486544,0.018109994009137,0.037552323192358,0.017646346241236,0.011112438514829,0.016445513814688,0.010078832507133,0.030218543484807,0.02267874777317,0.042164832353592,0.022109176963568,0.030512422323227,0.032447725534439,0.028643675148487,0.075533926486969,0.037020489573479,0.026813248172402,0.025432853028178,0.031913265585899,0.021500486880541,0.043355390429497,0.0071356040425599,0.025349559262395,0.027891919016838,0.030742758885026,0.043238926678896,0.037178181111813,0.016416849568486,0.01551026199013,0.018865844234824,0.028636319562793,0.028125220909715,0.043351531028748,0.03659338876605,0.022228721529245,0.033792540431023,0.059894815087318,0.051732160151005,0.050150819122791,0.046975266188383,0.046298146247864,0.033750262111425,0.028116656467319,0.017125520855188,0.019755523651838,0.036250852048397,0.044708490371704,0.018804039806128,0.040834009647369,0.023786678910255,0.021521631628275,0.028345312923193,0.016881965100765,0.019228417426348,0.014819430187345,0.01210929825902,0.040156848728657,0.022932324558496,0.028498739004135,0.053325660526752,0.03814460337162,0.017083883285522,0.014490336179733,0.017551135271788,0.02543592825532,0.018358355388045,0.015740439295769,0.012407060712576,0.01746453717351,0.0176384113729,0.035857543349266,0.043033618479967,0.055536836385727,0.034312427043915,0.040504366159439,0.0341826826334,0.014604350551963,0.010670223273337,0.0311772339046,0.023458970710635,0.039023824036121,0.14904716610909,0.012055560015142,0.030446369200945,0.021296709775925,0.022891402244568,0.052170775830746,0.034266393631697,0.020180944353342,0.01313529536128,0.030332282185555,0.018011368811131,0.023411991074681,0.02763844653964,0.055542763322592,0.044234350323677,0.027969781309366,0.033871255815029,0.060699917376041,0.024079760536551,0.022899236530066,0.010078130289912,0.01360279135406,0.0088732177391648,0.033317148685455,0.016253927722573,0.025119202211499,0.022636491805315,0.029991971328855,0.040869325399399,0.030510518699884,0.014583764597774,0.035353120416403,0.097253233194351,0.1807372123003,0.094686709344387,0.032648403197527,0.015738617628813,0.013073636218905,0.022334102541208,0.050582136958838,0.039457991719246,0.030566543340683,0.020386058837175,0.018851306289434,0.02889796718955,0.025327559560537,0.04030779004097,0.023991961032152,0.025955507531762,0.01707648485899,0.017667958512902,0.043420549482107,0.033239558339119,0.042094103991985,0.03862289711833,0.025677002966404,0.020362228155136,0.018569212406874,0.075333163142204,0.02230704203248,0.034667931497097,0.031033091247082,0.028204610571265,0.033067259937525,0.015240202657878,0.073819369077682,0.045909613370895,0.071138203144073,0.04959824308753,0.027297910302877,0.037985533475876,0.049929074943066,0.058137997984886,0.20680230855942,0.053205601871014,0.015797035768628,0.015038296580315,0.033546760678291,0.016622684895992,0.014036567881703,0.02119405195117,0.040037892758846,0.035285551100969,0.12592360377312,0.11348129808903,0.087930038571358,0.060502260923386,0.035504542291164,0.048841305077076,0.015526721253991,0.060634404420853,0.056930787861347,0.011880157515407,0.050339188426733,0.094797134399414,0.037512678653002,0.071129724383354,0.030238047242165,0.011861514300108,0.020279472693801,0.036469824612141,0.016689404845238,0.032445024698973,0.047813575714827,0.058215897530317,0.050197646021843,0.059204950928688,0.081189282238483,0.14824648201466,0.0065836273133755,0.06092219427228,0.041978005319834,0.04795891046524,0.024345871061087,0.016717243939638,0.044354684650898,0.030299730598927,0.022493790835142,0.029035089537501,0.027530904859304,0.051029991358519,0.044136088341475,0.035370722413063,0.01238698605448,0.04359270259738,0.028320111334324,0.048805706202984,0.054783903062344,0.033974204212427,0.039509925991297,0.024457652121782,0.033167250454426,0.02586623467505,0.018575888127089,0.01397459115833,0.050112433731556,0.011258458718657,0.017678502947092,0.044910788536072,0.029588276520371,0.054006483405828,0.016762230545282,0.048526853322983,0.022729007527232,0.023142183199525,0.032991781830788,0.018213396891952,0.030772008001804,0.055704794824123,0.031889099627733,0.031103860586882,0.014139601029456,0.0089633269235492,0.01539599429816,0.023711886256933,0.027957737445831,0.082712426781654,0.012477109208703,0.02291501685977,0.050723295658827,0.022559098899364,0.011279392056167,0.010628722608089,0.014446120709181,0.026277150958776,0.034153483808041,0.042357381433249,0.040815852582455,0.034974195063114,0.023797212168574,0.0117696095258,0.026919193565845,0.0338039919734,0.058105528354645,0.034984312951565,0.034309715032578,0.018174022436142,0.042453464120626,0.027626492083073,0.01711592450738,0.021721843630075,0.031203171238303,0.033598162233829,0.048460587859154,0.014150430448353,0.014284897595644,0.0083671910688281,0.031980101019144,0.048354931175709,0.023112185299397,0.023829637095332,0.022124748677015,0.053165171295404,0.071707084774971,0.077615149319172,0.049061335623264,0.025301724672318,0.026613360270858,0.021015554666519,0.024470621719956,0.013814019039273,0.01617512665689,0.013396244496107,0.011416077613831,0.038774281740189,0.015948306769133,0.022159013897181,0.0068532340228558,0.021489027887583,0.013475203886628,0.021528517827392,0.044506654143333,0.064257219433784,0.021222649142146,0.024962469935417,0.029429204761982,0.013338765129447,0.023194909095764,0.0049869664944708,0.013092864304781,0.013190876692533,0.015182484872639,0.018833301961422,0.023609450086951,0.042506046593189,0.0089790225028992,0.014981779269874,0.0081423921510577,0.010416895151138,0.019364982843399,0.026601064950228,0.010573291219771,0.015947572886944,0.013725765049458,0.013343359343708,0.02454948797822,0.014336667023599,0.018408469855785,0.015267515555024,0.01373434625566,0.018823117017746,0.011191291734576,0.0058600213378668,0.025671286508441,0.015371447429061,0.018982578068972,0.015462061390281,0.018182983621955,0.02138127759099,0.023278104141355,0.018211180344224,0.023605942726135,0.028231900185347,0.018422223627567,0.014428255148232,0.01199924107641,0.02333202585578,0.027867585420609,0.043539345264435,0.057736400514841,0.028029672801495,0.016307961195707,0.038071520626545,0.011969542130828,0.039883062243462,0.018580917268991,0.036903083324432,0.03982299938798,0.026632342487574,0.025382740423083,0.022077890112996,0.028904277831316,0.02872945740819,0.028792027384043,0.043829068541527,0.041090358048677,0.030535841360688,0.038843460381031,0.018369227647781,0.033057831227779,0.078599229454994,0.050330080091953,0.039598770439625,0.026808962225914,0.017795067280531,0.03483784943819,0.02758663892746,0.026041572913527,0.04826182872057,0.033754080533981,0.085529200732708,0.033535048365593,0.043830730021,0.04926073923707,0.10183349251747,0.0821712911129,0.08753777295351,0.065451629459858,0.062621138989925,0.051944896578789,0.038658745586872,0.048440016806126,0.058918874710798,0.058169431984425,0.067000716924667,0.060492347925901,0.049775257706642,0.050358951091766,0.036345556378365,0.082719281315804,0.044920947402716,0.056748751550913,0.076033346354961,0.047723971307278,0.032670378684998,0.07430761307478,0.028615087270737,0.062532112002373,0.07407733798027,0.025831133127213,0.081509858369827,0.075220115482807,0.044633772224188,0.061108008027077,0.032181702554226,0.03873385488987,0.063742391765118,0.022886242717505,0.026785204187036,0.015742041170597,0.030863720923662,0.040562003850937,0.040680922567844,0.041772004216909,0.076232478022575,0.067722409963608,0.059845916926861,0.040387410670519,0.027741445228457,0.038330908864737,0.031107887625694,0.037272691726685,0.059051156044006,0.13352619111538,0.075980558991432,0.078112557530403,0.024747837334871,0.024926710873842,0.037788406014442,0.042977720499039,0.073643401265144,0.07273406535387,0.066425114870071,0.044419169425964,0.05179550126195,0.043670527637005,0.031035995110869,0.04925137758255,0.049028359353542,0.10212839394808,0.031143717467785,0.033776331692934,0.04521007090807,0.027152566239238,0.024578971788287,0.031978063285351,0.036413282155991,0.037721507251263,0.01912909373641,0.027991313487291,0.0096867308020592,0.018174577504396,0.036072328686714,0.02682926133275,0.074728064239025,0.044776625931263,0.025527318939567,0.023716568946838,0.023451954126358,0.043323215097189,0.016386451199651,0.056059561669827,0.02566884085536,0.016682388260961,0.033760096877813,0.027168519794941,0.020312553271651,0.014512287452817,0.017793584614992,0.011702371761203,0.023819606751204,0.017167756333947,0.01370832324028,0.018018912523985,0.014953099191189,0.019777376204729,0.020232623443007,0.018701978027821,0.048262808471918,0.0088948979973793,0.02051729336381,0.030781134963036,0.02965247631073,0.017882263287902,0.024294197559357,0.012992608360946,0.012840973213315,0.017324877902865,0.018535774201155,0.026681877672672,0.025798577815294,0.011748490855098,0.027818825095892,0.01826018281281,0.028947126120329,0.022300649434328,0.0051639666780829,0.0044590472243726,0.011511612683535,0.018440306186676,0.020118668675423,0.012723475694656,0.01530135422945,0.021496132016182,0.025443585589528,0.020733740180731,0.029825506731868,0.012274556793272,0.020646795630455,0.015148700214922,0.030723854899406,0.013415368273854,0.016535399481654,0.044945247471333,0.03145607560873,0.022746892645955,0.021176867187023,0.011656899005175,0.022916913032532,0.0083300406113267,0.016936916857958,0.0080294609069824,0.025813423097134,0.038322955369949,0.0064409049227834,0.011036322452128,0.019717246294022,0.060690063983202,0.027510263025761,0.01183745637536,0.017598118633032,0.042794790118933,0.02740503102541,0.031879846006632,0.015910049900413,0.014586381614208,0.018726292997599,0.019896984100342,0.023068889975548,0.030978860333562,0.020028956234455,0.013041303493083,0.019513506442308,0.014224324375391,0.015676707029343,0.0054569151252508,0.010365935973823,0.0098146582022309,0.022732036188245,0.031009120866656,0.066039606928825,0.066193550825119,0.027721064165235,0.020247057080269,0.028493862599134,0.027472298592329,0.020270425826311,0.018133465200663,0.022118795663118,0.019401375204325,0.016276240348816,0.0079907020553946,0.023768503218889,0.01772184856236,0.013289429247379,0.014772968366742,0.0069239898584783,0.053546752780676,0.016478069126606,0.021731358021498,0.057347442954779,0.021263239905238,0.017081335186958,0.026417691260576,0.012771736830473,0.014994853176177,0.062851913273335,0.041999496519566,0.12535451352596,0.028422921895981,0.012004780583084,0.0031694194767624,0.013197408989072,0.046571921557188,0.023800432682037,0.031144427135587,0.016557991504669,0.035814367234707,0.059748504310846,0.037109456956387,0.015327462926507,0.024611029773951,0.045123174786568,0.020454734563828,0.020064791664481,0.017316158860922,0.037977829575539,0.038536854088306,0.023562256246805,0.030065547674894,0.032325953245163,0.015389587730169,0.032450795173645,0.019845740869641,0.023693181574345,0.053468093276024,0.025519914925098,0.075114838778973,0.024934235960245,0.05009537935257,0.027112871408463,0.055116530507803,0.024460069835186,0.020294347777963,0.013997584581375,0.015406994149089,0.026213742792606,0.025694217532873,0.032490376383066,0.037736222147942,0.044353798031807,0.027771253138781,0.029155964031816,0.026896651834249,0.039892919361591,0.02791565284133,0.02338626421988,0.016359014436603,0.013531541451812,0.015660349279642,0.017668873071671,0.016697082668543,0.030663443729281,0.017233677208424,0.025377918034792,0.034165933728218,0.01497090049088,0.024079415947199,0.036797951906919,0.013095327652991,0.021731438115239,0.021679049357772,0.034718256443739,0.01849265024066,0.031674318015575,0.012699604965746,0.02195331081748,0.018266044557095,0.015055254101753,0.02205234952271,0.042942710220814,0.018029380589724,0.031315580010414,0.031669575721025,0.017261501401663,0.013558246195316,0.034651346504688,0.025529433041811,0.018207550048828,0.015132595784962,0.0078662857413292,0.017441188916564,0.01355276349932,0.01179663836956,0.0087404288351536,0.014463603496552,0.021100800484419,0.021279996261001,0.016646265983582,0.016511725261807,0.041234593838453,0.016592599451542,0.030213180929422,0.033362325280905,0.012564254924655,0.028375271707773,0.019123826175928,0.068024836480618,0.071853667497635,0.014584826305509,0.015653729438782,0.014554370194674,0.020084649324417,0.027414927259088,0.01471964456141,0.032615132629871,0.013732250779867,0.025319799780846,0.017869472503662,0.019692597910762,0.028411855921149,0.022624615579844,0.025974333286285,0.0053764693439007,0.017558772116899,0.013525579124689,0.006987783126533,0.0098032113164663,0.015688989311457,0.018003668636084,0.014459598809481,0.037582777440548,0.020128775388002,0.013739504851401,0.048798941075802,0.015088335610926,0.0090496633201838,0.022021010518074,0.030482359230518,0.010699892416596,0.032010789960623,0.025151383131742,0.027758592739701,0.06449817866087,0.028492990881205,0.015745963901281,0.025576692074537,0.019237346947193,0.0097117898985744,0.021294560283422,0.014951676130295,0.030679108574986,0.021772412583232,0.025130541995168,0.03226862102747,0.01724985986948,0.015161245130002,0.013238191604614,0.010874682106078,0.037543654441833,0.022647686302662,0.031069405376911,0.014045374467969,0.035145193338394,0.011721581220627,0.013271480798721,0.016522401943803,0.032320663332939,0.035500477999449,0.026746112853289,0.032401718199253,0.11657525599003,0.077675774693489,0.052073910832405,0.025912821292877,0.011309273540974,0.026579614728689,0.020867234095931,0.024662531912327,0.017708547413349,0.023944910615683,0.028413958847523,0.032713502645493,0.030816659331322,0.028950415551662,0.041286014020443,0.029469180852175,0.022449880838394,0.041875571012497,0.025336917489767,0.02404423803091,0.029586955904961,0.038091368973255,0.021356366574764,0.021050620824099,0.034129682928324,0.024038266390562,0.018118804320693,0.018973033875227,0.018207291141152,0.020791625604033,0.022398239001632,0.011878479272127,0.015928531065583,0.022834800183773,0.041724216192961,0.031294759362936,0.013541866093874,0.018709689378738,0.013969233259559,0.027034347876906,0.067278631031513,0.066646337509155,0.030297800898552,0.029765225946903,0.035945545881987,0.055566914379597,0.039585493505001,0.011216837912798,0.017548002302647,0.02217149361968,0.036471489816904,0.042432956397533,0.046777110546827,0.081134170293808,0.065013468265533,0.081159442663193,0.039959836751223,0.044740531593561,0.02805133908987,0.037994503974915,0.02618969604373,0.063271686434746,0.018915202468634,0.014041529037058,0.017933089286089,0.015449229627848,0.020988736301661,0.025273762643337,0.019582934677601,0.032918091863394,0.011966848745942,0.0093633951619267,0.014816649258137,0.0288868509233,0.031274426728487,0.023168822750449,0.019974157214165,0.018279023468494,0.0095104873180389,0.019668560475111,0.015051623806357,0.011698773130774,0.0093100760132074,0.015348188579082,0.020327404141426,0.018669309094548,0.029831528663635,0.018330670893192,0.019078776240349,0.017828362062573,0.020680675283074,0.023920876905322,0.024274041876197,0.018330248072743,0.034507427364588,0.013238946907222,0.025607718154788,0.025932753458619,0.01534122414887,0.0048139980062842,0.006431495770812,0.023275211453438,0.024612534791231,0.042179428040981,0.040775991976261,0.014650640077889,0.042813166975975,0.017440684139729,0.020560503005981,0.011903952807188,0.023346554487944,0.026265949010849,0.017118312418461,0.022686447948217,0.050652153789997,0.025836383923888,0.012642584741116,0.014834016561508,0.013799291104078,0.012198472395539,0.01397496368736,0.014089370146394,0.014882165938616,0.010662619024515,0.013204798102379,0.013800051994622,0.070391356945038,0.023496497422457,0.027392286807299,0.021363902837038,0.018257807940245,0.015429520048201,0.0099034272134304,0.019261328503489,0.021823693066835,0.035564031451941,0.031882926821709,0.022723762318492,0.035704404115677,0.010448610410094,0.013531094416976,0.0080504268407822,0.015648923814297,0.015756212174892,0.017722241580486,0.017334997653961,0.026173770427704,0.010782459750772,0.042096097022295,0.022691480815411,0.014142634347081,0.026800572872162,0.021551813930273,0.039462022483349,0.033275105059147,0.026216760277748,0.012144895270467,0.020182371139526,0.016236145049334,0.035860661417246,0.020162746310234,0.01787275262177,0.021483935415745,0.018236558884382,0.015231331810355,0.022053468972445,0.016773113980889,0.015028825961053,0.025184441357851,0.026275761425495,0.011606030166149,0.054056160151958,0.035580493509769,0.03224191069603,0.021679677069187,0.010937157087028,0.023265287280083,0.042912892997265,0.035956770181656,0.013207642361522,0.01771804690361,0.019372422248125,0.019779555499554,0.034505795687437,0.030375039204955,0.016723413020372,0.022559784352779,0.011850448325276,0.0090319784358144,0.011456768959761,0.031535506248474,0.029811780899763,0.053111780434847,0.020872436463833,0.015887655317783,0.021619383245707,0.012116026133299,0.032390601933002,0.041383191943169,0.033604621887207,0.017958052456379,0.02431601844728,0.017108559608459,0.012092057615519,0.014674653299153,0.019735358655453,0.030530424788594,0.018884643912315,0.01710057258606,0.034512136131525,0.029182590544224,0.014138519763947,0.015810230746865,0.016027951613069,0.024825241416693,0.064480304718018,0.031300432980061,0.032680995762348,0.023574218153954,0.012060728855431,0.01756233535707,0.024437688291073,0.033513985574245,0.025096580386162,0.024511378258467,0.012421066872776,0.015530225820839,0.028306121006608,0.021925961598754,0.043746490031481,0.015344266779721,0.031760983169079,0.02796215750277,0.016363317146897,0.015327537432313,0.025478903204203,0.024293880909681,0.032353837043047,0.014998410828412,0.03299343213439,0.028673220425844,0.026105819270015,0.016725908964872,0.018144283443689,0.011510501615703,0.018285287544131,0.0093407072126865,0.015238628722727,0.020945282652974,0.0238744802773,0.0259103551507,0.023053949698806,0.028556648641825,0.011202186346054,0.015728704631329,0.018412029370666,0.014574500732124,0.016393631696701,0.028620982542634,0.042791403830051,0.029165025800467,0.013581041246653,0.021270528435707,0.019454583525658,0.021402262151241,0.020435351878405,0.010465217754245,0.0085661355406046,0.014161000028253,0.011024521663785,0.012946226634085,0.023426027968526,0.035537950694561,0.029421582818031,0.030271140858531,0.0099524781107903,0.015003308653831,0.013609874993563,0.019048260524869,0.010558642446995,0.033982247114182,0.011889266781509,0.014338334091008,0.016245301812887,0.015563330613077,0.01152079179883,0.022806368768215,0.019294083118439,0.029410932213068,0.027035512030125,0.01668051071465,0.020907022058964,0.010796891525388,0.0077038016170263,0.0053879437036812,0.024845689535141,0.033183537423611,0.014087656512856,0.034766066819429,0.01507159974426,0.013623734004796,0.028516713529825,0.025920946151018,0.022887375205755,0.072051227092743,0.034513026475906,0.023703377693892,0.024486068636179,0.04539405182004,0.044824697077274,0.025388814508915,0.032538838684559,0.027346113696694,0.026290537789464,0.071874037384987,0.034797083586454,0.017901234328747,0.018441237509251,0.027817765250802,0.0503257997334,0.025861060246825,0.01687428355217,0.03491297736764,0.029173156246543,0.05589359998703,0.041872534900904,0.036210913211107,0.025247242301702,0.031702499836683,0.023893838748336,0.041215218603611,0.023156460374594,0.021766725927591,0.049247972667217,0.014993375167251,0.031980760395527,0.019031781703234,0.019880499690771,0.016210116446018,0.018619168549776,0.03810602799058,0.031426437199116,0.018534123897552,0.024389415979385,0.020509209483862,0.051988128572702,0.02063568867743,0.015561623498797,0.016508305445313,0.039860174059868,0.015343876555562,0.028302367776632,0.014160768128932,0.029350895434618,0.025732111185789,0.0080595137551427,0.04990304633975,0.037884652614594,0.091982387006283,0.038583934307098,0.022341940551996,0.014583337120712,0.050860844552517,0.019264603033662,0.015125565230846,0.02783390879631,0.025209035724401,0.01526362914592,0.0138851813972,0.012004072777927,0.02932671085,0.028442261740565,0.031239392235875,0.0163085591048,0.019689882174134,0.018059302121401,0.01853035017848,0.036548394709826,0.013071916997433,0.030907809734344,0.050363808870316,0.033607892692089,0.031240575015545,0.011722026392817,0.023291826248169,0.041434645652771,0.029177568852901,0.033070094883442,0.018352309241891,0.045864928513765,0.018399402499199,0.020811323076487,0.047606334090233,0.02679262496531,0.025722444057465,0.038574703037739,0.094451412558556,0.12388606369495,0.031198548153043,0.022995639592409,0.037621531635523,0.03296872600913,0.037858098745346,0.10260397940874,0.034264288842678,0.041237477213144,0.021829131990671,0.034325160086155,0.038249254226685,0.033559121191502,0.040566705167294,0.030111374333501,0.058155469596386,0.034540392458439,0.050858706235886,0.014291745610535,0.032130125910044,0.049445316195488,0.041285030543804,0.028238873928785,0.039695825427771,0.072779476642609,0.068407006561756,0.042880713939667,0.049549229443073,0.053850427269936,0.054079387336969,0.069215826690197,0.081001088023186,0.073983877897263,0.042443908751011,0.031248888000846,0.05062522739172,0.046724364161491,0.028363671153784,0.04962607473135,0.020977791398764,0.016776282340288,0.011950425803661,0.02429005689919,0.02162354812026,0.026001945137978,0.018914451822639,0.031686242669821,0.02041744813323,0.025383500382304,0.014749372377992,0.027917522937059,0.019245337694883,0.018606029450893,0.021487578749657,0.016861759126186,0.019397286698222,0.017180325463414,0.018478436395526,0.03253061324358,0.018628682941198,0.021486984565854,0.023119073361158,0.031161546707153,0.036796949803829,0.02040003798902,0.021050024777651,0.020945051684976,0.058009937405586,0.062607795000076,0.039567898958921,0.01548234000802,0.014999909326434,0.031892206519842,0.018106734380126,0.014867383986712,0.027171488851309,0.029901336878538,0.017323646694422,0.012160200625658,0.028488308191299,0.011263497173786,0.058688212186098,0.012894930317998,0.025364361703396,0.02783814817667,0.01992760412395,0.021992236375809,0.0082482118159533,0.014174447394907,0.0133643951267,0.021647086367011,0.018355615437031,0.018874190747738,0.012428760528564,0.0085597969591618,0.015023855492473,0.018231449648738,0.023026693612337,0.02347219735384,0.024683672934771,0.010232836008072,0.0095004327595234,0.014201300218701,0.019895821809769,0.015227952972054,0.019636763259768,0.012340622022748,0.015635540708899,0.016788870096207,0.0071015320718288,0.01661105081439,0.022125883027911,0.023321490734816,0.018271535634995,0.0062509467825294,0.010670153424144,0.013159269466996,0.023032052442431,0.015539892949164,0.015920866280794,0.013035309500992,0.036850545555353,0.02699663862586,0.012185720726848,0.019902434200048,0.01785353384912,0.0079566352069378,0.011404987424612,0.01528150215745,0.019712690263987,0.012024156749249,0.011986169964075,0.024630807340145,0.019782664254308,0.025257974863052,0.029995441436768,0.018018551170826,0.013939450494945,0.008886082097888,0.01513671875,0.025531711056828,0.015785850584507,0.021250015124679,0.030290573835373,0.026979511603713,0.023797202855349,0.028198285028338,0.011351023800671,0.012157250195742,0.03145693987608,0.034507930278778,0.030686043202877,0.031082633882761,0.031887650489807,0.067196428775787,0.02075669169426,0.022108050063252,0.018261823803186,0.011929684318602,0.015764594078064,0.022520653903484,0.030845783650875,0.033887717872858,0.024593280628324,0.026132334023714,0.036738239228725,0.020554259419441,0.01765663549304,0.041117746382952,0.044871564954519,0.022813541814685,0.012689887546003,0.021796939894557,0.010756837204099,0.018956206738949,0.016606541350484,0.038938619196415,0.027357179671526,0.035685487091541,0.028763014823198,0.042773775756359,0.034393332898617,0.031477235257626,0.031346425414085,0.036348439753056,0.014648700132966,0.027581544592977,0.019163601100445,0.014745832420886,0.0334492623806,0.014946933835745,0.049348685890436,0.01626412756741,0.038371797651052,0.014423585496843,0.021171826869249,0.013926265761256,0.011747134849429,0.052064493298531,0.0339863486588,0.021650725975633,0.037413794547319,0.026394322514534,0.024674795567989,0.026336340233684,0.012947078794241,0.012066494673491,0.045154064893723,0.02796883508563,0.061550974845886,0.036591582000256,0.02009610645473,0.017645496875048,0.019371788948774,0.021245421841741,0.019074827432632,0.019034788012505,0.0081096757203341,0.01226534601301,0.032540544867516,0.031070057302713,0.0098730521276593,0.017066752538085,0.032651655375957,0.020361077040434,0.042030371725559,0.035811111330986,0.022291108965874,0.011219276115298,0.04681484028697,0.027458030730486,0.011322416365147,0.012462950311601,0.011808276176453,0.052707388997078,0.016627188771963,0.029073530808091,0.026177080348134,0.03005469404161,0.012306411750615,0.027015071362257,0.014896361157298,0.018694849684834,0.020024763420224,0.015584969893098,0.007623509503901,0.012991484254599,0.027340451255441,0.019264884293079,0.04428081959486,0.020078225061297,0.017932452261448,0.043197486549616,0.017239145934582,0.015158017165959,0.011663591489196,0.040997210890055,0.035525940358639,0.015347545966506,0.016681950539351,0.027775410562754,0.021404933184385,0.016806542873383,0.0082486122846603,0.013007245026529,0.019150357693434,0.021838571876287,0.0080452440306544,0.014861655421555,0.018747931346297,0.038668714463711,0.01320075057447,0.0070722671225667,0.012685807421803,0.015259392559528,0.075017400085926,0.026084868237376,0.032974727451801,0.026802930980921,0.0045109856873751,0.035720396786928,0.031842328608036,0.033681392669678,0.027795990929008,0.014353863894939,0.027491426095366,0.029500525444746,0.039852932095528,0.052495151758194,0.036657202988863,0.028334248811007,0.039894238114357,0.031165678054094,0.018450673669577,0.036746121942997,0.021872118115425,0.0503807105124,0.046365357935429,0.028560295701027,0.020941587164998,0.0068992329761386,0.012379309162498,0.015768125653267,0.017638433724642,0.029494622722268,0.027765318751335,0.020688585937023,0.02077267691493,0.0093840062618256,0.015360923483968,0.031623221933842,0.0185716599226,0.014057306572795,0.023466195911169,0.022493714466691,0.027846977114677,0.02358041331172,0.028833432123065,0.025577936321497,0.013534400612116,0.02061465755105,0.011629179120064,0.020542021840811,0.011469001881778,0.014558754861355,0.024326920509338,0.030756236985326,0.014031921513379,0.0088731264695525,0.010266000404954,0.016131110489368,0.014553901739419,0.023534588515759,0.064757272601128,0.018239317461848,0.023344606161118,0.011297781020403,0.020988818258047,0.047002546489239,0.026989534497261,0.025408172979951,0.0161147210747,0.018928654491901,0.018625093623996,0.027069013565779,0.027104875072837,0.026817856356502,0.016819899901748,0.0091058555990458,0.010584232397377,0.019002001732588,0.021637862548232,0.047032911330462,0.052723035216331,0.062750555574894,0.030824678018689,0.022127315402031,0.018020451068878,0.030029589310288,0.021789152175188,0.015475238673389,0.024393022060394,0.0078706927597523,0.031322963535786,0.012563460506499,0.012963570654392,0.010641084052622,0.017761763185263,0.012223331257701,0.012682529166341,0.020870622247458,0.015141683630645,0.060073971748352,0.052816949784756,0.038546208292246,0.02692474424839,0.04822551459074,0.025074055418372,0.019233230501413,0.034339923411608,0.032135963439941,0.031834322959185,0.033389955759048,0.036542437970638,0.0086746159940958,0.022284530103207,0.033570129424334,0.019769556820393,0.0075404178351164,0.018674559891224,0.041483052074909,0.041864551603794,0.029647465795279,0.027597684413195,0.026455547660589,0.024673573672771,0.012622239999473,0.017143426463008,0.033365972340107,0.022520104423165,0.020851157605648,0.018596943467855,0.016670025885105,0.007595693692565,0.010992931202054,0.01891190931201,0.022695826366544,0.0081242118030787,0.010698739439249,0.010075716301799,0.070488147437572,0.030300656333566,0.046392850577831,0.017784904688597,0.027505781501532,0.013081123121083,0.011180154047906,0.028182696551085,0.024887844920158,0.020285006612539,0.022617990151048,0.036274455487728,0.029433954507113,0.024023823440075,0.037733104079962,0.038956053555012,0.038511000573635,0.027139905840158,0.031448855996132,0.018536403775215,0.02117807418108,0.058133620768785,0.030190665274858,0.025217644870281,0.019777309149504,0.021479487419128,0.037959806621075,0.015977595001459,0.011256065219641,0.010203251615167,0.014778415672481,0.015622921288013,0.0094722453504801,0.019328247755766,0.018243450671434,0.022000398486853,0.018710434436798,0.033687308430672,0.02675212547183,0.015867652371526,0.012236470356584,0.005802511703223,0.014496874064207,0.021409675478935,0.081065386533737,0.035972584038973,0.015219325199723,0.023150160908699,0.014025004580617,0.021487509831786,0.027222083881497,0.010338993743062,0.016019690781832,0.013764981180429,0.032916575670242,0.034836363047361,0.013255608268082,0.02524422109127,0.014853730797768,0.0134885199368,0.0096684852614999,0.012921864166856,0.014436166733503,0.021760934963822,0.01980809494853,0.01085539162159,0.010335664264858,0.019042681902647,0.0088937059044838,0.016991682350636,0.018078453838825,0.0065706595778465,0.0065624597482383,0.017023442313075,0.019414748996496,0.011302415281534,0.011709910817444,0.010779080912471,0.014024516567588,0.020128266885877,0.026689536869526,0.014922444708645,0.023377550765872,0.031112641096115,0.013184541836381,0.038289207965136,0.018133347854018,0.015296869911253,0.028981437906623,0.013466008007526,0.015151646919549,0.019956327974796,0.016127416864038,0.0094112595543265,0.012052091769874,0.015899337828159,0.018534939736128,0.015935439616442,0.013045807369053,0.015208680182695,0.037642393261194,0.04871216788888,0.016258031129837,0.020902622491121,0.020416565239429,0.049015868455172,0.013593597337604,0.020431771874428,0.0084512820467353,0.01752969995141,0.010540585964918,0.010479217395186,0.013508162461221,0.016241975128651,0.020396661013365,0.024850390851498,0.017336901277304,0.025256970897317,0.055860038846731,0.035137612372637,0.020982768386602,0.0090007111430168,0.059978403151035,0.027190491557121,0.024521540850401,0.0099690947681665,0.031447529792786,0.022628244012594,0.011327968910336,0.0093490239232779,0.010965706780553,0.013596804812551,0.015551615506411,0.010371070355177,0.020705552771688,0.037559907883406,0.033789444714785,0.034326188266277,0.033218421041965,0.057343989610672,0.043356515467167,0.015099334530532,0.014527395367622,0.023552518337965,0.033206380903721,0.024782367050648,0.034328900277615,0.032553642988205,0.029707392677665,0.022827485576272,0.019883697852492,0.023326909169555,0.019255785271525,0.021128740161657,0.033636696636677,0.066335082054138,0.025113757699728,0.12858799099922,0.084913119673729,0.031150890514255,0.020677838474512,0.024382665753365,0.040018986910582,0.026336245238781,0.029207387939095,0.016512541100383,0.015264578163624,0.018198762089014,0.047326374799013,0.043949380517006,0.078194938600063,0.040698226541281,0.015028653666377,0.04204186052084,0.019143216311932,0.020929023623466,0.071558907628059,0.044750891625881,0.020442148670554,0.068691782653332,0.057880152016878,0.071633383631706,0.056969374418259,0.046023942530155,0.11329737305641,0.068641722202301,0.034056723117828,0.11931135505438,0.064390450716019,0.040665283799171,0.052492067217827,0.066996932029724,0.044127508997917,0.038125485181808,0.056583166122437,0.021377503871918,0.089864864945412,0.07993695884943,0.068707212805748,0.094997219741344,0.030275575816631,0.03565102443099,0.045611888170242,0.035530731081963,0.063873916864395,0.10335852205753,0.044506777077913,0.07180393487215,0.027712779119611,0.019743774086237,0.010410409420729,0.024816878139973,0.0117093231529,0.013491166755557,0.020908143371344,0.04642266780138,0.012188316322863,0.011821854859591,0.038474127650261,0.028236374258995,0.054772153496742,0.034241288900375,0.037918381392956,0.069438517093658,0.022400256246328,0.043962568044662,0.058332316577435,0.10847021639347,0.02166298776865,0.09019298106432,0.030899632722139,0.0077974000014365,0.022953137755394,0.011258559301496,0.0097600826993585,0.01849938929081,0.014264918863773,0.015689477324486,0.017616493627429,0.021024685353041,0.03912615776062,0.030022155493498,0.0098681403324008,0.011052230373025,0.022518211975694,0.010852748528123,0.02153641730547,0.011156372725964,0.017811421304941,0.022484755143523,0.0080903312191367,0.011185185052454,0.013951081782579,0.0075931334868073,0.030379988253117,0.014690658077598,0.021735824644566,0.018106469884515,0.0038446628022939,0.020400607958436,0.0072583444416523,0.035488553345203,0.015834601595998,0.061328001320362,0.041143998503685,0.02632937207818,0.030432272702456,0.036835122853518,0.017916023731232,0.0073435753583908,0.016590451821685,0.011477766558528,0.02368376776576,0.011429319158196,0.020079035311937,0.011615606024861,0.011820432730019,0.016993541270494,0.010894334875047,0.011337981559336,0.0094206919893622,0.012473112903535,0.027952995151281,0.040811821818352,0.018125956878066,0.047780565917492,0.02390918508172,0.036857023835182,0.013412039726973,0.029192235320807,0.0081813232973218,0.005379477981478,0.018663980066776,0.027516130357981,0.023111645132303,0.056247845292091,0.02589738368988,0.031303882598877,0.017642818391323,0.019098112359643,0.040706299245358,0.042195565998554,0.064841732382774,0.044724691659212,0.054326169192791,0.040096819400787,0.024724490940571,0.018276823684573,0.037887133657932,0.024017039686441,0.032097540795803,0.027956787496805,0.028555899858475,0.020373176783323,0.027825351804495,0.055001921951771,0.052780613303185,0.045492347329855,0.053487066179514,0.050125051289797,0.063872568309307,0.037480629980564,0.03102919459343,0.028184914961457,0.037655152380466,0.035542730242014,0.047914937138557,0.038812067359686,0.047416239976883,0.07736049592495,0.068294480443001,0.029404086992145,0.067788630723953,0.056192096322775,0.066421121358871,0.023137854412198,0.040802333503962,0.069168895483017,0.054320897907019,0.043755620718002,0.033406302332878,0.030906902626157,0.036080591380596,0.039909601211548,0.046102702617645,0.018596615642309,0.03040874376893,0.033994361758232,0.034208938479424,0.023121032863855,0.05347016453743,0.062031581997871,0.047784555703402,0.028800332918763,0.037395767867565,0.027795787900686,0.036468435078859,0.023180676624179,0.032856129109859,0.073153890669346,0.040176656097174,0.036416530609131,0.017388846725225,0.039701715111732,0.0455417111516,0.014134921133518,0.019209830090404,0.023480419069529,0.0065109329298139,0.01813143119216,0.018598988652229,0.018973674625158,0.016296166926622,0.011264130473137,0.014605714008212,0.018702529370785,0.01626786403358,0.033349819481373,0.047729961574078,0.016540057957172,0.02541390247643,0.026965238153934,0.036740966141224,0.023827020078897,0.034613959491253,0.039035312831402,0.02509231492877,0.019020818173885,0.026589419692755,0.0248395614326,0.027938080951571,0.010226127691567,0.018544670194387,0.01675882562995,0.02487175911665,0.028339823707938,0.021751698106527,0.028468351811171,0.022528383880854,0.029738966375589,0.017595693469048,0.033775273710489,0.016424179077148,0.011047186329961,0.017645362764597,0.022851947695017,0.02557835355401,0.036555744707584,0.025556489825249,0.018458634614944,0.012379026971757,0.019865415990353,0.026980899274349,0.020783994346857,0.013028032146394,0.010187033563852,0.015146512538195,0.013787511736155,0.019527770578861,0.024544114246964,0.016198586672544,0.015283115208149,0.017287965863943,0.012627463787794,0.026358678936958,0.029248407110572,0.01151505112648,0.025575906038284,0.039419282227755,0.025020765140653,0.01530531141907,0.011874780058861,0.025443539023399,0.013237379491329,0.019486689940095,0.032640304416418,0.025797568261623,0.016077056527138,0.01846931502223,0.017438199371099,0.013230400159955,0.019168939441442,0.025677908211946,0.017206877470016,0.01391320861876,0.031078759580851,0.022768540307879,0.015653781592846,0.0168078225106,0.01636591553688,0.026734894141555,0.015353166498244,0.012716598808765,0.017643585801125,0.014537317678332,0.025562603026628,0.017188280820847,0.009393285959959,0.029839005321264,0.029345748946071,0.020987421274185,0.030541429296136,0.018825385719538,0.02087882719934,0.028356149792671,0.022545382380486,0.024073818698525,0.0087215788662434,0.027581976726651,0.023970885202289,0.012281061150134,0.010195128619671,0.014382355846465,0.011698186397552,0.012660114094615,0.030256301164627,0.037262920290232,0.010353658348322,0.025846665725112,0.033591844141483,0.11916045844555,0.033974811434746,0.031452383846045,0.016565341502428,0.023426301777363,0.012882806360722,0.01533598266542,0.0094413962215185,0.031449489295483,0.014222852885723,0.019114384427667,0.0097106629982591,0.020892256870866,0.021265458315611,0.0060187159106135,0.0066309566609561,0.0072351330891252,0.0067432797513902,0.012242077849805,0.027250960469246,0.020502340048552,0.015145850367844,0.020860793069005,0.031108345836401,0.025352016091347,0.006911052390933,0.0096851782873273,0.010850378312171,0.017443995922804,0.026228956878185,0.021021666005254,0.0096317287534475,0.014481451362371,0.037411965429783,0.023893039673567,0.016874309629202,0.021911431103945,0.01456930488348,0.011250520125031,0.016731120646,0.024128332734108,0.020678173750639,0.026436105370522,0.025416281074286,0.010723924264312,0.017145402729511,0.024535145610571,0.018536776304245,0.020335614681244,0.022202499210835,0.0067810406908393,0.013377849012613,0.010390791110694,0.021928310394287,0.02567183226347,0.0098528414964676,0.006961272098124,0.0043128086254001,0.023042170330882,0.0232706181705,0.013017069548368,0.011101958341897,0.022487863898277,0.014452597126365,0.028026463463902,0.025780748575926,0.019135911017656,0.020759543403983,0.027745256200433,0.02467754855752,0.030780935660005,0.024168871343136,0.034747339785099,0.043782629072666,0.011757185682654,0.012890662997961,0.011793152429163,0.013865486718714,0.038305066525936,0.017543822526932,0.014505703002214,0.019630186259747,0.012319365516305,0.040001720190048,0.022567115724087,0.013068461790681,0.014379234984517,0.0085494425147772,0.018831800669432,0.012055884115398,0.035353489220142,0.026721499860287,0.023915838450193,0.019589830189943,0.015261644497514,0.030672837048769,0.0088981352746487,0.0086141936480999,0.019862480461597,0.039339981973171,0.024749595671892,0.020310148596764,0.047452382743359,0.0069710318930447,0.026204628869891,0.041740495711565,0.022019008174539,0.029182774946094,0.030060267075896,0.048978667706251,0.028199497610331,0.024319650605321,0.023618012666702,0.023773012682796,0.010219440795481,0.021379880607128,0.009089813567698,0.010726733133197,0.02907720208168,0.019925732165575,0.041154943406582,0.023568853735924,0.020675964653492,0.014132523909211,0.010290592908859,0.011478381231427,0.030995067209005,0.0058438535779715,0.016120932996273,0.012569623999298,0.043276645243168,0.021504970267415,0.0093284351751208,0.015821831300855,0.01058174110949,0.02265184558928,0.017888469621539,0.039357058703899,0.020872140303254,0.022315766662359,0.043721813708544,0.040712356567383,0.016536269336939,0.048234544694424,0.043495692312717,0.041801512241364,0.025049038231373,0.023641232401133,0.037212006747723,0.025818889960647,0.022042866796255,0.021778453141451,0.087574012577534,0.034403804689646,0.020511489361525,0.025982655584812,0.025137927383184,0.023890625685453,0.025409646332264,0.059687428176403,0.069089308381081,0.094614453613758,0.033179070800543,0.033311650156975,0.024085767567158,0.02150571718812,0.036885660141706,0.022498968988657,0.02007713727653,0.036140915006399,0.025932647287846,0.074660561978817,0.048596311360598,0.023456174880266,0.008594797924161,0.014425340108573,0.022989731281996,0.017508443444967,0.033818922936916,0.018267564475536,0.017956955358386,0.010513118468225,0.066281273961067,0.027627075091004,0.028013717383146,0.039044857025146,0.049961928278208,0.024109736084938,0.021093463525176,0.010923083871603,0.0090272761881351,0.015368530526757,0.034230403602123,0.027218675240874,0.020679799839854,0.020332857966423,0.033146351575851,0.01866521127522,0.020337285473943,0.013410360552371,0.029360802844167,0.017422303557396,0.018411865457892,0.01815377920866,0.017620742321014,0.021874606609344,0.045939363539219,0.022422172129154,0.015506694093347,0.051247786730528,0.031972341239452,0.04359882697463,0.035415057092905,0.018414404243231,0.02214939519763,0.033577721565962,0.015617780387402,0.010759995318949,0.01970536261797,0.037544079124928,0.016018711030483,0.030146397650242,0.013200431130826,0.042422067373991,0.067217171192169,0.048459768295288,0.027850918471813,0.04865025728941,0.043562091886997,0.025920633226633,0.011989396996796,0.02722336165607,0.023177649825811,0.022662248462439,0.0542201846838,0.03658302500844,0.024019502103329,0.013685571961105,0.012664804235101,0.027451429516077,0.013033125549555,0.019578862935305,0.019585948437452,0.01815876737237,0.0074781300500035,0.018373172730207,0.0089387223124504,0.020209562033415,0.036886744201183,0.014725322835147,0.010501866228878,0.0075182374566793,0.019627684727311,0.018752001225948,0.016492458060384,0.013552797958255,0.013357650488615,0.018060546368361,0.038648921996355,0.0055603901855648,0.0086240787059069,0.019732464104891,0.015509028919041,0.028107423335314,0.013183559291065,0.016063345596194,0.0186718236655,0.017289953306317,0.017626337707043,0.04895593225956,0.033309191465378,0.021039200946689,0.024731863290071,0.027813289314508,0.029007455334067,0.028620138764381,0.021309778094292,0.025833813473582,0.020155068486929,0.041232243180275,0.024882527068257,0.015873305499554,0.014016712084413,0.022478235885501,0.030293853953481,0.019407991319895,0.012191098183393,0.011939849704504,0.012673273682594,0.018182586878538,0.024625672027469,0.03492160141468,0.022014152258635,0.015922883525491,0.0099212108179927,0.023558132350445,0.02494153752923,0.022485882043839,0.044948816299438,0.0088877100497484,0.013062437996268,0.02065372094512,0.031640216708183,0.031915903091431,0.011778149753809,0.029292803257704,0.025170259177685,0.032271772623062,0.023156460374594,0.018697995692492,0.030971366912127,0.032025225460529,0.034539602696896,0.018776029348373,0.032050631940365,0.019685477018356,0.025955867022276,0.020537041127682,0.021935511380434,0.029317207634449,0.045546323060989,0.052153326570988,0.022484190762043,0.02444439381361,0.023518949747086,0.024391379207373,0.011891377158463,0.016387967392802,0.018833113834262,0.020572477951646,0.046543665230274,0.021815275773406,0.036854282021523,0.012008525431156,0.013490464538336,0.024966515600681,0.034557305276394,0.044891227036715,0.012299520894885,0.0065445899963379,0.021954100579023,0.014075379818678,0.013057110831141,0.012214006856084,0.013038999401033,0.013315455056727,0.02361286431551,0.0089823212474585,0.013012425974011,0.011534284800291,0.028570277616382,0.031815681606531,0.042209975421429,0.037205569446087,0.035617478191853,0.026703603565693,0.013837102800608,0.014243645593524,0.03023149445653,0.043051637709141,0.025078881531954,0.021619059145451,0.017087133601308,0.024357359856367,0.03481812775135,0.02666743658483,0.038005225360394,0.033963490277529,0.040310148149729,0.025043645873666,0.021926263347268,0.013318924233317,0.0089999409392476,0.025532219558954,0.02753066457808,0.01820120960474,0.030978506430984,0.027791626751423,0.040909804403782,0.039786987006664,0.034650608897209,0.040019992738962,0.016932522878051,0.018741648644209,0.04217690974474,0.022399930283427,0.024736762046814,0.03419565781951,0.037018448114395,0.018095955252647,0.018286131322384,0.0099916560575366,0.02548018656671,0.018114389851689,0.024289337918162,0.017269644886255,0.010669950395823,0.019252203404903,0.041105147451162,0.012395579367876,0.023716703057289,0.013524763286114,0.018964823335409,0.013160883449018,0.012432738207281,0.013742418028414,0.021511938422918,0.010199598036706,0.011156983673573,0.014918087050319,0.021087933331728,0.015485343523324,0.017953421920538,0.01213295571506,0.019423162564635,0.040798489004374,0.028207894414663,0.015372573398054,0.012179016135633,0.020180912688375,0.0088963191956282,0.04292643815279,0.022392079234123,0.02236607670784,0.026206007227302,0.016492087393999,0.0073963971808553,0.01514277048409,0.015831610187888,0.019127003848553,0.013055223971605,0.014016785658896,0.028721068054438,0.01246936712414,0.02166710421443,0.023766346275806,0.014358345419168,0.023138055577874,0.049574621021748,0.049628101289272,0.016427550464869,0.010505568236113,0.014602853916585,0.012051006779075,0.01302550919354,0.0065026022493839,0.0078942459076643,0.021806666627526,0.043040908873081,0.021170780062675,0.01413437910378,0.018851689994335,0.017247799783945,0.014203161932528,0.0079922052100301,0.026207087561488,0.037668377161026,0.022215060889721,0.0075858947820961,0.0096617639064789,0.00932502374053,0.01543958298862,0.027328556403518,0.024280896410346,0.026185303926468,0.033175736665726,0.033009313046932,0.043269541114569,0.024546984583139,0.050845239311457,0.013093284331262,0.041146032512188,0.023100603371859,0.028029136359692,0.032917998731136,0.058428410440683,0.019796416163445,0.010329116135836,0.049421671777964,0.031948812305927,0.022280089557171,0.021815994754434,0.019161771982908,0.034129500389099,0.021463312208652,0.023044714704156,0.0090250689536333,0.01116555929184,0.01714307628572,0.011740219779313,0.011135392822325,0.025474295020103,0.0085622575134039,0.02519752830267,0.026814972981811,0.024932213127613,0.0081046987324953,0.019681753590703,0.019761670380831,0.039012245833874,0.020249210298061,0.0227364115417,0.022876420989633,0.050121150910854,0.027559043839574,0.03505802154541,0.038169778883457,0.018952373415232,0.024725634604692,0.034607861191034,0.010926770046353,0.020202109590173,0.013356713578105,0.0076730004511774,0.010863159783185,0.054921712726355,0.019001010805368,0.028886655345559,0.010654291138053,0.01419657561928,0.034241773188114,0.018343601375818,0.026208158582449,0.020874520763755,0.011691517196596,0.022614818066359,0.018163464963436,0.043081823736429,0.020830005407333,0.013175919651985,0.013572837226093,0.028430571779609,0.028524689376354,0.031407810747623,0.026811206713319,0.020398564636707,0.018175780773163,0.028637217357755,0.028933815658092,0.031418953090906,0.049557022750378,0.0702173858881,0.052439033985138,0.02912487834692,0.02349017187953,0.016518736258149,0.039966885000467,0.017377626150846,0.024047244340181,0.013598078861833,0.030392564833164,0.023961197584867,0.017644695937634,0.025384783744812,0.017577439546585,0.021524405106902,0.029769033193588,0.015773538500071,0.015565945766866,0.029207859188318,0.028880693018436,0.03643736988306,0.024162478744984,0.046688370406628,0.02596902102232,0.021179519593716,0.024382766336203,0.013319717720151,0.015627792105079,0.0099249538034201,0.0265072286129,0.018273344263434,0.02066071331501,0.016337411478162,0.011005063541234,0.020624587312341,0.02839526720345,0.017906580120325,0.066445104777813,0.091107115149498,0.034983515739441,0.088263221085072,0.057205811142921,0.045380048453808,0.049275059252977,0.024891514331102,0.026499699801207,0.026905599981546,0.04234740883112,0.027616331353784,0.019487965852022,0.037756603211164,0.054094679653645,0.0081958901137114,0.02660845965147,0.047881916165352,0.050494495779276,0.039444867521524,0.041596807539463,0.019004991278052,0.04088070243597,0.048619646579027,0.039066068828106,0.04292755573988,0.072480589151382,0.05504783987999,0.099699795246124,0.048455532640219,0.076741211116314,0.051885686814785,0.036426406353712,0.031084418296814,0.021983018144965,0.066816657781601,0.046173848211765,0.030761165544391,0.013480649329722,0.019251389428973,0.013780466280878,0.0095841251313686,0.013568490743637,0.011822499334812,0.014474738389254,0.014693934470415,0.03003753721714,0.023133475333452,0.02254843339324,0.029245248064399,0.023506157100201,0.020901439711452,0.025130607187748,0.0099721159785986,0.020413760095835,0.011525397188962,0.0140818990767,0.017530601471663,0.0099887922406197,0.022288795560598,0.015953129157424,0.021136127412319,0.043181821703911,0.094320945441723,0.017030376940966,0.016616461798549,0.028210690245032,0.025601699948311,0.01501302421093,0.0122339585796,0.016234125941992,0.016771323978901,0.010524246841669,0.017267338931561,0.015906471759081,0.01593280211091,0.023831898346543,0.024317592382431,0.014181412756443,0.016482835635543,0.012039532884955,0.019444789737463,0.009393161162734,0.0089277159422636,0.015961412340403,0.010980137623847,0.011592591181397,0.019533442333341,0.034335173666477,0.021929286420345,0.010074762627482,0.016182901337743,0.033504351973534,0.020973552018404,0.014866701327264,0.025051375851035,0.020189717411995,0.023265894502401,0.011415954679251,0.011400897055864,0.0084665007889271,0.019451379776001,0.01286228466779,0.023131966590881,0.024161372333765,0.019601402804255,0.02606089040637,0.016739904880524,0.018201762810349,0.021526593714952,0.017025001347065,0.013134031556547,0.015864308923483,0.027453446760774,0.056582171469927,0.016059469431639,0.022636394947767,0.013948442414403,0.024617746472359,0.018184833228588,0.0078065362758934,0.019423864781857,0.040392175316811,0.14463549852371,0.054284326732159,0.02107067219913,0.02355794981122,0.015796769410372,0.0099234823137522,0.0093629341572523,0.010681078769267,0.014714351855218,0.012451604008675,0.019085742533207,0.010528691112995,0.021784354001284,0.021065529435873,0.018603274598718,0.014192081056535,0.009768252260983,0.023464109748602,0.014242948964238,0.016633931547403,0.020296828821301,0.017141930758953,0.013423481956124,0.029637513682246,0.038964122533798,0.01127290725708,0.025397650897503,0.026928670704365,0.026585333049297,0.021676236763597,0.0084253353998065,0.021977581083775,0.018778027966619,0.027603158727288,0.0093918461352587,0.017270788550377,0.018122522160411,0.012477301061153,0.021074734628201,0.023762702941895,0.031395696103573,0.033149346709251,0.011132223531604,0.016274144873023,0.025031585246325,0.017177578061819,0.045720219612122,0.021130211651325,0.021421110257506,0.022048527374864,0.016337947919965,0.011496275663376,0.013654661364853,0.099418848752975,0.013337042182684,0.018423546105623,0.025959514081478,0.026006119325757,0.015443702228367,0.010245558805764,0.0078936750069261,0.0087065445259213,0.030634302645922,0.015839213505387,0.013030885718763,0.014162007719278,0.03760202974081,0.041776083409786,0.0080724880099297,0.010661732405424,0.010031608864665,0.029946554452181,0.01708972454071,0.012216439470649,0.030880058184266,0.022704310715199,0.013208173215389,0.011948993429542,0.01893038675189,0.018652182072401,0.02834359370172,0.030428191646934,0.018269039690495,0.013611170463264,0.015805874019861,0.01045198738575,0.010652577504516,0.010677008889616,0.0081736203283072,0.011601475067437,0.010440558195114,0.009291335940361,0.0094896759837866,0.016642913222313,0.014347698539495,0.013995350338519,0.0068416418507695,0.011789368465543,0.0071071414276958,0.025257045403123,0.016280451789498,0.019008696079254,0.012329379096627,0.013106096535921,0.015868339687586,0.021669913083315,0.022183690220118,0.0074051730334759,0.014541948214173,0.0099982088431716,0.013071060180664,0.017005333676934,0.030975118279457,0.014232040382922,0.020414873957634,0.011980697512627,0.0088054426014423,0.016304994001985,0.023310497403145,0.0085728727281094,0.0084709608927369,0.016805732622743,0.018011610955,0.010046691633761,0.022710960358381,0.0068109901621938,0.025368999689817,0.014676062390208,0.033419199287891,0.017511542886496,0.027119718492031,0.017120938748121,0.01974843069911,0.0085555138066411,0.0080077033489943,0.045510947704315,0.023232292383909,0.013930324465036,0.010329654440284,0.014149458147585,0.014805292710662,0.023960549384356,0.016982983797789,0.022778816521168,0.02286434173584,0.020945727825165,0.039515696465969,0.031433016061783,0.012836347334087,0.070849820971489,0.066348418593407,0.033334545791149,0.0076098111458123,0.010289251804352,0.048991497606039,0.028592320159078,0.022790733724833,0.044425379484892,0.064905419945717,0.035697296261787,0.030267374590039,0.017958335578442,0.03196819126606,0.068805426359177,0.068266950547695,0.067884862422943,0.029413532465696,0.05757649242878,0.053659703582525,0.018939398229122,0.030717942863703,0.027107989415526,0.016091369092464,0.020829305052757,0.014795849099755,0.006744503043592,0.017734691500664,0.04581057280302,0.014399643987417,0.029208237305284,0.023232590407133,0.059754732996225,0.050548940896988,0.014839619398117,0.01259642932564,0.027111733332276,0.026962077245116,0.053930584341288,0.0077805332839489,0.019800465553999,0.032201066613197,0.011106440797448,0.013886541128159,0.011539835482836,0.0083049032837152,0.0085134860128164,0.0089387120679021,0.011964332312346,0.010201989673078,0.0087439566850662,0.0057973605580628,0.0077235302887857,0.010274861007929,0.01401985809207,0.0069220215082169,0.013217620551586,0.0063516888767481,0.0065542026422918,0.012116761878133,0.019943412393332,0.023148523643613,0.018060192465782,0.008000853471458,0.006639985833317,0.0060951635241508,0.0039794407784939,0.0089455107226968,0.0077199074439704,0.0039566596969962,0.011754269711673,0.018145076930523,0.0086546195670962,0.011217385530472,0.029326096177101,0.019502144306898,0.023570116609335,0.013608176261187,0.018682749941945,0.037847384810448,0.010490245185792,0.019545754417777,0.01554780267179,0.025060996413231,0.023522362112999,0.012103486806154,0.013107225298882,0.041694954037666,0.024981576949358,0.016438584774733,0.0081982798874378,0.022084210067987,0.016058962792158,0.034094892442226,0.01234108582139,0.023505669087172,0.021653741598129,0.043280676007271,0.031487703323364,0.065861947834492,0.054163381457329,0.030204335227609,0.035110034048557,0.032145299017429,0.013925181701779,0.020595509558916,0.015914129093289,0.052467320114374,0.012542339041829,0.011494914069772,0.026600565761328,0.01278771366924,0.03973700106144,0.033931858837605,0.015796039253473,0.022195316851139,0.020254500210285,0.029320944100618,0.019481671974063,0.014590978622437,0.033968888223171,0.010348523966968,0.03494106605649,0.017466276884079,0.011969930492342,0.013069645501673,0.025197211652994,0.019886068999767,0.017735308036208,0.015195858664811,0.021857872605324,0.016659433022141,0.05757737159729,0.026444170624018,0.020234677940607,0.02245431765914,0.020258009433746,0.055922064930201,0.03064339235425,0.013688263483346,0.0097751449793577,0.0044065015390515,0.016705311834812,0.046229735016823,0.01869136467576,0.031051253899932,0.019675508141518,0.023530585691333,0.026620861142874,0.017114033922553,0.0078998319804668,0.0072422712109983,0.01819209381938,0.02336572855711,0.039858907461166,0.020146101713181,0.009354617446661,0.017967950552702,0.044258661568165,0.026264023035765,0.017998542636633,0.028952993452549,0.041755706071854,0.022081151604652,0.028673529624939,0.013646502047777,0.015850100666285,0.023130897432566,0.019787393510342,0.065791018307209,0.017436973750591,0.018787886947393,0.022878868505359,0.023442775011063,0.01126597635448,0.013999308459461,0.025222048163414,0.012731614522636,0.014824077486992,0.015034832060337,0.020244717597961,0.018412029370666,0.021661806851625,0.021413136273623,0.016673091799021,0.018594861030579,0.021897193044424,0.016929890960455,0.010725691914558,0.011658597737551,0.023098096251488,0.039082463830709,0.054423160851002,0.032104842364788,0.028717640787363,0.011209304444492,0.014959595166147,0.016732439398766,0.014645408838987,0.011777663603425,0.020548969507217,0.022027384489775,0.019710512831807,0.014083816669881,0.013801574707031,0.028053509071469,0.01541056111455,0.045580789446831,0.035499215126038,0.024542931467295,0.013969932682812,0.0093410080298781,0.0077500282786787,0.016881339251995,0.015442763455212,0.015014367178082,0.010936388745904,0.012844654731452,0.0099124331027269,0.01665135845542,0.0090599190443754,0.015724340453744,0.025955088436604,0.023530319333076,0.019640665501356,0.016692521050572,0.027360811829567,0.021865826100111,0.007548120804131,0.028471097350121,0.020689856261015,0.027606103569269,0.011105015873909,0.029886398464441,0.019929772242904,0.024602860212326,0.024456050246954,0.018424939364195,0.013404442928731,0.016748106107116,0.037783920764923,0.01740226149559,0.02407287992537,0.032967813313007,0.019915295764804,0.013622822239995,0.014609294012189,0.0092000868171453,0.024367772042751,0.059163641184568,0.016254534944892,0.010329057462513,0.0092632826417685,0.016177069395781,0.022661816328764,0.029824178665876,0.01624221727252,0.011477935127914,0.018529335036874,0.0097969695925713,0.018022587522864,0.011522756889462,0.020048694685102,0.0094831623136997,0.0065368758514524,0.0076695731841028,0.0091241775080562,0.018446043133736,0.017195072025061,0.014925965107977,0.022308241575956,0.0088743958622217,0.01848741620779,0.012386064045131,0.024630280211568,0.02497673034668,0.026850067079067,0.014110245741904,0.019657708704472,0.026963751763105,0.026595581322908,0.060283910483122,0.014507598243654,0.01940424926579,0.039591129869223,0.049305431544781,0.0079735592007637,0.01044811680913,0.016768699511886,0.0074282297864556,0.013854544609785,0.030844859778881,0.023538466542959,0.014795006252825,0.021133691072464,0.025497922673821,0.017685554921627,0.020457038655877,0.015949208289385,0.02959369122982,0.011845849454403,0.0069815861061215,0.018980652093887,0.016233593225479,0.015326799824834,0.023058595135808,0.0073832888156176,0.024176772683859,0.0176005885005,0.019808810204268,0.016330631449819,0.036101151257753,0.049130979925394,0.0083954446017742,0.010638538748026,0.018071105703712,0.018447797745466,0.013738414272666,0.0095670027658343,0.013464299961925,0.023776043206453,0.054377906024456,0.022071998566389,0.016575444489717,0.017687663435936,0.0286616217345,0.017204970121384,0.0091973030939698,0.010065925307572,0.0165024548769,0.033356912434101,0.021194715052843,0.026888269931078,0.025414928793907,0.031164940446615,0.024626087397337,0.012787697836757,0.016512205824256,0.086282834410667,0.0090330671519041,0.009238651022315,0.018220951780677,0.012924090959132,0.011315846815705,0.0075743212364614,0.014620607718825,0.014435329474509,0.0074404152110219,0.0063657853752375,0.024001179262996,0.023718906566501,0.032096453011036,0.017689760774374,0.026003248989582,0.016462739557028,0.020436175167561,0.015852034091949,0.013634027913213,0.017213614657521,0.016927730292082,0.020031191408634,0.023068439215422,0.01169827580452,0.015471912920475,0.014557071961462,0.011441150680184,0.0054729012772441,0.0045885955914855,0.01881667226553,0.012935526669025,0.015568880364299,0.0093356175348163,0.012422168627381,0.021692896261811,0.011371455155313,0.017480157315731,0.0064898934215307,0.0099622588604689,0.023433808237314,0.029517466202378,0.016716334968805,0.013727200217545,0.0079717412590981,0.0040028020739555,0.012219012714922,0.0054692733101547,0.038561634719372,0.016790861263871,0.024205811321735,0.0099970754235983,0.016208492219448,0.020993869751692,0.022098449990153,0.020575299859047,0.012182733975351,0.033021237701178,0.015730857849121,0.011999618262053,0.017118044197559,0.028823401778936,0.00735117867589,0.015353217720985,0.0093013569712639,0.0060129915364087,0.015747470781207,0.021356076002121,0.0097798351198435,0.026550799608231,0.0090341484174132,0.026927873492241,0.021186415106058,0.016461405903101,0.008708618581295,0.012012427672744,0.014796424657106,0.015126965008676,0.019947208464146,0.033905263990164,0.028930451720953,0.0059768329374492,0.012432210147381,0.015311315655708,0.03132551163435,0.020180057734251,0.0096334563568234,0.031395722180605,0.014106147922575,0.014078289270401,0.02072081528604,0.0061592981219292,0.017371432855725,0.0024610601831228,0.0095647228881717,0.022415213286877,0.020200651139021,0.025929028168321,0.020439859479666,0.037658993154764,0.025685079395771,0.034156821668148,0.010154984891415,0.0074746627360582,0.0027845071163028,0.0094743315130472,0.011848075315356,0.016649208962917,0.0055697057396173,0.007900008931756,0.013602802529931,0.011597725562751,0.011111432686448,0.010449843481183,0.018046524375677,0.012078200466931,0.020128685981035,0.01135515421629,0.0078634973615408,0.0083541451022029,0.0069565186277032,0.0044494271278381,0.00496458215639,0.004893044475466,0.0044315401464701,0.0071184709668159,0.016662215813994,0.011412721127272,0.0052857920527458,0.0071861022152007,0.018545791506767,0.0048574819229543,0.0026786362286657,0.0036425697617233,0.0076646339148283,0.0074041429907084,0.0063334135338664,0.008332209661603,0.0092249605804682,0.019447740167379,0.02182262390852,0.0081587033346295,0.013961784541607,0.015159877948463,0.011626082472503,0.021769698709249,0.021120253950357,0.019839474931359,0.020932123064995,0.016020456328988,0.012041380628943,0.0080857910215855,0.01476121135056,0.014965329319239,0.0093359751626849,0.042761966586113,0.02301275357604,0.036541536450386,0.015413731336594,0.016807954758406,0.062941282987595,0.027542406693101,0.019575070589781,0.020392764359713,0.024777460843325,0.0058328611776233,0.0071009881794453,0.028588451445103,0.023640686646104,0.022099141031504,0.021700389683247,0.013775251805782,0.023255074396729,0.0093085439875722,0.015747796744108,0.013729164376855,0.0072670760564506,0.019052503630519,0.017812229692936,0.015104992315173,0.013112222775817,0.017148546874523,0.033412858843803,0.0093813817948103,0.015291486866772,0.023771455511451,0.034114457666874,0.019578063860536,0.021460473537445,0.04440239071846,0.030683321878314,0.012187635526061,0.035947173833847,0.016292624175549,0.028327131643891,0.01264363527298,0.064259141683578,0.013904986903071,0.012943813577294,0.017488975077868,0.024461768567562,0.016949448734522,0.017856691032648,0.011565681546926,0.030589874833822,0.017078913748264,0.051798339933157,0.018817458301783,0.027062688022852,0.012657812796533,0.0086406180635095,0.022101547569036,0.02326338365674,0.014551106840372,0.023277245461941,0.01472987793386,0.031418927013874,0.018977399915457,0.014437207952142,0.015379092656076,0.027886025607586,0.045708652585745,0.030156318098307,0.017949000000954,0.017050590366125,0.017732789739966,0.0088242487981915,0.036279302090406,0.04071094468236,0.043474853038788,0.016779664903879,0.027910554781556,0.014216930605471,0.0072060246020555,0.013606760650873,0.013925609178841,0.0125787332654,0.030946964398026,0.01951345987618,0.022181738168001,0.030868230387568,0.015187782235444,0.01400610525161,0.024428978562355,0.01560480799526,0.030592074617743,0.019626034423709,0.006095367949456,0.020734012126923,0.0081042293459177,0.012000691145658,0.0091781206429005,0.010523343458772,0.014324807561934,0.012320421636105,0.060403391718864,0.015273915603757,0.0082247937098145,0.0094804354012012,0.013065498322248,0.026087898761034,0.011928800493479,0.029819142073393,0.017450572922826,0.042411115020514,0.031926695257425,0.022210707888007,0.016879212111235,0.032187834382057,0.011498743668199,0.019287969917059,0.0088432086631656,0.021585384383798,0.01746654510498,0.020979454740882,0.010858150199056,0.023596789687872,0.020015183836222,0.017938934266567,0.018739566206932,0.021118070930243,0.020274922251701,0.016600091010332,0.041003376245499,0.02518979087472,0.012093354947865,0.01790145970881,0.021652592346072,0.024100456386805,0.0089161843061447,0.016224458813667,0.0050707338377833,0.0097850970923901,0.018002575263381,0.017512567341328,0.012831943109632,0.023501876741648,0.016341062262654,0.024649009108543,0.031296711415052,0.010605207644403,0.01896733418107,0.015768021345139,0.025807786732912,0.11519648134708,0.016771351918578,0.0084214825183153,0.0099979424849153,0.0099790953099728,0.015909638255835,0.016243604943156,0.020700745284557,0.0098711922764778,0.018719885498285,0.021196354180574,0.02160787768662,0.014440447092056,0.019375994801521,0.02653244882822,0.035976581275463,0.019588615745306,0.015765447169542,0.0083170048892498,0.03205431252718,0.020944746211171,0.019436072558165,0.031884104013443,0.018725827336311,0.012539278715849,0.013011790812016,0.014402996748686,0.015932532027364,0.033827818930149,0.051357690244913,0.014890339225531,0.033437602221966,0.016549533233047,0.013511443510652,0.0070024714805186,0.014875331893563,0.034143298864365,0.028215877711773,0.026675852015615,0.018356565386057,0.029441598802805,0.015191742219031,0.025723174214363,0.01645053550601,0.0096348002552986,0.014164394699037,0.032532647252083,0.042032890021801,0.026459880173206,0.035157669335604,0.01883751899004,0.028187684714794,0.032750733196735,0.032685577869415,0.011086033657193,0.0077191181480885,0.0087244920432568,0.026280490681529,0.19137363135815,0.038379825651646,0.070552423596382,0.0079061174765229,0.018309902399778,0.031505513936281,0.022801417857409,0.024329690262675,0.022199671715498,0.032114185392857,0.022099558264017,0.026521161198616,0.025169504806399,0.034905463457108,0.032480724155903,0.0045621073804796,0.0090326890349388,0.013715421780944,0.040170960128307,0.015529994852841,0.17384974658489,0.012697115540504,0.0098936147987843,0.03536930680275,0.0054501304402947,0.011110854335129,0.022840652614832,0.015761017799377,0.024662382900715,0.015462419949472,0.015362249687314,0.0087375734001398,0.019451193511486,0.012431792914867,0.021555386483669,0.0087056281045079,0.011444676667452,0.011483023874462,0.011648245155811,0.033184982836246,0.042904354631901,0.022682027891278,0.023219287395477,0.0082600843161345,0.0082604493945837,0.024638675153255,0.016256850212812,0.017044954001904,0.037449821829796,0.013877876102924,0.015031030401587,0.015537025406957,0.00906793307513,0.015984838828444,0.013603951781988,0.022968254983425,0.023643856868148,0.020364295691252,0.01172949001193,0.020590301603079,0.019346611574292,0.0094701386988163,0.027491498738527,0.040268618613482,0.019529594108462,0.028322581201792,0.01417978759855,0.036859452724457,0.010689806193113,0.01601193100214,0.020448496565223,0.040657587349415,0.034004170447588,0.020908441394567,0.017651120200753,0.020684596151114,0.018441744148731,0.012982136569917,0.016434550285339,0.021806180477142,0.008641654625535,0.014908816665411,0.018646568059921,0.027389923110604,0.0152318906039,0.021370068192482,0.031837411224842,0.030189014971256,0.034801587462425,0.044245649129152,0.027578929439187,0.016528164967895,0.02846309915185,0.016059840098023,0.019588761031628,0.028347847983241,0.010759947821498,0.031965218484402,0.029878050088882,0.045466385781765,0.010306337848306,0.023606229573488,0.032185986638069,0.016982538625598,0.018394662067294,0.018566004931927,0.038770381361246,0.015908215194941,0.026158947497606,0.027196036651731,0.019624039530754,0.052757762372494,0.044973894953728,0.037881180644035,0.020470950752497,0.020703814923763,0.023641852661967,0.015386823564768,0.020252797752619,0.039626583456993,0.030099395662546,0.044762223958969,0.013791956007481,0.019702348858118,0.0089630726724863,0.039077665656805,0.02125097066164,0.031133003532887,0.020660998299718,0.034887734800577,0.02231964096427,0.011660707183182,0.016674675047398,0.022425249218941,0.013829057104886,0.030887544155121,0.046880360692739,0.015296982601285,0.017919167876244,0.029444608837366,0.027618736028671,0.072703413665295,0.026976503431797,0.030993511900306,0.035897225141525,0.024004813283682,0.019259296357632,0.022841285914183,0.0093642119318247,0.018659921362996,0.012134114280343,0.0070357266813517,0.028000880032778,0.035994555801153,0.035401500761509,0.011958224698901,0.0082343695685267,0.0081827081739902,0.019081141799688,0.013215800747275,0.0098138675093651,0.0080684758722782,0.0092277023941278,0.016342429444194,0.014795668423176,0.0067897313274443,0.01002661511302,0.0082636680454016,0.016087731346488,0.011530903168023,0.018684653565288,0.0071012452244759,0.011645240709186,0.0030815356876701,0.0049910238012671,0.016553059220314,0.006829097867012,0.010086425580084,0.006337009370327,0.0064440136775374,0.0049677100032568,0.0032684188336134,0.0085461977869272,0.0094838961958885,0.010610388591886,0.014887616969645,0.010122815147042,0.017373632639647,0.015362740494311,0.010781269520521,0.013944490812719,0.028935525566339,0.014163083396852,0.014889924786985,0.024406336247921,0.011983481235802,0.029278572648764,0.027578584849834,0.013842473737895,0.015715949237347,0.010975606739521,0.043477773666382,0.016688197851181,0.022691998630762,0.014742752537131,0.023496564477682,0.027128618210554,0.01647112891078,0.024070991203189,0.017866417765617,0.036776266992092,0.014481224119663,0.025082509964705,0.041862681508064,0.022352371364832,0.011168871074915,0.0088455835357308,0.01826704852283,0.0086997803300619,0.013350929133594,0.017902994528413,0.022448593750596,0.018234543502331,0.026438232511282,0.038440756499767,0.038063533604145,0.035963196307421,0.014396369457245,0.018490485846996,0.034548304975033,0.03054185397923,0.027982860803604,0.038073122501373,0.013117247261107,0.014510203152895,0.026488000527024,0.026752289384604,0.018916705623269,0.020441489294171,0.017345983535051,0.028394546359777,0.016918929293752,0.018426738679409,0.021943736821413,0.01025887299329,0.011607460677624,0.010431588627398,0.032513473182917,0.0099611422047019,0.008556111715734,0.066494666039944,0.01897868514061,0.01605773344636,0.02121083624661,0.012339672073722,0.015787716954947,0.030097492039204,0.025602634996176,0.031476799398661,0.018091250211,0.015389910899103,0.023335997015238,0.018776051700115,0.03583949059248,0.010307151824236,0.015107497572899,0.0099364500492811,0.011930204927921,0.0050908545963466,0.011923158541322,0.0085343234241009,0.050653338432312,0.023745751008391,0.017222737893462,0.037293590605259,0.029208220541477,0.014726802706718,0.030998472124338,0.039709776639938,0.048346851021051,0.038461081683636,0.019882891327143,0.032301165163517,0.01640136167407,0.023711739107966,0.028954556211829,0.0096671469509602,0.023526594042778,0.017197571694851,0.020777096971869,0.033827163279057,0.014956971630454,0.02312258630991,0.01412083953619,0.011156521737576,0.084665305912495,0.02865912951529,0.022230077534914,0.012462536804378,0.069185301661491,0.032079085707664,0.013515522703528,0.017813920974731,0.0094892811030149,0.020000644028187,0.0087670320644975,0.025430541485548,0.01334768999368,0.017808204516768,0.022639378905296,0.018891252577305,0.036856357008219,0.017727460712194,0.012496268376708,0.024777136743069,0.010143822990358,0.019816417247057,0.019198555499315,0.1643588244915,0.043652176856995,0.032301731407642,0.01623172685504,0.022043142467737,0.0085989832878113,0.018959820270538,0.01534765958786,0.010604946874082,0.011216154322028,0.062874987721443,0.020764052867889,0.019526090472937,0.017742790281773,0.023551238700747,0.022170534357429,0.02294466085732,0.022574454545975,0.019259987398982,0.019508719444275,0.03113915771246,0.034453343600035,0.028364388272166,0.019133139401674,0.029324740171432,0.088503517210484,0.034355256706476,0.097735717892647,0.037508241832256,0.019899612292647,0.017552513629198,0.011311804875731,0.024172108620405,0.019721420481801,0.021088823676109,0.025777831673622,0.021694729104638,0.015294555574656,0.036233630031347,0.013309638015926,0.01691903732717,0.010872438549995,0.013495391234756,0.079460270702839,0.025525163859129,0.011968279257417,0.030403915792704,0.018661661073565,0.03602085262537,0.023145385086536,0.026603125035763,0.011323088780046,0.016441784799099,0.021173004060984,0.034523718059063,0.084672719240189,0.027163822203875,0.037022288888693,0.02129171974957,0.034561552107334,0.020216409116983,0.025473579764366,0.019023248925805,0.011468862183392,0.03425807505846,0.019246857613325,0.020499639213085,0.0075657637789845,0.016254218295217,0.013180430047214,0.018460331484675,0.020420745015144,0.022859655320644,0.025281839072704,0.027508968487382,0.03145745024085,0.026195582002401,0.02141691185534,0.051603574305773,0.018175564706326,0.019666824489832,0.017926279455423,0.024308864027262,0.023853670805693,0.029068546369672,0.014892879873514,0.01956295222044,0.01345930993557,0.014410789124668,0.019376555457711,0.018253855407238,0.023597303777933,0.015385140664876,0.040256220847368,0.019889252260327,0.010511656291783,0.010320485569537,0.033109709620476,0.023012401536107,0.035555738955736,0.040026750415564,0.01937472447753,0.022168783470988,0.024386925622821,0.040311452001333,0.029737468808889,0.04330413043499,0.03055445663631,0.033640436828136,0.026557536795735,0.021312601864338,0.023048654198647,0.011176154017448,0.014750875532627,0.051471069455147,0.05880131572485,0.060323223471642,0.041496407240629,0.027047749608755,0.090264201164246,0.029599953442812,0.010214230976999,0.035666178911924,0.014776357449591,0.028780683875084,0.022808218374848,0.018945850431919,0.028106529265642,0.029055126011372,0.015556272119284,0.015341794118285,0.01564541272819,0.025753144174814,0.02117220684886,0.02097125723958,0.010767578147352,0.010582484304905,0.0077042588964105,0.019062398001552,0.016999734565616,0.023727552965283,0.034911639988422,0.020430192351341,0.014940292574465,0.02346058562398,0.038954894989729,0.028283335268497,0.04092538356781,0.017823902890086,0.039566736668348,0.12125134468079,0.023569568991661,0.030882194638252,0.041299726814032,0.017934253439307,0.045398242771626,0.018161999061704,0.015630837529898,0.014366708695889,0.026390720158815,0.016413073986769,0.019644135609269,0.018684450536966,0.024166887626052,0.017051074653864,0.011242020875216,0.016087412834167,0.0085045835003257,0.031520366668701,0.032391212880611,0.023673612624407,0.033467337489128,0.010269548743963,0.016895486041903,0.023122031241655,0.033479951322079,0.029275035485625,0.072492018342018,0.012532003223896,0.021272782236338,0.020787421613932,0.025716990232468,0.027251098304987,0.023215677589178,0.019486336037517,0.022506956011057,0.019450929015875,0.019452504813671,0.029560446739197,0.018989769741893,0.0099058542400599,0.036795072257519,0.028814056888223,0.047005824744701,0.020422892645001,0.02241544611752,0.035790234804153,0.067667901515961,0.10190118849277,0.017284216359258,0.031339354813099,0.036060176789761,0.028822315856814,0.030791228637099,0.036743804812431,0.035304192453623,0.066808447241783,0.031906567513943,0.051213942468166,0.064015880227089,0.058656699955463,0.047534380108118,0.036386355757713,0.038570109754801,0.030042229220271,0.028067175298929,0.015328247100115,0.0283537581563,0.026264581829309,0.019585829228163,0.026318445801735,0.019809015095234,0.019465385004878,0.020821765065193,0.015135861933231,0.0083284536376595,0.016220951452851,0.011519374325871,0.016066763550043,0.018839783966541,0.017912965267897,0.031468369066715,0.030154896900058,0.019900370389223,0.022777507081628,0.013515643775463,0.012692877091467,0.016518505290151,0.021233698353171,0.034520950168371,0.025694655254483,0.018175225704908,0.024734083563089,0.022621437907219,0.031154915690422,0.040499940514565,0.01933141425252,0.023184809833765,0.040699701756239,0.020647414028645,0.039373137056828,0.028787583112717,0.018578089773655,0.01665898039937,0.016638768836856,0.026616550981998,0.030959114432335,0.024077363312244,0.018659545108676,0.023478802293539,0.017450137063861,0.018983893096447,0.020724430680275,0.012572727166116,0.018731541931629,0.010727377608418,0.023550542071462,0.015057483687997,0.026195161044598,0.017558662220836,0.019799089059234,0.03641589730978,0.014297658577561,0.026620168238878,0.035159274935722,0.021136455237865,0.01938783749938,0.032536450773478,0.025428296998143,0.015173965133727,0.012395885773003,0.035434991121292,0.019031520932913,0.03491473197937,0.020168013870716,0.019104316830635,0.037173807621002,0.020754935219884,0.010222049430013,0.013885732740164,0.013882010243833,0.021578392013907,0.042954504489899,0.010459060780704,0.011126179248095,0.01403324585408,0.036392226815224,0.024307079613209,0.0080860275775194,0.015834072604775,0.031221441924572,0.0083174044266343,0.01102620922029,0.0076439916156232,0.011834459379315,0.01568947173655,0.016030676662922,0.010807463899255,0.011043005622923,0.022498913109303,0.011744221672416,0.01885069347918,0.016366681084037,0.01468113809824,0.020681753754616,0.022004876285791,0.050309736281633,0.02624749392271,0.016351951286197,0.012855073437095,0.014666627161205,0.012711787596345,0.015805043280125,0.01630250737071,0.016040954738855,0.021708268672228,0.014140526764095,0.014307763427496,0.010963114909828,0.011981566436589,0.020073607563972,0.01588998362422,0.020563203841448,0.0058460170403123,0.0089214611798525,0.020740000531077,0.016842778772116,0.012994811870158,0.011926623061299,0.024375442415476,0.012826567515731,0.0069036474451423,0.013928517699242,0.011414175853133,0.011199790984392,0.0084664318710566,0.021858785301447,0.02204516902566,0.01312998495996,0.015005238354206,0.017122795805335,0.018080459907651,0.029320888221264,0.04673682898283,0.011086571961641,0.019690090790391,0.014331331476569,0.020291455090046,0.0123619902879,0.007052137516439,0.014377838931978,0.01140445843339,0.0069286823272705,0.019976666197181,0.01186016574502,0.0065493448637426,0.015392946079373,0.01636940985918,0.016371207311749,0.025898300111294,0.021466951817274,0.019313376396894,0.013659665361047,0.024281948804855,0.024547778069973,0.0080079827457666,0.013433711603284,0.0087217520922422,0.0067715337499976,0.0076263528317213,0.013064020313323,0.01725672185421,0.011497406288981,0.013015802949667,0.0063595646061003,0.0063314163126051,0.025936555117369,0.029577005654573,0.013810253702104,0.022925088182092,0.033673718571663,0.040266331285238,0.021960470825434,0.012369778007269,0.026921659708023,0.023352907970548,0.01871338672936,0.030818589031696,0.006653422024101,0.0088006127625704,0.013099875301123,0.0061026224866509,0.024905070662498,0.010474620386958,0.024109154939651,0.029235724359751,0.022228837013245,0.027398426085711,0.012566743418574,0.016594363376498,0.025059057399631,0.01788704842329,0.010556422173977,0.018445793539286,0.023666970431805,0.013417146168649,0.013185211457312,0.012493665330112,0.014648448675871,0.011400457471609,0.014174884185195,0.035816818475723,0.014169696718454,0.036535143852234,0.025181137025356,0.031824178993702,0.020057169720531,0.02659722790122,0.029963856562972,0.025206848978996,0.032485492527485,0.023567406460643,0.014430424198508,0.028433226048946,0.012245376594365,0.0057885134592652,0.0085384985432029,0.024581003934145,0.0076880883425474,0.012015612795949,0.017692092806101,0.012488219887018,0.029128169640899,0.016965687274933,0.023473668843508,0.012931817211211,0.012324676848948,0.040888477116823,0.024822419509292,0.014896090142429,0.021500557661057,0.021795630455017,0.0085129169747233,0.010629891417921,0.01084569748491,0.032098606228828,0.023398835211992,0.018329603597522,0.010351767763495,0.037830255925655,0.019041772931814,0.017565773800015,0.015040037222207,0.026073053479195,0.024333670735359,0.031297866255045,0.02389563433826,0.0086985174566507,0.045893143862486,0.022374587133527,0.018600646406412,0.020376484841108,0.033423446118832,0.028052469715476,0.021669361740351,0.043442636728287,0.0695970505476,0.060911275446415,0.029607113450766,0.022398095577955,0.03068345412612,0.036055289208889,0.026803439483047,0.040182672441006,0.025544673204422,0.021590147167444,0.018999379128218,0.015848863869905,0.022658735513687,0.011372689157724,0.034152321517467,0.016741044819355,0.023730816319585,0.010630786418915,0.022432629019022,0.013931256718934,0.035708695650101,0.026879709213972,0.0095827747136354,0.055843569338322,0.03064332716167,0.049943920224905,0.05741460993886,0.016778377816081,0.016152899712324,0.10774372518063,0.032498046755791,0.069226443767548,0.01523535978049,0.030566297471523,0.031063994392753,0.02468335069716,0.034020930528641,0.025137038901448,0.019224943593144,0.0085873808711767,0.026538850739598,0.017787199467421,0.0069265211932361,0.026238134130836,0.010107996873558,0.01556013058871,0.0094347186386585,0.010805350728333,0.013165972195566,0.011425592005253,0.026218485087156,0.010970271192491,0.015513251535594,0.030126705765724,0.020226234570146,0.032259173691273,0.0094536505639553,0.012430917471647,0.022037584334612,0.016909413039684,0.021907387301326,0.017904188483953,0.034779749810696,0.032326150685549,0.027692586183548,0.031657721847296,0.012832581996918,0.036968015134335,0.024377044290304,0.036878995597363,0.017912905663252,0.017646510154009,0.022017650306225,0.018880167976022,0.028086667880416,0.0091236848384142,0.020919032394886,0.013566946610808,0.011572084389627,0.04139394685626,0.018397657200694,0.020580485463142,0.042944267392159,0.015082218684256,0.010592835023999,0.0081025008112192,0.027663329616189,0.029097311198711,0.018254304304719,0.018719643354416,0.0085560316219926,0.023809194564819,0.03490999341011,0.043157391250134,0.01782251521945,0.024435471743345,0.014959007501602,0.028583450242877,0.035512782633305,0.053327787667513,0.039434522390366,0.031394388526678,0.029837239533663,0.028884684666991,0.0086028445512056,0.013530839234591,0.014005498029292,0.030305467545986,0.0290247797966,0.051766503602266,0.053321402519941,0.054246228188276,0.036910004913807,0.0060279308818281,0.019512385129929,0.044294856488705,0.032577268779278,0.0205291621387,0.034714009612799,0.043973933905363,0.062408566474915,0.10508596897125,0.11929038167,0.038854341953993,0.040076799690723,0.030886426568031,0.02509181573987,0.031016120687127,0.016016969457269,0.029470607638359,0.035967141389847,0.022372383624315,0.04868982732296,0.038793358951807,0.043253563344479,0.026245549321175,0.012768542394042,0.026807321235538,0.039136826992035,0.041144978255033,0.024793054908514,0.038297910243273,0.041400976479053,0.096230566501617,0.031423792243004,0.010597535409033,0.021329388022423,0.017622981220484,0.0084288809448481,0.0080756060779095,0.015123600140214,0.035054832696915,0.056819349527359,0.033517561852932,0.018002662807703,0.033772829920053,0.043390013277531,0.05034339427948,0.035423796623945,0.0082684047520161,0.012481601908803,0.010967281647027,0.013844717293978,0.014742136001587,0.018417229875922,0.026916824281216,0.012842381373048,0.0085468152537942,0.024088045582175,0.023909416049719,0.033163525164127,0.028327088803053,0.012751251459122,0.022606451064348,0.010447647422552,0.01568753644824,0.014942699111998,0.011889716610312,0.022395316511393,0.02050125412643,0.015459497459233,0.027599237859249,0.017113719135523,0.027915114536881,0.016715131700039,0.032634783536196,0.020276691764593,0.021533858031034,0.047298457473516,0.032146032899618,0.024907616898417,0.014214353635907,0.01262775156647,0.015742477029562,0.038781069219112,0.023388551548123,0.010984062217176,0.014728356152773,0.014016453176737,0.013361084274948,0.015699170529842,0.045740254223347,0.01448689121753,0.02294298261404,0.0093645192682743,0.024986255913973,0.012661952525377,0.020383859053254,0.023973824456334,0.027193952351809,0.010762732475996,0.012689701281488,0.029366005212069,0.02657856978476,0.023728873580694,0.0096952309831977,0.0070326300337911,0.0087693501263857,0.013102585449815,0.014322565868497,0.0087761171162128,0.008308039046824,0.018990544602275,0.01226317230612,0.019452773034573,0.017405219376087,0.018590290099382,0.012081756256521,0.014635088853538,0.02310236915946,0.020897533744574,0.015325826592743,0.010821742936969,0.014076166786253,0.022791758179665,0.015855716541409,0.014932486228645,0.018512692302465,0.019795250147581,0.015911107882857,0.024204533547163,0.022928297519684,0.012838436290622,0.030096609145403,0.013696257956326,0.022532179951668,0.031751461327076,0.024785373359919,0.020880021154881,0.010933321900666,0.029288053512573,0.015502870082855,0.022694041952491,0.0099020134657621,0.007614666596055,0.012385114096105,0.020968561992049,0.029641125351191,0.014712257310748,0.018399130553007,0.016714718192816,0.012736357748508,0.014841434545815,0.017363499850035,0.023863315582275,0.029240056872368,0.011427532881498,0.016824787482619,0.017561618238688,0.042165823280811,0.014011131599545,0.0082553196698427,0.020616317167878,0.012973920442164,0.031739756464958,0.018970303237438,0.020315241068602,0.020435679703951,0.012568992562592,0.036665674299002,0.023233853280544,0.023992106318474,0.015507208183408,0.047907877713442,0.027589064091444,0.033564787358046,0.015350673347712,0.052092973142862,0.027626141905785,0.021271666511893,0.013981303200126,0.0072299456223845,0.033249065279961,0.018042841926217,0.011167960241437,0.023778276517987,0.011233624070883,0.020879654213786,0.024455914273858,0.010903850197792,0.022832188755274,0.020547870546579,0.017563745379448,0.013423971831799,0.011270374991,0.014347046613693,0.037271019071341,0.037202589213848,0.025627460330725,0.010455721989274,0.013534150086343,0.010486346669495,0.021504016593099,0.010920007713139,0.015894994139671,0.0233149304986,0.028474589809775,0.032728102058172,0.0089769139885902,0.01129334140569,0.026759685948491,0.02007800154388,0.036839541047812,0.025541363283992,0.014751462265849,0.008973035030067,0.0077895745635033,0.010732622817159,0.019173998385668,0.02786529622972,0.020354978740215,0.020353743806481,0.023294566199183,0.014707699418068,0.017495896667242,0.012745261192322,0.0091588236391544,0.037037253379822,0.015451459214091,0.023026274517179,0.029579605907202,0.049282014369965,0.024540202692151,0.021432150155306,0.011994418688118,0.0078125772997737,0.0090800933539867,0.012755928561091,0.021488692611456,0.026726009324193,0.016265146434307,0.0092276940122247,0.012520678341389,0.013727184385061,0.025943061336875,0.020447121933103,0.043377660214901,0.025901310145855,0.017673850059509,0.026297401636839,0.027311448007822,0.015904307365417,0.009784716181457,0.018427405506372,0.02235496789217,0.029260288923979,0.046275943517685,0.080654963850975,0.025134805589914,0.038248721510172,0.015339732170105,0.010728931054473,0.015955472365022,0.013698146678507,0.05212027952075,0.022373106330633,0.027768485248089,0.016416776925325,0.014812326058745,0.024194587022066,0.018053915351629,0.022232566028833,0.016096323728561,0.021878527477384,0.029407301917672,0.02657700330019,0.021411383524537,0.026493838056922,0.010626660659909,0.021106358617544,0.024478949606419,0.0099718384444714,0.012592459097505,0.01192173641175,0.019706470891833,0.033143222332001,0.028505377471447,0.02190968208015,0.034899264574051,0.029313068836927,0.035994168370962,0.025594443082809,0.038397461175919,0.01697857491672,0.013888020068407,0.015713687986135,0.0093787163496017,0.035998605191708,0.042734026908875,0.017908923327923,0.0068676490336657,0.01889631152153,0.025021135807037,0.047965850681067,0.031182195991278,0.082698471844196,0.069770321249962,0.040333308279514,0.05502200871706,0.024106500670314,0.03755085170269,0.07107812166214,0.024825148284435,0.02228270098567,0.068139262497425,0.019776541739702,0.029669661074877,0.041437692940235,0.04997393488884,0.039593439549208,0.073911264538765,0.055327210575342,0.044131502509117,0.05183145403862,0.051463425159454,0.0395189486444,0.038072802126408,0.026809211820364,0.044485304504633,0.036206856369972,0.032808616757393,0.061773777008057,0.057780254632235,0.057579822838306,0.051812954246998,0.046184115111828,0.051470324397087,0.043262310326099,0.031848587095737,0.018860343843699,0.026720605790615,0.030651427805424,0.040339887142181,0.016553401947021,0.033248297870159,0.024696920067072,0.036434851586819,0.032398018985987,0.060234703123569,0.019119501113892,0.028413344174623,0.016675869002938,0.016221426427364,0.023509498685598,0.020784541964531,0.029340079054236,0.069365173578262,0.094182334840298,0.082310773432255,0.038272965699434,0.043708078563213,0.023847430944443,0.040811646729708,0.024503719061613,0.025998666882515,0.030922587960958,0.03498612344265,0.021916095167398,0.02779446542263,0.023939698934555,0.038471173495054,0.041813902556896,0.036157548427582,0.021524861454964,0.016637992113829,0.018564470112324,0.0085459416732192,0.009083011187613,0.0087624900043011,0.033923268318176,0.02846528403461,0.049930565059185,0.027895137667656,0.01591194793582,0.024517811834812,0.027402017265558,0.020460667088628,0.026496008038521,0.020450990647078,0.018160231411457,0.022762510925531,0.02004861459136,0.033066667616367,0.011791724711657,0.006084693595767,0.0036060907877982,0.014627808704972,0.072997018694878,0.024724338203669,0.020611306652427,0.0087783802300692,0.013057881034911,0.015792151913047,0.0097600929439068,0.022336477413774,0.039410032331944,0.040319934487343,0.041244953870773,0.029193669557571,0.056065116077662,0.11797837167978,0.090428978204727,0.032915309071541,0.048517897725105,0.17239585518837,0.033815763890743,0.034837558865547,0.22471526265144,0.033321261405945,0.10130695998669,0.01248007081449,0.030879706144333,0.020849222317338,0.056060142815113,0.056034933775663,0.27124512195587,0.059684775769711,0.029047906398773,0.02277135848999,0.032803971320391,0.077339172363281,0.034113377332687,0.059715162962675,0.058027770370245,0.029671624302864,0.02776287868619,0.063933193683624,0.04394880309701,0.19865982234478,0.061139330267906,0.036798123270273,0.059013456106186,0.038181565701962,0.045612789690495,0.023349082097411,0.033294718712568,0.058043979108334,0.019692815840244,0.10307288169861,0.040310356765985,0.036837853491306,0.025678811594844,0.018587455153465,0.016971975564957,0.02442017942667,0.068508066236973,0.070761397480965,0.062821269035339,0.045571364462376,0.068995878100395,0.034132096916437,0.03380823880434,0.076935559511185,0.024074677377939,0.057271026074886,0.11205402761698,0.042365312576294,0.023201776668429,0.046852234750986,0.14482021331787,0.053195118904114,0.031656257808208,0.12237855792046,0.087790861725807,0.042738445103168,0.025880131870508,0.022871859371662,0.029256680980325,0.049340575933456,0.02483231574297,0.036760672926903,0.014834146946669,0.031230477616191,0.039343692362309,0.046211645007133,0.052561447024345,0.032112784683704,0.015908028930426,0.011086956597865,0.013221473433077,0.016029817983508,0.027786321938038,0.030189260840416,0.045541897416115,0.047087572515011,0.05350660905242,0.027168020606041,0.031641077250242,0.018189156427979,0.020463101565838,0.040119461715221,0.036614648997784,0.030571632087231,0.029628904536366,0.031387012451887,0.0097639076411724,0.019664485007524,0.021336564794183,0.013575540855527,0.036220505833626,0.035260532051325,0.080965049564838,0.037856303155422,0.012199282646179,0.012236248701811,0.01972134411335,0.039380468428135,0.024514846503735,0.040207721292973,0.036261014640331,0.011340219527483,0.010763298720121,0.04020618647337,0.14252628386021,0.037953533232212,0.019393483176827,0.029651571065187,0.017289631068707,0.019589783623815,0.030811954289675,0.022506304085255,0.025276957079768,0.010787513107061,0.01627797447145,0.033086314797401,0.0090744653716683,0.033732227981091,0.032198794186115,0.031298883259296,0.021968651562929,0.020024498924613,0.031587790697813,0.035112604498863,0.030392363667488,0.099301472306252,0.044840402901173,0.038403011858463,0.02772118896246,0.022745218127966,0.023414613679051,0.008338843472302,0.042438685894012,0.023989617824554,0.014860210008919,0.011573355644941,0.03355597704649,0.01614261046052,0.018276132643223,0.037050470709801,0.031015813350677,0.019526289775968,0.010995985940099,0.015750914812088,0.032281186431646,0.023983221501112,0.011865850538015,0.016166405752301,0.044413935393095,0.018718034029007,0.027409682050347,0.018874820321798,0.022376965731382,0.072102680802345,0.017752172425389,0.017324469983578,0.015563405118883,0.02015850879252,0.011814663186669,0.012177993543446,0.024946108460426,0.017314981669188,0.013201888650656,0.011916352435946,0.021980836987495,0.026492452248931,0.015599803999066,0.018897615373135,0.03386090323329,0.028487421572208,0.023322591558099,0.045341815799475,0.012144424021244,0.016686618328094,0.019174734130502,0.020599033683538,0.024931073188782,0.017530472949147,0.028798803687096,0.025575574487448,0.019779786467552,0.01484074536711,0.027246564626694,0.026136294007301,0.01722102239728,0.0086711384356022,0.012841283343732,0.047208558768034,0.021944399923086,0.029940254986286,0.019031776115298,0.016482904553413,0.015690207481384,0.028846366330981,0.013600146397948,0.022771723568439,0.01154507137835,0.022417588159442,0.027749061584473,0.055576343089342,0.014783291146159,0.022006051614881,0.025202356278896,0.012864711694419,0.032762490212917,0.015394202433527,0.01563411206007,0.035121325403452,0.020488001406193,0.023256538435817,0.041798915714025,0.048420548439026,0.012794392183423,0.024621110409498,0.02096888795495,0.013843378052115,0.016519157215953,0.029749093577266,0.022692453116179,0.022776452824473,0.028775801882148,0.02315179631114,0.015960689634085,0.011494174599648,0.014756126329303,0.030141098424792,0.045483261346817,0.047157518565655,0.028535731136799,0.03438750654459,0.028776846826077,0.021113023161888,0.012379655614495,0.016522092744708,0.01284135133028,0.033616937696934,0.042781934142113,0.029033543542027,0.046751126646996,0.02025492861867,0.016142074018717,0.014751674607396,0.026402842253447,0.016448240727186,0.03407596796751,0.016424536705017,0.022268561646342,0.035790763795376,0.0083867739886045,0.012065736576915,0.031632732599974,0.02423993870616,0.009517845697701,0.028466371819377,0.016977688297629,0.035777028650045,0.012772103771567,0.023141656070948,0.020558211952448,0.017279611900449,0.016225289553404,0.017795648425817,0.021393172442913,0.03454315289855,0.021660454571247,0.01103101298213,0.035242203623056,0.02489960193634,0.040742199867964,0.021465584635735,0.015604373067617,0.014078622683883,0.016741011291742,0.020174413919449,0.039193786680698,0.023885238915682,0.028263093903661,0.0317885838449,0.042775489389896,0.0092177726328373,0.020185448229313,0.012183408252895,0.020928181707859,0.02718710899353,0.017012884840369,0.02900499664247,0.02833778783679,0.030268274247646,0.020156946033239,0.02762808278203,0.014031955972314,0.013589621521533,0.037225890904665,0.024191113188863,0.04020519554615,0.018197271972895,0.025440815836191,0.036365389823914,0.017725264653563,0.041028022766113,0.029644357040524,0.024760087952018,0.025993037968874,0.022556375712156,0.01971478946507,0.031904581934214,0.020644307136536,0.027421677485108,0.03056463226676,0.032978355884552,0.055419445037842,0.077996030449867,0.055460702627897,0.047872170805931,0.035548914223909,0.017555434256792,0.016146387904882,0.067347347736359,0.029803032055497,0.049524083733559,0.014320341870189,0.011625295504928,0.020623970776796,0.03041335195303,0.017376840114594,0.026152396574616,0.030094625428319,0.014427116140723,0.04071806371212,0.030077239498496,0.027621012181044,0.019065953791142,0.02968623675406,0.019809857010841,0.019462112337351,0.028111455962062,0.013360811397433,0.0087308753281832,0.018580559641123,0.024009887129068,0.014090561307967,0.036336429417133,0.019667256623507,0.01054953224957,0.021733488887548,0.022344056516886,0.030300261452794,0.0089251548051834,0.013301823288202,0.02004998549819,0.021114803850651,0.019110705703497,0.019016068428755,0.01169974822551,0.017947271466255,0.024463271722198,0.011250425130129,0.027697725221515,0.0084128994494677,0.018289128318429,0.005890715867281,0.012157421559095,0.024163506925106,0.016846835613251,0.0092860125005245,0.022322107106447,0.019613336771727,0.016087796539068,0.011732060462236,0.0095982188358903,0.033255890011787,0.026462595909834,0.045851565897465,0.020264523103833,0.012970823794603,0.01861672103405,0.00509849563241,0.014715248718858,0.024646736681461,0.014755867421627,0.012558384798467,0.015203876420856,0.014614696614444,0.028261929750443,0.023056469857693,0.017847958952188,0.026017017662525,0.018260579556227,0.014994570054114,0.015462068840861,0.014091219753027,0.016125096008182,0.01681394316256,0.0086821531876922,0.02192760258913,0.017005398869514,0.018542446196079,0.026016077026725,0.016358138993382,0.023908441886306,0.023338206112385,0.07665704190731,0.049587491899729,0.054604906588793,0.13074927031994,0.027507049962878,0.01450518425554,0.019094219431281,0.024874828755856,0.022932795807719,0.021506574004889,0.0299984049052,0.022587884217501,0.02480148896575,0.020314989611506,0.015450245700777,0.018388347700238,0.023348512127995,0.019982535392046,0.043563399463892,0.041976258158684,0.11840420216322,0.023816112428904,0.038358215242624,0.068721696734428,0.013869376853108,0.056804083287716,0.088971719145775,0.036803040653467,0.03703972324729,0.065860979259014,0.06582372635603,0.047947619110346,0.040435411036015,0.023075055330992,0.024214623495936,0.010164212435484,0.030565362423658,0.04157143086195,0.034831009805202,0.022917751222849,0.037089370191097,0.040627088397741,0.021231455728412,0.10572925955057,0.050531778484583,0.018121380358934,0.020401448011398,0.03975522890687,0.017330955713987,0.014905124902725,0.019144525751472,0.044495951384306,0.039052806794643,0.024159137159586,0.028083216398954,0.036169178783894,0.057581212371588,0.029776932671666,0.016249999403954,0.045820225030184,0.12108951807022,0.16394594311714,0.041586432605982,0.036251537501812,0.027173534035683,0.016805697232485,0.0096348226070404,0.018561266362667,0.023426977917552,0.015564381144941,0.014804334379733,0.034788936376572,0.025364398956299,0.030728740617633,0.0083839558064938,0.01355753839016,0.017778540030122,0.0184465944767,0.021120868623257,0.020426537841558,0.03170108050108,0.02238461188972,0.022786950692534,0.024861428886652,0.018171345815063,0.018145345151424,0.01891703531146,0.025481373071671,0.029048569500446,0.026834962889552,0.071128256618977,0.029700554907322,0.02396110445261,0.015397250652313,0.015724465250969,0.026292026042938,0.022949114441872,0.017587881535292,0.031480923295021,0.040295153856277,0.032787375152111,0.018791669979692,0.011072975583375,0.010778883472085,0.022811176255345,0.022655757144094,0.023011507466435,0.021387435495853,0.010949310846627,0.014116689562798,0.0083467215299606,0.013534918427467,0.015798674896359,0.014375266619027,0.0066804313100874,0.021101912483573,0.01829032599926,0.037722826004028,0.014779336750507,0.044192753732204,0.020908700302243,0.015829049050808,0.028549931943417,0.012054000049829,0.020948331803083,0.029225753620267,0.021105339750648,0.012254470027983,0.021769843995571,0.027385368943214,0.016073346138,0.013583930209279,0.016370050609112,0.023610889911652,0.022687457501888,0.024650052189827,0.020822467282414,0.019383858889341,0.023327665403485,0.022773129865527,0.016541628167033,0.02743155695498,0.010538485832512,0.012278227135539,0.051212675869465,0.019617673009634,0.0090300515294075,0.041547104716301,0.035436969250441,0.031678318977356,0.007820351049304,0.0087375408038497,0.017940234392881,0.016813322901726,0.023577097803354,0.059310536831617,0.044069118797779,0.023750349879265,0.023688655346632,0.059830270707607,0.036126434803009,0.046403616666794,0.017262101173401,0.029483780264854,0.024324741214514,0.032182186841965,0.012376250699162,0.040891420096159,0.023289315402508,0.013090915977955,0.021949481219053,0.015715375542641,0.023504346609116,0.02997587621212,0.030698934569955,0.017190124839544,0.0074740694835782,0.020185539498925,0.012959806248546,0.015143559314311,0.022931165993214,0.016243951395154,0.022030930966139,0.022552575916052,0.014053767547011,0.017762923613191,0.015226712450385,0.0188053175807,0.014470370486379,0.018880173563957,0.026514686644077,0.018355451524258,0.024959295988083,0.03994470089674,0.026465555652976,0.028547095134854,0.029861668124795,0.013114748522639,0.011283288709819,0.016050186008215,0.014980147592723,0.042041581124067,0.045592751353979,0.031978532671928,0.030224412679672,0.03276989236474,0.056263040751219,0.032191224396229,0.086903639137745,0.16004440188408,0.015614782460034,0.06845336407423,0.06343550235033,0.018228963017464,0.04180109500885,0.026753876358271,0.033692117780447,0.018403802067041,0.027580618858337,0.015854354947805,0.022062720730901,0.027850786224008,0.0075801685452461,0.021776644513011,0.019284257665277,0.020560842007399,0.02453163638711,0.024315129965544,0.054207153618336,0.02717992849648,0.046064242720604,0.024698525667191,0.020750826224685,0.039748433977365,0.039640255272388,0.026902906596661,0.026826277375221,0.012523325160146,0.013854259625077,0.01433133892715,0.029032848775387,0.066189169883728,0.019974399358034,0.029293157160282,0.013269101269543,0.015356607735157,0.016616079956293,0.019052509218454,0.017174374312162,0.020492441952229,0.060934226959944,0.037224661558867,0.041951447725296,0.028698476031423,0.041470889002085,0.017369659617543,0.020199853926897,0.022655550390482,0.023500423878431,0.012169287540019,0.013779572211206,0.040077671408653,0.04265969991684,0.0078912423923612,0.02178424037993,0.028517568483949,0.011627275496721,0.028049573302269,0.12616167962551,0.058737274259329,0.051708038896322,0.07095081359148,0.035823509097099,0.073349259793758,0.02673152834177,0.029188793152571,0.034807540476322,0.025693409144878,0.027428980916739,0.017781186848879,0.01366909686476,0.015083185397089,0.019519979134202,0.026449508965015,0.023497503250837,0.023865878582001,0.013035766780376,0.025943549349904,0.011441614478827,0.018565190955997,0.016175493597984,0.011528117582202,0.0070762513205409,0.01723313704133,0.020890969783068,0.015716539695859,0.013947634957731,0.013145385310054,0.03636722266674,0.028376121073961,0.027834925800562,0.021390585228801,0.044657252728939,0.04667042940855,0.014762979932129,0.017674600705504,0.020183861255646,0.011008966714144,0.019376359879971,0.016003116965294,0.019289379939437,0.013924483209848,0.012482339516282,0.0078642060980201,0.014238873496652,0.012491872534156,0.017295479774475,0.027553947642446,0.022984862327576,0.018262576311827,0.0095967017114162,0.021281681954861,0.027634117752314,0.014307411387563,0.0069030774757266,0.015681959688663,0.017412640154362,0.014337941072881,0.017659610137343,0.022561814635992,0.012216043658555,0.026683745905757,0.01933647505939,0.01647542975843,0.0098908580839634,0.020379610359669,0.0075960271060467,0.040511794388294,0.061021465808153,0.01993427798152,0.016253832727671,0.01930670812726,0.008649461902678,0.022516224533319,0.025878014042974,0.010495156049728,0.04207768291235,0.014675408601761,0.010799257084727,0.011721509508789,0.016209915280342,0.013881092891097,0.012093283236027,0.0096310814842582,0.011170343495905,0.018244944512844,0.016368083655834,0.0069807302206755,0.027926662936807,0.026981476694345,0.026979560032487,0.008120127953589,0.0074886684305966,0.012570617720485,0.014765623956919,0.019636157900095,0.014818979427218,0.013148904778063,0.020623197779059,0.0050159250386059,0.027703249827027,0.0085780685767531,0.034263454377651,0.016340635716915,0.038860529661179,0.020076518878341,0.0098739359527826,0.019063025712967,0.016456488519907,0.01315132714808,0.025917766615748,0.019519776105881,0.0155671518296,0.015107260085642,0.014812370762229,0.007547746412456,0.014268740080297,0.013902471400797,0.0078560374677181,0.018617467954755,0.0072498042136431,0.0070068789646029,0.024688351899385,0.027131069451571,0.017285881564021,0.0065671689808369,0.014198894612491,0.016912387683988,0.040481984615326,0.031353756785393,0.0065422682091594,0.015325059182942,0.028321670368314,0.02858367934823,0.027971813455224,0.024424141272902,0.027793779969215,0.019887087866664,0.017246233299375,0.023631643503904,0.014168962836266,0.010343498550355,0.01045183185488,0.02201958745718,0.0095942346379161,0.017350459471345,0.017607839778066,0.017705071717501,0.015836719423532,0.017843883484602,0.025201600044966,0.021881707012653,0.012109352275729,0.013649413362145,0.017912486568093,0.02206763997674,0.022502981126308,0.02293086796999,0.025981374084949,0.014019561000168,0.024468649178743,0.023395640775561,0.027211043983698,0.01260662637651,0.019722646102309,0.01895660161972,0.017895378172398,0.016263283789158,0.014258070848882,0.01222231797874,0.014785767532885,0.012842221185565,0.012976370751858,0.007460196968168,0.013830609619617,0.014597356319427,0.0093033593147993,0.032814707607031,0.026987858116627,0.01423124410212,0.0236771479249,0.016392640769482,0.022559087723494,0.021365530788898,0.052686545997858,0.027314411476254,0.01025904994458,0.014965050853789,0.022261947393417,0.022783553227782,0.046781718730927,0.043997205793858,0.028340917080641,0.016780380159616,0.020426252856851,0.014696845784783,0.0294329226017,0.022788487374783,0.033558093011379,0.024655185639858,0.016693847253919,0.028010111302137,0.025260291993618,0.01831216365099,0.015547825954854,0.021904364228249,0.027274509891868,0.028770158067346,0.01901332102716,0.020398303866386,0.017323233187199,0.01961606182158,0.030920829623938,0.014459541067481,0.012454341165721,0.0099826250225306,0.014182253740728,0.010759582743049,0.012417776510119,0.0065917279571295,0.020933041349053,0.036597441881895,0.03779873996973,0.022149505093694,0.021253403276205,0.017906788736582,0.027396064251661,0.011970807798207,0.022643996402621,0.0082473438233137,0.021670563146472,0.017281156033278,0.012021536007524,0.0090239234268665,0.011928006075323,0.016542434692383,0.018084950745106,0.0094933426007628,0.010554771870375,0.018958577886224,0.015935065224767,0.014878325164318,0.013831259682775,0.007398575078696,0.0062354067340493,0.02335948869586,0.033008363097906,0.023138754069805,0.036789745092392,0.039972372353077,0.02898078225553,0.021486178040504,0.020634952932596,0.01070539932698,0.0082748662680387,0.027646467089653,0.037281334400177,0.016043566167355,0.024337850511074,0.023484084755182,0.021609915420413,0.011192443780601,0.014276104047894,0.0335000641644,0.023072239011526,0.02338669449091,0.014165011234581,0.039016243070364,0.019710965454578,0.021919956430793,0.032158564776182,0.0239182356745,0.024150740355253,0.015605262480676,0.0082404948771,0.014526007696986,0.021870698779821,0.025053733959794,0.047643601894379,0.040093295276165,0.026060476899147,0.030113074928522,0.030506053939462,0.015076647512615,0.026654684916139,0.043181613087654,0.021256545558572,0.023014130070806,0.031640246510506,0.026862896978855,0.026239747181535,0.015604915097356,0.013264548033476,0.032996498048306,0.027109593153,0.016625689342618,0.032388098537922,0.020259719341993,0.025337059050798,0.017252005636692,0.026441749185324,0.018908154219389,0.026449225842953,0.05962835252285,0.028659952804446,0.026649560779333,0.024546725675464,0.013572436757386,0.016475794836879,0.019718691706657,0.018232766538858,0.013817900791764,0.045286305248737,0.022614631801844,0.016187474131584,0.017722520977259,0.031821094453335,0.040093131363392,0.031320057809353,0.027307273820043,0.021126359701157,0.012787474319339,0.019757645204663,0.02160757407546,0.020292406901717,0.015782210975885,0.0134964492172,0.019922977313399,0.03745524585247,0.018762923777103,0.0091995485126972,0.021149877458811,0.0098260771483183,0.011872485280037,0.060232646763325,0.033342838287354,0.043505813926458,0.036116927862167,0.020229768007994,0.02957621216774,0.033464103937149,0.025674089789391,0.024613978341222,0.01925253868103,0.034578282386065,0.016746092587709,0.025043822824955,0.020077634602785,0.038677826523781,0.019818982109427,0.020668586716056,0.014999681152403,0.020521333441138,0.014762800186872,0.03604232519865,0.029283847659826,0.020918279886246,0.020798180252314,0.034698095172644,0.040539961308241,0.018667206168175,0.025026425719261,0.013817183673382,0.027033511549234,0.034808423370123,0.020240589976311,0.039285209029913,0.016728775575757,0.033180944621563,0.016339141875505,0.020600169897079,0.016306819394231,0.015124512836337,0.03166264295578,0.013571914285421,0.026124063879251,0.025267496705055,0.022292509675026,0.027350718155503,0.019925588741899,0.034422475844622,0.041159674525261,0.02100750990212,0.031406253576279,0.03987992554903,0.035445652902126,0.030011776834726,0.0096571361646056,0.0094611486420035,0.0080209616571665,0.014802158810198,0.01356802880764,0.024804178625345,0.0071806889027357,0.012675293721259,0.021845750510693,0.01885711401701,0.023774834349751,0.012558468617499,0.020006217062473,0.014782685786486,0.026940729469061,0.029943563044071,0.015379007905722,0.01060814037919,0.050575327128172,0.024999808520079,0.028164140880108,0.049848608672619,0.042697872966528,0.02274065464735,0.02596677467227,0.013079687021673,0.011942624114454,0.013672889210284,0.01108999364078,0.021147040650249,0.013806615024805,0.010723875835538,0.0092898346483707,0.015278102830052,0.015415225178003,0.023987917229533,0.032888554036617,0.0092375101521611,0.0093474956229329,0.010870268568397,0.011880015954375,0.024775039404631,0.015605398453772,0.0084949927404523,0.014959959313273,0.022917503491044,0.029313432052732,0.027473576366901,0.017883703112602,0.018378034234047,0.033464152365923,0.017152562737465,0.013898195698857,0.016776077449322,0.018584035336971,0.013647970743477,0.020078502595425,0.025863053277135,0.043841853737831,0.018847044557333,0.0094483066350222,0.0095715569332242,0.00511843431741,0.029285669326782,0.018063498660922,0.033002682030201,0.024412281811237,0.017088102176785,0.016660979017615,0.019248891621828,0.032673321664333,0.026253255084157,0.030176876112819,0.023348523303866,0.020606864243746,0.021592803299427,0.027615420520306,0.030161349102855,0.033231109380722,0.016991596668959,0.012921659275889,0.018775582313538,0.022223914042115,0.035750411450863,0.04512994736433,0.094909638166428,0.014295682311058,0.0083314748480916,0.018211655318737,0.029055222868919,0.019226707518101,0.031454179435968,0.055561184883118,0.12564000487328,0.055922154337168,0.081773221492767,0.019643019884825,0.018226347863674,0.014246097765863,0.022699488326907,0.033224232494831,0.013318106532097,0.026543324813247,0.029881013557315,0.042291175574064,0.06525506824255,0.1428165435791,0.031736999750137,0.021978968754411,0.019123461097479,0.037780739367008,0.013903338462114,0.01931663043797,0.016812607645988,0.014804504811764,0.023626439273357,0.01434244774282,0.027363020926714,0.02623938024044,0.032514594495296,0.03144584223628,0.024189565330744,0.044256698340178,0.040101148188114,0.029723200947046,0.04268141835928,0.059877131134272,0.05361345782876,0.067325979471207,0.029955999925733,0.05002523213625,0.056073941290379,0.019382562488317,0.02302067913115,0.053235992789268,0.060971416532993,0.013094111345708,0.022640712559223,0.013489070348442,0.010545160621405,0.041121855378151,0.014928455464542,0.029016427695751,0.038017321377993,0.042035415768623,0.042673416435719,0.034299556165934,0.023046417161822,0.034393094480038,0.024336159229279,0.027471568435431,0.019586607813835,0.031415611505508,0.036785148084164,0.022336633875966,0.049888014793396,0.0072126509621739,0.018770076334476,0.020346442237496,0.014089512638748,0.016669731587172,0.024019733071327,0.02306592091918,0.01701333373785,0.036981925368309,0.026867303997278,0.03173952922225,0.027544856071472,0.024398043751717,0.042281426489353,0.032163545489311,0.015278508886695,0.024566058069468,0.020495641976595,0.030321775004268,0.02717256359756,0.0146055938676,0.018974918872118,0.013036927208304,0.01782999932766,0.011023627594113,0.012888420373201,0.041826978325844,0.02178680896759,0.033830769360065,0.018869217485189,0.026956984773278,0.017550038173795,0.016737151890993,0.010599890723825,0.01080672070384,0.020208887755871,0.025509770959616,0.0061966539360583,0.0065475213341415,0.018879422917962,0.0088650044053793,0.012626939453185,0.010652315802872,0.0096929501742125,0.017114382237196,0.021061513572931,0.011853246949613,0.0091890059411526,0.01122978515923,0.0059793125838041,0.0080655058845878,0.01401349157095,0.011681815609336,0.011060014367104,0.016576299443841,0.029361825436354,0.018674351274967,0.015374201349914,0.02759500965476,0.024574279785156,0.020004142075777,0.0093922559171915,0.0093883369117975,0.013869860209525,0.014760381542146,0.024315422400832,0.014147041365504,0.033251874148846,0.023142216727138,0.016114743426442,0.025443129241467,0.014482625760138,0.019157690927386,0.014410513453186,0.032683659344912,0.015169882215559,0.021791169419885,0.030092507600784,0.024972431361675,0.02976156398654,0.023861987516284,0.021523416042328,0.0096830064430833,0.019326027482748,0.027929568663239,0.054082006216049,0.017118185758591,0.027023090049624,0.02374573238194,0.015704583376646,0.011791117489338,0.0094804354012012,0.014584818854928,0.013920520432293,0.017615485936403,0.013368604704738,0.016612961888313,0.0099574103951454,0.01900527253747,0.01684645563364,0.018058905377984,0.019702114164829,0.024207789450884,0.027143619954586,0.017338883131742,0.013194393366575,0.0173767991364,0.0075089600868523,0.0094772754237056,0.016543176025152,0.0082866474986076,0.014577211812139,0.010889194905758,0.0084781423211098,0.030820436775684,0.018473273143172,0.022065060213208,0.012547717429698,0.020779950544238,0.040292181074619,0.045639768242836,0.062841489911079,0.011610103771091,0.0092839989811182,0.019809130579233,0.012678467668593,0.038402829319239,0.02671006321907,0.025393974035978,0.026673236861825,0.065523937344551,0.031802240759134,0.056712538003922,0.019845265895128,0.072394050657749,0.078158035874367,0.052531361579895,0.031507447361946,0.043256409466267,0.042634457349777,0.036730512976646,0.021773114800453,0.029063809663057,0.06940758228302,0.014938374981284,0.070211201906204,0.044686995446682,0.074444964528084,0.03397911041975,0.051936164498329,0.021993767470121,0.02567171677947,0.04910534620285,0.065919123589993,0.096482947468758,0.083005882799625,0.089229315519333,0.0856973528862,0.088900297880173,0.061017505824566,0.12440476566553,0.069860637187958,0.072350911796093,0.04914029315114,0.021778419613838,0.029348297044635,0.044069584459066,0.034756232053041,0.032914705574512,0.035904597491026,0.020354945212603,0.046686224639416,0.033819552510977,0.061425857245922,0.053949646651745,0.11314198374748,0.072235971689224,0.085948802530766,0.067022755742073,0.037698026746511,0.032532665878534,0.03614117950201,0.050281535834074,0.047240477055311,0.05385810136795,0.022651258856058,0.022192262113094,0.015449175611138,0.06757889688015,0.053829085081816,0.078742913901806,0.063126459717751,0.075648456811905,0.092293232679367,0.11752650886774,0.037797685712576,0.1129442602396,0.022403841838241,0.06703519821167,0.046970747411251,0.067669056355953,0.027937553822994,0.044278651475906,0.027339404448867,0.015528517775238,0.021517399698496,0.02699987590313,0.028902262449265,0.034913718700409,0.029387336224318,0.034847408533096,0.048498041927814,0.020480614155531,0.026220340281725,0.020951418206096,0.017941787838936,0.013504132628441,0.048118840903044,0.0235027782619,0.014695588499308,0.024498401209712,0.015607208013535,0.021258540451527,0.038989536464214,0.032075196504593,0.04567227140069,0.039230868220329,0.024283122271299,0.024519756436348,0.026465836912394,0.0069504287093878,0.02930193208158,0.021131282672286,0.035399839282036,0.019852675497532,0.02354502864182,0.028732795268297,0.037607461214066,0.030607860535383,0.029575662687421,0.028691429644823,0.036195520311594,0.014400490559638,0.026988329365849,0.015334187075496,0.066310577094555,0.029925620183349,0.031345624476671,0.024878790602088,0.042314268648624,0.028588365763426,0.013884194195271,0.019357662647963,0.02918228879571,0.011838528327644,0.015834545716643,0.024643678218126,0.0099932188168168,0.038112185895443,0.034235086292028,0.018075853586197,0.018748523667455,0.023489518091083,0.021054120734334,0.023389147594571,0.009892619214952,0.016678769141436,0.027205679565668,0.029323564842343,0.016030699014664,0.027198316529393,0.019368782639503,0.028184484690428,0.0086294058710337,0.025713257491589,0.016307149082422,0.019500931724906,0.02516059204936,0.03459470719099,0.026582466438413,0.042608179152012,0.049691919237375,0.041029363870621,0.023623205721378,0.019384875893593,0.035654433071613,0.055758308619261,0.02836793102324,0.035379528999329,0.030934797599912,0.02801801264286,0.023185059428215,0.042342409491539,0.031050477176905,0.034711636602879,0.016539681702852,0.01442152634263,0.027911197394133,0.01425542216748,0.041441112756729,0.028683353215456,0.036497205495834,0.016058351844549,0.0066425437107682,0.012297233566642,0.030718525871634,0.023718506097794,0.050368070602417,0.050532497465611,0.024867186322808,0.053803730756044,0.011678628623486,0.028500344604254,0.014427475631237,0.010742163285613,0.018132537603378,0.069887228310108,0.0575987175107,0.032363280653954,0.036462720483541,0.010257789865136,0.012178393080831,0.031165484338999,0.037381883710623,0.023513287305832,0.0223941039294,0.021166492253542,0.01556083932519,0.041377078741789,0.0077722743153572,0.024949580430984,0.0087446272373199,0.036181040108204,0.068340972065926,0.049474980682135,0.033046782016754,0.040909700095654,0.039447613060474,0.24663031101227,0.019067913293839,0.019125329330564,0.026836883276701,0.022678762674332,0.04984387755394,0.04250468313694,0.033280894160271,0.052750684320927,0.021608583629131,0.040979713201523,0.046167016029358,0.062327891588211,0.033324550837278,0.025142684578896,0.027981080114841,0.030198367312551,0.038556072860956,0.037089377641678,0.056906625628471,0.041252616792917,0.036687854677439,0.11425748467445,0.052514027804136,0.0187115855515,0.036822453141212,0.028016282245517,0.055313978344202,0.055384997278452,0.029198607429862,0.044913753867149,0.015259496867657,0.02792658470571,0.020497780293226,0.031854629516602,0.046203479170799,0.074216917157173,0.11237032711506,0.043067116290331,0.051345095038414,0.045725610107183,0.062876023352146,0.083138637244701,0.065501600503922,0.085898950695992,0.044724829494953,0.023524971678853,0.029246950522065,0.040664773434401,0.029630547389388,0.05192069336772,0.090564675629139,0.043211296200752,0.01012449990958,0.013347908854485,0.028470428660512,0.0072579574771225,0.023872997611761,0.064065054059029,0.055617533624172,0.02287907153368,0.016348911449313,0.018426306545734,0.030869644135237,0.021053530275822,0.023604111745954,0.043366316705942,0.047615550458431,0.048333674669266,0.018951289355755,0.13489007949829,0.036901485174894,0.044003173708916,0.063314765691757,0.07829275727272,0.022352322936058,0.052695788443089,0.045668359845877,0.033686827868223,0.023219371214509,0.028679123148322,0.019041705876589,0.019542494788766,0.051752205938101,0.020671732723713,0.022386349737644,0.025737917050719,0.030433900654316,0.075710564851761,0.06796257942915,0.028789989650249,0.04340885579586,0.028436187654734,0.023756641894579,0.026254685595632,0.015329368412495,0.027152324095368,0.028354207053781,0.027334602549672,0.04432987421751,0.025418035686016,0.022562807425857,0.011686623096466,0.031234536319971,0.020276917144656,0.037145234644413,0.023746324703097,0.024092806503177,0.027492729946971,0.017418339848518,0.021522333845496,0.13042052090168,0.02138427644968,0.028465341776609,0.024021532386541,0.013942173682153,0.017474612221122,0.028650529682636,0.0095229642465711,0.04156568646431,0.01520739402622,0.017383515834808,0.03964526206255,0.016969867050648,0.023328520357609,0.046513386070728,0.019205845892429,0.023229658603668,0.026230340823531,0.022553181275725,0.017344996333122,0.012012897059321,0.016518551856279,0.042759336531162,0.05697837471962,0.031653322279453,0.04625740647316,0.02370747551322,0.017824310809374,0.030109934508801,0.022587055340409,0.022790689021349,0.021455381065607,0.036291908472776,0.038959331810474,0.031002221629024,0.037043519318104,0.023573707789183,0.073871724307537,0.021587390452623,0.053256828337908,0.040397718548775,0.10662911087275,0.01737742125988,0.013353719376028,0.012962327338755,0.025322269648314,0.01296036504209,0.016856994479895,0.017656618729234,0.0093106711283326,0.029526960104704,0.018722148612142,0.020762883126736,0.03201400488615,0.013727201148868,0.039088357239962,0.033089704811573,0.021796697750688,0.019982308149338,0.014024741947651,0.0075456770136952,0.014565939083695,0.010439539328218,0.010063802823424,0.011748734861612,0.018620032817125,0.012486694380641,0.017476629465818,0.011336266994476,0.02335555292666,0.015025403350592,0.019163500517607,0.011396542191505,0.030262563377619,0.030780149623752,0.023236775770783,0.017197540029883,0.018565777689219,0.010196573100984,0.012704607099295,0.033274263143539,0.022851655259728,0.015405215322971,0.011842518113554,0.015236021950841,0.025827597826719,0.007003512699157,0.010346930474043,0.014630293473601,0.02356830984354,0.029001653194427,0.022282879799604,0.026231832802296,0.022519340738654,0.018767232075334,0.0096678771078587,0.011866599321365,0.01907366886735,0.030981790274382,0.034897446632385,0.02284624427557,0.033243369311094,0.039818529039621,0.027434851974249,0.032362941652536,0.032273713499308,0.035184986889362,0.025757974013686,0.034789696335793,0.016966290771961,0.070368960499763,0.035411652177572,0.049624603241682,0.037599697709084,0.029238849878311,0.028482185676694,0.011161357164383,0.012673666700721,0.039341013878584,0.018212951719761,0.011389440856874,0.017019648104906,0.019898999482393,0.025371123105288,0.023732522502542,0.019365202635527,0.012815818190575,0.03351417183876,0.043031126260757,0.040872562676668,0.025377629324794,0.040846973657608,0.039363577961922,0.037481799721718,0.0148846199736,0.033068880438805,0.047331064939499,0.029515951871872,0.031505897641182,0.011033559218049,0.020555065944791,0.026433335617185,0.025212530046701,0.047209925949574,0.018005331978202,0.020792130380869,0.021948369219899,0.013362236320972,0.037667967379093,0.019951654598117,0.015216245315969,0.021304599940777,0.026499029248953,0.021888326853514,0.03173666074872,0.031305387616158,0.0082359500229359,0.012628735043108,0.0048811878077686,0.012476531788707,0.024651646614075,0.020735511556268,0.013717584311962,0.017119158059359,0.010762941092253,0.025337133556604,0.035868261009455,0.022404655814171,0.017838828265667,0.015650330111384,0.018859954550862,0.019676383584738,0.034870520234108,0.019763454794884,0.015397043898702,0.016095623373985,0.0056350184604526,0.022453971207142,0.040507927536964,0.010956512764096,0.012676891870797,0.044755302369595,0.030075950548053,0.021806385368109,0.014034131541848,0.035506010055542,0.014148466289043,0.020641047507524,0.025441527366638,0.019204903393984,0.030913662165403,0.031319830566645,0.042815811932087,0.026376787573099,0.016183299943805,0.014707859605551,0.045876450836658,0.015346372500062,0.016959886997938,0.022627491503954,0.02656383998692,0.0057940562255681,0.010542474687099,0.0087709752842784,0.015198465436697,0.018306080251932,0.0194052439183,0.015544675290585,0.0063052950426936,0.013412948697805,0.011452274397016,0.036674477159977,0.01144065335393,0.013523681089282,0.019427593797445,0.022669851779938,0.018448032438755,0.021415200084448,0.0109568759799,0.021691519767046,0.024693306535482,0.017979113385081,0.045247972011566,0.034190069884062,0.021235184744,0.011825580149889,0.017134506255388,0.026163805276155,0.0060731340199709,0.027122814208269,0.02644094824791,0.0091726714745164,0.0086000552400947,0.029656047001481,0.024303141981363,0.0094445459544659,0.009942764416337,0.02996295131743,0.034853588789701,0.027496309950948,0.030611667782068,0.012668190523982,0.050568386912346,0.027235228568316,0.020468635484576,0.039088349789381,0.029144072905183,0.025839505717158,0.010168923996389,0.020797720178962,0.04629946872592,0.066745564341545,0.023735953494906,0.027119528502226,0.032426737248898,0.017670057713985,0.021815411746502,0.028416926041245,0.021943911910057,0.014778427779675,0.027568787336349,0.035791531205177,0.031525045633316,0.01917864382267,0.0077073890715837,0.022865861654282,0.021767444908619,0.018427992239594,0.014569686725736,0.020489083603024,0.0093693491071463,0.016271790489554,0.012613529339433,0.02153486572206,0.0211715195328,0.015091707929969,0.012984901666641,0.014868067577481,0.012590116821229,0.0098698176443577,0.027770832180977,0.021903105080128,0.035964895039797,0.030289985239506,0.01244361512363,0.0198595225811,0.025776673108339,0.02853368781507,0.037054918706417,0.030955001711845,0.034943107515574,0.019605576992035,0.0071058934554458,0.01747815310955,0.031326238065958,0.033086620271206,0.025501854717731,0.027935201302171,0.02562740445137,0.022004164755344,0.017762495204806,0.017975391820073,0.01420390792191,0.013516075909138,0.011529983952641,0.017142429947853,0.012857116758823,0.016435194760561,0.025866102427244,0.0098747164011002,0.019376644864678,0.023831095546484,0.043774034827948,0.017272658646107,0.027405198663473,0.015422988682985,0.032285466790199,0.042089637368917,0.018466431647539,0.035886652767658,0.077176801860332,0.022586956620216,0.014196856878698,0.018991649150848,0.018960578367114,0.011743579059839,0.019438374787569,0.026660867035389,0.020957345142961,0.034110769629478,0.030798876658082,0.020991694182158,0.028994001448154,0.01598871126771,0.062254451215267,0.03383269906044,0.08358158916235,0.049222871661186,0.016119699925184,0.049715049564838,0.054007846862078,0.017408229410648,0.017971009016037,0.029540281742811,0.034627921879292,0.016004879027605,0.027260042726994,0.33574193716049,0.041742015630007,0.026219101622701,0.037619769573212,0.019295770674944,0.04131580516696,0.082084208726883,0.022219581529498,0.024828812107444,0.025869680568576,0.017364982515574,0.012773625552654,0.015336298383772,0.025568587705493,0.026489481329918,0.11447099596262,0.0371756516397,0.036650005728006,0.051816828548908,0.065288208425045,0.014408913441002,0.013375787995756,0.020297659561038,0.039370276033878,0.035987541079521,0.066621586680412,0.049351260066032,0.040894575417042,0.031494103372097,0.033376350998878,0.041516773402691,0.041196081787348,0.015926692634821,0.0084750354290009,0.023922512307763,0.026657482609153,0.037787020206451,0.06377138197422,0.03663757070899,0.046905517578125,0.041805844753981,0.033347353339195,0.067985087633133,0.10203628987074,0.03810964897275,0.029600363224745,0.030669456347823,0.025506189092994,0.018175655975938,0.017811633646488,0.028032813221216,0.032344974577427,0.0099501460790634,0.022743547335267,0.10016622394323,0.020722284913063,0.073681190609932,0.076186388731003,0.056660488247871,0.016839165240526,0.014586100354791,0.050771735608578,0.022050144150853,0.064404755830765,0.020428815856576,0.017198033630848,0.070115990936756,0.10129020363092,0.034834798425436,0.034374609589577,0.10259872674942,0.032904077321291,0.044560763984919,0.063143193721771,0.015466862358153,0.048813864588737,0.018893610686064,0.038507573306561,0.036841325461864,0.03136146441102,0.038804642856121,0.02723528444767,0.021982360631227,0.011365123093128,0.017840219661593,0.024638351052999,0.021090399473906,0.029921319335699,0.020489532500505,0.014924505725503,0.028680389747024,0.023261267691851,0.023762952536345,0.029969483613968,0.016144383698702,0.011926039122045,0.013764753006399,0.020547294989228,0.066982664167881,0.06477265059948,0.044404938817024,0.038442701101303,0.094680264592171,0.10879716277122,0.037491507828236,0.088681027293205,0.033942468464375,0.01286050491035,0.046469461172819,0.031798753887415,0.020665436983109,0.015138106420636,0.045924011617899,0.046906605362892,0.050269544124603,0.023075889796019,0.053052436560392,0.031834695488214,0.065608292818069,0.029470775276423,0.070040330290794,0.024061350151896,0.011902328580618,0.02837379090488,0.024260209873319,0.022905852645636,0.029204800724983,0.028630524873734,0.061605576425791,0.16775430738926,0.049328349530697,0.0738625228405,0.076185137033463,0.034761365503073,0.048910111188889,0.03661023080349,0.060886811465025,0.015238959342241,0.023747831583023,0.029451470822096,0.017947301268578,0.015669232234359,0.017597526311874,0.012393895536661,0.023322574794292,0.011121015064418,0.012964865192771,0.01583831012249,0.013596633449197,0.010994251817465,0.015038958750665,0.015939891338348,0.032800491899252,0.018402965739369,0.013322813436389,0.01127559505403,0.013549041934311,0.02060316875577,0.020746346563101,0.027372676879168,0.030445262789726,0.012338208965957,0.017522480338812,0.053175792098045,0.040856592357159,0.023730505257845,0.030777484178543,0.030112870037556,0.02188903465867,0.038513340055943,0.025425394997001,0.023676082491875,0.010148942470551,0.016785152256489,0.012982864864171,0.024719247594476,0.028746452182531,0.0078327506780624,0.051350485533476,0.028638428077102,0.0225516743958,0.025427240878344,0.020765146240592,0.010620115324855,0.015285686589777,0.013156468980014,0.0091114547103643,0.011088594794273,0.016363520175219,0.17198622226715,0.018478026613593,0.020574782043695,0.019631117582321,0.012769183143973,0.014879908412695,0.018549416214228,0.024101931601763,0.018417254090309,0.020325895398855,0.02478913217783,0.016632355749607,0.0093815429136157,0.023615144193172,0.010320036672056,0.018853694200516,0.0062519963830709,0.016973119229078,0.011161955073476,0.03252324834466,0.027250729501247,0.028280083090067,0.0058935885317624,0.0086616910994053,0.0056816535070539,0.0088141104206443,0.019866973161697,0.02541378326714,0.014405685476959,0.0090915346518159,0.037638671696186,0.0086246225982904,0.022221609950066,0.017977058887482,0.015991754829884,0.024831732735038,0.017879664897919,0.013057243078947,0.015902997925878,0.0088888434693217,0.014190268702805,0.02285873144865,0.014106625691056,0.014031641185284,0.0092915948480368,0.0076402174308896,0.010645719245076,0.011087083257735,0.004622733220458,0.01067397557199,0.0077188555151224,0.016164992004633,0.017336130142212,0.022512845695019,0.017387792468071,0.027239352464676,0.056475687772036,0.014046246185899,0.0087919756770134,0.0049177054315805,0.016053605824709,0.015065277926624,0.014807417988777,0.01347931753844,0.016431732103229,0.023243533447385,0.01369920745492,0.020789651200175,0.012924591079354,0.016107089817524,0.020240150392056,0.013375420123339,0.014249179512262,0.0066019222140312,0.014614843763411,0.019078170880675,0.020946905016899,0.037867046892643,0.016156364232302,0.019157083705068,0.025483701378107,0.025822654366493,0.028867192566395,0.017328254878521,0.024169400334358,0.022577667608857,0.027226485311985,0.0095594180747867,0.022809037938714,0.027264006435871,0.038148384541273,0.01477250084281,0.011190539225936,0.0084753530099988,0.015090727247298,0.023191429674625,0.016783956438303,0.011898079887033,0.015898047015071,0.011683261021972,0.013866665773094,0.010621279478073,0.015954311937094,0.0030985802877694,0.0063013350591063,0.020125694572926,0.01901663094759,0.020883835852146,0.020266577601433,0.023355919867754,0.014411857351661,0.011274080723524,0.013588352128863,0.010240627452731,0.013359069824219,0.016977978870273,0.013152952305973,0.010641194880009,0.012926029041409,0.023043740540743,0.020276643335819,0.0096409991383553,0.011822883971035,0.014973578974605,0.011852233670652,0.011614328250289,0.0056129898875952,0.0096339266747236,0.01345640886575,0.0087401615455747,0.0037253182381392,0.024623358622193,0.024191875010729,0.0072018448263407,0.014854318462312,0.013304606080055,0.019354753196239,0.010899610817432,0.011612026020885,0.014701545238495,0.021728673949838,0.0098302066326141,0.014286533929408,0.015283819288015,0.01767647638917,0.0091371247544885,0.013115737587214,0.012693150900304,0.012682238593698,0.019394744187593,0.033846236765385,0.012386387214065,0.039638109505177,0.012990687042475,0.020404770970345,0.028988424688578,0.031650573015213,0.022421985864639,0.021782027557492,0.038011882454157,0.011982470750809,0.021724553778768,0.017324652522802,0.044721126556396,0.024287400767207,0.01614298298955,0.0059527545236051,0.022095173597336,0.031530033797026,0.016190726310015,0.020217955112457,0.020661609247327,0.028687216341496,0.015790618956089,0.015759292989969,0.022215381264687,0.026018118485808,0.019455637782812,0.018752355128527,0.0164600815624,0.0091317286714911,0.022826619446278,0.023372882977128,0.01814473234117,0.020822005346417,0.020277177914977,0.017430117353797,0.032665200531483,0.010444039478898,0.013786654919386,0.024657828733325,0.0080006662756205,0.019261732697487,0.012587198056281,0.023781323805451,0.020029630511999,0.029852306470275,0.031387664377689,0.036188371479511,0.028577081859112,0.028023464605212,0.043914295732975,0.013348175212741,0.021684383973479,0.026216983795166,0.023547844961286,0.045883063226938,0.029297744855285,0.025107644498348,0.023973995819688,0.021035028621554,0.011332077905536,0.018935348838568,0.018294937908649,0.018732886761427,0.029961187392473,0.031867854297161,0.020770052447915,0.01730814948678,0.028471639379859,0.01447113417089,0.0091647570952773,0.014386049471796,0.013144603930414,0.011158067733049,0.020345270633698,0.020428966730833,0.025712560862303,0.020932592451572,0.024772953242064,0.017616717144847,0.01719182357192,0.026385305449367,0.023879244923592,0.064785555005074,0.031512185931206,0.01469484064728,0.042223304510117,0.031071173027158,0.01856910251081,0.02427863329649,0.010879784822464,0.028688263148069,0.020873747766018,0.029355123639107,0.020387010648847,0.059369876980782,0.040298298001289,0.077589020133018,0.024751920253038,0.03644423186779,0.061449788510799,0.043527491390705,0.02074283733964,0.027271844446659,0.027681764215231,0.021609496325254,0.020947771146894,0.038902305066586,0.022557597607374,0.041091453284025,0.023192996159196,0.033142879605293,0.03070131316781,0.037913136184216,0.05897606536746,0.052632622420788,0.061176385730505,0.073244594037533,0.10432861000299,0.060651019215584,0.023823603987694,0.052915304899216,0.068030573427677,0.024539109319448,0.091549150645733,0.038492765277624,0.029095135629177,0.038738206028938,0.047319658100605,0.025623627007008,0.010698081925511,0.015042768791318,0.014558194205165,0.016542963683605,0.026825755834579,0.027415703982115,0.045521937310696,0.02500044927001,0.034047804772854,0.02739448286593,0.047397810965776,0.03282268345356,0.05474691838026,0.023075319826603,0.017742954194546,0.026902692392468,0.041068729013205,0.028613079339266,0.010538728907704,0.021521858870983,0.010097300633788,0.030210323631763,0.020584765821695,0.018096197396517,0.040041521191597,0.023094367235899,0.027192635461688,0.019384108483791,0.027676865458488,0.025820139795542,0.024004872888327,0.010735001415014,0.012851556763053,0.029959555715322,0.013831405900419,0.033358633518219,0.026869950816035,0.014185912907124,0.018708426505327,0.017963418737054,0.0303122587502,0.018127162009478,0.037624653428793,0.039315424859524,0.025458324700594,0.031227327883244,0.022290013730526,0.020121337845922,0.017650410532951,0.012217447161674,0.01192167494446,0.01334722340107,0.021845143288374,0.025383533909917,0.022348389029503,0.017598005011678,0.032953001558781,0.028412781655788,0.042760211974382,0.044764559715986,0.033794496208429,0.070637248456478,0.01991774700582,0.013740412890911,0.010273107327521,0.016074961051345,0.045344900339842,0.02708001062274,0.022318288683891,0.017410907894373,0.011833027936518,0.0194152276963,0.021393924951553,0.028015300631523,0.015713820233941,0.022119291126728,0.019193002954125,0.010438462719321,0.019295983016491,0.022876193746924,0.021313712000847,0.0067597609013319,0.016017928719521,0.021857351064682,0.020302569493651,0.019133146852255,0.027362566441298,0.018319301307201,0.017789432778955,0.028449013829231,0.023722534999251,0.030371442437172,0.011712228879333,0.01218986324966,0.012467401102185,0.023735571652651,0.055190980434418,0.015729576349258,0.016333289444447,0.013152603060007,0.015408590435982,0.014635989442468,0.017682341858745,0.051591709256172,0.021097844466567,0.0099463379010558,0.018905123695731,0.010350408963859,0.011382648721337,0.020773436874151,0.0092992056161165,0.023375036194921,0.034886240959167,0.015281254425645,0.017704395577312,0.011375636793673,0.047933720052242,0.02166686207056,0.013757166452706,0.012839059345424,0.03297184407711,0.01015966758132,0.014704364351928,0.015715215355158,0.014634002000093,0.02485172636807,0.020531384274364,0.027230720967054,0.03264594078064,0.045916292816401,0.021905684843659,0.010236875154078,0.034624252468348,0.018256679177284,0.027183745056391,0.016168018803,0.014912175945938,0.018198708072305,0.036992508918047,0.024171963334084,0.022351212799549,0.020046235993505,0.0077134282328188,0.017176076769829,0.02175322547555,0.017687376588583,0.016431532800198,0.033544152975082,0.027563268318772,0.0169996637851,0.018355051055551,0.013316090218723,0.014541996642947,0.021019788458943,0.015930686146021,0.034243226051331,0.031337186694145,0.028842503204942,0.02524153701961,0.032970603555441,0.015012142248452,0.021133221685886,0.015236821956933,0.016781289130449,0.019386699423194,0.024601606652141,0.019478425383568,0.025682061910629,0.017870459705591,0.019317770376801,0.029926417395473,0.03194921836257,0.0064601385965943,0.04635164514184,0.011558828875422,0.0080509763211012,0.0096858749166131,0.01488110050559,0.014699624851346,0.016904845833778,0.010115139186382,0.013721759431064,0.01124428678304,0.013511162251234,0.024502281099558,0.030206063762307,0.010431623086333,0.014057942666113,0.017357442528009,0.042878225445747,0.039303574711084,0.011727385222912,0.053051829338074,0.019870588555932,0.0079596024006605,0.0083124917000532,0.023147894069552,0.017349701374769,0.015958461910486,0.013212352059782,0.0077463076449931,0.036498349159956,0.008005803450942,0.01056248228997,0.030298674479127,0.019012771546841,0.033008005470037,0.017266729846597,0.021783091127872,0.019292490556836,0.034640319645405,0.028204627335072,0.014716528356075,0.013183034956455,0.013101583346725,0.02052921243012,0.01763977855444,0.012547139078379,0.01562986522913,0.026334561407566,0.030548701062799,0.02138813585043,0.02480873465538,0.015096696093678,0.014509344473481,0.006154621951282,0.025088658556342,0.019142672419548,0.021257014945149,0.015767589211464,0.0052046333439648,0.0083889495581388,0.0077383741736412,0.027668595314026,0.026833629235625,0.023848032578826,0.017782088369131,0.031100099906325,0.020106595009565,0.034076936542988,0.008018427528441,0.0062471209093928,0.012793473899364,0.0079017849639058,0.022364953532815,0.033664278686047,0.024312350898981,0.021981418132782,0.017854508012533,0.011530020274222,0.01364996470511,0.076626978814602,0.015850337222219,0.032286506146193,0.020823333412409,0.025066148489714,0.023788183927536,0.024376947432756,0.026495661586523,0.018973983824253,0.021866731345654,0.0062839267775416,0.011622144840658,0.028509529307485,0.021930940449238,0.017562313005328,0.024239333346486,0.013074280694127,0.030737720429897,0.023141261190176,0.011362877674401,0.011203553527594,0.02963849902153,0.036482445895672,0.029757544398308,0.020968735218048,0.021358082070947,0.032026577740908,0.018561011180282,0.043183214962482,0.068052515387535,0.034134425222874,0.020014375448227,0.022520635277033,0.016302846372128,0.014307724311948,0.019732045009732,0.031891524791718,0.031156424432993,0.010207298211753,0.015820583328605,0.058766473084688,0.024636693298817,0.017933867871761,0.020200703293085,0.014172464609146,0.019226849079132,0.017815286293626,0.026606133207679,0.015216028317809,0.010681342333555,0.032627083361149,0.0069838669151068,0.027371842414141,0.040096573531628,0.021952237933874,0.026315771043301,0.034869272261858,0.022238671779633,0.028282694518566,0.013801963999867,0.0083763934671879,0.014020721428096,0.0093741118907928,0.023062217980623,0.011556414887309,0.028265904635191,0.010329958051443,0.011205652728677,0.020393094047904,0.0090333186089993,0.028948903083801,0.017987785860896,0.030323125422001,0.042580749839544,0.016589004546404,0.015134505927563,0.026338273659348,0.036174841225147,0.027839483693242,0.020255887880921,0.016091512516141,0.014673415571451,0.02090503461659,0.018064420670271,0.026297941803932,0.043858043849468,0.021007265895605,0.016776818782091,0.01946672424674,0.051856342703104,0.049632579088211,0.047982085496187,0.057582408189774,0.042685680091381,0.045065157115459,0.068054474890232,0.025827001780272,0.02268648520112,0.033810496330261,0.032076474279165,0.027215238660574,0.032618269324303,0.028151864185929,0.057756051421165,0.02927864715457,0.014842230826616,0.020780686289072,0.038355760276318,0.067397624254227,0.05100067704916,0.071324415504932,0.0617910400033,0.052891492843628,0.081022888422012,0.072490386664867,0.040410201996565,0.093079119920731,0.083741739392281,0.080017238855362,0.091536357998848,0.059517323970795,0.069742947816849,0.027709778398275,0.036913055926561,0.020010892301798,0.034858331084251,0.05875787883997,0.040334429591894,0.11026311665773,0.063527628779411,0.080779030919075,0.08407761156559,0.038840513676405,0.058840908110142,0.076162397861481,0.073556840419769,0.069098971784115,0.072070896625519,0.14899042248726,0.056366328150034,0.061911776661873,0.10530357807875,0.059306163340807,0.080698020756245,0.085117161273956,0.063131220638752,0.11159129440784,0.10902887582779,0.087988302111626,0.038462400436401,0.050895974040031,0.03273032233119,0.080342546105385,0.050487443804741,0.02932545542717,0.079766236245632,0.040496975183487,0.033163633197546,0.063913501799107,0.039653077721596,0.034568388015032,0.057089421898127,0.080403998494148,0.023439759388566,0.057321630418301,0.011840105056763,0.023018697276711,0.032899849116802,0.020347841084003,0.052338466048241,0.037462916225195,0.051051609218121,0.050249826163054,0.035447057336569,0.028616162016988,0.02605814859271,0.043873876333237,0.061673451215029,0.027560461312532,0.025405094027519,0.026491083204746,0.017225593328476,0.03375992923975,0.021919814869761,0.037552356719971,0.026038572192192,0.037271354347467,0.028310049325228,0.027189385145903,0.052017975598574,0.035071108490229,0.019660359248519,0.022328266873956,0.0080955885350704,0.0051490375772119,0.012212485074997,0.014300343580544,0.019902396947145,0.020080611109734,0.0210473947227,0.01077226549387,0.021013006567955,0.029555169865489,0.024862727150321,0.035063929855824,0.017818601801991,0.025377731770277,0.021759334951639,0.012150712311268,0.018160590901971,0.024577394127846,0.017766807228327,0.018987011164427,0.025365337729454,0.024922516196966,0.025976240634918,0.035294339060783,0.0099352281540632,0.015409821644425,0.018706617876887,0.01623959094286,0.019940797239542,0.028648300096393,0.015623847022653,0.026044715195894,0.033734507858753,0.032254457473755,0.031522303819656,0.028942976146936,0.014366516843438,0.0076433084905148,0.018087394535542,0.02952466160059,0.014482632279396,0.0085232732817531,0.012915771454573,0.018834251910448,0.033988833427429,0.016131037846208,0.017110101878643,0.022651538252831,0.013999676331878,0.013514718972147,0.019855039194226,0.017285699024796,0.027887031435966,0.027932062745094,0.021557718515396,0.015677485615015,0.028815235942602,0.0086224870756269,0.019433882087469,0.025430083274841,0.011351035907865,0.013874832540751,0.0097961286082864,0.025356654077768,0.029341351240873,0.019907876849174,0.057155162096024,0.019430469721556,0.018740272149444,0.035058062523603,0.01797909103334,0.016465917229652,0.008592501282692,0.031590051949024,0.037158854305744,0.029690284281969,0.037476792931557,0.025714887306094,0.025551367551088,0.021387193351984,0.018141064792871,0.017223265022039,0.020856073126197,0.048092067241669,0.017886217683554,0.028092175722122,0.013617338612676,0.015334060415626,0.027822647243738,0.021634900942445,0.03312910348177,0.016300290822983,0.024828527122736,0.031936638057232,0.039609495550394,0.025572326034307,0.015296015888453,0.015731917694211,0.0072912955656648,0.011630667373538,0.010451689362526,0.011017026379704,0.010467142798007,0.01046852953732,0.019193060696125,0.018111135810614,0.030773431062698,0.024399550631642,0.029640756547451,0.020567581057549,0.0125751812011,0.019094929099083,0.032601848244667,0.019597286358476,0.016937851905823,0.039147518575191,0.019322965294123,0.0093916896730661,0.04793207347393,0.022816944867373,0.032044142484665,0.03347697108984,0.032448135316372,0.027810495346785,0.038495533168316,0.019768510013819,0.033109895884991,0.021609876304865,0.011999949812889,0.016859935596585,0.012778449803591,0.021300014108419,0.023634595796466,0.018800925463438,0.013140877708793,0.012641912326217,0.01229930575937,0.014989988878369,0.013414522632957,0.012080368585885,0.015360901132226,0.071000680327415,0.031380347907543,0.024443052709103,0.033006075769663,0.034535061568022,0.052652630954981,0.023765809834003,0.020869929343462,0.042161095887423,0.036154709756374,0.015188110992312,0.036391332745552,0.006980799138546,0.014384156093001,0.01802745833993,0.021373204886913,0.021527940407395,0.015671916306019,0.014019730500877,0.032695081084967,0.053475651890039,0.025339014828205,0.011074776761234,0.016999691724777,0.027196614071727,0.026839651167393,0.021080741658807,0.022140134125948,0.016706217080355,0.020693419501185,0.018928442150354,0.012356961145997,0.016542181372643,0.022933907806873,0.027455560863018,0.018971540033817,0.014053735882044,0.022961182519794,0.05866763740778,0.017842385917902,0.022183272987604,0.022915728390217,0.021407783031464,0.047003865242004,0.088643655180931,0.034184098243713,0.027053654193878,0.021451689302921,0.021676545962691,0.017427790910006,0.018166851252317,0.016125489026308,0.010446204803884,0.074486151337624,0.051082015037537,0.04946206882596,0.062005534768105,0.023298755288124,0.047598212957382,0.012994490563869,0.02733563631773,0.031726114451885,0.032646596431732,0.040290132164955,0.058924220502377,0.039042972028255,0.04672909528017,0.023362305015326,0.019257921725512,0.013354105874896,0.018049988895655,0.018536103889346,0.058876525610685,0.039820522069931,0.026539236307144,0.029755525290966,0.020913742482662,0.029316674917936,0.020708627998829,0.044760286808014,0.021931786090136,0.043551120907068,0.026468794792891,0.06824829429388,0.049181997776031,0.016579873859882,0.0332324616611,0.030604787170887,0.011571620590985,0.042787168174982,0.030313264578581,0.070623800158501,0.044495664536953,0.087289661169052,0.026455862447619,0.015215762890875,0.018324287608266,0.019989235326648,0.01773826032877,0.021208323538303,0.040506057441235,0.044914782047272,0.036811269819736,0.047864750027657,0.036023654043674,0.020651370286942,0.045787032693624,0.046099074184895,0.077834725379944,0.060337610542774,0.052185844630003,0.13052436709404,0.057852439582348,0.023485174402595,0.011008175089955,0.046908527612686,0.069156348705292,0.099371299147606,0.085611179471016,0.10734616965055,0.054699447005987,0.035840801894665,0.060307014733553,0.029924213886261,0.014608061872423,0.074944123625755,0.074504867196083,0.090584933757782,0.10201604664326,0.093085318803787,0.06285385787487,0.067623026669025,0.03824382647872,0.018048034980893,0.016082923859358,0.056403778493404,0.104791238904,0.15853767096996,0.15469321608543,0.1185790002346,0.060001276433468,0.08808159828186,0.044217523187399,0.053865939378738,0.028534755110741,0.02682114392519,0.12019706517458,0.096533961594105,0.034478232264519,0.044815249741077,0.024136608466506,0.037923842668533,0.022452432662249,0.024192973971367,0.026191603392363,0.017155895009637,0.015716439113021,0.025893537327647,0.019593961536884,0.014350825920701,0.011240057647228,0.031860038638115,0.037711706012487,0.032324053347111,0.016063483431935,0.0093718133866787,0.028184931725264,0.019246708601713,0.019695771858096,0.012148827314377,0.018360214307904,0.013892068527639,0.02170493081212,0.01567592844367,0.017172824591398,0.030932102352381,0.030301790684462,0.017938174307346,0.0078050866723061,0.011659033596516,0.0086906682699919,0.019311904907227,0.025913478806615,0.017849523574114,0.025445863604546,0.014689641073346,0.011717183515429,0.015369514934719,0.013774316757917,0.023767905309796,0.012347413226962,0.010278856381774,0.013860743492842,0.030501691624522,0.0092894434928894,0.013946622610092,0.012356561608613,0.013185494579375,0.014801289886236,0.020368427038193,0.01226481795311,0.013496927917004,0.0091339843347669,0.0052157854661345,0.020361859351397,0.010667695663869,0.016132935881615,0.028398282825947,0.042622301727533,0.016555335372686,0.013961119577289,0.0090122539550066,0.016189265996218,0.012609671801329,0.018172021955252,0.0095656272023916,0.0194729026407,0.017233110964298,0.014339344576001,0.014305861666799,0.037913028150797,0.033210247755051,0.019484816119075,0.011057800613344,0.031679328531027,0.03683965280652,0.0186378788203,0.042033787816763,0.013620592653751,0.0092149581760168,0.017604883760214,0.018664671108127,0.011881756596267,0.015305127948523,0.010774495080113,0.033691681921482,0.018300496041775,0.024485401809216,0.023605028167367,0.04481653496623,0.034923531115055,0.015826242044568,0.032562792301178,0.026644270867109,0.029888086020947,0.024228371679783,0.026483405381441,0.016079194843769,0.013472082093358,0.030556073412299,0.016331125050783,0.020940247923136,0.047988407313824,0.044822201132774,0.02481927536428,0.016999036073685,0.034001864492893,0.030984807759523,0.025721440091729,0.027955260127783,0.014088205993176,0.028011240065098,0.018605422228575,0.038445979356766,0.019094297662377,0.012889817357063,0.015586204826832,0.022258467972279,0.01397792249918,0.01038016192615,0.0098049091175199,0.031554453074932,0.014128543436527,0.021354403346777,0.015278501436114,0.1025668233633,0.035958748310804,0.0098358225077391,0.033401690423489,0.048599254339933,0.069324374198914,0.040949046611786,0.059900157153606,0.016128402203321,0.033731363713741,0.036627523601055,0.027034033089876,0.018200052902102,0.024479500949383,0.034313954412937,0.017748404294252,0.045835379511118,0.040639162063599,0.027892136946321,0.037897400557995,0.019573710858822,0.025117348879576,0.019821194931865,0.011648263782263,0.024704575538635,0.017531529068947,0.025286771357059,0.04790735989809,0.028418419882655,0.019289219751954,0.011575987562537,0.012692483142018,0.02878475189209,0.013232523575425,0.013748312368989,0.019827548414469,0.038149204105139,0.02106573805213,0.040489077568054,0.020456049591303,0.016093166545033,0.016833197325468,0.019638445228338,0.022490866482258,0.022441051900387,0.027690451592207,0.028222981840372,0.017326589673758,0.024912320077419,0.033813524991274,0.047871254384518,0.01563605107367,0.01801010966301,0.0096989907324314,0.011984942480922,0.030925825238228,0.03764171898365,0.052789520472288,0.022770643234253,0.023993471637368,0.014539474621415,0.02692292816937,0.020516816526651,0.031588662415743,0.020302779972553,0.012859717011452,0.031714487820864,0.021061444655061,0.026592135429382,0.014013411477208,0.027719499543309,0.043347127735615,0.060299180448055,0.050018511712551,0.020066728815436,0.026716236025095,0.029914621263742,0.036621831357479,0.029522830620408,0.016833584755659,0.032082010060549,0.053402118384838,0.029351878911257,0.0296436175704,0.01674460247159,0.016026373952627,0.029005188494921,0.037209738045931,0.025374300777912,0.060707822442055,0.033477541059256,0.027542490512133,0.043210387229919,0.028403300791979,0.028142658993602,0.017068887129426,0.034613702446222,0.024474570527673,0.013592233881354,0.017670037224889,0.032740872353315,0.026816297322512,0.025914091616869,0.019351836293936,0.02352219261229,0.011528137139976,0.024507202208042,0.025605779141188,0.039951458573341,0.026971330866218,0.028822407126427,0.040425278246403,0.045082978904247,0.024676749482751,0.036485109478235,0.016469730064273,0.018918741494417,0.018722223117948,0.017231358215213,0.01153158955276,0.024264685809612,0.026236295700073,0.02467143535614,0.032062530517578,0.039963968098164,0.028562638908625,0.017822673544288,0.016890946775675,0.0062132170423865,0.020334597676992,0.03679133951664,0.028572395443916,0.030177105218172,0.013414513319731,0.014367714524269,0.01046502776444,0.022656071931124,0.015835471451283,0.038948211818933,0.027970338240266,0.023954689502716,0.049587294459343,0.056331820785999,0.025315910577774,0.030582807958126,0.04853244125843,0.065567173063755,0.062844082713127,0.012216803617775,0.038092710077763,0.031763598322868,0.062452651560307,0.027664761990309,0.031458422541618,0.038241602480412,0.010862125083804,0.015222536399961,0.038317561149597,0.01589965261519,0.017437111586332,0.02271575294435,0.033246636390686,0.037523813545704,0.02099896967411,0.050348721444607,0.040422469377518,0.021553168073297,0.064028277993202,0.020882057026029,0.040485084056854,0.012841027230024,0.0088734738528728,0.023485254496336,0.031786672770977,0.015605398453772,0.02574161067605,0.022224817425013,0.017804354429245,0.047752425074577,0.028549741953611,0.012873042374849,0.029982976615429,0.064182631671429,0.0065711122006178,0.018817696720362,0.025041924789548,0.015128179453313,0.030638420954347,0.062110774219036,0.021795572713017,0.021835327148438,0.0051028453744948,0.0070730866864324,0.01868654973805,0.032956995069981,0.013222061097622,0.016597300767899,0.023151859641075,0.018469344824553,0.020700015127659,0.019621733576059,0.035811871290207,0.023072469979525,0.015368699096143,0.021744672209024,0.019062496721745,0.036283254623413,0.020817695185542,0.0096677094697952,0.016293466091156,0.019083699211478,0.0065494510345161,0.026443619281054,0.016762606799603,0.028908435255289,0.01934527978301,0.035984069108963,0.016693614423275,0.026859153062105,0.010168394073844,0.01924798451364,0.017762422561646,0.015422734431922,0.01502494700253,0.015833841636777,0.014372225850821,0.030199509114027,0.01098314486444,0.028301905840635,0.051118575036526,0.016883576288819,0.041662961244583,0.040873385965824,0.037060365080833,0.0074755102396011,0.0071454495191574,0.020917978137732,0.013559987768531,0.013551670126617,0.081514470279217,0.0248031206429,0.012457862496376,0.022565424442291,0.029702614992857,0.0265758857131,0.045671246945858,0.041636660695076,0.059154272079468,0.023887649178505,0.027693685144186,0.060135800391436,0.059277400374413,0.044145844876766,0.061317749321461,0.058823738247156,0.062272042036057,0.11888866126537,0.090185590088367,0.024939779192209,0.057085268199444,0.062481336295605,0.078293099999428,0.039794873446226,0.05624970048666,0.11635404825211,0.020678335800767,0.035456866025925,0.08106579631567,0.077282592654228,0.064361125230789,0.09501813352108,0.051789522171021,0.07169646024704,0.11274918913841,0.075212530791759,0.047172926366329,0.012124594300985,0.057821322232485,0.027141205966473,0.013094605877995,0.063960269093513,0.023305304348469,0.02739997394383,0.040578782558441,0.011825307272375,0.031311381608248,0.017571773380041,0.0088479639962316,0.011388082057238,0.037717167288065,0.030524810776114,0.082757383584976,0.010437206365168,0.019553946331143,0.028242217376828,0.01667695119977,0.010311608202755,0.020009720697999,0.026442021131516,0.029999118298292,0.026594378054142,0.033211555331945,0.028735045343637,0.031068686395884,0.020462224259973,0.068998768925667,0.03096667304635,0.035661868751049,0.044680155813694,0.080497875809669,0.020924868062139,0.044663462787867,0.034231536090374,0.028563268482685,0.01932779327035,0.034669015556574,0.020674128085375,0.006476063746959,0.0083815651014447,0.029910998418927,0.011135096661747,0.0083302725106478,0.015226990915835,0.03370213508606,0.032267972826958,0.023267351090908,0.02955218590796,0.013532232493162,0.016885254532099,0.027240667492151,0.018029658123851,0.012865183874965,0.0070491544902325,0.040528517216444,0.029263192787766,0.028489971533418,0.015903435647488,0.011552751064301,0.011107155121863,0.013949419371784,0.018595274537802,0.010590652935207,0.0070080105215311,0.02157618291676,0.010783364064991,0.022895809262991,0.012643910944462,0.04203075543046,0.032598715275526,0.018386397510767,0.014356987550855,0.022500926628709,0.014942836016417,0.0051849847659469,0.00697120744735,0.0099942963570356,0.018500447273254,0.010686207562685,0.010423274710774,0.014572594314814,0.008457126095891,0.018113203346729,0.010204175487161,0.01056481897831,0.010569786652923,0.023754175752401,0.029283264651895,0.040687158703804,0.026556076481938,0.024719480425119,0.017947027459741,0.011743724346161,0.010923089459538,0.014948047697544,0.018643457442522,0.0054299514740705,0.010429725050926,0.018666807562113,0.033914301544428,0.019186563789845,0.020595820620656,0.013596288859844,0.0079168379306793,0.015444881282747,0.0074417111463845,0.02265883423388,0.018256865441799,0.033802680671215,0.016297299414873,0.0091962283477187,0.010350037366152,0.020153000950813,0.011186850257218,0.014619952067733,0.018643910065293,0.0097200768068433,0.014367150142789,0.014422104693949,0.016834791749716,0.0069584995508194,0.037761986255646,0.013738034293056,0.007293043192476,0.025113074108958,0.018863305449486,0.016194075345993,0.016087519004941,0.015586603432894,0.016769733279943,0.016211934387684,0.027232671156526,0.0082720210775733,0.0091493679210544,0.0092304572463036,0.014470731839538,0.013539300300181,0.023595349863172,0.03890535980463,0.0059160999953747,0.014766447246075,0.01582439057529,0.015986833721399,0.021559096872807,0.01287838909775,0.0083742709830403,0.024176392704248,0.015717355534434,0.0168591812253,0.016655635088682,0.024307884275913,0.019703110679984,0.019743479788303,0.014938890002668,0.013036930933595,0.010427636094391,0.012959967367351,0.021969206631184,0.014953185804188,0.025771470740438,0.01559748314321,0.016412606462836,0.026253499090672,0.019896183162928,0.020411916077137,0.01099562458694,0.014875487424433,0.0076613370329142,0.017524529248476,0.012231697328389,0.024586122483015,0.018635539337993,0.015052777715027,0.0087423827499151,0.016023093834519,0.03549437969923,0.016932208091021,0.017729932442307,0.03352365642786,0.031017694622278,0.032215110957623,0.023086953908205,0.016487669199705,0.017993442714214,0.022522334009409,0.012337539345026,0.10669242590666,0.018007125705481,0.013323901221156,0.011544812470675,0.011551696807146,0.022765003144741,0.020276669412851,0.0086042629554868,0.02148849889636,0.016423150897026,0.026407558470964,0.018772032111883,0.011775057762861,0.031651470810175,0.046086959540844,0.019871722906828,0.0070722228847444,0.018342504277825,0.020386263728142,0.014542737975717,0.032004602253437,0.021216288208961,0.01466347835958,0.014368263073266,0.0081610940396786,0.0092786066234112,0.021449565887451,0.017064733430743,0.0130819613114,0.011847486719489,0.010805211961269,0.0073410701006651,0.016825225204229,0.0093606282025576,0.021351207047701,0.012625591829419,0.016217701137066,0.018112681806087,0.015554595738649,0.013273851945996,0.015019879676402,0.0079589635133743,0.017854856327176,0.029645662754774,0.014257453382015,0.013306421227753,0.0097108166664839,0.0096928924322128,0.019792750477791,0.014183298684657,0.018048906698823,0.020626777783036,0.017055002972484,0.022077400237322,0.014830596745014,0.020731195807457,0.024939302355051,0.021413939073682,0.021157070994377,0.024124681949615,0.024385979399085,0.021056620404124,0.013621428981423,0.011696055531502,0.022335356101394,0.022572096437216,0.014017608016729,0.02116128243506,0.034320645034313,0.046503275632858,0.017468413338065,0.038677021861076,0.016250960528851,0.050067607313395,0.032802119851112,0.036307029426098,0.027555936947465,0.017361944541335,0.021286144852638,0.022625118494034,0.027440059930086,0.01662602648139,0.019703576341271,0.038569275289774,0.029960453510284,0.023985862731934,0.021688383072615,0.014222476631403,0.0163200404495,0.018427696079016,0.043849267065525,0.023751236498356,0.011299250647426,0.014996081590652,0.014480697922409,0.031549759209156,0.030771035701036,0.016961563378572,0.017573392018676,0.02094311453402,0.038094662129879,0.023378532379866,0.014984662644565,0.070244871079922,0.016207033768296,0.011688537895679,0.022484082728624,0.055615231394768,0.087904334068298,0.068029627203941,0.059482645243406,0.066520810127258,0.070390775799751,0.02544367313385,0.019008729606867,0.021646946668625,0.0070842891000211,0.0092462692409754,0.012553457170725,0.029153116047382,0.015835618600249,0.055368658155203,0.024070356041193,0.015384199097753,0.029230710119009,0.024004625156522,0.019979931414127,0.0488560795784,0.034048922359943,0.033401496708393,0.012237882241607,0.016472619026899,0.022747719660401,0.017101151868701,0.022467644885182,0.02767350897193,0.01407659240067,0.024485647678375,0.019851543009281,0.029528647661209,0.04632743448019,0.076566591858864,0.054777048528194,0.033493876457214,0.038395665585995,0.031979415565729,0.016846776008606,0.024446047842503,0.03122916072607,0.023935098201036,0.014688517898321,0.036656983196735,0.0089297508820891,0.019927537068725,0.018980380147696,0.022127628326416,0.019067745655775,0.015932787209749,0.031631335616112,0.018367975950241,0.019476298242807,0.033071685582399,0.021196246147156,0.039239287376404,0.018316585570574,0.039102800190449,0.011249469593167,0.020023137331009,0.016670333221555,0.030527789145708,0.029381485655904,0.013721468858421,0.022523172199726,0.034873440861702,0.024848641827703,0.020984638482332,0.014949006959796,0.023122347891331,0.011001309379935,0.010836845263839,0.014636473730206,0.014848047867417,0.042259983718395,0.035098787397146,0.032491102814674,0.010999511927366,0.010126689448953,0.021719409152865,0.027833128347993,0.01748757250607,0.039235390722752,0.028665587306023,0.023526223376393,0.046984329819679,0.028989005833864,0.0225282125175,0.040686689317226,0.043416064232588,0.015570235438645,0.033055298030376,0.012983090244234,0.027029551565647,0.022330071777105,0.021894801408052,0.019637383520603,0.016276326030493,0.0078035416081548,0.021558448672295,0.027712143957615,0.020494464784861,0.014511525630951,0.026858853176236,0.016066532582045,0.02646928280592,0.014033136889338,0.010253141634166,0.011012891307473,0.010413179174066,0.035005033016205,0.034096397459507,0.034943111240864,0.014623375609517,0.011280061677098,0.031973101198673,0.019769789651036,0.017049223184586,0.025925619527698,0.019910234957933,0.023083668202162,0.014161184430122,0.018826922401786,0.016625635325909,0.012398729100823,0.015859603881836,0.010675644502044,0.021818529814482,0.031014593318105,0.04536784812808,0.018432781100273,0.010522136464715,0.011091640219092,0.015740282833576,0.025627017021179,0.040166690945625,0.031898077577353,0.022576980292797,0.018912844359875,0.026630986481905,0.0097500029951334,0.013954242691398,0.0074106436222792,0.0077914409339428,0.036216512322426,0.036100253462791,0.024857828393579,0.011797321029007,0.015598622150719,0.026164861395955,0.0092722494155169,0.0055652298033237,0.009264525026083,0.024607438594103,0.019254289567471,0.024309404194355,0.027262270450592,0.019465809687972,0.02905779145658,0.025998096913099,0.020570755004883,0.027407633140683,0.022850666195154,0.020373532548547,0.013447778299451,0.014515480026603,0.026194365695119,0.021846529096365,0.024503499269485,0.029753170907497,0.020500352606177,0.010982885956764,0.017480969429016,0.012095215730369,0.018742747604847,0.01237484253943,0.026778761297464,0.027206268161535,0.013619054108858,0.032031461596489,0.021604392677546,0.0092518571764231,0.011372884735465,0.013041323050857,0.0095317782834172,0.015518113970757,0.01101696677506,0.028539123013616,0.029054038226604,0.014838774688542,0.023691982030869,0.01811271160841,0.035642325878143,0.017885409295559,0.012796126306057,0.0085576344281435,0.011692987754941,0.016622055321932,0.015532974153757,0.017078846693039,0.028963081538677,0.018240263685584,0.016495436429977,0.014209340326488,0.017445117235184,0.016010731458664,0.027345471084118,0.0074467333033681,0.016899425536394,0.020374348387122,0.021408077329397,0.021449429914355,0.01542074419558,0.0048253042623401,0.0081995483487844,0.023015599697828,0.026784628629684,0.026039365679026,0.013338488526642,0.0148038957268,0.013612201437354,0.018471477553248,0.021139733493328,0.031611315906048,0.025451699271798,0.023560501635075,0.012730162590742,0.012434797361493,0.020320687443018,0.01938241161406,0.019847279414535,0.0068020005710423,0.028458897024393,0.031397726386786,0.025447886437178,0.028345556929708,0.039810739457607,0.017269033938646,0.023739576339722,0.0083953011780977,0.011738497763872,0.017095699906349,0.019806994125247,0.013252616859972,0.010870723053813,0.014114588499069,0.011027319356799,0.029361415654421,0.034642286598682,0.045528322458267,0.019629146903753,0.025411732494831,0.020161429420114,0.012882988899946,0.015238976106048,0.015808926895261,0.017352301627398,0.023095760494471,0.011483906768262,0.015585088171065,0.043940737843513,0.024789031594992,0.029394807294011,0.019613526761532,0.05017326772213,0.020896023139358,0.082544207572937,0.017899259924889,0.032117340713739,0.018317237496376,0.0092527791857719,0.017694041132927,0.014743763953447,0.020121080800891,0.020059786736965,0.027778696268797,0.012295292690396,0.043907023966312,0.019556276500225,0.04429304599762,0.032937992364168,0.042774483561516,0.034283641725779,0.01749275252223,0.019069638103247,0.011104735545814,0.037900894880295,0.014588322490454,0.019998874515295,0.017371196299791,0.036729801446199,0.022529827430844,0.031343940645456,0.019489863887429,0.026501256972551,0.01878672465682,0.023198273032904,0.014053234830499,0.013119138777256,0.026238732039928,0.033060498535633,0.027455614879727,0.04701716825366,0.011886201798916,0.021395923569798,0.012124232947826,0.016678258776665,0.013384213671088,0.022775813937187,0.013341371901333,0.020800050348043,0.02923970669508,0.027395559474826,0.024963466450572,0.024557637050748,0.0068784588947892,0.025461496785283,0.015762999653816,0.027759103104472,0.019089784473181,0.02433799020946,0.022061001509428,0.017088316380978,0.017460377886891,0.015194358304143,0.013048266991973,0.021900482475758,0.013023084029555,0.030144073069096,0.059372898191214,0.025282524526119,0.023270007222891,0.010446841828525,0.017955459654331,0.014153419993818,0.03583550453186,0.010250532999635,0.0086713153868914,0.010064864531159,0.021407773718238,0.010042709298432,0.023123808205128,0.028975695371628,0.011118467897177,0.021780736744404,0.014207853004336,0.0082083735615015,0.015314624644816,0.022402349859476,0.036182288080454,0.053138077259064,0.075233556330204,0.056278444826603,0.019177328795195,0.027649516239762,0.015018871054053,0.015273544937372,0.040261067450047,0.021030215546489,0.018974116072059,0.032729309052229,0.031260050833225,0.039732180535793,0.046061351895332,0.03867943957448,0.025699082762003,0.087575294077396,0.051363497972488,0.019774397835135,0.032382443547249,0.054150402545929,0.020604128018022,0.023971227928996,0.084409654140472,0.054648067802191,0.028758425265551,0.026649877429008,0.041087716817856,0.04942936822772,0.076453007757664,0.028211947530508,0.016959654167295,0.061172172427177,0.046920586377382,0.050428297370672,0.10352623462677,0.073070496320724,0.062735214829445,0.035409975796938,0.05872992426157,0.048798214644194,0.038891535252333,0.039429452270269,0.030159417539835,0.015957251191139,0.025790117681026,0.017922902479768,0.010635555721819,0.0089761074632406,0.025644231587648,0.027415785938501,0.018908269703388,0.037596389651299,0.018773486837745,0.019764941185713,0.02775239944458,0.022200986742973,0.017111964523792,0.022250229492784,0.01420583948493,0.017751958221197,0.024776004254818,0.010353596881032,0.0060448450967669,0.0092942761257291,0.0096184704452753,0.0073977704159915,0.014932123944163,0.0064699221402407,0.010379429906607,0.011842737905681,0.022527741268277,0.011837095953524,0.014202407561243,0.0063400054350495,0.014249874278903,0.032587599009275,0.032746337354183,0.0092537142336369,0.017647601664066,0.015667021274567,0.014134746044874,0.012390069663525,0.006360508967191,0.0097416872158647,0.02457308396697,0.014694350771606,0.0088535826653242,0.01110640540719,0.0073971441015601,0.010949645191431,0.012599999085069,0.0096898227930069,0.026140321046114,0.0093630347400904,0.017434796318412,0.0079237436875701,0.016832944005728,0.021300354972482,0.014909418299794,0.015758864581585,0.030814776197076,0.027072492986917,0.021485168486834,0.0063588847406209,0.0098384013399482,0.013852965086699,0.015368225984275,0.018493119627237,0.021730773150921,0.016860987991095,0.015371859073639,0.0050907041877508,0.0082403440028429,0.0140869775787,0.013037255965173,0.014206161722541,0.015711851418018,0.031185954809189,0.034377124160528,0.010584467090666,0.022415746003389,0.03010343387723,0.013014729134738,0.016141302883625,0.02246630936861,0.016538422554731,0.0076131923124194,0.020559081807733,0.037320621311665,0.012148899957538,0.013947428204119,0.014394722878933,0.034853491932154,0.03234314545989,0.038730949163437,0.030781250447035,0.023640541359782,0.030212666839361,0.015831962227821,0.015820363536477,0.010632431134582,0.020098108798265,0.02140910923481,0.0089732892811298,0.010063009336591,0.022415395826101,0.011201119050384,0.019391961395741,0.033448539674282,0.031629469245672,0.025020388886333,0.018843110650778,0.018756154924631,0.027119781821966,0.023594342172146,0.018552858382463,0.032835468649864,0.023363851010799,0.013575613498688,0.019582383334637,0.018089979887009,0.011998571455479,0.014204730279744,0.019869327545166,0.014467500150204,0.022703006863594,0.017977640032768,0.024036152288318,0.027873072773218,0.024755105376244,0.013566963374615,0.020858542993665,0.014326330274343,0.011933676898479,0.0074541210196912,0.012539931572974,0.024548271670938,0.029892284423113,0.020156135782599,0.024467324838042,0.030831955373287,0.021573262289166,0.03400731831789,0.013598017394543,0.019864019006491,0.037861317396164,0.0080242659896612,0.017401134595275,0.03353563696146,0.028876379132271,0.014966024085879,0.034246928989887,0.035696197301149,0.014359675347805,0.013230523094535,0.016206800937653,0.026760131120682,0.020881682634354,0.018891962245107,0.017956309020519,0.0097685968503356,0.012156407348812,0.040880672633648,0.010961544699967,0.0087935794144869,0.0099209360778332,0.0093094306066632,0.012125633656979,0.018193431198597,0.026857167482376,0.028244651854038,0.030912544578314,0.057620398700237,0.024925841018558,0.048635400831699,0.035100974142551,0.02304507419467,0.030819304287434,0.022171657532454,0.032437268644571,0.037463661283255,0.017564836889505,0.014589454978704,0.017203105613589,0.02070757932961,0.012249618768692,0.014673914760351,0.024118568748236,0.016872964799404,0.02245532348752,0.030358094722033,0.019692916423082,0.016331342980266,0.034828599542379,0.033916868269444,0.02176677621901,0.017368294298649,0.058268420398235,0.027414955198765,0.019826268777251,0.029592677950859,0.031898807734251,0.034727975726128,0.034260522574186,0.040379449725151,0.060564260929823,0.017802163958549,0.017671210691333,0.012862732633948,0.019206434488297,0.016661526635289,0.013641889207065,0.027995243668556,0.039475165307522,0.038004800677299,0.037033557891846,0.01565577276051,0.012049740180373,0.02158972248435,0.020909301936626,0.02532359957695,0.013847719877958,0.050916776061058,0.014455059543252,0.0220061019063,0.025590632110834,0.019410327076912,0.062033958733082,0.010816571302712,0.015130233950913,0.021310513839126,0.018301047384739,0.014231943525374,0.022515438497066,0.024536991491914,0.017087584361434,0.026205752044916,0.01552236545831,0.01692340709269,0.011264998465776,0.013568080030382,0.033874724060297,0.012621693313122,0.020823657512665,0.01949349232018,0.022274365648627,0.029669031500816,0.016751164570451,0.022861000150442,0.01629439368844,0.03905188664794,0.04307372123003,0.02467243373394,0.018968125805259,0.014822199940681,0.014224763959646,0.011740861460567,0.014754824340343,0.023799505084753,0.020690556615591,0.0065890364348888,0.01390883885324,0.014229260385036,0.021626632660627,0.021619241684675,0.022233281284571,0.0089616440236568,0.025404052808881,0.018652062863111,0.013456394895911,0.01590040512383,0.15186621248722,0.051638226956129,0.021199367940426,0.025186279788613,0.023180983960629,0.019233789294958,0.019542252644897,0.013472221791744,0.0089919436722994,0.014642475172877,0.026464648544788,0.034097969532013,0.046998292207718,0.013020419515669,0.035967849195004,0.025764154270291,0.036340374499559,0.019626272842288,0.015887189656496,0.029832527041435,0.029962865635753,0.029788423329592,0.045061487704515,0.010269690304995,0.011562842875719,0.019829869270325,0.010717507451773,0.014113555662334,0.018286755308509,0.034916639328003,0.017577199265361,0.018248572945595,0.026612550020218,0.021344980224967,0.018522277474403,0.023294996470213,0.071563348174095,0.023386318236589,0.019587969407439,0.017209239304066,0.035046961158514,0.02227015979588,0.025524513795972,0.030018217861652,0.05653715506196,0.033395539969206,0.018146125599742,0.025926815345883,0.013861716724932,0.021454008296132,0.010991918854415,0.044941529631615,0.042545825242996,0.015754260122776,0.030824739485979,0.033422447741032,0.01475072465837,0.020788110792637,0.031615179032087,0.027402739971876,0.02585981041193,0.052134856581688,0.019922737032175,0.0093845296651125,0.010401339270175,0.010512829758227,0.010222915560007,0.030608136206865,0.034108504652977,0.014472199603915,0.023458939045668,0.031824104487896,0.030542336404324,0.038803368806839,0.039367739111185,0.020018804818392,0.011048963293433,0.032665580511093,0.031277880072594,0.019318243488669,0.016208931803703,0.022960687056184,0.015419310890138,0.032811067998409,0.02743455581367,0.022329472005367,0.013420643284917,0.013330798596144,0.011996138840914,0.0087219402194023,0.012888490222394,0.021670151501894,0.0046074604615569,0.016481576487422,0.011832925491035,0.010409684851766,0.025507451966405,0.015641489997506,0.011709711514413,0.01313295494765,0.018917631357908,0.019734371453524,0.018194574862719,0.030348593369126,0.0067874221131206,0.0095533784478903,0.018295668065548,0.029055278748274,0.017771765589714,0.016508631408215,0.0090236999094486,0.010884372517467,0.011776110157371,0.028828212991357,0.055676460266113,0.018869157880545,0.024605877697468,0.037512890994549,0.048035077750683,0.01760851405561,0.02093374915421,0.0084403390064836,0.016936231404543,0.04103584587574,0.018442936241627,0.034865226596594,0.018377397209406,0.014872374013066,0.030411791056395,0.019865350797772,0.016997694969177,0.0061357826925814,0.010034307837486,0.016213122755289,0.011276153847575,0.0036094912793487,0.0070849563926458,0.014981523156166,0.008643557317555,0.019812749698758,0.0083634071052074,0.0066250469535589,0.016063015908003,0.018713738769293,0.0043571712449193,0.0058706058189273,0.0050839222967625,0.017055965960026,0.012878396548331,0.03246358782053,0.043324593454599,0.042034737765789,0.029897311702371,0.033331271260977,0.029281105846167,0.019530642777681,0.026972375810146,0.024804480373859,0.011821821331978,0.007458608597517,0.0089692492038012,0.0056181503459811,0.01015783380717,0.0091703198850155,0.015561744570732,0.015247905626893,0.011765131726861,0.012462797574699,0.014303350821137,0.012135601602495,0.010201066732407,0.026128780096769,0.011652183718979,0.042534664273262,0.039971075952053,0.056874796748161,0.059146866202354,0.080646842718124,0.042387492954731,0.046456705778837,0.027071854099631,0.026487916707993,0.019537311047316,0.014498688280582,0.052160501480103,0.028424728661776,0.027191737666726,0.025277253240347,0.018312405794859,0.02471212297678,0.013468686491251,0.011586734093726,0.016165360808372,0.011084385216236,0.029982650652528,0.081385776400566,0.0499132797122,0.0091547826305032,0.020542331039906,0.018592845648527,0.034290783107281,0.040476411581039,0.012065553106368,0.046756017953157,0.02872570976615,0.071793213486671,0.041500754654408,0.10689075291157,0.072151765227318,0.071845263242722,0.0046460321173072,0.033962432295084,0.090054586529732,0.081521548330784,0.04476348310709,0.037055350840092,0.034846857190132,0.016213089227676,0.060295943170786,0.028329430148005,0.071759179234505,0.060909170657396,0.071482725441456,0.21694824099541,0.15582202374935,0.037924237549305,0.035439722239971,0.049699392169714,0.0447041913867,0.027196824550629,0.022825811058283,0.067664071917534,0.026352355256677,0.028512498363853,0.011896787211299,0.033104412257671,0.029503921046853,0.052454568445683,0.031268514692783,0.021216606721282,0.021267395466566,0.028931433334947,0.057694181799889,0.067375287413597,0.064101994037628,0.017796773463488,0.055107124149799,0.040132865309715,0.013663121499121,0.050448849797249,0.026664005592465,0.024970445781946,0.039977520704269,0.040289171040058,0.032220587134361,0.062763705849648,0.037564240396023,0.023777516558766,0.061944149434566,0.1559239178896,0.04572369903326,0.057128015905619,0.023778911679983,0.094586744904518,0.021131673827767,0.040562182664871,0.024828160181642,0.035747237503529,0.029048562049866,0.023951835930347,0.04294216260314,0.024141727015376,0.038455907255411,0.028917377814651,0.034438341856003,0.019752785563469,0.014320975169539,0.032450504601002,0.019410945475101,0.043449230492115,0.054413817822933,0.017646342515945,0.027401654049754,0.020213648676872,0.015461603179574,0.023393876850605,0.013961908407509,0.015264986082911,0.053107634186745,0.022896761074662,0.015054762363434,0.026853604242206,0.026678558439016,0.038948882371187,0.013174766674638,0.015638463199139,0.016997726634145,0.046285033226013,0.031567722558975,0.028599763289094,0.020477171987295,0.0090296575799584,0.017799876630306,0.031172528862953,0.022576475515962,0.020709570497274,0.034125544130802,0.019821356981993,0.020257968455553,0.011681308969855,0.021627303212881,0.020941384136677,0.019663635641336,0.039861716330051,0.021993255242705,0.018771734088659,0.018800424411893,0.0097953416407108,0.022384373471141,0.046300739049911,0.039931602776051,0.018886493518949,0.033224936574697,0.020220415666699,0.024589996784925,0.024778455495834,0.032045934349298,0.015311278402805,0.028080269694328,0.045428439974785,0.031028747558594,0.032049056142569,0.0097206868231297,0.041034899652004,0.013665125705302,0.027252938598394,0.048893373459578,0.057707775384188,0.050940588116646,0.020454104989767,0.03506900370121,0.031527664512396,0.031683821231127,0.018319508060813,0.018209099769592,0.076325424015522,0.018782468512654,0.066676333546638,0.019214509055018,0.031304880976677,0.052383858710527,0.031253933906555,0.020420465618372,0.013571820221841,0.015495753847063,0.023210439831018,0.031348526477814,0.02462862059474,0.021860834211111,0.012675069272518,0.024011159315705,0.021330446004868,0.01622636243701,0.018656244501472,0.039335310459137,0.042600952088833,0.01863706111908,0.033183891326189,0.024256985634565,0.020347191020846,0.016005478799343,0.020439591258764,0.015064134262502,0.016370087862015,0.016641492024064,0.027724403887987,0.048610508441925,0.039967656135559,0.035936295986176,0.041459031403065,0.027138475328684,0.077475525438786,0.043909024447203,0.045295305550098,0.043379351496696,0.029396407306194,0.016373557969928,0.024747435003519,0.022623177617788,0.020340800285339,0.040865667164326,0.020448574796319,0.029902350157499,0.024271812289953,0.016104280948639,0.019946772605181,0.019903048872948,0.012478680349886,0.016652943566442,0.016020733863115,0.015109818428755,0.011606462299824,0.021412596106529,0.013893799856305,0.017892140895128,0.017480755224824,0.020112717524171,0.013851770199835,0.039153587073088,0.028576381504536,0.0251325070858,0.023420358076692,0.026163548231125,0.011288575828075,0.0094751548022032,0.013680700212717,0.0087068974971771,0.020060738548636,0.037655688822269,0.013443976640701,0.0071317791007459,0.026695918291807,0.024783790111542,0.031708609312773,0.027205875143409,0.025763569399714,0.026940409094095,0.02427820302546,0.026938311755657,0.01426706649363,0.02030305750668,0.01839580014348,0.031526148319244,0.031606514006853,0.060978509485722,0.025318562984467,0.015805432572961,0.020194079726934,0.028044175356627,0.017028413712978,0.015655424445868,0.029373198747635,0.04796738922596,0.032225381582975,0.023229502141476,0.0099231107160449,0.037970382720232,0.026050869375467,0.039072282612324,0.028968935832381,0.034694742411375,0.023694794625044,0.027348922565579,0.035840794444084,0.033001836389303,0.048507988452911,0.011829607188702,0.04094610735774,0.053391851484776,0.028939766809344,0.068320423364639,0.026108466088772,0.030499942600727,0.016774032264948,0.022338097915053,0.010939683765173,0.041948914527893,0.020179033279419,0.025235626846552,0.059988830238581,0.051108602434397,0.014322650618851,0.022569816559553,0.034501984715462,0.025886120274663,0.022437168285251,0.022668495774269,0.027073575183749,0.029683265835047,0.036052584648132,0.022610725834966,0.020881421864033,0.031077861785889,0.039001606404781,0.086432158946991,0.027931505814195,0.033391762524843,0.030121725052595,0.044720780104399,0.04213634878397,0.10128583759069,0.045191138982773,0.047490641474724,0.066029697656631,0.06940620392561,0.02578810043633,0.056513398885727,0.1013552621007,0.043285429477692,0.0084463572129607,0.052312023937702,0.043678611516953,0.061988040804863,0.073530584573746,0.085338018834591,0.047870825976133,0.036910586059093,0.042423535138369,0.035070195794106,0.042538370937109,0.036031324416399,0.025818061083555,0.02080013230443,0.016768766567111,0.020566213876009,0.034807100892067,0.013870552182198,0.026375856250525,0.020246766507626,0.02021599188447,0.012782935984433,0.012712281197309,0.011351742781699,0.0057419035583735,0.018956175073981,0.011544950306416,0.012405004352331,0.024287320673466,0.024954864755273,0.016519915312529,0.0088738650083542,0.014572035521269,0.022359961643815,0.032496526837349,0.019367109984159,0.044247318059206,0.042249299585819,0.025982365012169,0.0096532450988889,0.024065107107162,0.028867410495877,0.018348563462496,0.017687007784843,0.022070407867432,0.030228363350034,0.016252230852842,0.011357191950083,0.033619679510593,0.010675799101591,0.015908846631646,0.021969322115183,0.01786520704627,0.0097788851708174,0.013831005431712,0.035459853708744,0.022062432020903,0.0098634175956249,0.030979981645942,0.012247639708221,0.014703914523125,0.013213408179581,0.025827389210463,0.0090153990313411,0.031926941126585,0.021394835785031,0.021681314334273,0.013043222948909,0.015769928693771,0.0069476701319218,0.014000927098095,0.016685327515006,0.024961085990071,0.02105637639761,0.010309763252735,0.013727389276028,0.021924454718828,0.012282693758607,0.016488181427121,0.0098288413137197,0.010628677904606,0.012086075730622,0.01295218244195,0.019749082624912,0.027876885607839,0.0084831034764647,0.019789472222328,0.023726377636194,0.016779765486717,0.023296331986785,0.037892915308475,0.014296283945441,0.048437230288982,0.037157241255045,0.0045323725789785,0.0063695022836328,0.0075662229210138,0.0048335916362703,0.0080605428665876,0.026952967047691,0.017845947295427,0.029876258224249,0.011682966724038,0.012756817042828,0.018471164628863,0.0091353990137577,0.014125296846032,0.0085562309250236,0.020491220057011,0.025422524660826,0.032121028751135,0.022574016824365,0.018127914518118,0.028605753555894,0.023572411388159,0.01078082062304,0.024254538118839,0.035076335072517,0.022176824510098,0.015111329965293,0.01043760497123,0.0059208562597632,0.015566321089864,0.012652223929763,0.012015517801046,0.0077893938869238,0.010530933737755,0.019753314554691,0.017564265057445,0.033526498824358,0.018661746755242,0.027018498629332,0.1484766304493,0.054554965347052,0.018249176442623,0.012707342393696,0.0096853170543909,0.018732514232397,0.012543313205242,0.010155081748962,0.027293927967548,0.032266244292259,0.067222535610199,0.014243511483073,0.026732608675957,0.024349097162485,0.032963715493679,0.011936485767365,0.012364894151688,0.014435769058764,0.01652143150568,0.019966416060925,0.014513397589326,0.028236350044608,0.029409803450108,0.015036609955132,0.012017033994198,0.017373176291585,0.017642192542553,0.018509246408939,0.0089556705206633,0.01332984957844,0.018939917907119,0.017295075580478,0.024226207286119,0.011371152475476,0.018529146909714,0.012073156423867,0.014810970053077,0.016753617674112,0.017738431692123,0.01653528958559,0.014384528622031,0.0086914049461484,0.050606057047844,0.02489873021841,0.015042203478515,0.011333563365042,0.010247369296849,0.0061385869048536,0.0070744915865362,0.013599970377982,0.0054294867441058,0.0096344649791718,0.011020135134459,0.012848968617618,0.022964358329773,0.022427167743444,0.01697263866663,0.008599329739809,0.022077348083258,0.011479903012514,0.013643438927829,0.013841516338289,0.012564918957651,0.01047938130796,0.015808746218681,0.017027344554663,0.010424077510834,0.016325000673532,0.013024736195803,0.012927649542689,0.012872858904302,0.040370531380177,0.014477794989944,0.017973259091377,0.012238482013345,0.0088218161836267,0.011713000945747,0.027145653963089,0.01509490981698,0.014949204400182,0.017883293330669,0.011264528147876,0.018359657377005,0.0075028026476502,0.015463622286916,0.014513262547553,0.013742793351412,0.021485837176442,0.01453173905611,0.020890917629004,0.0080790761858225,0.0078785475343466,0.017025422304869,0.021733719855547,0.013464861549437,0.0091969314962626,0.0088947117328644,0.012101619504392,0.0089000314474106,0.0083062462508678,0.01611945964396,0.013460230082273,0.013225018978119,0.01657722145319,0.0098779294639826,0.028472039848566,0.02838216163218,0.014016857370734,0.012001007795334,0.01211438793689,0.014973198994994,0.015765944495797,0.010038090869784,0.02593957260251,0.0073858262039721,0.017666883766651,0.020926546305418,0.0095537435263395,0.016479395329952,0.022078780457377,0.011960258707404,0.030239626765251,0.040175676345825,0.014603294432163,0.010318068787456,0.01910300925374,0.024661315605044,0.0094208307564259,0.01875689253211,0.028690081089735,0.032910969108343,0.018166042864323,0.019116956740618,0.019832910969853,0.010520266368985,0.039047747850418,0.022489003837109,0.018413344398141,0.028629353269935,0.025174727663398,0.0091444551944733,0.023465123027563,0.024623207747936,0.034064471721649,0.024479027837515,0.011931935325265,0.026792962104082,0.027805827558041,0.0074562085792422,0.017769394442439,0.019823476672173,0.017312463372946,0.0098855039104819,0.0089940018951893,0.018942980095744,0.035322237759829,0.0093750152736902,0.016718257218599,0.009328999556601,0.010906950570643,0.026264930143952,0.012608257122338,0.024238973855972,0.011700429022312,0.010388274677098,0.01453027036041,0.019440760836005,0.023931391537189,0.0085175102576613,0.027361672371626,0.011787051334977,0.061685010790825,0.0066480189561844,0.0060040839016438,0.010376127436757,0.019466284662485,0.0076709482818842,0.019270125776529,0.01405088417232,0.02354471758008,0.041872337460518,0.02668091468513,0.042174071073532,0.01104380749166,0.011856837198138,0.031861282885075,0.028584819287062,0.036391641944647,0.040412664413452,0.039310373365879,0.039070315659046,0.047216005623341,0.022568037733436,0.020293727517128,0.013808543793857,0.013919603079557,0.050047494471073,0.040524896234274,0.034413501620293,0.020865768194199,0.011041440069675,0.032893620431423,0.06184758991003,0.017245959490538,0.019076373428106,0.023346487432718,0.028853513300419,0.021635506302118,0.019481737166643,0.030246771872044,0.039249297231436,0.011587478220463,0.018947292119265,0.030771600082517,0.041318152099848,0.058536432683468,0.043578069657087,0.017134504392743,0.026795322075486,0.043555498123169,0.024484153836966,0.0123749114573,0.021802693605423,0.034915927797556,0.040560722351074,0.020193669945002,0.019203402101994,0.031265217810869,0.030116561800241,0.031571812927723,0.023157693445683,0.013473840430379,0.030263558030128,0.04053308814764,0.021491207182407,0.026253178715706,0.032614778727293,0.028746914118528,0.01913208886981,0.017239090055227,0.008357279933989,0.023576237261295,0.023351583629847,0.019602421671152,0.020916558802128,0.025024030357599,0.018840041011572,0.021188799291849,0.013839684426785,0.018685908988118,0.0059471153654158,0.018187524750829,0.019084610044956,0.040193565189838,0.029256338253617,0.015803748741746,0.020683851093054,0.053546264767647,0.035516992211342,0.010758479125798,0.027230802923441,0.0092851035296917,0.013435887172818,0.014009044505656,0.041377395391464,0.018683139234781,0.037758052349091,0.019636031240225,0.014946272596717,0.02303384244442,0.049036473035812,0.028082765638828,0.01887197047472,0.011591502465308,0.023330572992563,0.025467554107308,0.024874186143279,0.030959192663431,0.018133575096726,0.02426671795547,0.026159016415477,0.019704999402165,0.020975524559617,0.02533695101738,0.0259381365031,0.017649967223406,0.013179123401642,0.020809669047594,0.0072648320347071,0.011978587135673,0.01602740213275,0.015089951455593,0.0084076467901468,0.0058366283774376,0.0076548540964723,0.0098238131031394,0.02631676197052,0.017386469990015,0.03656879812479,0.011101350188255,0.022665305063128,0.015276653692126,0.050771407783031,0.016195423901081,0.016854578629136,0.0094011090695858,0.01838050968945,0.017915826290846,0.028904028236866,0.028582649305463,0.0080563677474856,0.013682493939996,0.012376964092255,0.013276408426464,0.012199255637825,0.018376279622316,0.014003207907081,0.02299102768302,0.01424462813884,0.019100423902273,0.014270870015025,0.020931165665388,0.014881476759911,0.0082078147679567,0.012946640141308,0.039528105407953,0.012991378083825,0.018429795280099,0.011261634528637,0.031908366829157,0.0078973015770316,0.018862957134843,0.023077361285686,0.026676595211029,0.016750415787101,0.018830759450793,0.031892016530037,0.034235671162605,0.019098171964288,0.010331645607948,0.014949954114854,0.0065808426588774,0.013960527256131,0.015220370143652,0.026637434959412,0.017871752381325,0.022826125845313,0.029887679964304,0.025947684422135,0.024835158139467,0.014963867142797,0.018558098003268,0.022451857104897,0.026407273486257,0.019690295681357,0.016494270414114,0.017299560829997,0.022651895880699,0.015491843223572,0.014421897009015,0.012302225455642,0.01102220825851,0.015761069953442,0.010766407474875,0.021423256024718,0.02881864272058,0.032185900956392,0.018511045724154,0.024859972298145,0.01637951657176,0.01982562430203,0.026401910930872,0.016438119113445,0.020149044692516,0.026752959936857,0.0099389255046844,0.014788937754929,0.037766683846712,0.0094207506626844,0.014778599143028,0.019345929846168,0.012030841782689,0.024876169860363,0.024029666557908,0.034194346517324,0.022314578294754,0.023207113146782,0.045765515416861,0.039142619818449,0.018384600058198,0.017937652766705,0.022819742560387,0.034095220267773,0.024616174399853,0.011613715440035,0.022711295634508,0.041641589254141,0.017358746379614,0.020777272060513,0.011641947552562,0.011099362745881,0.0093205031007528,0.01595551520586,0.012616372667253,0.03289058059454,0.044344749301672,0.041502851992846,0.012875317595899,0.027090925723314,0.017351545393467,0.0072909379377961,0.021841756999493,0.018858760595322,0.022779874503613,0.027282878756523,0.011360678821802,0.034740850329399,0.012210245244205,0.0038943900726736,0.020367005839944,0.018639914691448,0.010482468642294,0.01450358517468,0.014738727360964,0.020950973033905,0.017438303679228,0.023318368941545,0.027871010825038,0.028801633045077,0.023466257378459,0.026033936068416,0.028372837230563,0.02642173692584,0.014101835899055,0.020435806363821,0.021163363009691,0.024342771619558,0.026664270088077,0.021378818899393,0.023811655119061,0.010366247966886,0.016462072730064,0.040288861840963,0.02534175850451,0.019897695630789,0.013054302893579,0.017850501462817,0.018415568396449,0.0092629063874483,0.021699991077185,0.014145003631711,0.018920181319118,0.021629301831126,0.0094441492110491,0.014273915439844,0.0086256572976708,0.025439167395234,0.018191253766418,0.014352716505527,0.018532039597631,0.017298147082329,0.01781695522368,0.0067167459055781,0.014081532135606,0.0084662390872836,0.017645737156272,0.016036804765463,0.029956821352243,0.010694907978177,0.027108106762171,0.016825212165713,0.012010578066111,0.010379644110799,0.010393589735031,0.018507726490498,0.012658079154789,0.0088109206408262,0.014818659052253,0.029575230553746,0.015585414133966,0.01490290556103,0.042239911854267,0.031835503876209,0.028696218505502,0.016195587813854,0.015227736905217,0.018543682992458,0.041606679558754,0.030100284144282,0.031841542571783,0.025000043213367,0.031333319842815,0.020699668675661,0.025021491572261,0.020011179149151,0.026652691885829,0.033431470394135,0.024858081713319,0.028772845864296,0.037971422076225,0.026727374643087,0.035915616899729,0.020623527467251,0.03526796400547,0.03551098331809,0.041840434074402,0.031740944832563,0.014538187533617,0.011393398977816,0.010950024239719,0.01518305297941,0.025318825617433,0.023607751354575,0.011082358658314,0.0088321873918176,0.024007052183151,0.018116923049092,0.013003893196583,0.041712708771229,0.022954327985644,0.019618187099695,0.018964074552059,0.011877493932843,0.014374144375324,0.015727927908301,0.028383895754814,0.020324490964413,0.010245133191347,0.037401974201202,0.024063766002655,0.016733322292566,0.039756879210472,0.01364697702229,0.015578055754304,0.020239254459739,0.0076535707339644,0.029270146042109,0.020424131304026,0.046526677906513,0.023993995040655,0.0174795165658,0.017243057489395,0.019231077283621,0.026500843465328,0.045092314481735,0.029122510924935,0.026376463472843,0.022406566888094,0.024179212749004,0.032164931297302,0.03227561712265,0.020897256210446,0.030015531927347,0.024580020457506,0.058310281485319,0.029361382126808,0.029338423162699,0.041824046522379,0.056243613362312,0.040446385741234,0.042660571634769,0.040686517953873,0.035252053290606,0.024399710819125,0.019724698737264,0.048283025622368,0.10415379703045,0.051249273121357,0.062427878379822,0.04544560983777,0.042683687061071,0.054018378257751,0.049268431961536,0.06058007478714,0.10660204291344,0.095597855746746,0.06742038577795,0.10736776888371,0.11083713173866,0.074433289468288,0.10053323954344,0.058942943811417,0.082984142005444,0.074460819363594,0.060840651392937,0.065354913473129,0.022930642589927,0.078269332647324,0.087816894054413,0.070334106683731,0.074244886636734,0.069247335195541,0.083101488649845,0.075009353458881,0.064581513404846,0.078399658203125,0.053690429776907,0.059463504701853,0.04341845959425,0.10661162436008,0.071188911795616,0.12417495250702,0.036142464727163,0.042535975575447,0.058589145541191,0.041445832699537,0.034705735743046,0.067772142589092,0.08336715400219,0.069972306489944,0.057121589779854,0.032548844814301,0.016243781894445,0.042788699269295,0.027137663215399,0.038127459585667,0.042138330638409,0.042169637978077,0.022157991304994,0.021072978153825,0.018189210444689,0.032396096736193,0.023461518809199,0.035787116736174,0.024274542927742,0.031554140150547,0.030735086649656,0.031143642961979,0.020043533295393,0.04048965126276,0.019962633028626,0.017848458141088,0.017977058887482,0.043948292732239,0.012473948299885,0.013266214169562,0.023480059579015,0.025726746767759,0.013984406366944,0.013573864474893,0.011382628232241,0.033927947282791,0.013179352506995,0.027099426835775,0.027624033391476,0.0083080343902111,0.010929698124528,0.015903227031231,0.012752618640661,0.015971967950463,0.017254650592804,0.030510922893882,0.030186342075467,0.031603496521711,0.03230158239603,0.012126579880714,0.014645991846919,0.011340819299221,0.010851377621293,0.011880815029144,0.017407104372978,0.045600347220898,0.013938799500465,0.021755609661341,0.012306096032262,0.010156697593629,0.012736587785184,0.011946626007557,0.026647726073861,0.019887812435627,0.012186821550131,0.018357925117016,0.012119238264859,0.023584103211761,0.020450726151466,0.017685322090983,0.0270338319242,0.012192911468446,0.016459288075566,0.014171937480569,0.067677222192287,0.021896846592426,0.011529752984643,0.022327050566673,0.015072662383318,0.025963583961129,0.02833004668355,0.064462028443813,0.034778848290443,0.047027669847012,0.046441651880741,0.032736402004957,0.044498905539513,0.016676383092999,0.014580599963665,0.013146067969501,0.01437911670655,0.012258057482541,0.028074635192752,0.019761014729738,0.031484082341194,0.015822136774659,0.021174967288971,0.021629970520735,0.012628611177206,0.018743366003036,0.030765140429139,0.015123556368053,0.017369968816638,0.059881579130888,0.040823809802532,0.035822480916977,0.015137758105993,0.012827678583562,0.018892683088779,0.0097410613670945,0.043695282191038,0.031661503016949,0.056944165378809,0.025493256747723,0.049411457031965,0.040814459323883,0.059828478842974,0.064158022403717,0.05385759472847,0.067951217293739,0.031742043793201,0.067730888724327,0.018111318349838,0.038673847913742,0.029016368091106,0.022483326494694,0.02106829918921,0.013508418574929,0.015170763246715,0.018588855862617,0.037566170096397,0.016860533505678,0.017581114545465,0.043206885457039,0.055254921317101,0.046098224818707,0.053437530994415,0.022763781249523,0.019870717078447,0.024716069921851,0.036758318543434,0.029528828337789,0.026150645688176,0.023308046162128,0.019056558609009,0.020121021196246,0.022928517311811,0.031158484518528,0.010284585878253,0.026823787018657,0.03168885037303,0.010397218167782,0.02405484393239,0.026614425703883,0.10929238051176,0.030698589980602,0.020738992840052,0.011752657592297,0.014889556914568,0.024558406323195,0.033422105014324,0.032388176769018,0.03062205389142,0.016957651823759,0.0092019801959395,0.017866522073746,0.023530315607786,0.033319685608149,0.012322368100286,0.028186943382025,0.03259738907218,0.02884653583169,0.018189631402493,0.023679185658693,0.015594125725329,0.018369387835264,0.028557311743498,0.094393901526928,0.01454503275454,0.019362412393093,0.019365426152945,0.0312884375453,0.028337361291051,0.02634734660387,0.023821705952287,0.023672571405768,0.037328943610191,0.041652429848909,0.026635110378265,0.020689848810434,0.023774983361363,0.030415412038565,0.012540658004582,0.046297766268253,0.03841432929039,0.0086927758529782,0.011629398912191,0.029112670570612,0.041185952723026,0.032371673732996,0.01907766982913,0.01354674436152,0.017346862703562,0.036463975906372,0.030411962419748,0.016809497028589,0.02195549197495,0.00800896063447,0.024655858054757,0.0085879322141409,0.024469759315252,0.024721385911107,0.010664371773601,0.035657852888107,0.031066965311766,0.021156519651413,0.018721194937825,0.021128371357918,0.0097551345825195,0.033310025930405,0.018824562430382,0.022293822839856,0.031068934127688,0.064931757748127,0.020616479218006,0.020437866449356,0.022374991327524,0.012479005381465,0.016584228724241,0.035227477550507,0.023710440844297,0.027618044987321,0.023575104773045,0.023867769166827,0.028050607070327,0.020437454804778,0.02984905615449,0.028230186551809,0.032047636806965,0.034131519496441,0.015259478241205,0.027178222313523,0.024103328585625,0.024350129067898,0.018628340214491,0.035589348524809,0.021482840180397,0.021660501137376,0.031837705522776,0.012480994686484,0.011329598724842,0.015637438744307,0.011618202552199,0.022921057417989,0.017544096335769,0.01133484300226,0.017091765999794,0.020761223509908,0.029934998601675,0.047217078506947,0.030003167688847,0.031918071210384,0.031683322042227,0.022401835769415,0.033577490597963,0.016528014093637,0.032604388892651,0.033094242215157,0.013402633368969,0.019696585834026,0.013393779285252,0.010245610028505,0.009996734559536,0.038745936006308,0.021934770047665,0.026893857866526,0.037256874144077,0.030094159767032,0.046380612999201,0.039773248136044,0.028276726603508,0.017527669668198,0.027254976332188,0.044080831110477,0.015385538339615,0.022297706454992,0.011703953146935,0.026937708258629,0.059011925011873,0.041258376091719,0.018294531852007,0.018600706011057,0.022147428244352,0.033918164670467,0.034194450825453,0.029099741950631,0.030880888924003,0.022574454545975,0.014256660826504,0.024766054004431,0.027974767610431,0.0067630517296493,0.028038702905178,0.0287278406322,0.04434472694993,0.027945823967457,0.017757341265678,0.01879876293242,0.010762698948383,0.01837950386107,0.019462611526251,0.028352594003081,0.022795774042606,0.016235059127212,0.055112034082413,0.037342455238104,0.028052862733603,0.0087743811309338,0.030002493411303,0.017955485731363,0.012392176315188,0.019141141325235,0.033861644566059,0.096555434167385,0.036443971097469,0.021400665864348,0.016353789716959,0.015108674764633,0.012437942437828,0.024144092574716,0.025914132595062,0.036458060145378,0.012511797249317,0.022119667381048,0.035987697541714,0.025018852204084,0.024578774347901,0.034184563905001,0.019102361053228,0.025053761899471,0.018605651333928,0.014344159513712,0.019122958183289,0.013217989355326,0.016926918178797,0.032120235264301,0.031855851411819,0.038408704102039,0.012644788250327,0.035266362130642,0.019429601728916,0.024699568748474,0.033636979758739,0.026853689923882,0.051543787121773,0.036661565303802,0.014722684398293,0.033405631780624,0.0086288163438439,0.015729466453195,0.01620259322226,0.028548656031489,0.021299300715327,0.015619768761098,0.016128715127707,0.015595610253513,0.043219767510891,0.024010077118874,0.031323678791523,0.028701508417726,0.022569103166461,0.021574780344963,0.047072701156139,0.024197187274694,0.031007260084152,0.023366425186396,0.031495839357376,0.038979321718216,0.018863819539547,0.043117098510265,0.033994883298874,0.029553011059761,0.023954482749104,0.022571077570319,0.019248459488153,0.025564799085259,0.039943363517523,0.059311389923096,0.061523426324129,0.028843151405454,0.01956520229578,0.015994343906641,0.012209638953209,0.018588438630104,0.017866877838969,0.023062914609909,0.013415369205177,0.015301059000194,0.02964361384511,0.017641048878431,0.019416259601712,0.022058352828026,0.026631899178028,0.028992125764489,0.022819068282843,0.016415901482105,0.022483434528112,0.02185969427228,0.010738764889538,0.0083775147795677,0.017644347622991,0.012356125749648,0.014159961603582,0.010049917735159,0.0065390486270189,0.019651606678963,0.01556702144444,0.024244163185358,0.044377356767654,0.030284158885479,0.028528977185488,0.019485207274556,0.028699364513159,0.028855189681053,0.016052819788456,0.0055151339620352,0.0085634961724281,0.0089021306484938,0.0083306934684515,0.012167578563094,0.016846006736159,0.026872098445892,0.030991543084383,0.016086239367723,0.019355908036232,0.021033257246017,0.023758567869663,0.017113780602813,0.023662537336349,0.022273674607277,0.028425421565771,0.030070731416345,0.012623380869627,0.022722713649273,0.027022445574403,0.038613475859165,0.011901395395398,0.022259123623371,0.017250716686249,0.013744305819273,0.027445182204247,0.013393308967352,0.038168016821146,0.021506482735276,0.026920557022095,0.021871386095881,0.019676899537444,0.019466228783131,0.015641218051314,0.028135880827904,0.036356560885906,0.074142552912235,0.047361522912979,0.026568919420242,0.055006302893162,0.045991703867912,0.019612459465861,0.053896699100733,0.013546042144299,0.017171960324049,0.020564500242472,0.040289845317602,0.024292234331369,0.018189441412687,0.042982518672943,0.043530248105526,0.036820434033871,0.023283369839191,0.01468875259161,0.022987702861428,0.044987618923187,0.032519470900297,0.024477202445269,0.040190696716309,0.042915910482407,0.043604761362076,0.035011626780033,0.027457498013973,0.01973395422101,0.0270552393049,0.043542437255383,0.029562391340733,0.021327454596758,0.0089053604751825,0.022669285535812,0.042337290942669,0.030514363199472,0.018650144338608,0.022414634004235,0.014796858653426,0.026948638260365,0.026341252028942,0.022113144397736,0.025171028450131,0.045961312949657,0.098667621612549,0.034493248909712,0.043331388384104,0.020426508039236,0.021678993478417,0.042103637009859,0.020158130675554,0.03662221878767,0.050875589251518,0.050549827516079,0.026964146643877,0.016045819967985,0.04401833564043,0.032969057559967,0.072934851050377,0.12434869259596,0.050015389919281,0.17151325941086,0.064663052558899,0.028867397457361,0.032950844615698,0.16347771883011,0.057934239506721,0.033935226500034,0.072743654251099,0.04812528192997,0.067316338419914,0.047010727226734,0.01825956441462,0.081236109137535,0.060367815196514,0.067702904343605,0.11444321274757,0.13559174537659,0.04318056255579,0.059334464371204,0.092708572745323,0.04145222902298,0.020475037395954,0.017001446336508,0.077307894825935,0.070189394056797,0.039162378758192,0.073391653597355,0.056416243314743,0.10970306396484,0.059933088719845,0.043441850692034,0.12786149978638,0.029576312750578,0.09620613604784,0.03406884521246,0.054446373134851,0.057403922080994,0.08201140165329,0.13141553103924,0.03921289741993,0.037747126072645,0.028253257274628,0.042571015655994,0.011395540088415,0.054097399115562,0.11340823769569,0.080259680747986,0.11208438128233,0.14898517727852,0.075465999543667,0.031225906684995,0.055754959583282,0.063608087599277,0.032950412482023,0.019945111125708,0.021097257733345,0.029823241755366,0.082756586372852,0.099249593913555,0.029487174004316,0.048514775931835,0.032237365841866,0.020006902515888,0.046870537102222,0.050884909927845,0.018974421545863,0.028445737436414,0.03639443218708,0.088749662041664,0.024454014375806,0.020633492618799,0.040633749216795,0.022584479302168,0.027751911431551,0.02974160015583,0.031046025454998,0.025225916877389,0.03285539150238,0.022078722715378,0.0180011857301,0.067049235105515,0.039100214838982,0.046286284923553,0.14974972605705,0.039140243083239,0.034343227744102,0.044645607471466,0.041192330420017,0.061393678188324,0.036619655787945,0.036873392760754,0.11560312658548,0.10391227900982,0.11434471607208,0.087142661213875,0.064017876982689,0.02371995523572,0.034123167395592,0.034629829227924,0.027797788381577,0.022092334926128,0.063201323151588,0.032510064542294,0.032720759510994,0.021677367389202,0.0572829246521,0.01626655086875,0.018653474748135,0.041151624172926,0.0075220093131065,0.011946372687817,0.032376904040575,0.033052805811167,0.022943440824747,0.038557969033718,0.083766184747219,0.042188391089439,0.027104111388326,0.015898577868938,0.049014888703823,0.018445886671543,0.012126893736422,0.025061974301934,0.14019300043583,0.047610279172659,0.063480444252491,0.047155942767859,0.051088482141495,0.04585113376379,0.032976187765598,0.021201565861702,0.016444800421596,0.02158766053617,0.026780743151903,0.040065411478281,0.035256057977676,0.032765746116638,0.022799592465162,0.024032099172473,0.018878158181906,0.022104367613792,0.036627776920795,0.026593245565891,0.025334492325783,0.064711958169937,0.04061995446682,0.017546121031046,0.020824022591114,0.02435221709311,0.019195206463337,0.032596915960312,0.032975502312183,0.023505302146077,0.057668671011925,0.012795142829418,0.01655594818294,0.025245577096939,0.027518063783646,0.016237607225776,0.01842606253922,0.02301867492497,0.041996717453003,0.02198757044971,0.037307232618332,0.03627872094512,0.0200170353055,0.017309753224254,0.01356179267168,0.0087674902752042,0.056428000330925,0.035596560686827,0.027437925338745,0.011454133316875,0.017709551379085,0.024181568995118,0.037070117890835,0.039426803588867,0.019982501864433,0.044472891837358,0.014318203553557,0.026389705017209,0.045301526784897,0.061081044375896,0.021425813436508,0.077001966536045,0.053446475416422,0.012845462188125,0.023717548698187,0.045431058853865,0.11102242767811,0.030180849134922,0.05212515220046,0.04968274384737,0.040610913187265,0.060953438282013,0.060463719069958,0.020979395136237,0.045577760785818,0.022198665887117,0.045139208436012,0.037326812744141,0.037240751087666,0.023524224758148,0.02795459702611,0.058458067476749,0.042949445545673,0.025225982069969,0.050731457769871,0.048754695802927,0.023577501997352,0.056450624018908,0.15927356481552,0.049988865852356,0.059489514678717,0.058266431093216,0.030714530497789,0.043449640274048,0.076291166245937,0.059308357536793,0.021340969949961,0.034601733088493,0.037259951233864,0.030031971633434,0.018535392358899,0.028388366103172,0.030052695423365,0.013803271576762,0.01753949932754,0.015140326693654,0.013183877803385,0.0092340344563127,0.013721940107644,0.030453275889158,0.014084962196648,0.012620586901903,0.01990158483386,0.011994551867247,0.01857240870595,0.015642615035176,0.024366028606892,0.036966104060411,0.040041215717793,0.02439484000206,0.014647861011326,0.027418505400419,0.019293170422316,0.034640952944756,0.027389518916607,0.027441846206784,0.068337738513947,0.022516688331962,0.017165474593639,0.028657650575042,0.018511209636927,0.015230780467391,0.011199625208974,0.018896445631981,0.020008658990264,0.016718469560146,0.014293470419943,0.013704385608435,0.020495412871242,0.01242102496326,0.017364600673318,0.015269965864718,0.022774694487453,0.018741009756923,0.012267634272575,0.01230220682919,0.02235895767808,0.019519528374076,0.012677781283855,0.040608361363411,0.014083349145949,0.01388487406075,0.02168095856905,0.013161375187337,0.013003966771066,0.027226436883211,0.014265134930611,0.0076049994677305,0.0086154835298657,0.019578285515308,0.017364041879773,0.029933026060462,0.022671470418572,0.011699154041708,0.011028787121177,0.013129509985447,0.0099302660673857,0.013331111520529,0.020050786435604,0.0070908069610596,0.016665354371071,0.020957982167602,0.018198857083917,0.033733133226633,0.0083967987447977,0.013069504871964,0.006093586795032,0.010934013873339,0.011220877058804,0.02452552318573,0.049601301550865,0.023719161748886,0.020437000319362,0.011803887784481,0.012744364328682,0.011156424880028,0.009947863407433,0.010089404881001,0.013914024457335,0.008730897679925,0.018561577424407,0.0091659910976887,0.010029521770775,0.013437358662486,0.0063182292506099,0.011473022401333,0.008190119639039,0.012276993133128,0.025031518191099,0.018117060884833,0.045876607298851,0.0094297435134649,0.0064157750457525,0.010188782587647,0.025069355964661,0.01649747043848,0.0095719899982214,0.0089302584528923,0.0089815650135279,0.013873057439923,0.0096929995343089,0.024621214717627,0.011099884286523,0.007396568544209,0.079718977212906,0.0083243045955896,0.011360185220838,0.014036149717867,0.011795291677117,0.019289039075375,0.008655421435833,0.014073275960982,0.012339252978563,0.012453684583306,0.01649416051805,0.0086484290659428,0.012484546750784,0.014606528915465,0.020656850188971,0.011731545440853,0.027423106133938,0.014482825994492,0.021306056529284,0.016174860298634,0.01426210347563,0.0066543519496918,0.013877315446734,0.0058899791911244,0.043100111186504,0.011819641105831,0.019010746851563,0.021638177335262,0.022874355316162,0.0088889012113214,0.01337040681392,0.019577410072088,0.021603040397167,0.031967889517546,0.027205975726247,0.021085163578391,0.016503991559148,0.025484837591648,0.024569045752287,0.0094583174213767,0.010546685196459,0.019224971532822,0.013130197301507,0.012491634115577,0.019656263291836,0.0073868948966265,0.012927204370499,0.011420853435993,0.0093499999493361,0.021146155893803,0.016622478142381,0.0099951596930623,0.011183615773916,0.012521663680673,0.018074981868267,0.039562374353409,0.017345644533634,0.014340085908771,0.014561149291694,0.0079496875405312,0.036005925387144,0.012470435351133,0.0060955714434385,0.026728818193078,0.036438420414925,0.026891365647316,0.01302916649729,0.0098128672689199,0.011543384753168,0.015128890052438,0.025484256446362,0.02419308014214,0.030423052608967,0.014030388556421,0.025435606017709,0.020555313676596,0.01753599755466,0.021372567862272,0.033427231013775,0.022612992674112,0.0056061325594783,0.021618898957968,0.032569143921137,0.0094136903062463,0.010626929812133,0.011759728193283,0.050477802753448,0.024584986269474,0.028391357511282,0.020965185016394,0.012306120246649,0.014107249677181,0.032284930348396,0.024511840194464,0.049036383628845,0.032938115298748,0.019346863031387,0.0090438900515437,0.051701255142689,0.015467233024538,0.012523568235338,0.021436374634504,0.013339202851057,0.019626429304481,0.01462366618216,0.019745593890548,0.025915054604411,0.013908259570599,0.017589684575796,0.022157989442348,0.039906371384859,0.039340581744909,0.0055969813838601,0.0081999860703945,0.00664222240448,0.012082986533642,0.032871458679438,0.062289737164974,0.027073888108134,0.025633256882429,0.014579351060092,0.016741892322898,0.013721203431487,0.012744501233101,0.025604702532291,0.015666354447603,0.018537785857916,0.01709021255374,0.026898939162493,0.26199081540108,0.025363923981786,0.0099445842206478,0.018190547823906,0.018489273265004,0.023371271789074,0.029781881719828,0.028957851231098,0.021580792963505,0.0090856701135635,0.021057274192572,0.012757474556565,0.043720856308937,0.027986088767648,0.017327146604657,0.027202209457755,0.038955561816692,0.014874259009957,0.014535055495799,0.013981505297124,0.017850883305073,0.015933137387037,0.027315802872181,0.012935619801283,0.022481929510832,0.012042075395584,0.01286446582526,0.0051236860454082,0.0085601089522243,0.01077254395932,0.016440300270915,0.015708584338427,0.030485510826111,0.019735686480999,0.01056613959372,0.0099231563508511,0.0096514979377389,0.0088792536407709,0.027232827618718,0.013112915679812,0.0086635444313288,0.0069183018058538,0.0087165515869856,0.015506512485445,0.019020969048142,0.013155179098248,0.014650458469987,0.010320217348635,0.027469638735056,0.022259371355176,0.02136205509305,0.028726758435369,0.02777510881424,0.021651169285178,0.029075425118208,0.034420467913151,0.019823584705591,0.0087581034749746,0.013666772283614,0.02443964406848,0.015404929406941,0.012073520570993,0.015920151025057,0.020522851496935,0.027882963418961,0.020887985825539,0.026112753897905,0.026841634884477,0.040944799780846,0.021740887314081,0.024963483214378,0.041291922330856,0.016220808029175,0.014859771355987,0.018402423709631,0.028879512101412,0.041602917015553,0.015401130542159,0.036175772547722,0.034247897565365,0.035703271627426,0.036707766354084,0.017660617828369,0.019805021584034,0.026158040389419,0.038428924977779,0.035594142973423,0.013423894532025,0.033730868250132,0.04307984188199,0.066248364746571,0.046242624521255,0.044564567506313,0.028728477656841,0.036643832921982,0.034682098776102,0.020405005663633,0.011001924984157,0.046869404613972,0.021069660782814,0.011949679814279,0.021636411547661,0.026283517479897,0.022622831165791,0.024328056722879,0.0068399631418288,0.013273891992867,0.01129456795752,0.015175486914814,0.0088952649384737,0.028837788850069,0.015506032854319,0.010668576695025,0.015257205814123,0.038925785571337,0.044770073145628,0.022315688431263,0.019830850884318,0.0097477249801159,0.017878755927086,0.011362016201019,0.020679580047727,0.022043930366635,0.010990463197231,0.045501802116632,0.014353606849909,0.0065734786912799,0.017605766654015,0.018508346751332,0.01255589723587,0.013563212007284,0.016557306051254,0.015786761417985,0.025271147489548,0.019497158005834,0.010593432933092,0.042365919798613,0.020455440506339,0.023938685655594,0.021966559812427,0.013206956908107,0.017492430284619,0.020622715353966,0.01439218595624,0.017130270600319,0.022613480687141,0.019113210961223,0.0095248427242041,0.031915780156851,0.0088601876050234,0.025752432644367,0.025317270308733,0.027337726205587,0.033346854150295,0.10896806418896,0.029121614992619,0.029656384140253,0.060292981564999,0.033938005566597,0.016572013497353,0.017250124365091,0.021266549825668,0.015749670565128,0.012832388281822,0.0089152995496988,0.020746015012264,0.013381373137236,0.012149656191468,0.0056617637164891,0.015618386678398,0.019937355071306,0.028087366372347,0.011909197084606,0.015527931042016,0.013270562514663,0.021407697349787,0.01829044893384,0.012836921960115,0.023072648793459,0.017635153606534,0.022518303245306,0.016221158206463,0.015154001303017,0.0055025443434715,0.011620825156569,0.013001673854887,0.0095685319975019,0.015042115002871,0.026233362033963,0.027083283290267,0.031669035553932,0.021518666297197,0.026478204876184,0.022027585655451,0.035027883946896,0.022930055856705,0.020226001739502,0.0084265088662505,0.0094934450462461,0.025914017111063,0.021023517474532,0.013515362516046,0.026796989142895,0.018899196758866,0.019014032557607,0.016985416412354,0.011511389166117,0.006040757521987,0.0099516119807959,0.007543227635324,0.013239336200058,0.0045297066681087,0.0075155226513743,0.024387378245592,0.019632674753666,0.024128483608365,0.015706157311797,0.015798466280103,0.018404081463814,0.022083222866058,0.012568890117109,0.01555588748306,0.015069604851305,0.019179046154022,0.014258007518947,0.019909704104066,0.019384508952498,0.015782162547112,0.025646887719631,0.018975555896759,0.020321346819401,0.021862663328648,0.022207718342543,0.012862231582403,0.022832088172436,0.012131487950683,0.021296352148056,0.034478917717934,0.024282183498144,0.013456699438393,0.023743459954858,0.014042852446437,0.021456595510244,0.0078119044192135,0.014312517829239,0.0097051085904241,0.045649949461222,0.019104732200503,0.011695817112923,0.032225236296654,0.019711948931217,0.018806280568242,0.021397219970822,0.010671135038137,0.028314540162683,0.010048392228782,0.013620523735881,0.0057235332205892,0.012390808202326,0.014037817716599,0.022378286346793,0.019184404984117,0.010938229039311,0.017494676634669,0.016995675861835,0.010292251594365,0.0075469622388482,0.017723204568028,0.028926650062203,0.044840581715107,0.024803968146443,0.032086092978716,0.022901795804501,0.013811597600579,0.0078964084386826,0.0080802822485566,0.015448941849172,0.014269365929067,0.011431793682277,0.012811328284442,0.033092800527811,0.015090129338205,0.026993999257684,0.013501459732652,0.023293357342482,0.017798220738769,0.05568777769804,0.020700592547655,0.0086366813629866,0.016459126025438,0.042349673807621,0.029889397323132,0.028797699138522,0.023629482835531,0.012935243546963,0.06009017676115,0.010165778920054,0.015990354120731,0.027324419468641,0.0097904093563557,0.027573224157095,0.013129648752511,0.015184922143817,0.015654113143682,0.013610606081784,0.019077647477388,0.013465249910951,0.027600448578596,0.021952336654067,0.012533996254206,0.016483370214701,0.01436984911561,0.020444978028536,0.021326817572117,0.035708352923393,0.035060487687588,0.030886923894286,0.018270893022418,0.022777587175369,0.016100281849504,0.0093105603009462,0.024533592164516,0.029062082991004,0.021002367138863,0.017851244658232,0.022334456443787,0.0079850116744637,0.024476531893015,0.026172364130616,0.01638899743557,0.037530019879341,0.016116697341204,0.018932560458779,0.02262681350112,0.015289474278688,0.023858401924372,0.012484394013882,0.012430018745363,0.020494280382991,0.014941737055779,0.025470543652773,0.027110816910863,0.016696024686098,0.021284418180585,0.017927818000317,0.010976742953062,0.013476699590683,0.010273348540068,0.015502292662859,0.023884830996394,0.027010519057512,0.023093173280358,0.014456004835665,0.028149366378784,0.0071416874416173,0.020576169714332,0.0157066937536,0.018512178212404,0.026281144469976,0.024337988346815,0.02927116304636,0.018836338073015,0.034124761819839,0.0089656319469213,0.02551699616015,0.026568381115794,0.026488678529859,0.038865279406309,0.013813346624374,0.020195227116346,0.037593211978674,0.038346186280251,0.045249275863171,0.01180911436677,0.045991443097591,0.031471781432629,0.064143508672714,0.03707891702652,0.080526404082775,0.01529788877815,0.0096377320587635,0.025489345192909,0.013973878696561,0.035523239523172,0.035960543900728,0.052679970860481,0.10693318396807,0.09406141936779,0.028360232710838,0.045557700097561,0.0097031202167273,0.056142769753933,0.019098082557321,0.013673152774572,0.037020951509476,0.045759797096252,0.012560592964292,0.017049189656973,0.033978275954723,0.047049146145582,0.054202303290367,0.037093050777912,0.062242988497019,0.049025699496269,0.044580720365047,0.019033705815673,0.033798862248659,0.070225737988949,0.056928120553493,0.085993036627769,0.063432514667511,0.044271353632212,0.048098899424076,0.049995593726635,0.060611747205257,0.054864227771759,0.0092754065990448,0.043572153896093,0.038778461515903,0.042375333607197,0.047886833548546,0.054372809827328,0.028230188414454,0.051929138600826,0.035164214670658,0.0493069216609,0.028018476441503,0.023014465346932,0.047438345849514,0.036666110157967,0.039506785571575,0.054737932980061,0.0701714605093,0.073401167988777,0.099710427224636,0.075313419103622,0.051156003028154,0.022921200841665,0.024486497044563,0.040411844849586,0.13385882973671,0.084848552942276,0.076826453208923,0.059189800173044,0.1164194047451,0.086107298731804,0.098029911518097,0.098121806979179,0.052771259099245,0.073147803544998,0.078079290688038,0.061892926692963,0.067054152488708,0.068621173501015,0.075571119785309,0.049261868000031,0.079290807247162,0.080764092504978,0.039199594408274,0.10294927656651,0.080555140972137,0.091364666819572,0.073986276984215,0.051000133156776,0.071188509464264,0.036193232983351,0.042250696569681,0.083766587078571,0.058379918336868,0.036527708172798,0.032271075993776,0.028810322284698,0.030051136389375,0.030890613794327,0.040974266827106,0.068435542285442,0.062001906335354,0.088633760809898,0.058878298848867,0.054171334952116,0.037580624222755,0.019553678110242,0.029703455045819,0.065423525869846,0.027903590351343,0.054365217685699,0.094897612929344,0.066621698439121,0.057669632136822,0.065345384180546,0.06119354441762,0.099692367017269,0.042527474462986,0.034685473889112,0.045754581689835,0.046836249530315,0.051042474806309,0.031073236837983,0.049675688147545,0.047135137021542,0.021306436508894,0.060442551970482,0.020563235506415,0.035070236772299,0.052161727100611,0.016073916107416,0.025284852832556,0.033049710094929,0.0099257007241249,0.029917128384113,0.051606852561235,0.020691519603133,0.028128262609243,0.027068804949522,0.016857855021954,0.016077237203717,0.047443777322769,0.033295553177595,0.084985002875328,0.017329022288322,0.021524131298065,0.040072668343782,0.014365733601153,0.018757250159979,0.01334797590971,0.016594097018242,0.044333640486002,0.043081451207399,0.035927139222622,0.040132939815521,0.019389048218727,0.010522473603487,0.016205709427595,0.02475630491972,0.02691506408155,0.025413271039724,0.015872281044722,0.015133234672248,0.01260900311172,0.026829725131392,0.026951299980283,0.013811394572258,0.0097091542556882,0.012632577680051,0.030254881829023,0.050723545253277,0.018529027700424,0.016439428552985,0.038691237568855,0.018530020490289,0.011174882762134,0.029009237885475,0.012380208820105,0.01606148853898,0.014649827964604,0.017614802345634,0.032389760017395,0.011003266088665,0.016196563839912,0.0088100805878639,0.021576544269919,0.011837128549814,0.016674103215337,0.013289506547153,0.012977624312043,0.024064343422651,0.009632253088057,0.022152338176966,0.01116980612278,0.024432726204395,0.020868800580502,0.0077332486398518,0.023124273866415,0.012736895121634,0.02381008118391,0.018328454345465,0.015778705477715,0.018486339598894,0.010806278325617,0.034863565117121,0.024380821734667,0.034537184983492,0.033501040190458,0.024418553337455,0.01572348549962,0.021070316433907,0.015979714691639,0.024942722171545,0.019805151969194,0.027842370793223,0.028214059770107,0.025637211278081,0.029583930969238,0.022619113326073,0.021696466952562,0.01751845702529,0.026079904288054,0.019304050132632,0.021668627858162,0.019254095852375,0.027943674474955,0.039714835584164,0.0098596774041653,0.016360240057111,0.013446337543428,0.026137251406908,0.028337601572275,0.028787475079298,0.025628471747041,0.013997595757246,0.033039070665836,0.036713898181915,0.016048803925514,0.018336681649089,0.018687941133976,0.023458711802959,0.038179203867912,0.029635857790709,0.009095354937017,0.0077139912173152,0.019499201327562,0.018527692183852,0.010599723085761,0.017193391919136,0.015447609126568,0.019133465364575,0.014800317585468,0.017722124233842,0.020478993654251,0.019117146730423,0.031120609492064,0.030072640627623,0.043318159878254,0.023504482582211,0.01745269075036,0.020427932962775,0.015617970377207,0.018569093197584,0.01465311460197,0.020653801038861,0.017935197800398,0.024466343224049,0.020596534013748,0.012419372797012,0.010155798867345,0.027835020795465,0.013174897059798,0.018547333776951,0.022948611527681,0.065554268658161,0.0257284976542,0.01846806704998,0.020363150164485,0.023428902029991,0.018263168632984,0.019161846488714,0.02550495415926,0.011527556926012,0.015741406008601,0.023678541183472,0.02707233093679,0.017271369695663,0.01775348931551,0.032821319997311,0.014949282631278,0.014490947127342,0.016152357682586,0.021156001836061,0.019636534154415,0.019009042531252,0.0406778678298,0.019243530929089,0.024939492344856,0.038301318883896,0.020631466060877,0.012644939124584,0.015189583413303,0.028869988396764,0.021052282303572,0.03745000436902,0.023774556815624,0.023230120539665,0.017120070755482,0.02315404638648,0.015876257792115,0.032897505909204,0.014529368840158,0.021233059465885,0.019203731790185,0.019971353933215,0.013550634495914,0.031105229631066,0.010963872075081,0.016705268993974,0.029218439012766,0.031578719615936,0.034558542072773,0.01595813781023,0.044484376907349,0.014632801525295,0.020413264632225,0.015572402626276,0.034125756472349,0.026272159069777,0.069608993828297,0.11081270128489,0.049594718962908,0.033743411302567,0.037193484604359,0.043835051357746,0.099808655679226,0.02438934519887,0.02465658634901,0.012019515968859,0.022291757166386,0.014159917831421,0.015106230974197,0.01428787317127,0.016398131847382,0.03063465282321,0.026420131325722,0.042923144996166,0.092745058238506,0.033396422863007,0.041299067437649,0.034734070301056,0.022037729620934,0.014489637687802,0.014405027963221,0.028608746826649,0.03297920897603,0.028897782787681,0.041397884488106,0.01810840331018,0.021655919030309,0.081485353410244,0.048359584063292,0.017526738345623,0.018603835254908,0.027073685079813,0.022205915302038,0.046076714992523,0.028410596773028,0.024480283260345,0.0585459433496,0.051243346184492,0.044138003140688,0.029964881017804,0.031636659055948,0.021252958104014,0.029173566028476,0.009390652179718,0.027200678363442,0.067222714424133,0.070506073534489,0.047139048576355,0.084968723356724,0.023917719721794,0.02395299449563,0.0089264260604978,0.017693035304546,0.014629084616899,0.029435310512781,0.03449222818017,0.051258727908134,0.11467459797859,0.037965700030327,0.042681738734245,0.033483538776636,0.027374561876059,0.020727464929223,0.0146737806499,0.044850673526525,0.10272005200386,0.050348561257124,0.045371770858765,0.053119417279959,0.018282325938344,0.026770856231451,0.029824184253812,0.039547316730022,0.029645858332515,0.025264494121075,0.031953472644091,0.029767792671919,0.030189126729965,0.034742146730423,0.046389222145081,0.023455884307623,0.040550705045462,0.02427913993597,0.016118746250868,0.027609316632152,0.028286918997765,0.01499524153769,0.033129028975964,0.042858816683292,0.011754415929317,0.010484653525054,0.0093974806368351,0.0098283737897873,0.014604994095862,0.016926866024733,0.0099392794072628,0.0082092005759478,0.021025534719229,0.030768986791372,0.018817024305463,0.043131217360497,0.038618803024292,0.015225615352392,0.012929527089,0.032166816294193,0.019370414316654,0.019857481122017,0.014120144769549,0.036437332630157,0.044827707111835,0.037711381912231,0.051307611167431,0.020227050408721,0.021170128136873,0.014184925705194,0.017487663775682,0.017812751233578,0.033187970519066,0.020442290231586,0.0080233253538609,0.012610904872417,0.014129117131233,0.028574336320162,0.016977827996016,0.020423568785191,0.020987581461668,0.019551360979676,0.022071618586779,0.017063837498426,0.031342908740044,0.023286532610655,0.028660587966442,0.032187361270189,0.0087631400674582,0.036740075796843,0.014640947803855,0.021352289244533,0.024530753493309,0.01330631505698,0.022203333675861,0.022856082767248,0.020021975040436,0.019820747897029,0.045694418251514,0.040457136929035,0.038776934146881,0.037100046873093,0.039929296821356,0.043482884764671,0.014659443870187,0.022973034530878,0.017321210354567,0.014356308616698,0.01955372095108,0.022379696369171,0.032881457358599,0.018265224993229,0.0171177983284,0.023455508053303,0.047005757689476,0.026840092614293,0.014301091432571,0.0056528933346272,0.021256927400827,0.019836746156216,0.032578974962234,0.022176377475262,0.025231789797544,0.025433365255594,0.015430993400514,0.036495201289654,0.020495049655437,0.016723595559597,0.014376878738403,0.023185342550278,0.011655891314149,0.018198784440756,0.022846294566989,0.024964539334178,0.02331904321909,0.023675914853811,0.012070367112756,0.02401908300817,0.0071724681183696,0.02298791706562,0.0081250723451376,0.016502404585481,0.013388439081609,0.020184120163321,0.033869333565235,0.01313391700387,0.010029125027359,0.03839498013258,0.016515824943781,0.012157186865807,0.021633628755808,0.013780999928713,0.02276810631156,0.017363227903843,0.021834898740053,0.017270997166634,0.029737085103989,0.02251797914505,0.021391753107309,0.012791922315955,0.010571207851171,0.020868277177215,0.051518451422453,0.030669616535306,0.012141903862357,0.017614271491766,0.022150671109557,0.097303345799446,0.013877009041607,0.017292203381658,0.016043270006776,0.020305451005697,0.030199591070414,0.026134986430407,0.015271821059287,0.012673637829721,0.01733610779047,0.012022067792714,0.02231216058135,0.020759144797921,0.025444423779845,0.013017797842622,0.026818186044693,0.031718119978905,0.047361820936203,0.022156666964293,0.018292926251888,0.022699953988194,0.027859982103109,0.012094235979021,0.036654822528362,0.030116993933916,0.020256841555238,0.03414698690176,0.022868353873491,0.027454912662506,0.017074631527066,0.035273518413305,0.016010273247957,0.038145340979099,0.026798032224178,0.031284458935261,0.020653201267123,0.030125636607409,0.026456898078322,0.013171911239624,0.012826893478632,0.01135765761137,0.012692959979177,0.016019087284803,0.0096596386283636,0.028478253632784,0.027947405353189,0.030518459156156,0.01333708781749,0.039923559874296,0.036818850785494,0.016819978132844,0.017036007717252,0.017115266993642,0.016680430620909,0.023431966081262,0.011659136041999,0.015365624800324,0.013862862251699,0.03128319606185,0.020821336656809,0.02020288258791,0.034463185817003,0.03261898830533,0.029852157458663,0.011607474647462,0.020170927047729,0.022599425166845,0.035491645336151,0.023101611062884,0.16757127642632,0.032916739583015,0.020043954253197,0.020927647128701,0.0045182490721345,0.015861431136727,0.024181164801121,0.020991064608097,0.068576104938984,0.045152820646763,0.029542248696089,0.034497834742069,0.01325118355453,0.0088321343064308,0.018461875617504,0.028870020061731,0.037029843777418,0.017734341323376,0.021736726164818,0.024848524481058,0.033135756850243,0.023152211681008,0.022658156231046,0.017597213387489,0.040214359760284,0.0071904803626239,0.017114758491516,0.045819573104382,0.064959786832333,0.043187461793423,0.02276549488306,0.043277688324451,0.021071039140224,0.012551827356219,0.016577647998929,0.032694838941097,0.014341535046697,0.0075592268258333,0.012173603288829,0.0097453240305185,0.026234151795506,0.015089770779014,0.011536848731339,0.022656029090285,0.023392152041197,0.016746886074543,0.027848519384861,0.033025082200766,0.050929643213749,0.013376538641751,0.012988582253456,0.017124531790614,0.024869754910469,0.025828406214714,0.035951290279627,0.040657047182322,0.034350875765085,0.032249622046947,0.022656608372927,0.033540695905685,0.027800306677818,0.026192106306553,0.039165571331978,0.028287816792727,0.012887097895145,0.027729356661439,0.026471333578229,0.017699353396893,0.017132367938757,0.014273832552135,0.029010854661465,0.033203288912773,0.048523515462875,0.027988877147436,0.016789723187685,0.082470864057541,0.019864561036229,0.02783090993762,0.028713749721646,0.016331296414137,0.012777283787727,0.026486426591873,0.015155391767621,0.032970737665892,0.019517686218023,0.046946495771408,0.11780226975679,0.033043228089809,0.015643041580915,0.039729781448841,0.057334799319506,0.084280118346214,0.010789784602821,0.016773547977209,0.01883552595973,0.016804419457912,0.018577950075269,0.011583398096263,0.0094481511041522,0.021453909575939,0.033016301691532,0.03546866774559,0.093506053090096,0.040324471890926,0.066209524869919,0.23163659870625,0.03700365871191,0.041400104761124,0.11378179490566,0.037065524607897,0.075554229319096,0.065579615533352,0.020411979407072,0.068656228482723,0.039958275854588,0.049888521432877,0.03984909504652,0.030569100752473,0.024451827630401,0.017719211056828,0.02623962238431,0.041798274964094,0.014132330194116,0.028884790837765,0.098933808505535,0.065616630017757,0.076969243586063,0.071132533252239,0.049376867711544,0.050111822783947,0.14038889110088,0.083147257566452,0.035231161862612,0.071248546242714,0.069156005978584,0.05496433749795,0.067063331604004,0.051367171108723,0.024954777210951,0.02671342715621,0.048139974474907,0.055882502347231,0.094292551279068,0.075695112347603,0.06126543879509,0.062095288187265,0.062224991619587,0.049839705228806,0.108617156744,0.07085232436657,0.051200486719608,0.034610141068697,0.048141695559025,0.055199403315783,0.048421636223793,0.043869726359844,0.023521210998297,0.050191298127174,0.048723164945841,0.017063476145267,0.033060535788536,0.045457407832146,0.17164221405983,0.079757712781429,0.10037358850241,0.11214593797922,0.021048000082374,0.10862408578396,0.11724223196507,0.11704714596272,0.049044102430344,0.032678969204426,0.042617291212082,0.034438006579876,0.051851782947779,0.041518151760101,0.082559257745743,0.076355807483196,0.082978397607803,0.086498767137527,0.025371907278895,0.200698107481,0.05909152328968,0.066484823822975,0.059849999845028,0.048965558409691,0.021047024056315,0.047854155302048,0.033172219991684,0.049829546362162,0.013015245087445,0.021596860140562,0.084216237068176,0.21920204162598,0.050920553505421,0.074215896427631,0.053310342133045,0.094412103295326,0.075713470578194,0.035641279071569,0.039418295025826,0.067428685724735,0.038969621062279,0.018779717385769,0.013240669853985,0.02184822037816,0.042233631014824,0.084311231970787,0.021450126543641,0.038594707846642,0.059547390788794,0.083385273814201,0.034319203346968,0.064178623259068,0.078188665211201,0.070500686764717,0.078926563262939,0.018739748746157,0.035531856119633,0.076363876461983,0.035952400416136,0.13870906829834,0.082262843847275,0.042120724916458,0.041789028793573,0.077530354261398,0.12549179792404,0.04755799844861,0.08838814496994,0.041527301073074,0.049946788698435,0.057301212102175,0.047689080238342,0.054413139820099,0.020969374105334,0.011675326153636,0.026391562074423,0.022279940545559,0.029897129163146,0.0528319850564,0.02218559011817,0.02584177441895,0.011796231381595,0.015184134244919,0.013997939415276,0.017460390925407,0.015638060867786,0.010942821390927,0.015211757272482,0.013837022706866,0.027610264718533,0.0096664540469646,0.020639859139919,0.018708156421781,0.018711315467954,0.022562358528376,0.022421289235353,0.020209271460772,0.011618657968938,0.047566615045071,0.018760539591312,0.029586110264063,0.0296316370368,0.038872573524714,0.038136199116707,0.038265317678452,0.036456778645515,0.020236801356077,0.051878161728382,0.024866729974747,0.075786873698235,0.068011961877346,0.046776339411736,0.021150603890419,0.015827557072043,0.0060061598196626,0.013315855525434,0.012565582059324,0.019400842487812,0.017483623698354,0.034296125173569,0.022398162633181,0.013752872124314,0.0048177987337112,0.0086175734177232,0.02098061516881,0.0090159680694342,0.013038380071521,0.016334000974894,0.0096215596422553,0.014958318322897,0.030674934387207,0.018758473917842,0.01255648676306,0.013590143062174,0.009126540273428,0.033821534365416,0.012740252539515,0.0049533187411726,0.011982965283096,0.024138087406754,0.025186866521835,0.0086410585790873,0.020883787423372,0.021653929725289,0.023492770269513,0.026338901370764,0.023809771984816,0.012795468792319,0.029678992927074,0.012263465672731,0.0086547620594501,0.018482765182853,0.015896575525403,0.034080851823092,0.018364418298006,0.0084369676187634,0.011747268028557,0.0131272431463,0.008899824693799,0.0094867385923862,0.012370474636555,0.0056030713021755,0.011812874116004,0.017807692289352,0.0088268388062716,0.019919496029615,0.022101614624262,0.019989565014839,0.016023634001613,0.022535894066095,0.013436561450362,0.0080810096114874,0.017777999863029,0.021176248788834,0.012908231467009,0.015427840873599,0.023243945091963,0.010166574269533,0.011285629123449,0.0047986200079322,0.010739055462182,0.011665453203022,0.009065861813724,0.007323142606765,0.017330287024379,0.016303511336446,0.015270954929292,0.01354369148612,0.019652431830764,0.0257613286376,0.009972907602787,0.029015617445111,0.0086367698386312,0.011171421036124,0.018781762570143,0.010825056582689,0.0084960293024778,0.013364521786571,0.023112505674362,0.018361637368798,0.017044715583324,0.015822030603886,0.011797388084233,0.0070160920731723,0.013416334055364,0.020426766946912,0.013653198257089,0.005705994553864,0.010675927624106,0.013198744505644,0.0076396339572966,0.019618503749371,0.027110308408737,0.012324154376984,0.020395629107952,0.016620688140392,0.010667461901903,0.012261209078133,0.014894161373377,0.011245835572481,0.015795646235347,0.013890530914068,0.014279771596193,0.02150689996779,0.0081977527588606,0.0093688853085041,0.01009813323617,0.017976921051741,0.0072307051159441,0.009019311517477,0.01745567843318,0.022665839642286,0.0196070112288,0.0079246079549193,0.014606319367886,0.011680403724313,0.014701655134559,0.023517476394773,0.032450146973133,0.017491638660431,0.012805037200451,0.026178352534771,0.0136260073632,0.013997122645378,0.01761775650084,0.012966314330697,0.0094651784747839,0.0060528162866831,0.018505731597543,0.0084965396672487,0.01711593568325,0.0075118746608496,0.018374551087618,0.023252382874489,0.01611365377903,0.029453571885824,0.010282126255333,0.020871857181191,0.011913382448256,0.027629254385829,0.016105180606246,0.014444471336901,0.017029833048582,0.017592173069715,0.0072710276581347,0.016582440584898,0.015654368326068,0.025074876844883,0.011541469953954,0.025315176695585,0.0071192290633917,0.0053117698989809,0.0041667292825878,0.0042955875396729,0.017350029200315,0.013701239600778,0.028171522542834,0.016978884115815,0.017636023461819,0.018927427008748,0.01927937567234,0.036040619015694,0.011350077576935,0.013070877641439,0.013662031851709,0.015463781543076,0.012716070748866,0.013295888900757,0.013416344299912,0.026386741548777,0.054001417011023,0.0080734323710203,0.012200061231852,0.01656454987824,0.027501547709107,0.0096313059329987,0.010830093175173,0.012226753868163,0.005734727717936,0.0089258402585983,0.0052256798371673,0.018000572919846,0.0068764169700444,0.010518657043576,0.01635853946209,0.019998021423817,0.012095311656594,0.014134606346488,0.0056986650452018,0.0061963410116732,0.020369740203023,0.013230796903372,0.025061100721359,0.014964184723794,0.013198595494032,0.01500522904098,0.023200243711472,0.0069071277976036,0.01391863450408,0.046421065926552,0.038820579648018,0.024064984172583,0.018569873645902,0.013855297118425,0.011513279750943,0.039488263428211,0.012644649483263,0.027051204815507,0.033510059118271,0.011154887266457,0.028203167021275,0.031940374523401,0.019877646118402,0.015303442254663,0.014264542609453,0.01554237678647,0.029029417783022,0.016904616728425,0.0097971502691507,0.0073453616350889,0.021603096276522,0.017688453197479,0.015054488554597,0.018508117645979,0.012480708770454,0.020690776407719,0.031284511089325,0.045565493404865,0.037143062800169,0.013740041293204,0.014863526448607,0.017645798623562,0.021120518445969,0.025448877364397,0.010363413952291,0.014885665848851,0.016710998490453,0.021540716290474,0.015959214419127,0.020924780517817,0.016965247690678,0.014074641279876,0.0087674409151077,0.013481078669429,0.017447948455811,0.01242545619607,0.0095771597698331,0.0083502437919378,0.046433750540018,0.012097265571356,0.0052073560655117,0.022106692194939,0.011309458874166,0.0077342726290226,0.013365634717047,0.012235578149557,0.0059695085510612,0.005749003496021,0.0066405320540071,0.0072939042001963,0.012887051329017,0.024520989507437,0.015178317204118,0.016884665936232,0.027262417599559,0.023030888289213,0.020619753748178,0.024896508082747,0.027535393834114,0.015120839700103,0.021679155528545,0.007312401663512,0.018131183460355,0.023340828716755,0.011920483782887,0.0059004342183471,0.0063522299751639,0.00513671990484,0.0091642308980227,0.013192323036492,0.034552313387394,0.016721654683352,0.0086424928158522,0.023747524246573,0.019788093864918,0.020368613302708,0.01452717743814,0.009839553385973,0.019949570298195,0.0081890420988202,0.015395266935229,0.012404751032591,0.0078714229166508,0.048180602490902,0.037255488336086,0.018847661092877,0.011150412261486,0.018417773768306,0.030914884060621,0.011012833565474,0.017419120296836,0.025844614952803,0.017969697713852,0.011405576020479,0.013631249777973,0.01966817677021,0.017062665894628,0.0092797055840492,0.03276576846838,0.010403184220195,0.021869752556086,0.013058127835393,0.0081414803862572,0.033808410167694,0.04436519369483,0.03883096203208,0.021177634596825,0.020000532269478,0.0082484856247902,0.0084252972155809,0.032829985022545,0.027151640504599,0.011115634813905,0.021128039807081,0.015531453303993,0.029697593301535,0.042035046964884,0.037575241178274,0.019569803029299,0.022244745865464,0.070679202675819,0.079765513539314,0.030852567404509,0.023717800155282,0.03619584441185,0.032342679798603,0.012661531567574,0.011909704655409,0.013186422176659,0.016425216570497,0.029654964804649,0.037779204547405,0.026149798184633,0.029949957504869,0.033209711313248,0.019134702160954,0.02291551232338,0.012951291166246,0.012590432539582,0.017143042758107,0.012513725087047,0.009299436584115,0.011191542260349,0.025914218276739,0.012016575783491,0.011207034811378,0.010840127244592,0.0097342394292355,0.027324475347996,0.014973226934671,0.022333398461342,0.017242446541786,0.034222535789013,0.019120777025819,0.011756347492337,0.006770939566195,0.012974671088159,0.018580541014671,0.012664340436459,0.016941206529737,0.012898350134492,0.050634250044823,0.021303154528141,0.018057299777865,0.010323196649551,0.013445026241243,0.0097373994067311,0.007230069488287,0.023759115487337,0.015156076289713,0.015845023095608,0.016211926937103,0.020761219784617,0.019127298146486,0.022151585668325,0.026776887476444,0.027051402255893,0.014751750044525,0.03005426004529,0.012922494672239,0.012953037396073,0.020274952054024,0.013185802847147,0.010033613070846,0.014864053577185,0.021234691143036,0.0077321650460362,0.0083533469587564,0.033250465989113,0.014353834092617,0.0083591202273965,0.0081484708935022,0.015492068603635,0.0088717993348837,0.018660023808479,0.010549092665315,0.0096264723688364,0.016470292583108,0.042827345430851,0.02854248136282,0.017142789438367,0.013768617063761,0.0099438279867172,0.013108180835843,0.018064273521304,0.01224444899708,0.01725822687149,0.017135569825768,0.0059923054650426,0.0092170219868422,0.014040820300579,0.01571324840188,0.02171153947711,0.016452256590128,0.010789774358273,0.053825348615646,0.027820877730846,0.014695535413921,0.012506194412708,0.015563160181046,0.016045913100243,0.024867346510291,0.032178446650505,0.019955452531576,0.012929176911712,0.015010420233011,0.01077076792717,0.02249626070261,0.019463717937469,0.010817343369126,0.014773057773709,0.015776600688696,0.015571201220155,0.021085992455482,0.017446151003242,0.026367530226707,0.01920460537076,0.012868783436716,0.0089473938569427,0.016800165176392,0.015440322458744,0.027418751269579,0.015615223906934,0.016093548387289,0.031070604920387,0.015637841075659,0.02434229105711,0.010497577488422,0.021185114979744,0.015442067757249,0.013886712491512,0.019956335425377,0.024095324799418,0.022323340177536,0.014388264156878,0.022366341203451,0.016896020621061,0.014739586040378,0.017662014812231,0.017859995365143,0.034646615386009,0.01195615157485,0.025015082210302,0.013583451509476,0.011003857478499,0.008100563660264,0.011134332045913,0.0039892448112369,0.0099161937832832,0.029123215004802,0.029232203960419,0.015770439058542,0.011624671518803,0.037691630423069,0.021417630836368,0.01700035110116,0.0335315130651,0.018788389861584,0.023535948246717,0.031782202422619,0.016190506517887,0.026936765760183,0.017224809154868,0.02041782066226,0.035901676863432,0.019982682541013,0.011088121682405,0.0087860506027937,0.016070323064923,0.021646313369274,0.0231749471277,0.0093472190201283,0.01457723043859,0.01099128741771,0.0097060464322567,0.0074434946291149,0.016556801274419,0.016955450177193,0.0094744553789496,0.026440162211657,0.025927426293492,0.020970344543457,0.027439083904028,0.0082113184034824,0.017572823911905,0.0092686759307981,0.013028048910201,0.015047787688673,0.010121082887053,0.025332616642118,0.011704402975738,0.016233161091805,0.013001122511923,0.01619653403759,0.0092608481645584,0.0070041986182332,0.0097827157005668,0.016668984666467,0.016270415857434,0.023635806515813,0.019228203222156,0.018889578059316,0.010051700286567,0.01884126290679,0.025071924552321,0.01371612586081,0.016506794840097,0.015969915315509,0.014491241425276,0.022710992023349,0.016113957390189,0.017927773296833,0.023903395980597,0.020783983170986,0.013943935744464,0.016603505238891,0.035595424473286,0.076937526464462,0.043951693922281,0.04035747051239,0.03726614639163,0.055672101676464,0.0075342124328017,0.030517969280481,0.016026943922043,0.015115979127586,0.015717210248113,0.013819007202983,0.026272980496287,0.018119927495718,0.026766400784254,0.026733200997114,0.028990786522627,0.0072892205789685,0.018385758623481,0.014274834655225,0.027151860296726,0.012680133804679,0.010804799385369,0.031696047633886,0.029019819572568,0.045452192425728,0.011824049055576,0.012700313702226,0.038344882428646,0.016625080257654,0.032330669462681,0.015148386359215,0.017846714705229,0.0078240251168609,0.015239027328789,0.011942832730711,0.017289653420448,0.034555748105049,0.017476160079241,0.047457572072744,0.060463737696409,0.018074860796332,0.01439081504941,0.016853027045727,0.017216434702277,0.013999658636749,0.011105229146779,0.02103590965271,0.033009767532349,0.034652713686228,0.021842231974006,0.0083454269915819,0.016916312277317,0.022957358509302,0.025933545082808,0.024349564686418,0.017358774319291,0.03572803735733,0.0321159735322,0.028940964490175,0.048435725271702,0.053663153201342,0.059665974229574,0.023231962695718,0.02798118069768,0.027744449675083,0.025811355561018,0.010790079832077,0.03278399258852,0.025814263150096,0.033343371003866,0.031661003828049,0.040859337896109,0.040914840996265,0.050433408468962,0.073792926967144,0.057625714689493,0.069569997489452,0.07844589650631,0.089919328689575,0.086514428257942,0.061825711280107,0.060737524181604,0.081828787922859,0.076503552496433,0.076070755720139,0.036291230469942,0.080611124634743,0.060436502099037,0.079726606607437,0.045268692076206,0.048475686460733,0.072287023067474,0.042365200817585,0.035394832491875,0.09164672344923,0.053532592952251,0.082147225737572,0.084903605282307,0.077209644019604,0.053336724638939,0.039070442318916,0.055394940078259,0.05730439722538,0.04065577685833,0.03854838386178,0.092825934290886,0.095076225697994,0.088534064590931,0.093556091189384,0.15246075391769,0.15930607914925,0.15648031234741,0.11873303353786,0.09851162135601,0.076674215495586,0.03944106400013,0.061895087361336,0.031253471970558,0.051232323050499,0.075612545013428,0.080132335424423,0.081313103437424,0.076898276805878,0.10973265767097,0.06771445274353,0.09914618730545,0.028501994907856,0.064401224255562,0.070030733942986,0.084821969270706,0.056011077016592,0.072536572813988,0.047368556261063,0.053043581545353,0.10446262359619,0.08009497821331,0.094164989888668,0.11384311318398,0.087200738489628,0.17910274863243,0.039853740483522,0.11553874611855,0.10402914881706,0.074112132191658,0.052884861826897,0.063078507781029,0.03706406801939,0.088519796729088,0.052545513957739,0.025176208466291,0.063530892133713,0.069869667291641,0.037787310779095,0.038542129099369,0.013735489919782,0.066095195710659,0.031918779015541,0.050895139575005,0.036253124475479,0.026030536741018,0.044368587434292,0.029143281280994,0.024545911699533,0.035189516842365,0.028741827234626,0.034659590572119,0.038734000176191,0.042846418917179,0.034361124038696,0.01891427859664,0.019228521734476,0.030770909041166,0.039496906101704,0.021963804960251,0.01941778883338,0.034691821783781,0.030062574893236,0.011170945130289,0.020281998440623,0.037934377789497,0.03579917922616,0.013311843387783,0.035272479057312,0.033978119492531,0.027123358100653,0.028565715998411,0.030096786096692,0.013867931440473,0.020316602662206,0.012404662556946,0.021757911890745,0.040975235402584,0.017616786062717,0.012303726747632,0.024003209546208,0.017836565151811,0.020203869789839,0.027889985591173,0.047969203442335,0.018674114719033,0.031288251280785,0.012130416929722,0.016217796131968,0.012636483646929,0.03040336817503,0.01580217666924,0.020734239369631,0.023083843290806,0.1334763020277,0.019361153244972,0.023182939738035,0.012297576293349,0.011970072053373,0.026483571156859,0.020821545273066,0.026636298745871,0.018783234059811,0.025274384766817,0.017827443778515,0.032761733978987,0.028668083250523,0.02131249755621,0.021645270287991,0.012774869799614,0.015390252694488,0.019674137234688,0.014032335951924,0.0074553713202477,0.01512233261019,0.010410597547889,0.026582974940538,0.011076984927058,0.030285192653537,0.01011077594012,0.0092156631872058,0.0049519813619554,0.010288285091519,0.014360265806317,0.014512978494167,0.022222982719541,0.017614657059312,0.025481890887022,0.025415444746614,0.020216695964336,0.009833974763751,0.024159364402294,0.011707193218172,0.016989063471556,0.020922236144543,0.018193723633885,0.013479996472597,0.017556430771947,0.011575938202441,0.024425938725471,0.017577014863491,0.0202178619802,0.018243983387947,0.013704806566238,0.011359261348844,0.0081567252054811,0.017653498798609,0.014213376678526,0.021042848005891,0.027403814718127,0.018341662362218,0.021537367254496,0.021415371447802,0.017237819731236,0.018577981740236,0.020193796604872,0.019534977152944,0.017775427550077,0.037419773638248,0.028118219226599,0.0090313302353024,0.02995315566659,0.037848725914955,0.029617251828313,0.039362739771605,0.022725375369191,0.026257868856192,0.027760662138462,0.032799012959003,0.023156175389886,0.018496211618185,0.027942726388574,0.018574986606836,0.016808182001114,0.016392271965742,0.027189809828997,0.043820422142744,0.03414773195982,0.017139250412583,0.01885849237442,0.03223068267107,0.018434207886457,0.010445108637214,0.016908936202526,0.020632855594158,0.024884715676308,0.02666400372982,0.029118038713932,0.028070632368326,0.021430497989058,0.01131465472281,0.027549369260669,0.044774666428566,0.037683416157961,0.040652364492416,0.035048320889473,0.026011522859335,0.028127569705248,0.028647363185883,0.017317738384008,0.020979467779398,0.015480350703001,0.026980869472027,0.023512460291386,0.040016055107117,0.031585212796926,0.0099503044039011,0.03600637242198,0.035498697310686,0.015512570738792,0.013910856097937,0.0092499256134033,0.037889566272497,0.017021546140313,0.015575345605612,0.011152213439345,0.022965649142861,0.013736821711063,0.020137982442975,0.014036067761481,0.029282052069902,0.020438082516193,0.023739386349916,0.028288219124079,0.013037939555943,0.041544280946255,0.029045045375824,0.028548864647746,0.044510379433632,0.01842288672924,0.017419829964638,0.026151683181524,0.027249628677964,0.014405779540539,0.010490217246115,0.02207450941205,0.053387362509966,0.036254931241274,0.033166583627462,0.039224434643984,0.029729885980487,0.012348575517535,0.03018020093441,0.03135571628809,0.022027503699064,0.011054245755076,0.013460979796946,0.033802662044764,0.020788054913282,0.0096099218353629,0.018769904971123,0.014937212690711,0.029937278479338,0.018903816118836,0.032459065318108,0.014891836792231,0.020214758813381,0.017114663496614,0.031590085476637,0.02188366279006,0.01862408965826,0.030457625165582,0.029893275350332,0.027708292007446,0.027534082531929,0.015115633606911,0.020621407777071,0.016970057040453,0.039997786283493,0.024511499330401,0.020650200545788,0.010922366753221,0.018160184845328,0.0053317868150771,0.060289673507214,0.017557559534907,0.013194298371673,0.023659724742174,0.012031368911266,0.02354558929801,0.010294511914253,0.01931069418788,0.038985155522823,0.016021639108658,0.01451925560832,0.02033194154501,0.0073286276310682,0.012341171503067,0.02238560654223,0.010938037186861,0.018300326541066,0.03958285599947,0.022552512586117,0.020069465041161,0.014057418331504,0.013818855397403,0.0087862638756633,0.015886183828115,0.011872828938067,0.024510815739632,0.022244455292821,0.016270101070404,0.013432465493679,0.01678155362606,0.015279682353139,0.0091307749971747,0.0076671987771988,0.015757251530886,0.029162330552936,0.020910527557135,0.017545901238918,0.0062615592032671,0.02151315100491,0.019894637167454,0.032739862799644,0.02288031950593,0.024674665182829,0.020707855001092,0.028404917567968,0.029578264802694,0.025677878409624,0.011363686993718,0.016736794263124,0.017018988728523,0.048226118087769,0.059757243841887,0.012994875200093,0.046889908611774,0.01839343085885,0.024208053946495,0.028976736590266,0.037599131464958,0.015026299282908,0.008325356990099,0.011597029864788,0.012657799758017,0.027529966086149,0.051012706011534,0.024149507284164,0.019706431776285,0.0345947034657,0.015998881310225,0.020661287009716,0.022542133927345,0.017917513847351,0.018815245479345,0.017551438882947,0.034081995487213,0.022331960499287,0.042592849582434,0.020143950358033,0.022532910108566,0.0292594935745,0.045621335506439,0.02630078792572,0.070582389831543,0.043542299419641,0.0083581078797579,0.0066270437091589,0.010612757876515,0.017627295106649,0.01522702910006,0.011001193895936,0.0067545641213655,0.011282971128821,0.024380350485444,0.022469049319625,0.039536952972412,0.025668002665043,0.018222715705633,0.0068102083168924,0.004223853815347,0.017431238666177,0.013449661433697,0.010841872543097,0.015558468177915,0.0090693086385727,0.010162003338337,0.0072326296940446,0.016512148082256,0.01575131714344,0.019157541915774,0.012187372893095,0.011021886020899,0.017272494733334,0.047676391899586,0.089932441711426,0.0066662239842117,0.017030332237482,0.0064779920503497,0.0093271154910326,0.015531852841377,0.013432754203677,0.018568219617009,0.024404969066381,0.022762024775147,0.032894998788834,0.0051424745470285,0.010585086420178,0.01423379406333,0.011169402860105,0.022411614656448,0.025036934763193,0.036699548363686,0.017462747171521,0.0092045338824391,0.012964854948223,0.014269385486841,0.019387984648347,0.021116774529219,0.011272259056568,0.024633672088385,0.0066765830852091,0.020644385367632,0.024283744394779,0.0081576723605394,0.019034814089537,0.01434563472867,0.02908519282937,0.025161989033222,0.033089607954025,0.012723080813885,0.017577225342393,0.015466115437448,0.016711693257093,0.019851364195347,0.024066001176834,0.016326423734426,0.012559867464006,0.02162804454565,0.016833361238241,0.0077067315578461,0.0097399214282632,0.0138890594244,0.017749987542629,0.023911591619253,0.020871002227068,0.016839178279042,0.017017673701048,0.012940273620188,0.016333535313606,0.03753574937582,0.037747006863356,0.02571115270257,0.023118952289224,0.042636029422283,0.013793209567666,0.033260397613049,0.021262068301439,0.020426359027624,0.032799646258354,0.026565164327621,0.023808540776372,0.01990051753819,0.016598472371697,0.013225233182311,0.035224877297878,0.019981682300568,0.01624870672822,0.02187174744904,0.031449876725674,0.017113391309977,0.044607352465391,0.029786130413413,0.025403931736946,0.013750052079558,0.036812864243984,0.022202964872122,0.01465000025928,0.046737495809793,0.020739704370499,0.020186714828014,0.024894580245018,0.021491538733244,0.017001450061798,0.081654600799084,0.032978951931,0.017795294523239,0.03616888821125,0.014429896138608,0.01062410697341,0.02190763130784,0.017163701355457,0.01683184877038,0.010649510659277,0.013367875479162,0.029393155127764,0.0077931759878993,0.015062313526869,0.02046362310648,0.01391626149416,0.018530242145061,0.02266950532794,0.020841434597969,0.032777480781078,0.02298267185688,0.021586213260889,0.019047636538744,0.019016865640879,0.0074633248150349,0.030575370416045,0.041260533034801,0.025553602725267,0.026053134351969,0.047204781323671,0.034502863883972,0.022510346025229,0.032396126538515,0.029652446508408,0.044371947646141,0.024016357958317,0.034705974161625,0.02987851575017,0.024153981357813,0.021476306021214,0.01629102230072,0.024396935477853,0.029904030263424,0.010822862386703,0.013612003065646,0.016177777200937,0.011481756344438,0.024708900600672,0.014454441145062,0.0098511874675751,0.011603591963649,0.027538470923901,0.018436236307025,0.017693987116218,0.013047516345978,0.022139191627502,0.012028152123094,0.015869587659836,0.014122801832855,0.02247216552496,0.017179291695356,0.018983941525221,0.013433043844998,0.026119340211153,0.015639986842871,0.029447216540575,0.03432685136795,0.029248926788568,0.013207089155912,0.030929736793041,0.012447806075215,0.023198664188385,0.0174152366817,0.013935874216259,0.025199625641108,0.027208296582103,0.030244646593928,0.010089759714901,0.0229172706604,0.013848796486855,0.017914092168212,0.02607866935432,0.04313699901104,0.017702426761389,0.015206576324999,0.019802315160632,0.032129537314177,0.010767238214612,0.018158365041018,0.10512585937977,0.042738560587168,0.04543337225914,0.031697452068329,0.054308015853167,0.019418951123953,0.030082926154137,0.02987945638597,0.039790347218513,0.034389920532703,0.024328377097845,0.031398512423038,0.017889130860567,0.021561454981565,0.016706243157387,0.042355932295322,0.02667735889554,0.037431560456753,0.06253570318222,0.051862023770809,0.019934356212616,0.018289592117071,0.03680495172739,0.031029913574457,0.019707880914211,0.027328297495842,0.017821265384555,0.02440794929862,0.028455469757318,0.037465639412403,0.022262565791607,0.021266032010317,0.049867756664753,0.019609294831753,0.048473723232746,0.084739506244659,0.037991799414158,0.02745409309864,0.023381814360619,0.015298997983336,0.034658320248127,0.023247424513102,0.020182177424431,0.029332181438804,0.047619011253119,0.022603025659919,0.016254637390375,0.01389251369983,0.013754610903561,0.049294620752335,0.018907312303782,0.020194541662931,0.01015467569232,0.020912677049637,0.038716748356819,0.015104190446436,0.011039948090911,0.015830313786864,0.037953719496727,0.020654572173953,0.032002434134483,0.045382842421532,0.030247954651713,0.030096270143986,0.018044585362077,0.020977949723601,0.021268835291266,0.024262741208076,0.027824472635984,0.03039326518774,0.036868751049042,0.013081016950309,0.01262663025409,0.018670737743378,0.010885685682297,0.010227983817458,0.012360826134682,0.013199727982283,0.009113559499383,0.041863277554512,0.023658469319344,0.034280344843864,0.029310401529074,0.026723220944405,0.023658838123083,0.019080877304077,0.018839197233319,0.01683335006237,0.022542104125023,0.029142899438739,0.023408131673932,0.066779561340809,0.023225355893373,0.0193573795259,0.045214790850878,0.050710368901491,0.047299027442932,0.034468024969101,0.14966355264187,0.015974629670382,0.079578965902328,0.051766946911812,0.026837658137083,0.024751221761107,0.018885938450694,0.013370912522078,0.015772577375174,0.025187138468027,0.036869004368782,0.027222715318203,0.066121861338615,0.020545743405819,0.024985201656818,0.035628907382488,0.022807748988271,0.022739544510841,0.019172292202711,0.013766415417194,0.045569978654385,0.015481228940189,0.023268036544323,0.041854277253151,0.047882437705994,0.028214061632752,0.050179064273834,0.023093998432159,0.0248091109097,0.01995232142508,0.024751201272011,0.030509697273374,0.029708122834563,0.017276775091887,0.029217718169093,0.017247915267944,0.051599197089672,0.037605449557304,0.039536040276289,0.033793710172176,0.036196388304234,0.026131361722946,0.0262704603374,0.026048747822642,0.039386406540871,0.070120371878147,0.1149902716279,0.01210430637002,0.035273596644402,0.037030018866062,0.018217511475086,0.033950533717871,0.038545902818441,0.13536243140697,0.036824595183134,0.025166910141706,0.017458714544773,0.038639910519123,0.037411548197269,0.084395363926888,0.023997750133276,0.10319039225578,0.02122063934803,0.086861446499825,0.13993771374226,0.020970560610294,0.017192205414176,0.022831805050373,0.033690899610519,0.062290325760841,0.017157645896077,0.0063178716227412,0.018260711804032,0.013133071362972,0.063852146267891,0.074134916067123,0.055248402059078,0.05676145106554,0.030944511294365,0.036698985844851,0.018255852162838,0.0083818361163139,0.073458775877953,0.10537132620811,0.044568724930286,0.021991213783622,0.029767833650112,0.042392335832119,0.071265190839767,0.013026075437665,0.086074322462082,0.062481235712767,0.062912113964558,0.086462557315826,0.070338763296604,0.070531643927097,0.061738010495901,0.095616698265076,0.048287689685822,0.041099511086941,0.016930554062128,0.023885399103165,0.018264211714268,0.028730092570186,0.023519771173596,0.079222545027733,0.036588843911886,0.064954310655594,0.085725158452988,0.027972377836704,0.014793155714869,0.020177396014333,0.023411206901073,0.22684569656849,0.029928520321846,0.05466328188777,0.038913305848837,0.055977772921324,0.025145664811134,0.0214301366359,0.015785779803991,0.038024291396141,0.096726410090923,0.023626424372196,0.030933812260628,0.074210941791534,0.0512480661273,0.063899233937263,0.044128056615591,0.065028980374336,0.046251218765974,0.089569568634033,0.072066262364388,0.12233202159405,0.017181510105729,0.017433404922485,0.024939661845565,0.050993874669075,0.034390572458506,0.018860530108213,0.057051096111536,0.088140569627285,0.046532526612282,0.035921957343817,0.02351944707334,0.037875838577747,0.033592700958252,0.012701761908829,0.057204373180866,0.030092973262072,0.015621494501829,0.026182349771261,0.032585706561804,0.025885257869959,0.024260696023703,0.022857440635562,0.04277740046382,0.028174005448818,0.030531648546457,0.022552382200956,0.025805212557316,0.010896073654294,0.046377647668123,0.036065980792046,0.061251685023308,0.014621114358306,0.012483199127018,0.0076359743252397,0.012459060177207,0.01027141418308,0.013234725221992,0.034582301974297,0.05995786562562,0.016097685322165,0.015452541410923,0.025062972679734,0.013243936933577,0.017449455335736,0.03870065510273,0.02164164185524,0.029619926586747,0.033034525811672,0.013320443220437,0.02246430516243,0.01212147437036,0.022903889417648,0.031754910945892,0.023033807054162,0.025409583002329,0.0068992730230093,0.012049293145537,0.04378928989172,0.04921730235219,0.041955519467592,0.018239926546812,0.0097663952037692,0.052776005119085,0.011362278833985,0.014670068398118,0.0098512824624777,0.0046143410727382,0.010281067341566,0.011453561484814,0.016777662560344,0.010908540338278,0.031139999628067,0.022488506510854,0.021566431969404,0.011594682000577,0.0076648201793432,0.015704177320004,0.0089450227096677,0.0086328443139791,0.017189793288708,0.017488420009613,0.015909543260932,0.017350357025862,0.0061358977109194,0.021849509328604,0.019117955118418,0.013792281970382,0.014697168022394,0.010643236339092,0.019374078139663,0.034018389880657,0.024771982803941,0.016230182722211,0.010735748335719,0.0082256924360991,0.018366854637861,0.025609213858843,0.015034595504403,0.0103790294379,0.0092061385512352,0.016331508755684,0.017275363206863,0.022253964096308,0.023617608472705,0.03715056553483,0.0074653038755059,0.022524097934365,0.017340438440442,0.013166568242013,0.010486316867173,0.02118432149291,0.026116942986846,0.011085425503552,0.024095153436065,0.021287932991982,0.032444387674332,0.016616798937321,0.026362989097834,0.020181890577078,0.0089720385149121,0.021349556744099,0.013864115811884,0.0043264599516988,0.02623482234776,0.013455362990499,0.020201083272696,0.021980730816722,0.012198477052152,0.013842083513737,0.033470991998911,0.020899344235659,0.014261657372117,0.013613041490316,0.007144944742322,0.008429498411715,0.024701798334718,0.0079034380614758,0.011092873290181,0.010578006505966,0.010828752070665,0.010191392153502,0.017363246530294,0.010713553987443,0.020184807479382,0.013008375652134,0.0090320762246847,0.022259399294853,0.011549275368452,0.010902546346188,0.0047966977581382,0.0058793127536774,0.016677632927895,0.013137917965651,0.019547451287508,0.012990814633667,0.019132541492581,0.016996935009956,0.0045585138723254,0.027738701552153,0.011950748041272,0.050082925707102,0.023410588502884,0.012338912114501,0.010372241958976,0.017564753070474,0.038800917565823,0.019578231498599,0.013375405222178,0.022920578718185,0.015327583998442,0.0082038771361113,0.016832878813148,0.0095231281593442,0.011123772710562,0.031476940959692,0.015715869143605,0.035238780081272,0.016407400369644,0.0058713322505355,0.016054332256317,0.032872304320335,0.013277584686875,0.0166275203228,0.033476784825325,0.022705808281898,0.019402161240578,0.016301356256008,0.012583212926984,0.0042855958454311,0.008952827192843,0.022775430232286,0.018353905528784,0.0090834647417068,0.0058706728741527,0.02861850336194,0.019651921465993,0.023117516189814,0.013213488273323,0.012865513563156,0.042567130178213,0.022090628743172,0.021589364856482,0.013380529358983,0.015628205612302,0.034245658665895,0.012258380651474,0.0094181336462498,0.027476642280817,0.01743502728641,0.0076661598868668,0.017597604542971,0.021030867472291,0.009803063236177,0.0086105447262526,0.025892788544297,0.019495256245136,0.032485198229551,0.015221056528389,0.01747802272439,0.010529113002121,0.015515113249421,0.048995673656464,0.048382759094238,0.018649227917194,0.021109603345394,0.023820489645004,0.016100153326988,0.01438573282212,0.024257119745016,0.023072954267263,0.036109372973442,0.010933788493276,0.029455076903105,0.0052649192512035,0.0086975712329149,0.0057192295789719,0.010123036801815,0.0042663090862334,0.010083521716297,0.017890732735395,0.02632937207818,0.01456455513835,0.038210436701775,0.036006506532431,0.031886853277683,0.018593464046717,0.028209421783686,0.015076335519552,0.010890659876168,0.0060872863978148,0.027296476066113,0.015482232905924,0.014462771825492,0.021559480577707,0.014290704391897,0.01390500087291,0.02816473506391,0.031059607863426,0.012091778218746,0.0094996877014637,0.0070254732854664,0.026090629398823,0.016363985836506,0.029575023800135,0.0099644204601645,0.028879448771477,0.04557616636157,0.024816444143653,0.027591872960329,0.03622980043292,0.066827557981014,0.086585775017738,0.055220119655132,0.0062786210328341,0.020709680393338,0.024731883779168,0.029626809060574,0.0074562216177583,0.01576691120863,0.0064021302387118,0.030519483610988,0.011449364945292,0.012570791877806,0.016167771071196,0.031927492469549,0.021581634879112,0.014937211759388,0.021504206582904,0.01053724437952,0.010034525766969,0.0049213990569115,0.015495239757001,0.014165719039738,0.022356074303389,0.032903172075748,0.022515617311001,0.067910134792328,0.035244539380074,0.018059343099594,0.022512393072248,0.01592294126749,0.023135056719184,0.0141531676054,0.009794969111681,0.039376281201839,0.019456109032035,0.023153292015195,0.025534421205521,0.016616899520159,0.04279737919569,0.04493785649538,0.022131890058517,0.009432228282094,0.012874832376838,0.014477796852589,0.028328720480204,0.029746372252703,0.027259286493063,0.021738139912486,0.037347137928009,0.027089953422546,0.026826079934835,0.026913665235043,0.024356720969081,0.023252081125975,0.023027379065752,0.037753116339445,0.016116835176945,0.013390230946243,0.0077688335441053,0.0094640515744686,0.020332036539912,0.025383254513144,0.023557920008898,0.01260534580797,0.012569606304169,0.012549491599202,0.013630779460073,0.028445126488805,0.015227472409606,0.035618662834167,0.027296960353851,0.023688048124313,0.015142106451094,0.025306630879641,0.026344366371632,0.0076556922867894,0.0086381118744612,0.021732956171036,0.022283919155598,0.033302869647741,0.041647896170616,0.017184723168612,0.0085949543863535,0.03957087919116,0.01823659427464,0.012016451917589,0.037406735122204,0.01278798468411,0.021874995902181,0.0081364363431931,0.011832103133202,0.015020132064819,0.017828345298767,0.02568981423974,0.018123436719179,0.01438837684691,0.010484104976058,0.022609572857618,0.012905158102512,0.042098809033632,0.025226749479771,0.041365996003151,0.025157215073705,0.027344228699803,0.017002958804369,0.011265866458416,0.010625214315951,0.014564820565283,0.018858602270484,0.031027164310217,0.027893433347344,0.03338797390461,0.035296641290188,0.023910460993648,0.029217416420579,0.014057466760278,0.010968439280987,0.016982134431601,0.014034281484783,0.021640535444021,0.020459279417992,0.0099345119670033,0.021044190973043,0.013326742686331,0.034324813634157,0.035975068807602,0.033100165426731,0.028715062886477,0.029672633856535,0.017208456993103,0.016870506107807,0.02357916533947,0.030985936522484,0.058867145329714,0.029236175119877,0.027289621531963,0.051777422428131,0.015001989901066,0.030201883986592,0.0058847926557064,0.0094967810437083,0.0043317745439708,0.027176387608051,0.013941557146609,0.030354274436831,0.076804161071777,0.016907026991248,0.031363304704428,0.033253721892834,0.019468462094665,0.017001254484057,0.049179349094629,0.020643215626478,0.035107795149088,0.019178429618478,0.0290074236691,0.038445096462965,0.017835661768913,0.015612574294209,0.027052728459239,0.016429007053375,0.024520706385374,0.018153369426727,0.0062644695863128,0.019778538495302,0.027646835893393,0.019691292196512,0.016418345272541,0.026649322360754,0.030360149219632,0.25163674354553,0.036471132189035,0.010182409547269,0.022052554413676,0.016769098117948,0.017762402072549,0.027520736679435,0.0098807225003839,0.007332744076848,0.018156334757805,0.011635121889412,0.01169721968472,0.017541438341141,0.01754030957818,0.031372275203466,0.022699600085616,0.017466535791755,0.016298949718475,0.0099400812759995,0.01134780049324,0.026314035058022,0.010524539276958,0.009893330745399,0.052137829363346,0.01729572378099,0.015923164784908,0.0062050204724073,0.015833569690585,0.03572416305542,0.017383653670549,0.013308092020452,0.016295146197081,0.012246815487742,0.023965483531356,0.024642771109939,0.022867813706398,0.020329497754574,0.045406822115183,0.040475524961948,0.018466496840119,0.020413093268871,0.023086965084076,0.010099055245519,0.023526880890131,0.027600904926658,0.018280409276485,0.011105408892035,0.010265442542732,0.012393912300467,0.0059664500877261,0.014251899905503,0.012819988653064,0.023523151874542,0.031562425196171,0.020235504955053,0.045799344778061,0.01506606861949,0.014253363013268,0.021127291023731,0.034996062517166,0.020817287266254,0.042043045163155,0.022350173443556,0.0098222410306334,0.0076669240370393,0.012944381684065,0.021693006157875,0.011605491861701,0.0070406310260296,0.022178931161761,0.013734208419919,0.008712450042367,0.014236570335925,0.0077977683395147,0.022247450426221,0.024283722043037,0.030050806701183,0.029605140909553,0.017198659479618,0.035120397806168,0.020547525957227,0.024311171844602,0.017932757735252,0.00812544580549,0.01398946903646,0.0095992181450129,0.010529087856412,0.0077972137369215,0.014266309328377,0.025926809757948,0.022360611706972,0.018953386694193,0.013023460283875,0.025323126465082,0.012437691912055,0.014193054288626,0.013926728628576,0.026778727769852,0.032160796225071,0.026153311133385,0.044043250381947,0.019615175202489,0.051506713032722,0.018717404454947,0.018080946058035,0.010344009846449,0.0048515107482672,0.013441503979266,0.017415480688214,0.018490839749575,0.019093247130513,0.031742356717587,0.011295787058771,0.025809770449996,0.013594217598438,0.017271710559726,0.0071004019118845,0.014541828073561,0.027676498517394,0.030191672965884,0.024596475064754,0.010950118303299,0.013884093612432,0.031167257577181,0.021095026284456,0.032227031886578,0.023744583129883,0.017528023570776,0.015480639412999,0.019371092319489,0.015433660708368,0.023015227168798,0.028094030916691,0.021484844386578,0.016813531517982,0.018357146531343,0.018852774053812,0.013619308359921,0.011073482222855,0.017922846600413,0.0094105862081051,0.017118088901043,0.03995369374752,0.021205864846706,0.012125112116337,0.021683782339096,0.01492615789175,0.0046324534341693,0.010372659191489,0.018368570134044,0.0192617084831,0.017094478011131,0.027326945215464,0.018398623913527,0.015352016314864,0.024587530642748,0.014448535628617,0.0091513795778155,0.018210414797068,0.0084877796471119,0.010377113707364,0.018860591575503,0.022798467427492,0.021620547398925,0.01794021204114,0.030702963471413,0.03891821205616,0.063647873699665,0.022458774968982,0.015813751146197,0.0032186624594033,0.013581325300038,0.042591400444508,0.024187047034502,0.025620186701417,0.011953050270677,0.0094868401065469,0.012738997116685,0.010613596066833,0.017052166163921,0.019775735214353,0.016980800777674,0.039978623390198,0.068732649087906,0.054971795529127,0.024596270173788,0.013154730200768,0.018486972898245,0.018671188503504,0.034227672964334,0.02594467997551,0.026892088353634,0.058788776397705,0.017022768035531,0.0096971215680242,0.015031558461487,0.016639336943626,0.061768282204866,0.13301399350166,0.032359063625336,0.08066514134407,0.049707237631083,0.047803577035666,0.079070016741753,0.035202741622925,0.02947142906487,0.057287972420454,0.07628208398819,0.11963950097561,0.096902266144753,0.07653272151947,0.067566409707069,0.10000756382942,0.087951600551605,0.09953261911869,0.04699494689703,0.041762784123421,0.049168109893799,0.033167850226164,0.047614082694054,0.048050425946712,0.052205637097359,0.058444738388062,0.041215151548386,0.057930797338486,0.070326514542103,0.052314028143883,0.016358364373446,0.02559688128531,0.073388449847698,0.089662827551365,0.13965594768524,0.076252683997154,0.054665334522724,0.081781685352325,0.085875563323498,0.069310374557972,0.041713155806065,0.061043467372656,0.048508197069168,0.058902472257614,0.039720393717289,0.074460424482822,0.084142439067364,0.085175827145576,0.066512607038021,0.053407274186611,0.063540086150169,0.021152963861823,0.044037882238626,0.029443951323628,0.03535208106041,0.059397995471954,0.029354147613049,0.018185205757618,0.031266074627638,0.0052568651735783,0.024636551737785,0.042484134435654,0.064238324761391,0.037689588963985,0.024140898138285,0.023772988468409,0.029876904562116,0.05159554630518,0.054533131420612,0.036338627338409,0.021114759147167,0.040683399885893,0.022948935627937,0.044942580163479,0.045650668442249,0.042232021689415,0.041640177369118,0.014693656936288,0.039739109575748,0.043490894138813,0.057741679251194,0.01847337372601,0.026456728577614,0.02153798006475,0.024031147360802,0.019157214090228,0.014531711116433,0.012330234050751,0.013227170333266,0.014393705874681,0.011032673530281,0.010218908078969,0.028759311884642,0.029491212219,0.027213772758842,0.018392479047179,0.016468934714794,0.016204403713346,0.0082948748022318,0.020291255787015,0.020761676132679,0.034208405762911,0.017745573073626,0.015587189234793,0.021904710680246,0.021998846903443,0.018604770302773,0.011783629655838,0.0073243016377091,0.012841902673244,0.0061967670917511,0.022891663014889,0.008726954460144,0.017690449953079,0.019254818558693,0.010627506300807,0.022641517221928,0.02114899083972,0.03196032345295,0.040077745914459,0.024695236235857,0.017951793968678,0.03932074457407,0.016226269304752,0.023166637867689,0.011126444675028,0.018070552498102,0.019249027594924,0.021957363933325,0.0094604725018144,0.011186529882252,0.013070818968117,0.013937147334218,0.025277586653829,0.018073052167892,0.03136570006609,0.020085912197828,0.016858665272593,0.012449095025659,0.0069746798835695,0.012340353801847,0.010683933272958,0.01460287719965,0.0085828462615609,0.0089066745713353,0.01580766402185,0.015326253138483,0.027417242527008,0.021167142316699,0.027445025742054,0.020500604063272,0.026633251458406,0.029804356396198,0.034728080034256,0.037889331579208,0.042630821466446,0.010759158059955,0.027415126562119,0.014493038877845,0.01985789090395,0.021641114726663,0.02869800850749,0.022591076791286,0.0099967839196324,0.018142281100154,0.0082676438614726,0.038595501333475,0.010539774782956,0.017462592571974,0.019414998590946,0.026921954005957,0.013569800183177,0.024526441469789,0.0081940675154328,0.013019198551774,0.013118014670908,0.013278570026159,0.031973123550415,0.050512433052063,0.048095770180225,0.021465182304382,0.016961252316833,0.016047948971391,0.019593454897404,0.03169933706522,0.040268734097481,0.032587256282568,0.019409282132983,0.01746260561049,0.031099360436201,0.019447799772024,0.032359421253204,0.015289640985429,0.01014357060194,0.015060292556882,0.028670629486442,0.026855608448386,0.039284154772758,0.032500736415386,0.01421981677413,0.012320498004556,0.035899050533772,0.052639324218035,0.019911974668503,0.024346236139536,0.050708197057247,0.021982530131936,0.04377007111907,0.027050888165832,0.017237028107047,0.022399045526981,0.03031799942255,0.031138708814979,0.035435374826193,0.02297618240118,0.0080695180222392,0.022328570485115,0.012224704027176,0.032836854457855,0.03667426481843,0.018174026161432,0.015576839447021,0.023632775992155,0.016213197261095,0.044597681611776,0.025940518826246,0.026050701737404,0.026858231052756,0.045204393565655,0.022309642285109,0.022520558908582,0.015554484911263,0.016987405717373,0.015447112731636,0.022845972329378,0.032756492495537,0.026803374290466,0.073556303977966,0.028799375519156,0.010950537398458,0.0067485645413399,0.012512199580669,0.02571159414947,0.023802943527699,0.0233084987849,0.019340885803103,0.022514704614878,0.016736887395382,0.011802762746811,0.029802160337567,0.019364558160305,0.033038079738617,0.040455929934978,0.03023985773325,0.018332185223699,0.01438919082284,0.023832842707634,0.026981480419636,0.030975803732872,0.020193863660097,0.035312060266733,0.041148714721203,0.041051428765059,0.047296285629272,0.037782467901707,0.023590678349137,0.012204749509692,0.010865001939237,0.013034337200224,0.0077293990179896,0.01385641656816,0.011042940430343,0.029404956847429,0.031368721276522,0.01984897069633,0.018271740525961,0.018243728205562,0.024293534457684,0.022058617323637,0.0087132370099425,0.012705402448773,0.014799854718149,0.02783914282918,0.02347762323916,0.017280928790569,0.02798730880022,0.034681852906942,0.033107958734035,0.01679771207273,0.013180498033762,0.032032325863838,0.014998003840446,0.013113811612129,0.022816302254796,0.014992920681834,0.018973836675286,0.018930673599243,0.016396209597588,0.011756586842239,0.023015942424536,0.018901485949755,0.014007624238729,0.014552747830749,0.082535728812218,0.017307175323367,0.011004419997334,0.01949655637145,0.018151972442865,0.019076865166426,0.021272148936987,0.018771797418594,0.026468180119991,0.023405291140079,0.013044139370322,0.031669333577156,0.027295088395476,0.0081379162147641,0.019805010408163,0.04012244194746,0.029597446322441,0.018482830375433,0.013918085955083,0.018026465550065,0.023925075307488,0.014721877872944,0.03883071243763,0.02189178019762,0.01867344416678,0.050570543855429,0.045404266566038,0.042784690856934,0.022104686126113,0.016364194452763,0.0090160304680467,0.018652806058526,0.019587229937315,0.0096412329003215,0.017508279532194,0.021551299840212,0.024616777896881,0.020519889891148,0.031139556318521,0.019183691591024,0.023692829534411,0.021725131198764,0.050799943506718,0.034742057323456,0.040393393486738,0.020204842090607,0.03383381664753,0.025923168286681,0.027587464079261,0.013845924288034,0.030676692724228,0.034360371530056,0.041993152350187,0.032660011202097,0.017441183328629,0.011577557772398,0.013204049319029,0.018594954162836,0.025699466466904,0.025160238146782,0.040500022470951,0.052000556141138,0.033426135778427,0.02290990576148,0.037886768579483,0.058134838938713,0.021029118448496,0.022034425288439,0.034116856753826,0.021589113399386,0.034219954162836,0.045720618218184,0.058709740638733,0.03962130472064,0.019494228065014,0.0058401143178344,0.013213225640357,0.025738544762135,0.014699483290315,0.014754811301827,0.021724218502641,0.073270127177238,0.028175387531519,0.020394209772348,0.024394132196903,0.0083957761526108,0.016124468296766,0.029443370178342,0.033318318426609,0.037212751805782,0.028148269280791,0.02041257172823,0.014075382612646,0.013940995559096,0.01381803676486,0.0087834410369396,0.0095931803807616,0.019505638629198,0.02509899623692,0.024303924292326,0.011593108996749,0.022501561790705,0.016929402947426,0.0098447473719716,0.018721705302596,0.022789744660258,0.023704599589109,0.017678774893284,0.026540255174041,0.016595240682364,0.014840023592114,0.019685193896294,0.012653149664402,0.032556816935539,0.022881027311087,0.021015476435423,0.019859619438648,0.018743503838778,0.014165181666613,0.037478476762772,0.05635454505682,0.036350898444653,0.026670429855585,0.013521047309041,0.01814503595233,0.02871286123991,0.033733956515789,0.034468896687031,0.048068590462208,0.06447958946228,0.032788686454296,0.01926283724606,0.027160592377186,0.056031547486782,0.022679951041937,0.019405165687203,0.023796919733286,0.023069174960256,0.020033430308104,0.019806437194347,0.014346024021506,0.0058130989782512,0.011910210363567,0.0087300278246403,0.016513513401151,0.031075917184353,0.010044609196484,0.020371053367853,0.0076938318088651,0.0061223641969264,0.023673947900534,0.010354928672314,0.0093534160405397,0.027599843218923,0.028667705133557,0.020774224773049,0.021845830604434,0.024985069409013,0.032198507338762,0.016482748091221,0.012098802253604,0.034486167132854,0.015409111976624,0.020808324217796,0.020151680335402,0.011682238429785,0.015804233029485,0.025708584114909,0.025359392166138,0.011353178881109,0.020066618919373,0.01664862036705,0.012764731422067,0.0085052056238055,0.012394551187754,0.020435012876987,0.017161026597023,0.016382928937674,0.027439475059509,0.032680381089449,0.012351172976196,0.021065544337034,0.0071023069322109,0.0060295439325273,0.030473653227091,0.01539065875113,0.0095750819891691,0.011084395460784,0.017788909375668,0.045718520879745,0.044593930244446,0.071087628602982,0.13219210505486,0.024310637265444,0.054599802941084,0.058455429971218,0.036337569355965,0.030744262039661,0.015023207291961,0.033287703990936,0.030798379331827,0.066133543848991,0.043627414852381,0.044497601687908,0.030640751123428,0.036371149122715,0.028694182634354,0.012586354278028,0.01610897667706,0.022327110171318,0.098212845623493,0.1730389893055,0.028167437762022,0.038800559937954,0.028788799419999,0.061143949627876,0.03527420014143,0.026915507391095,0.01945255883038,0.050242610275745,0.029184494167566,0.021714821457863,0.068117186427116,0.037422586232424,0.039263375103474,0.039765223860741,0.029800165444613,0.028825020417571,0.015813913196325,0.033409215509892,0.044143103063107,0.036091648042202,0.047130595892668,0.024261806160212,0.050153091549873,0.056265443563461,0.013835102319717,0.027489211410284,0.020911544561386,0.066534318029881,0.033033762127161,0.040123704820871,0.020096652209759,0.023015974089503,0.01969001814723,0.0051160152070224,0.0068216789513826,0.045759215950966,0.055659975856543,0.022273784503341,0.084155604243279,0.0566296428442,0.081724874675274,0.014000340364873,0.038490481674671,0.025801245123148,0.015308236703277,0.016717934980989,0.030527150258422,0.028175227344036,0.019091624766588,0.0310079138726,0.016940949484706,0.014871135354042,0.035209771245718,0.043413244187832,0.026411175727844,0.031731784343719,0.089820921421051,0.024961218237877,0.021864254027605,0.072100423276424,0.027482947334647,0.030333019793034,0.01493566762656,0.039944302290678,0.029306070879102,0.018969681113958,0.016511153429747,0.023294683545828,0.041506048291922,0.045629926025867,0.034233152866364,0.039999589323997,0.048326268792152,0.041513249278069,0.065983094274998,0.028629586100578,0.030468087643385,0.036100972443819,0.023618595674634,0.027726897969842,0.023074615746737,0.023566477000713,0.030405472964048,0.027579633519053,0.021328257396817,0.037057530134916,0.019548531621695,0.041195493191481,0.00908287987113,0.020254278555512,0.026877598837018,0.029784014448524,0.031254909932613,0.020535660907626,0.027273532003164,0.021436762064695,0.019670912995934,0.019772168248892,0.045686330646276,0.020868424326181,0.022733898833394,0.020592061802745,0.013628121465445,0.030281377956271,0.010363230481744,0.028606848791242,0.058933142572641,0.020822610706091,0.029442105442286,0.039565421640873,0.033852852880955,0.022254880517721,0.02164151892066,0.029194733127952,0.052138704806566,0.013589424081147,0.020659901201725,0.013212027028203,0.026002917438745,0.01872936822474,0.014017967507243,0.010804852470756,0.013402348384261,0.021818622946739,0.03624014928937,0.053633369505405,0.015772577375174,0.011840084567666,0.012877216562629,0.0178303103894,0.017064047977328,0.022556748241186,0.020136456936598,0.016959588974714,0.010869883000851,0.011014849878848,0.032672613859177,0.035215605050325,0.0095466962084174,0.016069978475571,0.016294442117214,0.018267996609211,0.01958111859858,0.019886903464794,0.033205755054951,0.037661150097847,0.025161139667034,0.029429180547595,0.016279831528664,0.016616135835648,0.019017627462745,0.016636069864035,0.018324067816138,0.0091254878789186,0.022319842129946,0.011949751526117,0.027660064399242,0.021046970039606,0.19025087356567,0.045895989984274,0.016389632597566,0.082396656274796,0.015686763450503,0.047698475420475,0.015846855938435,0.07248692214489,0.018657397478819,0.031641703099012,0.067049667239189,0.024929752573371,0.028785668313503,0.019833143800497,0.026821473613381,0.026543010026217,0.021985948085785,0.044953096657991,0.023697834461927,0.033191621303558,0.024227516725659,0.025461344048381,0.041148949414492,0.024295594543219,0.019072588533163,0.020968236029148,0.020146768540144,0.03331808373332,0.013572411611676,0.019852492958307,0.023258088156581,0.038281179964542,0.016891315579414,0.037866108119488,0.021975688636303,0.021383687853813,0.04673209041357,0.031718179583549,0.015605287626386,0.017146905884147,0.013123103417456,0.021251708269119,0.019367177039385,0.016710605472326,0.028980949893594,0.021783731877804,0.050622753798962,0.019516855478287,0.017714146524668,0.01904734224081,0.01392884645611,0.018204998224974,0.024030772969127,0.058060146868229,0.02720501460135,0.008160462602973,0.025285989046097,0.026484474539757,0.038315005600452,0.027002852410078,0.054442279040813,0.027257643640041,0.015843046829104,0.024202294647694,0.0086658075451851,0.022010862827301,0.015700662508607,0.047468796372414,0.038444824516773,0.010458717122674,0.014898454770446,0.042866080999374,0.017021708190441,0.023609843105078,0.02602375485003,0.028714127838612,0.020857973024249,0.026885252445936,0.0083749955520034,0.036152683198452,0.025931674987078,0.01346025057137,0.011818829923868,0.021578129380941,0.024541795253754,0.01169241964817,0.019805215299129,0.024916410446167,0.027390753850341,0.043597731739283,0.029787197709084,0.048889793455601,0.024275183677673,0.026945520192385,0.013043832033873,0.021413393318653,0.022560071200132,0.026786793023348,0.040706846863031,0.012292819097638,0.043458476662636,0.031249854713678,0.019361391663551,0.029791925102472,0.036225948482752,0.012102844193578,0.017603430896997,0.037963729351759,0.027910605072975,0.047597300261259,0.055059507489204,0.022251401096582,0.035635583102703,0.030532594770193,0.028945971280336,0.028790693730116,0.065262198448181,0.08777979016304,0.038901053369045,0.063857547938824,0.033781193196774,0.03765008226037,0.020901620388031,0.036236368119717,0.045582134276628,0.044222697615623,0.050378020852804,0.038396134972572,0.013512304984033,0.021916463971138,0.020602203905582,0.017683669924736,0.0093635972589254,0.015963282436132,0.028068194165826,0.025708412751555,0.015230800956488,0.029263716191053,0.024134531617165,0.020418765023351,0.016972705721855,0.025703217834234,0.018575333058834,0.026349857449532,0.017507210373878,0.02424506098032,0.021581269800663,0.023893568664789,0.024376600980759,0.017936270684004,0.013244715519249,0.031684122979641,0.020579086616635,0.036949299275875,0.052624210715294,0.033226829022169,0.017338106408715,0.013636634685099,0.020459905266762,0.019014064222574,0.01129568554461,0.012357053346932,0.015290640294552,0.01783836260438,0.021886577829719,0.033931329846382,0.017263373360038,0.041829723864794,0.038904275745153,0.019048258662224,0.013978664763272,0.026671774685383,0.014425443485379,0.017680592834949,0.0072403894737363,0.012071572244167,0.04593550413847,0.012623477727175,0.016562921926379,0.010815287008882,0.015566590242088,0.014284266158938,0.01494101062417,0.018859151750803,0.015230287797749,0.0075686466880143,0.033274434506893,0.028100103139877,0.011767810210586,0.01716723293066,0.013038890436292,0.028462521731853,0.013637869618833,0.026227472350001,0.014828237704933,0.020929381251335,0.016970422118902,0.032335013151169,0.011946264654398,0.0057749394327402,0.013084592297673,0.012715888209641,0.016343869268894,0.020815504714847,0.026043616235256,0.02414183318615,0.020772246643901,0.027351293712854,0.013188866898417,0.0091690458357334,0.011215363629162,0.010648377239704,0.017710657790303,0.006488851737231,0.021607082337141,0.02726336568594,0.052699394524097,0.032685160636902,0.027168111875653,0.017611514776945,0.028137020766735,0.023979254066944,0.013898175209761,0.024785742163658,0.021696541458368,0.023745592683554,0.0066964030265808,0.0081276930868626,0.011520996689796,0.0092359809204936,0.015468851663172,0.011690403334796,0.019683394581079,0.022619221359491,0.012875186279416,0.021160062402487,0.033781450241804,0.023022398352623,0.028440035879612,0.014147557318211,0.026680007576942,0.019121680408716,0.03030096553266,0.048826556652784,0.049255520105362,0.023212425410748,0.012358819134533,0.025181446224451,0.033620923757553,0.014877377077937,0.019853377714753,0.040296226739883,0.062429584562778,0.062029376626015,0.031712904572487,0.032027930021286,0.016853734850883,0.025026792660356,0.01536690723151,0.027761124074459,0.04205372557044,0.014967382885516,0.065380409359932,0.05609517544508,0.067170053720474,0.026252791285515,0.026032246649265,0.047256037592888,0.015566162765026,0.021904565393925,0.039952836930752,0.01837352104485,0.014194170944393,0.040148369967937,0.018006186932325,0.035815741866827,0.034709788858891,0.036914300173521,0.040962249040604,0.039371568709612,0.050759397447109,0.044932723045349,0.039110220968723,0.059361018240452,0.051578514277935,0.070190563797951,0.044908009469509,0.028477661311626,0.018391225486994,0.029430400580168,0.011715724132955,0.014856214635074,0.028145810589194,0.024977266788483,0.018727120012045,0.050985783338547,0.032119460403919,0.027702298015356,0.015688182786107,0.019157353788614,0.03163205832243,0.016152400523424,0.023320497944951,0.042993776500225,0.016295645385981,0.026903834193945,0.013379565440118,0.011715086176991,0.015888182446361,0.015136637724936,0.009163573384285,0.037979368120432,0.13670963048935,0.099950730800629,0.0062073701992631,0.014852751046419,0.017680069431663,0.013846902176738,0.017985578626394,0.011298204772174,0.022755812853575,0.017941897735,0.034977063536644,0.0071953726001084,0.016450561583042,0.033740118145943,0.019254390150309,0.013397400267422,0.016385721042752,0.027307389304042,0.022584101185203,0.015173770487309,0.019516903907061,0.033745300024748,0.017540384083986,0.0091069936752319,0.019986614584923,0.0076956213451922,0.016776621341705,0.018131574615836,0.006997044198215,0.021377850323915,0.029662543907762,0.020581617951393,0.028524467721581,0.011488409712911,0.016565406695008,0.01123814098537,0.01623510196805,0.0089883301407099,0.011857924982905,0.041903328150511,0.013786328025162,0.030416063964367,0.0035944313276559,0.014430836774409,0.027754537761211,0.013428658246994,0.042088452726603,0.026273859664798,0.019281450659037,0.033197395503521,0.047209769487381,0.0079705659300089,0.010836469009519,0.012614689767361,0.014101558364928,0.013999858871102,0.021611800417304,0.017784107476473,0.016557656228542,0.016305636614561,0.018532853573561,0.021734539419413,0.0080803325399756,0.0079033579677343,0.0053526447154582,0.025572758167982,0.011906003579497,0.010852657258511,0.060445033013821,0.028998389840126,0.024107810109854,0.027522224932909,0.017004616558552,0.033697254955769,0.016563937067986,0.015815077349544,0.02340417355299,0.025537796318531,0.019767602905631,0.018274700269103,0.013436423614621,0.019391447305679,0.014991488307714,0.020624002441764,0.02998373657465,0.015769338235259,0.013261836953461,0.009137524291873,0.009247250854969,0.013448833487928,0.02084001712501,0.0070660705678165,0.014258485287428,0.0065751089714468,0.0060913758352399,0.013924191705883,0.019053854048252,0.034421801567078,0.017886321991682,0.03590215370059,0.016568111255765,0.0033948114141822,0.015883285552263,0.0087705748155713,0.011099232360721,0.012771852314472,0.011544741690159,0.026630710810423,0.022402474656701,0.016452649608254,0.010904499329627,0.01011598855257,0.02359314262867,0.017605865374207,0.014885062351823,0.02307740226388,0.011047544889152,0.019276922568679,0.01507009845227,0.018166858702898,0.014956683851779,0.022025564685464,0.046510122716427,0.026622353121638,0.024067565798759,0.02375128492713,0.0074956296011806,0.024318752810359,0.019440004602075,0.046814281493425,0.025955751538277,0.022122856229544,0.04628861695528,0.017495799809694,0.010640930384398,0.025021679699421,0.028901074081659,0.021443210542202,0.010641559958458,0.013767989352345,0.0072526820003986,0.0086078178137541,0.023472797125578,0.0091278646141291,0.009094275534153,0.011045472696424,0.023675750941038,0.016180653125048,0.021949451416731,0.026745427399874,0.048711679875851,0.031368210911751,0.0097763650119305,0.017972484230995,0.018194317817688,0.018388856202364,0.018009850755334,0.023771429434419,0.02682107873261,0.0095928106456995,0.010768666863441,0.019190959632397,0.023476118221879,0.026728745549917,0.010403571650386,0.019758440554142,0.035715535283089,0.017449812963605,0.029425913468003,0.01683290489018,0.020189894363284,0.017116144299507,0.012881089001894,0.011949956417084,0.01243373285979,0.050609856843948,0.040785998106003,0.029912158846855,0.023492816835642,0.021595846861601,0.022558199241757,0.017079919576645,0.040659178048372,0.0083843925967813,0.011257728561759,0.013817500323057,0.020295381546021,0.013317480683327,0.010929994285107,0.015962734818459,0.011563424952328,0.037931736558676,0.03623004257679,0.020399630069733,0.012398468330503,0.018131637945771,0.042810715734959,0.023873938247561,0.032593410462141,0.045717742294073,0.056300103664398,0.016929123550653,0.019386174157262,0.038204457610846,0.01818086579442,0.010966980829835,0.012247247621417,0.014972375705838,0.010350106284022,0.0091437511146069,0.010685966350138,0.026990428566933,0.0130635779351,0.033360216766596,0.013154532760382,0.0094423796981573,0.01628141105175,0.026186015456915,0.025196015834808,0.018529212102294,0.017439063638449,0.021868299692869,0.013904594816267,0.0074574584141374,0.02861406840384,0.021873518824577,0.011600817553699,0.0078518120571971,0.015834078192711,0.027159463614225,0.013928247615695,0.010500093922019,0.010062966495752,0.035757064819336,0.014126189053059,0.017058663070202,0.010115525685251,0.010398698970675,0.021423526108265,0.011100275442004,0.0090153384953737,0.010889168828726,0.012811213731766,0.020384723320603,0.010149693116546,0.018361363559961,0.01927955634892,0.02091552875936,0.01117860712111,0.012508656829596,0.014357196167111,0.021002097055316,0.026301302015781,0.011661485768855,0.012716319411993,0.011624000966549,0.015209522098303,0.01903535053134,0.033822190016508,0.0077996626496315,0.012940919958055,0.028888607397676,0.014178530313075,0.0091384183615446,0.012434829026461,0.011969335377216,0.034140553325415,0.012370752170682,0.010657977312803,0.018807664513588,0.010078529827297,0.0082906261086464,0.0057085328735411,0.0090519115328789,0.01660399697721,0.024602636694908,0.011686105281115,0.017093533650041,0.018252408131957,0.02210895717144,0.025393441319466,0.014749000780284,0.0090591069310904,0.010812291875482,0.011810588650405,0.014243248850107,0.022668963298202,0.016138294711709,0.034101128578186,0.032510302960873,0.028304610401392,0.027071923017502,0.012583402916789,0.016669176518917,0.02084749378264,0.028494484722614,0.014898835681379,0.022588692605495,0.025465812534094,0.014946912415326,0.011535614728928,0.012769421562552,0.010976810008287,0.013834884390235,0.013781904242933,0.026758413761854,0.040190398693085,0.087320014834404,0.026095297187567,0.01448068767786,0.033059597015381,0.011001058854163,0.021991636604071,0.013359678909183,0.0099255964159966,0.019848093390465,0.021709846332669,0.012253013439476,0.024694941937923,0.021762747317553,0.016771268099546,0.01628540456295,0.0048803156241775,0.011759858578444,0.023397248238325,0.021732388064265,0.031849220395088,0.050189707428217,0.034558512270451,0.015595635399222,0.020592819899321,0.018405752256513,0.029982009902596,0.020870616659522,0.01376636698842,0.011863159015775,0.01228928565979,0.018261220306158,0.0099139353260398,0.0080078952014446,0.028038706630468,0.02493804320693,0.02069465816021,0.039547458291054,0.024394504725933,0.018959570676088,0.033069368451834,0.024430893361568,0.028006412088871,0.037651892751455,0.018793912604451,0.015725513920188,0.018054042011499,0.032436192035675,0.030695654451847,0.0075594377703965,0.017002314329147,0.017049850896001,0.02430883795023,0.015564230270684,0.019821653142571,0.026014547795057,0.035568810999393,0.024913724511862,0.0078012277372181,0.053508341312408,0.017852731049061,0.017279339954257,0.01222977321595,0.017218537628651,0.012998847290874,0.0090885497629642,0.022014416754246,0.012801450677216,0.017677735537291,0.0097467917948961,0.013699845410883,0.015143323689699,0.018964517861605,0.016561780124903,0.014834857545793,0.027801547199488,0.0089211743324995,0.013802420347929,0.013490403071046,0.029615353792906,0.01458302885294,0.025486391037703,0.0080957012251019,0.012088969349861,0.04157330095768,0.023043563589454,0.018773464486003,0.044881053268909,0.030119990929961,0.043767251074314,0.031061694025993,0.02861038595438,0.034437835216522,0.0069419271312654,0.020850881934166,0.012515471316874,0.0059079807251692,0.010080160573125,0.011118702590466,0.024605486541986,0.016835363581777,0.011645527556539,0.02521700784564,0.0056902603246272,0.008138888515532,0.020645000040531,0.013926594518125,0.013503272086382,0.031941421329975,0.038580063730478,0.020744293928146,0.011075182817876,0.016099818050861,0.035170346498489,0.011950023472309,0.029545063152909,0.045202024281025,0.0052735842764378,0.014492795802653,0.02136767283082,0.030993204563856,0.012718986719847,0.011688102036715,0.005946003831923,0.010574837215245,0.014661630615592,0.0074257026426494,0.013751930557191,0.0087721170857549,0.0090716294944286,0.005608728621155,0.022881532087922,0.02427976578474,0.0094395754858851,0.0066942032426596,0.012534147128463,0.015899207442999,0.010136094875634,0.01226005051285,0.011558685451746,0.010202404111624,0.011712167412043,0.025573242455721,0.013586086221039,0.0062356451526284,0.011581934988499,0.014777216129005,0.020485108718276,0.034313790500164,0.025829691439867,0.0095072472468019,0.01193942129612,0.030335487797856,0.018434414640069,0.038302160799503,0.04350359365344,0.036742307245731,0.026004649698734,0.02739037014544,0.012015400454402,0.01928261294961,0.032025031745434,0.016192968934774,0.02006202749908,0.023158827796578,0.012857934460044,0.0257014837116,0.0097926994785666,0.013274541124701,0.023288834840059,0.020932132378221,0.019918976351619,0.015696745365858,0.017119858413935,0.026965513825417,0.020523488521576,0.0364307500422,0.038597714155912,0.022671217098832,0.023748435080051,0.027798315510154,0.039904430508614,0.015230880118906,0.027201469987631,0.026000743731856,0.025260861963034,0.048554200679064,0.059314832091331,0.072242125868797,0.062305025756359,0.04861818626523,0.075929716229439,0.031209966167808,0.037188805639744,0.030583178624511,0.016604073345661,0.026125149801373,0.0462849996984,0.046176493167877,0.030147233977914,0.079151809215546,0.028577085584402,0.046392746269703,0.069749847054482,0.070268526673317,0.063721045851707,0.0732426866889,0.013553902506828,0.049780402332544,0.050245828926563,0.039930574595928,0.059659332036972,0.034210622310638,0.010978192090988,0.012609629891813,0.024461602792144,0.033286176621914,0.041073590517044,0.070481523871422,0.07544868439436,0.068238660693169,0.10557326674461,0.076026007533073,0.054017297923565,0.071023851633072,0.031104542315006,0.020852115005255,0.032219260931015,0.058728121221066,0.018085654824972,0.052876207977533,0.033533077687025,0.012501714751124,0.018629759550095,0.024725958704948,0.040589846670628,0.053841970860958,0.066063679754734,0.025613445788622,0.04351843520999,0.032269507646561,0.06815966963768,0.027893617749214,0.049970902502537,0.035833921283484,0.019068252295256,0.015268630348146,0.021460969001055,0.024550214409828,0.013401206582785,0.014846807345748,0.0140590807423,0.016436202451587,0.020418230444193,0.015276470221579,0.010440663434565,0.024367857724428,0.014273006469011,0.0084626693278551,0.0085670482367277,0.015965802595019,0.01673455350101,0.025094671174884,0.022902507334948,0.031710140407085,0.018024496734142,0.021061293780804,0.018260631710291,0.04681271314621,0.01778426207602,0.01296336017549,0.015272539108992,0.022902514785528,0.012497430667281,0.01646863296628,0.016878072172403,0.020064376294613,0.023021288216114,0.011345259845257,0.015792611986399,0.016585031524301,0.016662396490574,0.043652836233377,0.028516203165054,0.026774279773235,0.015051024965942,0.0073749516159296,0.014434656128287,0.0064236056059599,0.017670929431915,0.019701067358255,0.035702653229237,0.037270724773407,0.021918868646026,0.019339416176081,0.013742833398283,0.010607156902552,0.010011695325375,0.0099172275513411,0.024240413680673,0.032866805791855,0.012989526614547,0.011955684050918,0.012108563445508,0.015166600234807,0.022155137732625,0.023890562355518,0.025336857885122,0.014563281089067,0.027833642438054,0.013013735413551,0.014711045660079,0.010745388455689,0.010866450145841,0.016186933964491,0.0081933066248894,0.014847952872515,0.013993160799146,0.01717534288764,0.013855535537004,0.01302473153919,0.015613896772265,0.02561965957284,0.017682524397969,0.020639430731535,0.014475218951702,0.006208136677742,0.0061009093187749,0.015737747773528,0.017946273088455,0.013399430550635,0.011414521373808,0.021066727116704,0.010783713310957,0.017665548250079,0.011563992127776,0.015193013474345,0.024010211229324,0.019382113590837,0.017652370035648,0.018425703048706,0.020340593531728,0.020006636157632,0.006470404099673,0.0070664063096046,0.022088713943958,0.012435262091458,0.014826523140073,0.018446009606123,0.028725974261761,0.016890805214643,0.024927385151386,0.018991194665432,0.016552418470383,0.020326357334852,0.0088700503110886,0.024955661967397,0.022488724440336,0.01208826713264,0.017395338043571,0.010722467675805,0.015417731367052,0.017946748062968,0.018227517604828,0.0087953582406044,0.016428103670478,0.011451313272119,0.031003728508949,0.02197583578527,0.027195792645216,0.02141136303544,0.020801598206162,0.02032913826406,0.020914744585752,0.0157415792346,0.015593400225043,0.0098199490457773,0.013005736283958,0.025059485808015,0.012783300131559,0.02360644377768,0.014020173810422,0.016306541860104,0.01223623380065,0.014162158593535,0.012216897681355,0.023418830707669,0.0482172742486,0.0098971743136644,0.035284180194139,0.03053323738277,0.015645874664187,0.010131185874343,0.026288004592061,0.021005637943745,0.012266446836293,0.011936050839722,0.0094317588955164,0.028618210926652,0.017650632187724,0.04565467685461,0.03445803374052,0.02838047221303,0.013405583798885,0.022853560745716,0.016784427687526,0.014535195194185,0.017094828188419,0.014180911704898,0.011569001711905,0.01600725017488,0.029953932389617,0.030513435602188,0.025162469595671,0.026278335601091,0.026350876316428,0.0091830948367715,0.014248144812882,0.01091437600553,0.017579678446054,0.0099797397851944,0.014439897611737,0.020304311066866,0.018787112087011,0.0089093586429954,0.021375749260187,0.015568123199046,0.018548190593719,0.020917434245348,0.022267773747444,0.025184459984303,0.02251260727644,0.012393485754728,0.012461532838643,0.019460782408714,0.0137181552127,0.019688252359629,0.029489401727915,0.034649558365345,0.016942022368312,0.016719814389944,0.025446066632867,0.024909004569054,0.021267928183079,0.024821128696203,0.016580393537879,0.026087053120136,0.013875224627554,0.01336792204529,0.019512981176376,0.025284148752689,0.010597253218293,0.013194909319282,0.024039020761847,0.017996229231358,0.034080225974321,0.024274032562971,0.018757399171591,0.024987252429128,0.016458660364151,0.01097228191793,0.016446728259325,0.013065356761217,0.023827541619539,0.012146102264524,0.0085052456706762,0.011697756126523,0.016464747488499,0.018985401839018,0.020643103867769,0.010852389968932,0.027119744569063,0.021275723353028,0.010811353102326,0.021684624254704,0.021896153688431,0.026572708040476,0.017152493819594,0.035990163683891,0.018134830519557,0.012264898046851,0.013764882460237,0.027903020381927,0.026015441864729,0.019294377416372,0.019522771239281,0.0095948101952672,0.012111896649003,0.010144210420549,0.015522812493145,0.011898401193321,0.027734950184822,0.013518592342734,0.015604692511261,0.010902529582381,0.011391030624509,0.016068261116743,0.02107110992074,0.0098681412637234,0.02066439576447,0.0090475538745522,0.024555772542953,0.027242247015238,0.014637510292232,0.017799105495214,0.01725940220058,0.008405577391386,0.016807746142149,0.030571902170777,0.026619028300047,0.019834192469716,0.01439303625375,0.025152750313282,0.011115502566099,0.019601050764322,0.019043019041419,0.033516827970743,0.028536103665829,0.018745467066765,0.012193333357573,0.021674461662769,0.02421978674829,0.012207632884383,0.011537954211235,0.018282329663634,0.040082197636366,0.034376353025436,0.022280689328909,0.025785842910409,0.015998311340809,0.015452075749636,0.015287403017282,0.025354960933328,0.041445016860962,0.023638071492314,0.019437372684479,0.035193841904402,0.015645459294319,0.027417663484812,0.031396321952343,0.03410779684782,0.041521668434143,0.031932897865772,0.015133783221245,0.010024355724454,0.025377299636602,0.018812196329236,0.014033952727914,0.03283092752099,0.02606706134975,0.025036189705133,0.015092520043254,0.03982537612319,0.025709588080645,0.026546470820904,0.033511944115162,0.039512701332569,0.033454813063145,0.017542332410812,0.024639395996928,0.025760162621737,0.035444162786007,0.039034377783537,0.04881501942873,0.011713024228811,0.035897061228752,0.019043937325478,0.023320756852627,0.023486249148846,0.029471840709448,0.043021578341722,0.041111171245575,0.063162639737129,0.036352783441544,0.0292530041188,0.026693137362599,0.02458069846034,0.023554632440209,0.018112234771252,0.020268585532904,0.02677146717906,0.032042693346739,0.018565023317933,0.021549817174673,0.032077811658382,0.016733273863792,0.022081349045038,0.010748195461929,0.026931248605251,0.018373047932982,0.022332675755024,0.022291496396065,0.0092158503830433,0.016577547416091,0.019873969256878,0.029066061601043,0.031338684260845,0.0097906934097409,0.031195543706417,0.028432670980692,0.032206509262323,0.026445329189301,0.041116669774055,0.02788501046598,0.022878598421812,0.066925473511219,0.065564826130867,0.055201902985573,0.063128925859928,0.024901915341616,0.11535631120205,0.053492553532124,0.033085122704506,0.044812798500061,0.02568131685257,0.057167448103428,0.046917520463467,0.019230127334595,0.026891710236669,0.024537447839975,0.034306801855564,0.01851374283433,0.010235225781798,0.010547133162618,0.014266199432313,0.018823646008968,0.017188642174006,0.021220646798611,0.013791400007904,0.020847629755735,0.019828330725431,0.02129021845758,0.036152727901936,0.018542110919952,0.010829131118953,0.013363464735448,0.025891102850437,0.020400304347277,0.012256694026291,0.01223162189126,0.024041658267379,0.013154970481992,0.020471272990108,0.014655232429504,0.023866508156061,0.017994228750467,0.012641135603189,0.018803004175425,0.01328612677753,0.018132925033569,0.019394116476178,0.046545907855034,0.0096629317849874,0.013078024610877,0.016962325200438,0.019826052710414,0.023821154609323,0.012823555618525,0.021595794707537,0.017981518059969,0.029654622077942,0.03607615083456,0.029252424836159,0.017024427652359,0.03373883292079,0.030739333480597,0.025473080575466,0.03005450591445,0.025018054991961,0.049583248794079,0.031799018383026,0.02661606669426,0.016464974731207,0.048429295420647,0.023415435105562,0.019919026643038,0.033085323870182,0.02806081622839,0.052170470356941,0.024698123335838,0.024687986820936,0.020486205816269,0.018446993082762,0.025593305006623,0.020830649882555,0.01937853731215,0.035238198935986,0.025445373728871,0.022798348218203,0.023744363337755,0.011392641812563,0.0185452029109,0.030823780223727,0.011688992381096,0.027949603274465,0.042286239564419,0.02284762263298,0.012173341587186,0.019993247464299,0.017902377992868,0.024622797966003,0.030658449977636,0.016161520034075,0.020328793674707,0.028806436806917,0.013996723107994,0.027580372989178,0.020262764766812,0.016027865931392,0.010450360365212,0.026502832770348,0.017096515744925,0.012734485790133,0.020546462386847,0.013978354632854,0.019036196172237,0.025445122271776,0.04056778550148,0.014408262446523,0.01964608579874,0.017138175666332,0.038354832679033,0.021935526281595,0.15294222533703,0.028597561642528,0.042572032660246,0.011565348133445,0.042599275708199,0.019600562751293,0.026166558265686,0.027349207550287,0.045574363321066,0.04533963650465,0.034845098853111,0.041771654039621,0.036948744207621,0.014472568407655,0.025208786129951,0.015437804162502,0.018815299496055,0.083526752889156,0.055771574378014,0.04769067838788,0.030026448890567,0.016632219776511,0.022588385269046,0.014903331175447,0.022947918623686,0.017818616703153,0.0177310295403,0.021952159702778,0.023178331553936,0.022807121276855,0.008235476911068,0.0064328964799643,0.011995047330856,0.019556207582355,0.055338948965073,0.019320826977491,0.016857415437698,0.024043971672654,0.02495483495295,0.023866649717093,0.0097044259309769,0.022686012089252,0.010973121970892,0.056611277163029,0.029797799885273,0.043544221669436,0.04346290230751,0.025481890887022,0.0097380355000496,0.03537867218256,0.0201157014817,0.030699513852596,0.023657243698835,0.03401056677103,0.032558389008045,0.031613193452358,0.045140407979488,0.02555382438004,0.025656871497631,0.027144011110067,0.041091561317444,0.056452620774508,0.07412151992321,0.066001445055008,0.020489862188697,0.012248739600182,0.016679350286722,0.037609081715345,0.067809894680977,0.092765092849731,0.13764438033104,0.062923863530159,0.037920124828815,0.021736260503531,0.021400744095445,0.031716518104076,0.021346550434828,0.050516843795776,0.10021629929543,0.27168840169907,0.068362236022949,0.043180041015148,0.013110121712089,0.011597497388721,0.01038870215416,0.028239350765944,0.02093904837966,0.034326791763306,0.042663209140301,0.034625671803951,0.023017538711429,0.040357928723097,0.055187031626701,0.010358635336161,0.013204408809543,0.030706595629454,0.03770823776722,0.04401620477438,0.1221008002758,0.029322510585189,0.013076092116535,0.02194163389504,0.0316266939044,0.032178528606892,0.036282014101744,0.046168208122253,0.055783614516258,0.020012052729726,0.051957916468382,0.035250559449196,0.031985282897949,0.066765829920769,0.017188483849168,0.022239930927753,0.016374390572309,0.055735364556313,0.030388928949833,0.022368649020791,0.030480865389109,0.042807828634977,0.029117364436388,0.018884824588895,0.021450072526932,0.046460177749395,0.022839572280645,0.043240871280432,0.028295326977968,0.026066441088915,0.039792217314243,0.066330529749393,0.072847798466682,0.06045089289546,0.047292891889811,0.028627248480916,0.047230772674084,0.043352432549,0.032629653811455,0.02646123431623,0.016446813941002,0.032043520361185,0.042521357536316,0.014949897304177,0.011971325613558,0.013105350546539,0.032723933458328,0.018392689526081,0.080931358039379,0.028210559859872,0.0344103500247,0.029188821092248,0.028735544532537,0.019516872242093,0.033042397350073,0.041187115013599,0.029784481972456,0.031052770093083,0.062392190098763,0.0362693592906,0.040111694484949,0.044368997216225,0.021287426352501,0.030605148524046,0.036949966102839,0.021550083532929,0.022973634302616,0.12812669575214,0.036159057170153,0.035409197211266,0.02614539116621,0.028871640563011,0.023420944809914,0.010331634432077,0.025415252894163,0.058875549584627,0.011984391137958,0.023323118686676,0.032357469201088,0.017371192574501,0.0421430952847,0.036070488393307,0.014145463705063,0.046941854059696,0.016395330429077,0.010772844776511,0.027129055932164,0.034360405057669,0.014864209108055,0.022827371954918,0.041614074259996,0.067113123834133,0.036921683698893,0.014207383617759,0.028423804789782,0.034955479204655,0.056101858615875,0.044819861650467,0.043241407722235,0.036518640816212,0.022921822965145,0.047529779374599,0.024710234254599,0.019517106935382,0.01402723044157,0.033904984593391,0.047247104346752,0.039303511381149,0.022143891081214,0.056539036333561,0.024046082049608,0.046036005020142,0.078499309718609,0.073657616972923,0.046188749372959,0.018360566347837,0.043961100280285,0.018084459006786,0.042722605168819,0.028073633089662,0.031935229897499,0.023121124133468,0.04903032258153,0.023345550522208,0.012893538922071,0.024149339646101,0.020991235971451,0.015295556746423,0.04569248855114,0.013947421684861,0.051385585218668,0.099511861801147,0.045959670096636,0.027194894850254,0.014516392722726,0.026809548959136,0.033851288259029,0.02363433688879,0.028616921976209,0.057256601750851,0.038883104920387,0.0099345501512289,0.19772717356682,0.073854744434357,0.047259528189898,0.10421495884657,0.07572066783905,0.11400890350342,0.099161863327026,0.10586513578892,0.041596002876759,0.013709165155888,0.020764963701367,0.068313270807266,0.028608134016395,0.021852359175682,0.023563548922539,0.029567424207926,0.017945306375623,0.022775726392865,0.0088181477040052,0.014250161126256,0.013541112653911,0.017212577164173,0.011265940964222,0.012812559492886,0.01526468899101,0.023185383528471,0.056484114378691,0.012859357520938,0.011560177430511,0.020957831293344,0.023493267595768,0.022600183263421,0.016760965809226,0.014037347398698,0.034888409078121,0.01216902770102,0.007204080466181,0.028697105124593,0.026193089783192,0.035548090934753,0.01393392123282,0.02053534053266,0.029193656519055,0.052370771765709,0.062176041305065,0.022798430174589,0.033005356788635,0.019687769934535,0.012983752414584,0.010459935292602,0.026647243648767,0.011385196819901,0.0090596005320549,0.014151064679027,0.012736899778247,0.028211947530508,0.021746009588242,0.018703207373619,0.020003052428365,0.016901519149542,0.014446839690208,0.013047378510237,0.012236343696713,0.010095315054059,0.017237480729818,0.017118308693171,0.036201007664204,0.0089264493435621,0.0065124090760946,0.026754695922136,0.031888082623482,0.02831969037652,0.017305506393313,0.016457930207253,0.0069039803929627,0.024536056444049,0.023078847676516,0.022493727505207,0.028049286454916,0.021515991538763,0.016669794917107,0.0087013877928257,0.011749231256545,0.011067360639572,0.015905635431409,0.0065629407763481,0.015397403389215,0.0069278972223401,0.013358782976866,0.016502022743225,0.008945643901825,0.014420496299863,0.021339887753129,0.012919953092933,0.011163916438818,0.0077982060611248,0.015838451683521,0.041213639080524,0.031763896346092,0.024873498827219,0.021625431254506,0.017846547067165,0.0050633968785405,0.0076619926840067,0.006370167247951,0.021403577178717,0.015216727741063,0.020468758419156,0.022102076560259,0.017155475914478,0.019947078078985,0.0057284482754767,0.016993775963783,0.018124865368009,0.01130530051887,0.0095942299813032,0.0095004355534911,0.010966368950903,0.017986163496971,0.036157384514809,0.012904735282063,0.017820131033659,0.0099857999011874,0.010347459465265,0.0090272258967161,0.017067141830921,0.014957255683839,0.012553926557302,0.013357766903937,0.017180193215609,0.037188269197941,0.011490162461996,0.011419002898037,0.01625413261354,0.019660748541355,0.0095609175041318,0.0064383847638965,0.005841476842761,0.013628845103085,0.021830707788467,0.010690271854401,0.020695552229881,0.015047808177769,0.010269649326801,0.013852272182703,0.020940175279975,0.020087286829948,0.012293086387217,0.012206669896841,0.015551931224763,0.020948518067598,0.022321712225676,0.01637215539813,0.011846482753754,0.011222146451473,0.020413247868419,0.041910398751497,0.027317296713591,0.0093258153647184,0.01061256043613,0.032242223620415,0.036146312952042,0.014065954834223,0.01735076867044,0.020989384502172,0.026372231543064,0.02054107747972,0.015759475529194,0.01298298407346,0.0097210360690951,0.012896420434117,0.0091790650039911,0.015076654031873,0.013103248551488,0.010973545722663,0.0054143201559782,0.011799061670899,0.013478991575539,0.0077634258195758,0.016011282801628,0.0089438799768686,0.0085421865805984,0.017023479565978,0.012509897351265,0.011227364651859,0.023100983351469,0.024270728230476,0.01009438559413,0.0094030685722828,0.0080550089478493,0.036782786250114,0.03677449375391,0.01857428625226,0.015263642184436,0.022262167185545,0.017285283654928,0.0095325941219926,0.0067080687731504,0.0053776907734573,0.0079332003369927,0.0098412716761231,0.0185521915555,0.018517713993788,0.027479948475957,0.031939454376698,0.020142488181591,0.023713901638985,0.02148107253015,0.01985657773912,0.0082269888371229,0.019816583022475,0.028491832315922,0.021946121007204,0.016166554763913,0.012004276737571,0.010976053774357,0.033732995390892,0.028484728187323,0.013839866966009,0.0091540785506368,0.014784657396376,0.011754885315895,0.032253168523312,0.012795313261449,0.017288226634264,0.014690136536956,0.017645210027695,0.020097931846976,0.022044237703085,0.026544826105237,0.025840437039733,0.019530154764652,0.0078363716602325,0.0084963021799922,0.020833974704146,0.0092453248798847,0.039257943630219,0.05719768255949,0.037365566939116,0.025389263406396,0.029154516756535,0.014563727192581,0.027187610045075,0.017853073775768,0.018126366659999,0.023261988535523,0.0080776894465089,0.024813115596771,0.024664867669344,0.042573984712362,0.030202690511942,0.061680778861046,0.096632272005081,0.086885303258896,0.030182169750333,0.041705157607794,0.049362942576408,0.030125509947538,0.036411806941032,0.057637721300125,0.03632490709424,0.026007477194071,0.021127585321665,0.011294793337584,0.052359897643328,0.077867388725281,0.021297305822372,0.050998218357563,0.079362593591213,0.018524505198002,0.043143846094608,0.055652469396591,0.024390961974859,0.010300881229341,0.023343250155449,0.022610208019614,0.027337819337845,0.020419994369149,0.0096133938059211,0.036502055823803,0.020203106105328,0.025718020275235,0.019995667040348,0.019011039286852,0.0138004058972,0.032006718218327,0.0077271768823266,0.019222471863031,0.0077472161501646,0.0081708747893572,0.006127945613116,0.0079123098403215,0.017204200848937,0.0084423860535026,0.008036507293582,0.011155349202454,0.01551316678524,0.016005367040634,0.013659929856658,0.010162538848817,0.0091604338958859,0.002372681396082,0.0043978006578982,0.013480297289789,0.0025999299250543,0.014142616651952,0.013286806643009,0.013185745105147,0.004365888889879,0.0070381090044975,0.0040051527321339,0.012438126839697,0.015886683017015,0.013178702443838,0.013348071835935,0.015699191018939,0.030731722712517,0.016232781112194,0.024901077151299,0.016215678304434,0.008370011113584,0.0030362557154149,0.0062821670435369,0.0092868404462934,0.0090247550979257,0.011050411500037,0.031941011548042,0.047351382672787,0.0091134076938033,0.013574418611825,0.0092039126902819,0.0074382172897458,0.019398998469114,0.021383326500654,0.030441561713815,0.031453490257263,0.025549719110131,0.024885270744562,0.020991655066609,0.018226459622383,0.031193414703012,0.018836699426174,0.011234624311328,0.023297570645809,0.029240049421787,0.023432534188032,0.014979246072471,0.011042218655348,0.012046710588038,0.017772030085325,0.0095358956605196,0.025180576369166,0.014813428744674,0.026835177093744,0.035867784172297,0.015006951987743,0.020106717944145,0.013755054213107,0.017513897269964,0.016009969636798,0.016849394887686,0.012242281809449,0.03641814365983,0.032648898661137,0.02206277102232,0.011248341761529,0.014666005969048,0.017653837800026,0.011288829147816,0.037472382187843,0.014250608161092,0.015099982731044,0.040089093148708,0.028203180059791,0.012986123561859,0.01046999823302,0.03812712803483,0.02144612185657,0.024383025243878,0.030684106051922,0.015484752133489,0.021459393203259,0.035685755312443,0.030779683962464,0.027138018980622,0.026484675705433,0.018902778625488,0.037175562232733,0.014246379956603,0.012318232096732,0.011457480490208,0.0077670840546489,0.017365179955959,0.015697510913014,0.022170037031174,0.031824212521315,0.021033644676208,0.022472433745861,0.019782695919275,0.015735890716314,0.013174328953028,0.016520226374269,0.018859378993511,0.016642520204186,0.012123591266572,0.02812360599637,0.023802608251572,0.023234978318214,0.025244638323784,0.021377546712756,0.021069154143333,0.012798732146621,0.0087842494249344,0.019523054361343,0.016432924196124,0.019738253206015,0.016459124162793,0.0064176735468209,0.01083361916244,0.011486951261759,0.014923039823771,0.013901808299124,0.027489677071571,0.021834369748831,0.018487624824047,0.013301356695592,0.016482876613736,0.013618228025734,0.013610078021884,0.016917824745178,0.018497955054045,0.030591899529099,0.015838801860809,0.028384603559971,0.013927766121924,0.02357567474246,0.017570342868567,0.010589914396405,0.021793747320771,0.025103386491537,0.040180593729019,0.037150729447603,0.014575744047761,0.011505278758705,0.01979780010879,0.021294713020325,0.0025545083917677,0.0064191007986665,0.0051135802641511,0.025594279170036,0.019066782668233,0.011868589557707,0.0091525074094534,0.022317616268992,0.0098806340247393,0.011943964287639,0.0097073139622808,0.018974933773279,0.036661356687546,0.017488822340965,0.012882738374174,0.013301331549883,0.026441531255841,0.0086317667737603,0.010067746043205,0.014483227394521,0.017446270212531,0.035413302481174,0.016663199290633,0.0084589757025242,0.02384645678103,0.04765459895134,0.015711337327957,0.020412581041455,0.0056999186053872,0.016158094629645,0.016074482351542,0.0065172798931599,0.012921631336212,0.019575115293264,0.01297920756042,0.018019422888756,0.01961856521666,0.03786876052618,0.026106055825949,0.013314126059413,0.038906447589397,0.017968710511923,0.0092718852683902,0.033105984330177,0.061888337135315,0.010693853721023,0.015933137387037,0.028194827958941,0.076387465000153,0.020444136112928,0.013057045638561,0.0057052271440625,0.011087557300925,0.012608109042048,0.0046569788828492,0.013276472687721,0.019383879378438,0.032443597912788,0.0045427475124598,0.016313208267093,0.018374715000391,0.018715092912316,0.0169697701931,0.020069677382708,0.022485435009003,0.011855462566018,0.050670757889748,0.03531863540411,0.12325908988714,0.021743349730968,0.023224972188473,0.023863159120083,0.009272737428546,0.011461452580988,0.038384847342968,0.031099773943424,0.033093206584454,0.026373771950603,0.02477721683681,0.0073815230280161,0.011613629758358,0.016249280422926,0.018649693578482,0.019506176933646,0.021284379065037,0.027296829968691,0.033756621181965,0.050175979733467,0.02192173153162,0.010767308995128,0.018431089818478,0.016627546399832,0.016316952183843,0.026539986953139,0.016761709004641,0.023913631215692,0.019065888598561,0.0098399687558413,0.016691565513611,0.016186825931072,0.035553898662329,0.017225090414286,0.00952756870538,0.025814842432737,0.023863732814789,0.02420612424612,0.043622270226479,0.030153715983033,0.013958172872663,0.011441100388765,0.0073531232774258,0.020434506237507,0.0097447670996189,0.017795538529754,0.021353922784328,0.014555152505636,0.039387930184603,0.013222204521298,0.022978657856584,0.018057350069284,0.013700187206268,0.012131428346038,0.008828486315906,0.012827361002564,0.05063920468092,0.02961602434516,0.01782713830471,0.020315527915955,0.025576094165444,0.011131897568703,0.020825278013945,0.024170003831387,0.019302073866129,0.0073480028659105,0.0088015906512737,0.030743001028895,0.024705160409212,0.018041387200356,0.018364924937487,0.019605789333582,0.013931695371866,0.0087515786290169,0.0058796247467399,0.010753544047475,0.0088989958167076,0.043355029076338,0.016831925138831,0.01488777436316,0.013041355647147,0.012774867005646,0.010901445522904,0.012639299966395,0.010262371972203,0.014556625857949,0.015505181625485,0.014089331030846,0.013832056894898,0.018965305760503,0.01592412404716,0.023393552750349,0.0108208572492,0.025242608040571,0.012729057110846,0.015285852365196,0.022140458226204,0.02119167894125,0.010804763063788,0.0092982323840261,0.016659755259752,0.015634847804904,0.011499435640872,0.022444922477007,0.0354846380651,0.013768169097602,0.0075809108093381,0.012991135939956,0.018544996157289,0.0082270540297031,0.015169920399785,0.023265680298209,0.024285467341542,0.012581067159772,0.031061936169863,0.023580295965075,0.019585888832808,0.017015868797898,0.031865794211626,0.012477543205023,0.022727500647306,0.020175468176603,0.025775285437703,0.03780260682106,0.027544345706701,0.012187140993774,0.0080421026796103,0.013525893911719,0.011151985265315,0.012175777927041,0.028989082202315,0.026304287835956,0.037681572139263,0.027249669656157,0.044994860887527,0.020773326978087,0.018321117386222,0.024859527125955,0.024006996303797,0.021191399544477,0.053019095212221,0.011901716701686,0.020333310589194,0.02349479496479,0.018411681056023,0.012863930314779,0.0091480817645788,0.0094911325722933,0.012977298349142,0.0070926984772086,0.010748334228992,0.01385800447315,0.014351606369019,0.010442960076034,0.011134000495076,0.013253756798804,0.01004249509424,0.0063618151471019,0.0055920090526342,0.0033551957458258,0.010106449946761,0.0064469911158085,0.012536075897515,0.0090028122067451,0.0072297248989344,0.010833323933184,0.010299256071448,0.017930479720235,0.027776898816228,0.04769054800272,0.024645294994116,0.016018502414227,0.011601106263697,0.027190752327442,0.0063304640352726,0.015122887678444,0.030087560415268,0.010971298441291,0.006839188747108,0.0089393621310592,0.016363959759474,0.022837182506919,0.027631990611553,0.020870607346296,0.017850823700428,0.029149306938052,0.016939114779234,0.011977112852037,0.010513847693801,0.033545725047588,0.018293729051948,0.019011545926332,0.021805800497532,0.017745815217495,0.032847262918949,0.019810320809484,0.018456824123859,0.013692796230316,0.014918660745025,0.03138030692935,0.017649950459599,0.02157386764884,0.01990607753396,0.022281426936388,0.024471364915371,0.015734314918518,0.010635733604431,0.011967793107033,0.020404823124409,0.017485398799181,0.015691302716732,0.023474916815758,0.040925927460194,0.028928074985743,0.016573093831539,0.017620159313083,0.035724055022001,0.010378195904195,0.031734146177769,0.036581963300705,0.021547608077526,0.015443573705852,0.024299267679453,0.016408089548349,0.016886182129383,0.011702733114362,0.026577169075608,0.026719219982624,0.0078832432627678,0.0088800005614758,0.018904451280832,0.054701950401068,0.045896604657173,0.038420591503382,0.05093689262867,0.045247830450535,0.014380967244506,0.011394089087844,0.0044979881495237,0.0045244726352394,0.013362278230488,0.0081829354166985,0.0093402694910765,0.020204417407513,0.010425333864987,0.020570613443851,0.024104718118906,0.022471657022834,0.014820705167949,0.021970154717565,0.024229584261775,0.026574805378914,0.012794150039554,0.012242749333382,0.015839952975512,0.012715503573418,0.0096139153465629,0.0056354915723205,0.010260871611536,0.0087140239775181,0.01787350140512,0.014095729216933,0.016510345041752,0.030389435589314,0.018773481249809,0.021021086722612,0.010377579368651,0.017991071566939,0.019040375947952,0.01202489156276,0.0081737879663706,0.011198556050658,0.0078379102051258,0.012868369929492,0.013004353269935,0.025017162784934,0.014962735585868,0.018936935812235,0.021138038486242,0.0085654659196734,0.020135622471571,0.012533036991954,0.025548741221428,0.013789891265333,0.020009189844131,0.02149261161685,0.02343874797225,0.016483943909407,0.0097244875505567,0.0094144605100155,0.016473688185215,0.013629136607051,0.010995311662555,0.0047899410128593,0.0144555401057,0.02075944468379,0.019655056297779,0.013640556484461,0.019288094714284,0.050853192806244,0.029269054532051,0.012904627248645,0.011059853248298,0.021308964118361,0.026359247043729,0.023196622729301,0.017558231949806,0.024280926212668,0.0093676345422864,0.012637544423342,0.015271380543709,0.015381842851639,0.016234073787928,0.0094746164977551,0.0084478948265314,0.021951016038656,0.018282357603312,0.031335882842541,0.020098768174648,0.030051428824663,0.033905237913132,0.022374356165528,0.037198565900326,0.019537409767509,0.021161247044802,0.016828028485179,0.013864298351109,0.022887753322721,0.046495847404003,0.016674350947142,0.024586591869593,0.018071413040161,0.011040907353163,0.012497171759605,0.011089330539107,0.013327054679394,0.035616405308247,0.018278891220689,0.059083707630634,0.0095245763659477,0.0095581607893109,0.015006059780717,0.038259837776423,0.029162196442485,0.022271128371358,0.013440785929561,0.024417098611593,0.022866707295179,0.0055207759141922,0.010580183006823,0.012301324866712,0.008104594424367,0.020688939839602,0.030588775873184,0.026997713372111,0.016860563308001,0.021626502275467,0.013125497847795,0.027954876422882,0.013446857221425,0.024387955665588,0.011808345094323,0.013883240520954,0.019104640930891,0.031148312613368,0.026473501697183,0.021250810474157,0.015979081392288,0.02822108194232,0.026294799521565,0.025569137185812,0.027249341830611,0.0098392423242331,0.01381953805685,0.019488371908665,0.027797585353255,0.024773802608252,0.016370169818401,0.029593981802464,0.013680507428944,0.0098631363362074,0.016151683405042,0.019643526524305,0.012195400893688,0.0073619312606752,0.01246820576489,0.015251740813255,0.012898312881589,0.011879194527864,0.0077303564175963,0.012875511310995,0.012040228582919,0.018864337354898,0.017016988247633,0.0092278365045786,0.023042559623718,0.017028180882335,0.019123036414385,0.02049870416522,0.011277454905212,0.019178744405508,0.014176361262798,0.0091907018795609,0.0050987261347473,0.015531130135059,0.0065701412968338,0.015005514025688,0.020820798352361,0.019798522815108,0.026723360642791,0.014171071350574,0.013760339468718,0.012544442899525,0.024161452427506,0.016676299273968,0.013672781176865,0.011385520920157,0.055687721818686,0.016142476350069,0.040676109492779,0.010045720264316,0.015932023525238,0.027494143694639,0.018534868955612,0.028856933116913,0.031020518392324,0.017597367987037,0.015514878556132,0.014686899259686,0.011557620950043,0.0289142485708,0.017575088888407,0.017815236002207,0.015513008460402,0.016791122034192,0.015193469822407,0.0085804266855121,0.017913166433573,0.010717984288931,0.017116911709309,0.018327001482248,0.0089059788733721,0.013963777571917,0.0084443567320704,0.017470516264439,0.030711300671101,0.021772012114525,0.012087812647223,0.010509436950088,0.024414485320449,0.017535749822855,0.038674291223288,0.023784071207047,0.031118992716074,0.01839136146009,0.026805598288774,0.021666321903467,0.040070038288832,0.011632593348622,0.015131441876292,0.0079890871420503,0.019707802683115,0.018142834305763,0.014883002266288,0.011949120089412,0.015530070289969,0.01084459759295,0.023772099986672,0.012837899848819,0.016434779390693,0.017526939511299,0.022234307602048,0.047443337738514,0.019370993599296,0.022204447537661,0.021279569715261,0.020265586674213,0.017013497650623,0.029595594853163,0.030089853331447,0.018556568771601,0.0099852960556746,0.023428205400705,0.021437264978886,0.012753523886204,0.022498017176986,0.020812910050154,0.015161058865488,0.069933228194714,0.036266252398491,0.060066699981689,0.019487917423248,0.017288416624069,0.029856711626053,0.022380013018847,0.023769609630108,0.012255686335266,0.010793065652251,0.026014979928732,0.015907406806946,0.082658275961876,0.025410197675228,0.019528904929757,0.014541253447533,0.012048846110702,0.0096590844914317,0.024887900799513,0.015931356698275,0.022984400391579,0.058009769767523,0.029128450900316,0.027742195874453,0.013474488630891,0.013444703072309,0.035950414836407,0.02184203825891,0.021961513906717,0.022791095077991,0.015082640573382,0.059524953365326,0.010384467430413,0.036832664161921,0.013390590436757,0.026717672124505,0.035178378224373,0.025744266808033,0.020775482058525,0.011709962040186,0.026772728189826,0.017437940463424,0.039335653185844,0.040163535624743,0.018976215273142,0.012590829282999,0.019298603758216,0.011433955281973,0.021348698064685,0.017137005925179,0.032803952693939,0.033570557832718,0.031568259000778,0.018067501485348,0.027381118386984,0.026648879051208,0.01489358022809,0.064950950443745,0.028072968125343,0.038167856633663,0.017015233635902,0.039189640432596,0.030763598158956,0.059619925916195,0.058585721999407,0.029919981956482,0.051263891160488,0.033609464764595,0.023575462400913,0.029517952352762,0.044252038002014,0.028069563210011,0.031929738819599,0.0097730187699199,0.059182859957218,0.01748326793313,0.011019977740943,0.027623208239675,0.063927844166756,0.04744902998209,0.025902193039656,0.014591963030398,0.02332235686481,0.066510319709778,0.026640079915524,0.027649216353893,0.028744086623192,0.050008803606033,0.030005179345608,0.024378016591072,0.030376462265849,0.044058755040169,0.046198837459087,0.043245613574982,0.031099069863558,0.019167291000485,0.029099687933922,0.021911431103945,0.023275462910533,0.024740561842918,0.038394436240196,0.026916451752186,0.030221972614527,0.027673121541739,0.037121281027794,0.011955417692661,0.034440465271473,0.031696625053883,0.084966838359833,0.039042443037033,0.052177879959345,0.051319506019354,0.021516837179661,0.039528090506792,0.04160663485527,0.053464397788048,0.050726816058159,0.059529714286327,0.04982765763998,0.034869223833084,0.041441194713116,0.072554536163807,0.10975071787834,0.10340533405542,0.029710777103901,0.010904666036367,0.016178276389837,0.032988838851452,0.017936669290066,0.016765767708421,0.033690948039293,0.032863281667233,0.020147759467363,0.012749245390296,0.022916648536921,0.044793892651796,0.048646781593561,0.048027440905571,0.027878992259502,0.041043482720852,0.019841250032187,0.019600862637162,0.010187844745815,0.022814761847258,0.021887853741646,0.034367904067039,0.033074025064707,0.026360977441072,0.023649696260691,0.029725080356002,0.016565315425396,0.013427751138806,0.019793577492237,0.023630015552044,0.019562657922506,0.013056386262178,0.019484426826239,0.027413621544838,0.020072039216757,0.035248652100563,0.025966266170144,0.014455114491284,0.019538905471563,0.031898904591799,0.03383407741785,0.025523127987981,0.016380831599236,0.014207629486918,0.051956698298454,0.015658356249332,0.025617379695177,0.024308538064361,0.028133366256952,0.021527422592044,0.029389666393399,0.015204221010208,0.011534751392901,0.017018150538206,0.015051933005452,0.023736458271742,0.016224976629019,0.011530650779605,0.016348600387573,0.034585207700729,0.014805048704147,0.018161620944738,0.016988225281239,0.034760519862175,0.026968475431204,0.030980926007032,0.026851002126932,0.015220724977553,0.047896713018417,0.024368479847908,0.023563329130411,0.030943369492888,0.034896604716778,0.01934066042304,0.038846246898174,0.019009351730347,0.03706032037735,0.027095438912511,0.029738642275333,0.010861400514841,0.021586481481791,0.011086580343544,0.033829361200333,0.01393705047667,0.020450606942177,0.016944913193583,0.028648018836975,0.024234540760517,0.0060532591305673,0.014047341421247,0.015316137112677,0.016014650464058,0.019904131069779,0.02229780331254,0.032511338591576,0.01680257357657,0.033925831317902,0.03517209738493,0.0090200519189239,0.0070284064859152,0.010352347046137,0.018497206270695,0.0073950025252998,0.01636228710413,0.009788665920496,0.01130164321512,0.0062714251689613,0.019130798056722,0.026632204651833,0.021334970369935,0.023346187546849,0.025415308773518,0.02707352489233,0.017022622749209,0.0126694701612,0.031104287132621,0.014828341081738,0.024541169404984,0.016775034368038,0.0077066095545888,0.016883350908756,0.014492472633719,0.024966057389975,0.015231151133776,0.018950391560793,0.041483286768198,0.020791823044419,0.024781536310911,0.012339484877884,0.021040923893452,0.034471735358238,0.032792203128338,0.034670636057854,0.014171223156154,0.02083626575768,0.050064004957676,0.071969032287598,0.0204470846802,0.023555368185043,0.022868413478136,0.024763457477093,0.021085675805807,0.03518258407712,0.03776540607214,0.032562740147114,0.040254015475512,0.014598944224417,0.021793825551867,0.029106043279171,0.024087276309729,0.01594752818346,0.041499078273773,0.020448263734579,0.016122125089169,0.015447079204023,0.090655341744423,0.055266723036766,0.031563103199005,0.021223112940788,0.019966285675764,0.0081958556547761,0.033110234886408,0.026985678821802,0.045405637472868,0.026970280334353,0.0097497366368771,0.030923020094633,0.019234633073211,0.024037418887019,0.043178617954254,0.02812260389328,0.0160514395684,0.015436068177223,0.012181773781776,0.034400142729282,0.023017594590783,0.020957447588444,0.015503083355725,0.027860702946782,0.027731116861105,0.037870287895203,0.034035913646221,0.026502950116992,0.020105311647058,0.031066618859768,0.014640292152762,0.016574604436755,0.009640472009778,0.02061965316534,0.016897669062018,0.020903922617435,0.022092171013355,0.026212906464934,0.11170855164528,0.036361809819937,0.026363199576735,0.018059838563204,0.016905196011066,0.021067801862955,0.010082311928272,0.016585387289524,0.010732152499259,0.029067561030388,0.040939271450043,0.031179141253233,0.011665255762637,0.02263768017292,0.019040420651436,0.045474868267775,0.020261574536562,0.025661010295153,0.016472935676575,0.029099680483341,0.031021986156702,0.022104991599917,0.03534310311079,0.025574026629329,0.029888831079006,0.020556228235364,0.047113381326199,0.017312463372946,0.032056175172329,0.023119315505028,0.021417323499918,0.028857724741101,0.0090923570096493,0.041460212320089,0.029049433767796,0.021596398204565,0.027572210878134,0.017672311514616,0.0359912738204,0.034109193831682,0.02666388079524,0.050165969878435,0.020055186003447,0.047472734004259,0.03658490255475,0.024775326251984,0.026518179103732,0.013287171721458,0.022655993700027,0.029445134103298,0.023639943450689,0.024493880569935,0.035977050662041,0.024748498573899,0.021965768188238,0.011842044070363,0.01763629168272,0.018308635801077,0.053684011101723,0.014455826953053,0.033083938062191,0.075400084257126,0.041052810847759,0.04364375025034,0.070327073335648,0.072931751608849,0.016726078465581,0.026692774146795,0.026907868683338,0.031187811866403,0.020462598651648,0.043818969279528,0.019641898572445,0.028566960245371,0.030599225312471,0.022222731262445,0.020893735811114,0.02844925224781,0.011892181821167,0.010932471603155,0.017134711146355,0.035152688622475,0.018638711422682,0.015784224495292,0.019274467602372,0.022335898131132,0.028720589354634,0.036630235612392,0.0322519056499,0.043750803917646,0.049695782363415,0.040053177624941,0.045494679361582,0.015990991145372,0.040105488151312,0.019500624388456,0.018264964222908,0.021760161966085,0.02830632776022,0.072314277291298,0.048030436038971,0.015469629317522,0.027536019682884,0.04619474709034,0.051703710108995,0.017258998006582,0.019466143101454,0.041977737098932,0.061554290354252,0.050799991935492,0.085655301809311,0.026387542486191,0.09165958315134,0.057934910058975,0.046295866370201,0.035557724535465,0.058098345994949,0.02838459610939,0.0284793227911,0.056750409305096,0.077341452240944,0.12711462378502,0.037235282361507,0.081029541790485,0.026808217167854,0.039641588926315,0.035174623131752,0.061666220426559,0.064872585237026,0.084831580519676,0.039466839283705,0.030789915472269,0.046107657253742,0.046693202108145,0.077784173190594,0.043557614088058,0.081320866942406,0.032194849103689,0.033576756715775,0.036981482058764,0.062695533037186,0.03541100025177,0.050285808742046,0.076753228902817,0.10787923634052,0.032730657607317,0.041216250509024,0.035571321845055,0.15171518921852,0.052807860076427,0.052371166646481,0.037424698472023,0.12622527778149,0.084767147898674,0.13239394128323,0.047421023249626,0.10886850953102,0.053877912461758,0.077959083020687,0.13923302292824,0.044992096722126,0.037266757339239,0.042003110051155,0.030700962990522,0.022923845797777,0.027373690158129,0.015694571658969,0.022997841238976,0.012414419092238,0.01403861772269,0.016122173517942,0.029576554894447,0.013332519680262,0.01082309987396,0.014170464128256,0.018051208928227,0.011907523497939,0.01223640050739,0.0086078029125929,0.017285078763962,0.023069679737091,0.018389191478491,0.020045228302479,0.011930152773857,0.022903552278876,0.056130897253752,0.051216706633568,0.014484103769064,0.046033188700676,0.014360493049026,0.048051558434963,0.059350654482841,0.048981457948685,0.059684362262487,0.019888123497367,0.01374579872936,0.021906552836299,0.01148334145546,0.01752907037735,0.010639945045114,0.030843203887343,0.014129794202745,0.020660180598497,0.0036381161771715,0.021698851138353,0.021501110866666,0.011498630978167,0.019900791347027,0.012428281828761,0.020133649930358,0.014892387203872,0.012513928115368,0.030414359644055,0.0057257255539298,0.019495150074363,0.017948254942894,0.018264317885041,0.0056480774655938,0.0095633314922452,0.020354436710477,0.0074188816361129,0.048880204558372,0.015667989850044,0.0052561298944056,0.0045393793843687,0.0087040849030018,0.01567779481411,0.028066033497453,0.01833251863718,0.020409714430571,0.023313105106354,0.019675510004163,0.018087005242705,0.018299607560039,0.010040799155831,0.012754337862134,0.024300370365381,0.016201723366976,0.010106341913342,0.0099836047738791,0.017288671806455,0.010868364013731,0.018254114314914,0.010579185560346,0.0066395099274814,0.008861199952662,0.013336203061044,0.01252282038331,0.01365002989769,0.0093594836071134,0.0096786329522729,0.0086555108428001,0.011350028216839,0.013437217101455,0.015608423389494,0.031909201294184,0.03862077370286,0.024115011096001,0.02194120362401,0.021134730428457,0.01253682654351,0.013397600501776,0.013616124168038,0.026169596239924,0.010896136984229,0.016872655600309,0.02032582834363,0.018332704901695,0.016825867816806,0.01317095849663,0.0073354654014111,0.01864792406559,0.012017086148262,0.01299196574837,0.016131855547428,0.021392431110144,0.014442151412368,0.012937255203724,0.022375784814358,0.026772625744343,0.0089164655655622,0.0099518429487944,0.020369414240122,0.072971343994141,0.011088826693594,0.011720692738891,0.0090219313278794,0.010294365696609,0.0090794209390879,0.0084850331768394,0.010016463696957,0.014251344837248,0.0082996636629105,0.010955058038235,0.021914228796959,0.022029154002666,0.0086185466498137,0.010302374139428,0.010786077007651,0.010745267383754,0.005590274464339,0.0064474660903215,0.029117422178388,0.017542019486427,0.011027939617634,0.022256083786488,0.012678396888077,0.009830741211772,0.021311294287443,0.017772987484932,0.025844257324934,0.0065731899812818,0.018143219873309,0.029531206935644,0.01550108473748,0.01908365264535,0.02140006236732,0.023774679750204,0.014304600656033,0.0093968324363232,0.011061506345868,0.015382260084152,0.011005885899067,0.020692970603704,0.008276678621769,0.014192329719663,0.015842681750655,0.014097521081567,0.02281797491014,0.017194945365191,0.017848461866379,0.01946022361517,0.011991567909718,0.0052832765504718,0.0065666390582919,0.017813747748733,0.016101915389299,0.012736040167511,0.029700413346291,0.025978788733482,0.014923956245184,0.012145739048719,0.01366963237524,0.011696426197886,0.0070667611435056,0.0095745148137212,0.02237655967474,0.026901612058282,0.01311613433063,0.010219112038612,0.017184553667903,0.018124911934137,0.018042601644993,0.015661876648664,0.018235670402646,0.0099333580583334,0.01276689954102,0.019980242475867,0.028560802340508,0.02507047727704,0.014740009792149,0.021476421505213,0.01394837256521,0.031002689152956,0.016217574477196,0.023229613900185,0.025312401354313,0.011017895303667,0.017545497044921,0.0094412229955196,0.012813121080399,0.018005810678005,0.026472467929125,0.016765663400292,0.014084775000811,0.018599355593324,0.016063023358583,0.036208756268024,0.018324870616198,0.043795511126518,0.027055900543928,0.017655849456787,0.016777206212282,0.014358849264681,0.0070643993094563,0.018120732158422,0.11071867495775,0.017825208604336,0.036558270454407,0.03327240422368,0.029777571558952,0.027163494378328,0.018032189458609,0.015541266649961,0.0094493236392736,0.013216777704656,0.018432635813951,0.015184487216175,0.010613022372127,0.014074640348554,0.015776503831148,0.018582813441753,0.037013348191977,0.037573043256998,0.028605170547962,0.022654511034489,0.017070405185223,0.0070601031184196,0.023728016763926,0.0059160050004721,0.012924257665873,0.039960410445929,0.0092533063143492,0.027789244428277,0.016994219273329,0.016758071258664,0.038023296743631,0.012062007561326,0.024892255663872,0.023194935172796,0.027253149077296,0.029699061065912,0.020430635660887,0.016748713329434,0.013910235837102,0.013841770589352,0.012507102452219,0.0085400193929672,0.0088583678007126,0.015964295715094,0.022992601618171,0.033679485321045,0.010801303200424,0.018801648169756,0.030500741675496,0.023192338645458,0.01587332598865,0.011599207296968,0.011547390371561,0.01210792735219,0.013568364083767,0.015884397551417,0.016129966825247,0.020588867366314,0.012961557134986,0.022332053631544,0.020509084686637,0.013733420521021,0.024429872632027,0.0067449919879436,0.0044732633978128,0.0098888892680407,0.009397110901773,0.012107009068131,0.013826850801706,0.010752128437161,0.011900443583727,0.0092758554965258,0.012581950053573,0.011412191204727,0.0068632839247584,0.014404975809157,0.0093244165182114,0.0080813150852919,0.0098912753164768,0.010939083993435,0.0083314217627048,0.016197161749005,0.00724887708202,0.0056710224598646,0.011835737153888,0.004150859080255,0.0060701379552484,0.01003459841013,0.0088262986391783,0.0079140681773424,0.013901758939028,0.0081132669001818,0.0099886981770396,0.017373904585838,0.0074102259241045,0.016200438141823,0.017632804811001,0.0079206898808479,0.0089793456718326,0.023018460720778,0.012909708544612,0.0059716557152569,0.020451428368688,0.019293714314699,0.011679662391543,0.015429934486747,0.015393999405205,0.029060197994113,0.034562524408102,0.054135452955961,0.01541936211288,0.013481682166457,0.011789599433541,0.01737442985177,0.018897950649261,0.011927457526326,0.015687305480242,0.035000618547201,0.010189399123192,0.0073679308407009,0.0097403675317764,0.025262596085668,0.016558315604925,0.021401602774858,0.014531305059791,0.010849403217435,0.014258876442909,0.01549624837935,0.009258184581995,0.022821798920631,0.025014039129019,0.039207234978676,0.030796457082033,0.037345662713051,0.036835849285126,0.020923126488924,0.01497405488044,0.012105748057365,0.023256851360202,0.018906179815531,0.068735226988792,0.027884684503078,0.018233088776469,0.025780906900764,0.034438923001289,0.035792335867882,0.025948228314519,0.019420953467488,0.042356163263321,0.037330735474825,0.06662429869175,0.034156255424023,0.03742428869009,0.041992302983999,0.032759562134743,0.044649373739958,0.051973856985569,0.032815799117088,0.028431884944439,0.069582358002663,0.028008775785565,0.020100180059671,0.037170868366957,0.037667356431484,0.043136112391949,0.054588846862316,0.055832415819168,0.045840032398701,0.021235382184386,0.066224880516529,0.0088305333629251,0.011595667339861,0.041254110634327,0.028028964996338,0.054327730089426,0.053052913397551,0.011218499392271,0.02048459276557,0.046304140239954,0.022139025852084,0.026835018768907,0.026784481480718,0.025673547759652,0.021921385079622,0.037775456905365,0.067879319190979,0.15274223685265,0.059136029332876,0.021375346928835,0.013462683185935,0.023605220019817,0.03446251526475,0.040674552321434,0.06083245202899,0.032328315079212,0.027105705812573,0.013756861910224,0.0094993812963367,0.01582995429635,0.037260547280312,0.013414630666375,0.077236548066139,0.032003056257963,0.17668756842613,0.015886500477791,0.011569173075259,0.025630630552769,0.035535432398319,0.019901853054762,0.017518099397421,0.030213752761483,0.013562260195613,0.022639326751232,0.11190268397331,0.021220861002803,0.025732532143593,0.021972252056003,0.01893075555563,0.026707930490375,0.037036705762148,0.021115567535162,0.049586340785027,0.018718617036939,0.054983805865049,0.039098333567381,0.060295894742012,0.030123824253678,0.02446161583066,0.011903708800673,0.020165726542473,0.009105060249567,0.013509036973119,0.017266903072596,0.019980549812317,0.011615925468504,0.0097528025507927,0.020213920623064,0.038287736475468,0.0097258891910315,0.018877997994423,0.038720935583115,0.01818285509944,0.01605262234807,0.01634986884892,0.016045648604631,0.024382779374719,0.015939023345709,0.013300832360983,0.013355804607272,0.015395037829876,0.02881945297122,0.023848306387663,0.016083464026451,0.027841445058584,0.017836781218648,0.027897927910089,0.014468496665359,0.010198675096035,0.016493652015924,0.020445626229048,0.024206152185798,0.050699956715107,0.014355147257447,0.011763473041356,0.020198553800583,0.017428614199162,0.0092451395466924,0.020046044141054,0.015025367029011,0.020632719621062,0.014507503248751,0.021138843148947,0.013623889535666,0.006831384729594,0.013793372549117,0.014394041150808,0.023012712597847,0.050674829632044,0.061634514480829,0.019781915470958,0.020254887640476,0.044836234301329,0.024487948045135,0.038438633084297,0.067655570805073,0.012592440471053,0.0098742675036192,0.0079353060573339,0.012979164719582,0.0085301017388701,0.019865220412612,0.0074892025440931,0.0096288425847888,0.010073381476104,0.012746993452311,0.018237270414829,0.029298583045602,0.025827961042523,0.025903237983584,0.033119425177574,0.01651637814939,0.023638781160116,0.017664073035121,0.025623816996813,0.013297622092068,0.013482125476003,0.028978612273932,0.014483273029327,0.014324023388326,0.026125011965632,0.025226101279259,0.054712727665901,0.020772965624928,0.024702191352844,0.015493237413466,0.018009977415204,0.01199440471828,0.013245983980596,0.0096945948898792,0.031135894358158,0.02729507535696,0.028146972879767,0.0089067965745926,0.025560118257999,0.017933174967766,0.022168766707182,0.013189783319831,0.01093119289726,0.021951783448458,0.0088039925321937,0.035485688596964,0.022282097488642,0.020700203254819,0.0098171457648277,0.012189751490951,0.012990093789995,0.010267120786011,0.016802569851279,0.013283831998706,0.013375591486692,0.021088257431984,0.018089391291142,0.019137782976031,0.034649707376957,0.016663614660501,0.0091224368661642,0.0056942561641335,0.016060896217823,0.012343484908342,0.018537996336818,0.018941454589367,0.014543757773936,0.012641509994864,0.010767213068902,0.006274065002799,0.011648263782263,0.031217683106661,0.051877371966839,0.054749842733145,0.03166389465332,0.043254047632217,0.035301238298416,0.013128162361681,0.0057622352614999,0.012491315603256,0.020726326853037,0.01118696667254,0.031107207760215,0.018077546730638,0.0080765523016453,0.021437752991915,0.022517126053572,0.013486547395587,0.022562060505152,0.017729349434376,0.011758981272578,0.0099770193919539,0.012418001890182,0.012738047167659,0.010798312723637,0.017015557736158,0.0095068365335464,0.015011727809906,0.026647221297026,0.013590462505817,0.023169759660959,0.018904764205217,0.021259229630232,0.0093724904581904,0.027496555820107,0.010720143094659,0.02622595988214,0.010389590635896,0.012773809023201,0.012655634433031,0.02032346278429,0.0095796287059784,0.0090643698349595,0.011082304641604,0.024366660043597,0.022601392120123,0.050496116280556,0.034762218594551,0.0098373778164387,0.020134028047323,0.010969656519592,0.01959602534771,0.014347212389112,0.018130453303456,0.0130056431517,0.024547755718231,0.014039441943169,0.014187971130013,0.010737877339125,0.028910454362631,0.0270736515522,0.011209767311811,0.023095592856407,0.0062739895656705,0.010269485414028,0.0099165821447968,0.014860551804304,0.018400333821774,0.025143552571535,0.013806197792292,0.0096596805378795,0.030902680009604,0.012074330821633,0.02699388563633,0.01158556714654,0.024576926603913,0.027026936411858,0.035652138292789,0.019660517573357,0.022213149815798,0.014944037422538,0.030977848917246,0.014920458197594,0.025630157440901,0.054143644869328,0.022159116342664,0.025607028976083,0.032524921000004,0.038654733449221,0.025167729705572,0.036117017269135,0.038208693265915,0.049737442284822,0.056621186435223,0.045998990535736,0.028711197897792,0.038321670144796,0.021177552640438,0.030044233426452,0.021178618073463,0.022026266902685,0.037711620330811,0.062298439443111,0.087810225784779,0.073898687958717,0.092749357223511,0.11981883645058,0.10565321147442,0.088571153581142,0.080808013677597,0.081823065876961,0.077885195612907,0.075263150036335,0.10334096103907,0.065105840563774,0.069560922682285,0.051586713641882,0.069267094135284,0.057241715490818,0.049441773444414,0.042764373123646,0.027767179533839,0.028110131621361,0.040305331349373,0.046143908053637,0.05297939106822,0.072478711605072,0.099232703447342,0.096995286643505,0.096689261496067,0.071667894721031,0.054666593670845,0.059483844786882,0.044738169759512,0.0584786683321,0.036832898855209,0.044935490936041,0.057855673134327,0.059836059808731,0.03399221599102,0.025665098801255,0.016714338213205,0.016653526574373,0.020881783217192,0.026395341381431,0.020504891872406,0.014942762441933,0.02041856944561,0.036367304623127,0.020692743360996,0.012030015699565,0.02142807841301,0.019439592957497,0.032241813838482,0.035854555666447,0.026090919971466,0.027307465672493,0.019437557086349,0.028001727536321,0.022683430463076,0.050961494445801,0.033729575574398,0.035493601113558,0.051117472350597,0.027743404731154,0.033560059964657,0.044162899255753,0.025473468005657,0.035660937428474,0.022427435964346,0.03165003284812,0.029946610331535,0.021094597876072,0.025201339274645,0.021949796006083,0.018450414761901,0.017538085579872,0.020328735932708,0.026353534311056,0.030631441622972,0.014360081404448,0.015808366239071,0.01766168512404,0.020334152504802,0.028492160141468,0.031799238175154,0.020594820380211,0.011526458896697,0.011475883424282,0.020421497523785,0.038376215845346,0.0373988263309,0.035573415458202,0.011279949918389,0.021805806085467,0.0092086140066385,0.014362959191203,0.026112593710423,0.024768190458417,0.038922972977161,0.02039454691112,0.013020210899413,0.011778749525547,0.019708720967174,0.0070213861763477,0.0098928222432733,0.016295548528433,0.024830833077431,0.011121308431029,0.018787395209074,0.026608927175403,0.010951220057905,0.02098235860467,0.01630712300539,0.020451936870813,0.020400132983923,0.025977551937103,0.014064563438296,0.015059176832438,0.037394728511572,0.021694973111153,0.018512206152081,0.004131633322686,0.0087904827669263,0.012471538037062,0.013097438961267,0.010615263134241,0.033432468771935,0.016818024218082,0.018142871558666,0.0074552893638611,0.011087316088378,0.0072790188714862,0.011773443780839,0.029300564900041,0.027969673275948,0.069838173687458,0.020544931292534,0.019685566425323,0.013741366565228,0.026603879407048,0.010686725378036,0.028895795345306,0.021429732441902,0.034805286675692,0.016089256852865,0.017350878566504,0.010963508859277,0.025962688028812,0.037721782922745,0.13948023319244,0.018729213625193,0.015582230873406,0.022662546485662,0.013698292896152,0.013149442151189,0.015893261879683,0.015208015218377,0.04268216714263,0.028385154902935,0.016594605520368,0.013988886959851,0.0095480717718601,0.025286436080933,0.045018691569567,0.010915787890553,0.027351308614016,0.011013183742762,0.017206579446793,0.012524279765785,0.010855270549655,0.0061777029186487,0.0091753164306283,0.018277604132891,0.023777093738317,0.0088896118104458,0.01459632255137,0.016114171594381,0.016444334760308,0.012520578689873,0.028565028682351,0.015415899455547,0.015097640454769,0.013404563069344,0.007911279797554,0.0077841435559094,0.019854377955198,0.011478988453746,0.0086303828284144,0.050689574331045,0.052686385810375,0.01949699036777,0.0073364661075175,0.018045250326395,0.031496271491051,0.013990417122841,0.018893761560321,0.017538871616125,0.012846590951085,0.031658664345741,0.036723621189594,0.014362085610628,0.033650204539299,0.021205166354775,0.029694529250264,0.038004547357559,0.017517821863294,0.024078890681267,0.022519456222653,0.020543204620481,0.016924140974879,0.0121881198138,0.01367517746985,0.01673454977572,0.030708409845829,0.019525676965714,0.020494688302279,0.022759495303035,0.033486731350422,0.037054050713778,0.016018895432353,0.020588789135218,0.013515533879399,0.020364280790091,0.032969370484352,0.035431873053312,0.020738329738379,0.034495405852795,0.051712431013584,0.032634343951941,0.02129689604044,0.029003670439124,0.03059003688395,0.019041020423174,0.016387682408094,0.02113314718008,0.016224591061473,0.012554133310914,0.016029592603445,0.024826146662235,0.014460232108831,0.019714534282684,0.021532643586397,0.023480646312237,0.016531569883227,0.0064825201407075,0.031458906829357,0.020182535052299,0.023581203073263,0.010092861950397,0.023546075448394,0.018752664327621,0.017184970900416,0.013540923595428,0.019767632707953,0.012401401996613,0.017316229641438,0.012283245101571,0.023064482957125,0.022461615502834,0.016160719096661,0.010179933160543,0.014498567208648,0.013248370960355,0.0058129001408815,0.014820866286755,0.0096036354079843,0.017605632543564,0.0082844970747828,0.012781193479896,0.025684466585517,0.0074754939414561,0.013598533347249,0.029042910784483,0.015622224658728,0.019445598125458,0.01377684250474,0.021486639976501,0.011036056093872,0.013051803223789,0.017563212662935,0.013908887282014,0.019523460417986,0.025073822587729,0.025464057922363,0.021596426144242,0.02484686486423,0.009640577249229,0.030796820297837,0.034936875104904,0.027508690953255,0.016177240759134,0.016281440854073,0.013419345021248,0.009345349855721,0.0095992852002382,0.0096972258761525,0.0048942030407488,0.011900588870049,0.044488482177258,0.013040518388152,0.018105864524841,0.017572738230228,0.0075510987080634,0.010822162032127,0.02305169031024,0.04224368929863,0.020003229379654,0.022468999028206,0.021235309541225,0.018481504172087,0.027421995997429,0.048272728919983,0.044482730329037,0.024593271315098,0.018713589757681,0.020112559199333,0.011445508338511,0.0056806700304151,0.020035983994603,0.02802050113678,0.013322098180652,0.011174893938005,0.022484544664621,0.013337458483875,0.024780828505754,0.026741506531835,0.033350214362144,0.017525807023048,0.028280403465033,0.011331886053085,0.033515181392431,0.025974653661251,0.02166360989213,0.017280355095863,0.02825053408742,0.023483945056796,0.013406320475042,0.045897953212261,0.024246936663985,0.020685704424977,0.014200191013515,0.010652452707291,0.048470109701157,0.012327875941992,0.015811672434211,0.013037232682109,0.01449812669307,0.01338953524828,0.017745794728398,0.019370146095753,0.015252730809152,0.031766645610332,0.022286780178547,0.039430148899555,0.023511404171586,0.018462888896465,0.014135939069092,0.015488217584789,0.0077883927151561,0.021833267062902,0.018382946029305,0.011106446385384,0.011285594664514,0.017327731475234,0.012730795890093,0.020185206085443,0.015726406127214,0.011660916730762,0.02780495211482,0.032888200134039,0.020417671650648,0.016295278444886,0.014672481454909,0.034848537296057,0.030035583302379,0.023121688514948,0.023807719349861,0.023309087380767,0.01818017102778,0.02251148968935,0.033166587352753,0.020979940891266,0.023154906928539,0.010997503995895,0.016052640974522,0.0089304596185684,0.014118984341621,0.028258891776204,0.029466697946191,0.029401468113065,0.050436064600945,0.0504967905581,0.03746048361063,0.016514647752047,0.047255370765924,0.021612353622913,0.011996565386653,0.013481050729752,0.015585236251354,0.018579952418804,0.019872821867466,0.035472933202982,0.027706889435649,0.025340821594,0.040177669376135,0.015189798548818,0.022379674017429,0.021228667348623,0.0068909721449018,0.029303714632988,0.027756417170167,0.016522629186511,0.013647811487317,0.023730339482427,0.022016769275069,0.0092906206846237,0.023720365017653,0.051558613777161,0.048305839300156,0.03550036996603,0.030657285824418,0.014285132288933,0.023903727531433,0.010559774935246,0.012222400866449,0.015946814790368,0.021288128569722,0.013452740386128,0.013892029412091,0.012915483675897,0.01265537366271,0.010899467393756,0.016851779073477,0.03166988492012,0.012758117169142,0.022183967754245,0.0094573404639959,0.027800438925624,0.013092998415232,0.0082056522369385,0.030145009979606,0.020407546311617,0.022910006344318,0.037996176630259,0.026478920131922,0.0070901266299188,0.021739790216088,0.022966045886278,0.024308037012815,0.0056585874408484,0.0065453387796879,0.010606613010168,0.020678840577602,0.020086152479053,0.018798077479005,0.022660188376904,0.035981506109238,0.010185859166086,0.0339011028409,0.032621137797832,0.013341318815947,0.0097363237291574,0.074075520038605,0.061958573758602,0.033288560807705,0.01514096558094,0.021644964814186,0.028673870489001,0.022580735385418,0.037581745535135,0.029912319034338,0.03298281878233,0.025740193203092,0.016244927421212,0.025570698082447,0.018531307578087,0.013677364215255,0.022417506203055,0.013199392706156,0.036249209195375,0.0093935625627637,0.0097022503614426,0.038680251687765,0.017287461087108,0.0094948243349791,0.022071460261941,0.029532454907894,0.034668397158384,0.026085335761309,0.01923904940486,0.030490539968014,0.029393598437309,0.02319073304534,0.025286506861448,0.028459578752518,0.021749401465058,0.016321241855621,0.01387351565063,0.0082198483869433,0.020489595830441,0.024965165182948,0.018499866127968,0.01479434221983,0.02314218878746,0.018263032659888,0.013454673811793,0.033098962157965,0.013799540698528,0.020893845707178,0.023934580385685,0.013072971254587,0.018304962664843,0.014822291210294,0.015594446100295,0.014413256198168,0.015636185184121,0.019703079015017,0.031527698040009,0.037868179380894,0.056456290185452,0.038429826498032,0.022081911563873,0.019938468933105,0.008925317786634,0.015868540853262,0.014750256203115,0.014632595703006,0.0086045227944851,0.017508592456579,0.02547106333077,0.015121906995773,0.010613078251481,0.015822211280465,0.014637768268585,0.0071645728312433,0.0047512487508357,0.016862936317921,0.038604445755482,0.019416455179453,0.017029762268066,0.0084599051624537,0.020010314881802,0.0099629880860448,0.016965022310615,0.016875332221389,0.013877068646252,0.018398124724627,0.025840079411864,0.023906908929348,0.013993636704981,0.006378635764122,0.012734164483845,0.017505280673504,0.026169929653406,0.019873067736626,0.02165150269866,0.015703780576587,0.031510353088379,0.019489159807563,0.015519089996815,0.026543878018856,0.018881943076849,0.043320823460817,0.024482257664204,0.010994975455105,0.0081498408690095,0.013867095112801,0.023012056946754,0.015692545101047,0.011543551459908,0.037026777863503,0.025105662643909,0.037779536098242,0.015643848106265,0.042820572853088,0.026483945548534,0.029158659279346,0.027408838272095,0.010008420795202,0.020989866927266,0.01679291203618,0.031155297532678,0.0049949819222093,0.010091201402247,0.0067110327072442,0.013802642002702,0.022669594734907,0.034987438470125,0.025283358991146,0.013604970648885,0.017701875418425,0.011073556728661,0.027194976806641,0.036546502262354,0.014062618836761,0.015593055635691,0.027544759213924,0.016579940915108,0.018886722624302,0.015174135565758,0.020258951932192,0.025309128686786,0.022315848618746,0.012871719896793,0.029904272407293,0.10528059303761,0.027075726538897,0.023463867604733,0.023969359695911,0.022494090721011,0.018986977636814,0.030459893867373,0.033943492919207,0.04913654178381,0.028808329254389,0.039400238543749,0.02351026982069,0.029850803315639,0.03232179582119,0.016345292329788,0.013090848922729,0.032158024609089,0.018111504614353,0.041808869689703,0.037124361842871,0.015428525395691,0.029330644756556,0.036354303359985,0.041229292750359,0.02110206335783,0.015976315364242,0.021423893049359,0.033145941793919,0.01157302595675,0.016618814319372,0.019508332014084,0.036759614944458,0.018205597996712,0.010827120393515,0.011615140363574,0.0074829673394561,0.028671491891146,0.029744483530521,0.029614929109812,0.020037446171045,0.022265013307333,0.02590399608016,0.030583398416638,0.016772404313087,0.018607910722494,0.012636175379157,0.016319110989571,0.017769329249859,0.021117363125086,0.022836394608021,0.017789889127016,0.03029235266149,0.016193337738514,0.016517177224159,0.012775588780642,0.014487317763269,0.016467923298478,0.028687620535493,0.015495731495321,0.02894439920783,0.01213466655463,0.029390985146165,0.025704432278872,0.030611801892519,0.037318214774132,0.02468428388238,0.02441125549376,0.015660922974348,0.034543886780739,0.024406261742115,0.02609552629292,0.031150929629803,0.019120436161757,0.04584813863039,0.044277004897594,0.017909411340952,0.020641271024942,0.046022363007069,0.049064226448536,0.020696232095361,0.023681938648224,0.042084205895662,0.016144892200828,0.028968935832381,0.011628795415163,0.017190592363477,0.014601778239012,0.020432647317648,0.00910316221416,0.024468470364809,0.027004696428776,0.026512231677771,0.042907249182463,0.030014701187611,0.029141083359718,0.030743222683668,0.028038021177053,0.039797518402338,0.043791271746159,0.010183587670326,0.053017538040876,0.071641638875008,0.023195657879114,0.031999345868826,0.031821615993977,0.019083701074123,0.020459001883864,0.032566744834185,0.043052349239588,0.053013298660517,0.019327819347382,0.069405898451805,0.045224271714687,0.043113119900227,0.10416688024998,0.022191073745489,0.031949255615473,0.070136345922947,0.02140211686492,0.038319796323776,0.013861290179193,0.02940727956593,0.038430988788605,0.045300036668777,0.028090469539165,0.034417603164911,0.0089980736374855,0.034293320029974,0.019189218059182,0.028779847547412,0.028951361775398,0.015513382852077,0.009779498912394,0.038384199142456,0.027930330485106,0.020725535228848,0.049664247781038,0.026219010353088,0.020095596089959,0.018358869478106,0.020638385787606,0.026791248470545,0.036027833819389,0.06058993563056,0.033248655498028,0.065998807549477,0.0097770895808935,0.015114020556211,0.025090977549553,0.032365221530199,0.059387922286987,0.016156515106559,0.014333812519908,0.023445691913366,0.037854358553886,0.027808353304863,0.042034327983856,0.012158203870058,0.026193112134933,0.019537284970284,0.0068180980160832,0.0060969446785748,0.035633690655231,0.016360193490982,0.035870395600796,0.016877114772797,0.024045350030065,0.020172609016299,0.032546658068895,0.023309038951993,0.043921928852797,0.024224227294326,0.015304114669561,0.011277197860181,0.054553266614676,0.089608497917652,0.054264720529318,0.047240797430277,0.049965128302574,0.047308444976807,0.041576318442822,0.034737221896648,0.055824749171734,0.027363039553165,0.063828438520432,0.040549840778112,0.021749706938863,0.022710703313351,0.025106471031904,0.026524789631367,0.016407284885645,0.019659942016006,0.020084360614419,0.014798332005739,0.0065017533488572,0.029263919219375,0.016513466835022,0.011483296751976,0.01350952591747,0.011045577004552,0.011584900319576,0.026348209008574,0.017170822247863,0.020727911964059,0.015542762354016,0.040414854884148,0.037207640707493,0.023293823003769,0.059633731842041,0.020395122468472,0.043961971998215,0.02348824031651,0.031508266925812,0.025584679096937,0.02815336547792,0.022278133779764,0.015711762011051,0.016303924843669,0.0043585039675236,0.011287469416857,0.017635161057115,0.025348719209433,0.015840407460928,0.015443516895175,0.022592931985855,0.01198167912662,0.0081565631553531,0.022466568276286,0.018130419775844,0.018715174868703,0.030873550102115,0.020801734179258,0.029323676601052,0.034181542694569,0.021976333111525,0.013986761681736,0.013725429773331,0.043208546936512,0.03016272559762,0.025724265724421,0.012054583057761,0.031827725470066,0.018179567530751,0.019288137555122,0.010129358619452,0.021151695400476,0.0058724926784635,0.02138258330524,0.020220905542374,0.026832439005375,0.030471054837108,0.008336590602994,0.023286774754524,0.014652310870588,0.015151949599385,0.017504828050733,0.029359871521592,0.029058627784252,0.032580293715,0.012175335548818,0.048142310231924,0.019794873893261,0.028041929006577,0.036918226629496,0.050248891115189,0.05454945936799,0.036710701882839,0.019316539168358,0.017877280712128,0.014769850298762,0.016824126243591,0.010288022458553,0.013557445257902,0.016172520816326,0.035924330353737,0.0088808294385672,0.032912313938141,0.022129364311695,0.012973884120584,0.080578021705151,0.014033951796591,0.018298557028174,0.01678498275578,0.017423845827579,0.014912648126483,0.012702947482467,0.022307490929961,0.012622472830117,0.018502606078982,0.0086422525346279,0.020611116662621,0.015921205282211,0.022752724587917,0.013896540738642,0.019638327881694,0.017436262220144,0.0096461810171604,0.013326541520655,0.007458773907274,0.021427551284432,0.018506020307541,0.0086764730513096,0.011850605718791,0.017692353576422,0.026993503794074,0.0216920748353,0.018708324059844,0.026218648999929,0.017695911228657,0.019421104341745,0.012065874412656,0.01148378290236,0.021088207140565,0.084818258881569,0.017059192061424,0.020713936537504,0.0089596267789602,0.013509627431631,0.010456915944815,0.010304391384125,0.017896376550198,0.019138649106026,0.015960045158863,0.012821518816054,0.0084451092407107,0.034347638487816,0.03104405850172,0.013662621378899,0.0069421608932316,0.012642879970372,0.017642334103584,0.014905691146851,0.031243374571204,0.016105515882373,0.013823695480824,0.015620939433575,0.017413709312677,0.0093150977045298,0.0085176918655634,0.0096388086676598,0.021564915776253,0.013816183432937,0.039973817765713,0.042128514498472,0.017102837562561,0.026323433965445,0.013430846855044,0.021767366677523,0.0088062137365341,0.012312445789576,0.0097385365515947,0.018958829343319,0.0084058176726103,0.0079232901334763,0.0062439506873488,0.0056079886853695,0.011328838765621,0.011001240462065,0.020990898832679,0.028769008815289,0.05850912630558,0.010644501075149,0.0088698286563158,0.0084015093743801,0.024672813713551,0.013748749159276,0.013100650161505,0.022816799581051,0.024760527536273,0.02885515615344,0.033753633499146,0.021487079560757,0.021193554624915,0.016990456730127,0.027389157563448,0.010977048426867,0.009199078194797,0.034567758440971,0.011458101682365,0.020220417529345,0.01085552200675,0.01038253121078,0.010361176915467,0.017429765313864,0.01535121165216,0.0087989186868072,0.0097900712862611,0.013341492973268,0.014593046158552,0.011973759159446,0.022192323580384,0.026437198743224,0.012450424022973,0.0099199051037431,0.017405910417438,0.012536324560642,0.012685092166066,0.017607303336263,0.021297937259078,0.014726168476045,0.01105345133692,0.011572065763175,0.01479172334075,0.0079460050910711,0.013412911444902,0.013506825082004,0.016550179570913,0.020090892910957,0.012483909726143,0.0083356592804193,0.0079204477369785,0.017113514244556,0.014498483389616,0.01308632735163,0.012556653469801,0.014443540014327,0.015514745377004,0.022858411073685,0.027082877233624,0.015284663066268,0.03825432062149,0.012739241123199,0.021724930033088,0.015371804125607,0.017668733373284,0.0057102963328362,0.015110410749912,0.024508122354746,0.024819131940603,0.02705286256969,0.0098545486107469,0.015032534487545,0.022095652297139,0.011795375496149,0.009640434756875,0.016089711338282,0.019621286541224,0.021358735859394,0.027439437806606,0.01636110432446,0.032810028642416,0.024547005072236,0.0092814508825541,0.021688669919968,0.040119089186192,0.025901908054948,0.0304258428514,0.016635607928038,0.030180901288986,0.024608673527837,0.022761035710573,0.017226347699761,0.047229506075382,0.021496247500181,0.026251589879394,0.024715168401599,0.033372286707163,0.023061264306307,0.014890806749463,0.02887368761003,0.018766440451145,0.022941220551729,0.03580629825592,0.0059911841526628,0.013025293126702,0.0096332877874374,0.0080087222158909,0.0055741141550243,0.029120847582817,0.032749239355326,0.020573876798153,0.017821557819843,0.028391299769282,0.016712995246053,0.058009017258883,0.013862941414118,0.034149933606386,0.012896209955215,0.0047612702473998,0.0089940996840596,0.0081584583967924,0.033954367041588,0.0086921975016594,0.0099318837746978,0.012237228453159,0.021974509581923,0.014189271256328,0.018837496638298,0.013007118366659,0.017218453809619,0.011479467153549,0.013081035576761,0.033773571252823,0.023283910006285,0.014966952614486,0.024733498692513,0.016426661983132,0.015312951058149,0.023839382454753,0.031201127916574,0.016835289075971,0.06466007232666,0.023482469841838,0.017479173839092,0.024805014953017,0.013163625262678,0.014780449680984,0.022236322984099,0.0099804727360606,0.020076610147953,0.018079670146108,0.024946687743068,0.0153593942523,0.020503900945187,0.022920448333025,0.022115044295788,0.029132973402739,0.0063198325224221,0.019990537315607,0.014217934571207,0.016703929752111,0.019766082987189,0.010284028016031,0.028120018541813,0.024202167987823,0.031646870076656,0.035525292158127,0.012668474577367,0.030623111873865,0.029474392533302,0.012612171471119,0.01932305470109,0.021328071132302,0.020639287307858,0.020358944311738,0.054843388497829,0.034024499356747,0.02887418307364,0.024852236732841,0.01898249424994,0.016404269263148,0.0095414966344833,0.025833562016487,0.019573707133532,0.019587930291891,0.010588215664029,0.028654601424932,0.019757300615311,0.01801642216742,0.021651923656464,0.02069378644228,0.015869412571192,0.011911168694496,0.040867567062378,0.027141008526087,0.037125177681446,0.022754151374102,0.02801550924778,0.0078741116449237,0.025194134563208,0.020946267992258,0.018041906878352,0.016204796731472,0.020282143726945,0.015994416549802,0.0124841183424,0.012339728884399,0.011717960238457,0.0066219693981111,0.021319372579455,0.032136593014002,0.012247791513801,0.010484121739864,0.011736111715436,0.030574005097151,0.021703507751226,0.025593884289265,0.028305076062679,0.025604207068682,0.016182718798518,0.0076466929167509,0.014773932285607,0.009726332500577,0.011451402679086,0.0096670836210251,0.020458500832319,0.0059141884557903,0.034017581492662,0.012608792632818,0.021870136260986,0.054177485406399,0.021234720945358,0.022043205797672,0.015840360894799,0.011597516946495,0.0094125159084797,0.014680998399854,0.0047082439996302,0.011363789439201,0.0084657035768032,0.0080853467807174,0.005549100227654,0.011888680979609,0.0095712207257748,0.015989234670997,0.012367259711027,0.025575164705515,0.023760076612234,0.020128969103098,0.019064102321863,0.0049268840812147,0.015493116341531,0.019419547170401,0.012390863150358,0.018412433564663,0.03832820057869,0.011316005140543,0.0043895426206291,0.031203519552946,0.02256034873426,0.013825190253556,0.0040201088413596,0.012620845809579,0.027501855045557,0.014213689602911,0.019050873816013,0.013033089227974,0.016686670482159,0.016560439020395,0.0071904398500919,0.024197671562433,0.040613546967506,0.073628559708595,0.24053087830544,0.021961782127619,0.02208786085248,0.011386251077056,0.0087642855942249,0.01802734285593,0.026356521993876,0.011087290942669,0.018652085214853,0.010545551776886,0.014338283799589,0.013271853327751,0.015636306256056,0.026644386351109,0.021077143028378,0.030458562076092,0.056438826024532,0.062341902405024,0.036454800516367,0.031525112688541,0.058799251914024,0.074922017753124,0.040815148502588,0.017021404579282,0.017458759248257,0.0082965660840273,0.016759637743235,0.036676004528999,0.036565613001585,0.038986470550299,0.025859726592898,0.018912216648459,0.092625014483929,0.052446126937866,0.053000271320343,0.014730934984982,0.012026209384203,0.03429077938199,0.042648162692785,0.040785245597363,0.03344476595521,0.052424028515816,0.050685554742813,0.019680518656969,0.019535252824426,0.027238123118877,0.024812690913677,0.044297575950623,0.10921037942171,0.13592484593391,0.038811516016722,0.026938129216433,0.044203612953424,0.017366550862789,0.06055049598217,0.036613881587982,0.10041224211454,0.073206901550293,0.023802198469639,0.032668344676495,0.036661896854639,0.19908635318279,0.039613019675016,0.022812590003014,0.027479499578476,0.020617531612515,0.008167146705091,0.026568051427603,0.06095801666379,0.080958902835846,0.094818502664566,0.090480200946331,0.16310675442219,0.023652676492929,0.077474847435951,0.066685661673546,0.054853294044733,0.012140361592174,0.037203744053841,0.026069801300764,0.035103753209114,0.033114649355412,0.045371070504189,0.030094213783741,0.022334696725011,0.031641490757465,0.028266550973058,0.020263731479645,0.007840902544558,0.015835020691156,0.022371316328645,0.013552289456129,0.030828749760985,0.037164062261581,0.021882440894842,0.029140319675207,0.069124668836594,0.04218865185976,0.023076979443431,0.060288034379482,0.067592829465866,0.023892935365438,0.013546946458519,0.02093344181776,0.025812555104494,0.021346686407924,0.021352021023631,0.012077074497938,0.018443208187819,0.02589388564229,0.056513525545597,0.092025615274906,0.0127167198807,0.025838449597359,0.044580396264791,0.027401620522141,0.010708056390285,0.015125150792301,0.018698805943131,0.010101417079568,0.027690652757883,0.037176042795181,0.012918569147587,0.028116054832935,0.034571349620819,0.019497228786349,0.024114578962326,0.014874821528792,0.011255788616836,0.01131038647145,0.0090369386598468,0.022723687812686,0.039414614439011,0.028453543782234,0.013970538042486,0.010908106341958,0.0076811504550278,0.0067437677644193,0.012124923057854,0.015930583700538,0.014620409347117,0.016173908486962,0.022869270294905,0.030309323221445,0.016105046495795,0.028127977624536,0.011802067048848,0.013838702812791,0.0079300161451101,0.01889531686902,0.0081905573606491,0.014103912748396,0.022173941135406,0.031767170876265,0.035247422754765,0.023607779294252,0.017621707171202,0.014144950546324,0.024056602269411,0.013362068682909,0.02924401126802,0.020323321223259,0.040527418255806,0.012906856834888,0.0068384036421776,0.0088701015338302,0.011922189034522,0.023338140919805,0.021978329867125,0.022737316787243,0.014160016551614,0.022844547405839,0.012015605345368,0.013848880305886,0.0081265605986118,0.0065295463427901,0.0058473832905293,0.0049323607236147,0.014447527006269,0.020333588123322,0.010506574995816,0.019901821389794,0.018050048500299,0.027581570670009,0.052629224956036,0.012086120434105,0.011582085862756,0.014452146366239,0.015071635134518,0.0077686216682196,0.0077165775001049,0.0073192412965,0.014280142262578,0.0069495793431997,0.0072150747291744,0.0084650479257107,0.030261430889368,0.013251019641757,0.015303575433791,0.025440679863095,0.015560399740934,0.0075325882062316,0.023976631462574,0.0192238278687,0.016337128356099,0.020762262865901,0.023811480030417,0.018436776474118,0.015895172953606,0.016211304813623,0.015039801597595,0.016568649560213,0.025125108659267,0.030219025909901,0.024874683469534,0.049386136233807,0.04302940517664,0.031949412077665,0.036879826337099,0.036567319184542,0.022359855473042,0.019074410200119,0.026055982336402,0.025688495486975,0.05987885966897,0.11542123556137,0.054412566125393,0.10021962970495,0.06626883149147,0.090861514210701,0.080880828201771,0.046942695975304,0.065113574266434,0.033734537661076,0.10929298400879,0.030070964246988,0.085545614361763,0.064873486757278,0.062505781650543,0.043357953429222,0.070314601063728,0.065035298466682,0.12239250540733,0.11398812383413,0.055674318224192,0.048047065734863,0.084394976496696,0.09582894295454,0.093104593455791,0.046843681484461,0.077724024653435,0.088402509689331,0.0495645403862,0.036360390484333,0.020344655960798,0.055001195520163,0.020867470651865,0.058925148099661,0.042754646390676,0.04306947439909,0.067816212773323,0.067185863852501,0.02597282640636,0.029902189970016,0.047269824892282,0.049206279218197,0.10411383211613,0.055309947580099,0.041975639760494,0.023427091538906,0.032337795943022,0.050388570874929,0.042151901870966,0.0328687466681,0.01932636834681,0.022784393280745,0.01979379914701,0.015283968299627,0.015705754980445,0.029705652967095,0.018276387825608,0.018874237313867,0.058501474559307,0.025228135287762,0.013266550377011,0.0087790312245488,0.036649949848652,0.028606951236725,0.047212455421686,0.076564788818359,0.020994607359171,0.050057422369719,0.026726208627224,0.038692235946655,0.029193624854088,0.017920523881912,0.021005533635616,0.037453535944223,0.019581705331802,0.02281615883112,0.022198939695954,0.027156567201018,0.016979239881039,0.017238222062588,0.02728932723403,0.029117289930582,0.031248819082975,0.021730793640018,0.018353149294853,0.010333328507841,0.02461338788271,0.017131179571152,0.011223835870624,0.013122569769621,

==> csv/stratify_results.csv <==
theflag,Use of Temporal Data,Style,Accuracy,Precision,F-Score,Frame Dist,Delta smooth
x,None (Single Frame),Backstroke,0.986,0.978,0.982,0.994,0.048
,,Breaststroke,0.798,0.806,0.802,2.340,0.020
,,Butterfly,0.926,0.926,0.926,1.737,0.030
,,Freestyle,0.891,0.891,0.891,1.732,0.045
x,Early Fusion,Backstroke,0.972,0.972,0.972,1.081,0.044
,,Breaststroke,0.797,0.801,0.799,2.321,0.017
,,Butterfly,0.936,0.936,0.936,1.890,0.023
,,Freestyle,0.905,0.906,0.905,1.686,0.040
x,3D Conv,Backstroke,0.975,0.975,0.975,1.045,0.042
,,Breaststroke,0.800,0.796,0.798,2.148,0.016
,,Butterfly,0.941,0.941,0.941,1.900,0.023
,,Freestyle,0.923,0.923,0.923,1.521,0.039
x,Use of Style,,,,,,
x,All Styles,Backstroke,0.947,0.949,0.948,1.504,0.045
,,Breaststroke,0.755,0.759,0.757,2.679,0.019
,,Butterfly,0.931,0.931,0.931,1.748,0.024
,,Freestyle,0.923,0.921,0.922,1.516,0.042
x,Multi-class,Backstroke,0.963,0.944,0.953,1.249,0.040
,,Breaststroke,0.705,0.702,0.703,2.666,0.016
,,Butterfly,0.872,0.872,0.872,1.912,0.024
,,Freestyle,0.895,0.888,0.891,1.726,0.039
x,Label Transformation,,,,,,
x,Truncated Sine,Backstroke,0.977,0.972,0.975,0.957,0.055
,,Breaststroke,0.795,0.791,0.793,2.177,0.019
,,Butterfly,0.936,0.936,0.936,1.769,0.026
,,Freestyle,0.926,0.925,0.926,1.566,0.051
,Plateau,Backstroke,0.967,0.975,0.971,1.361,0.082
,,Breaststroke,0.751,0.759,0.755,2.883,0.033
,,Butterfly,0.862,0.862,0.862,1.921,0.048
,,Freestyle,0.899,0.908,0.903,1.927,0.077


==> csv/summaries.csv <==
Name,Description,Figure Description,Example Output,Datasets
Action Recognition, Classifying a whole non-continuous video as a particular action,A single classification label over a whole video, This video is of `soccer', UCF; Sports-1M


==> csv/threeDArchVal.csv <==
0.23521645367146,0.26714712381363,0.37178778648376,0.1289618909359,0.23865628242493,0.22929930686951,0.20737908780575,0.24202260375023,0.16616454720497,0.15489292144775,0.16708931326866,0.3034348487854,0.14291268587112,0.10314659029245,0.20694878697395,0.12705847620964,0.20874971151352,0.14727999269962,0.21679395437241,0.12587946653366,0.11390230059624,0.1792528629303,0.15885424613953,0.19380086660385,0.1074810475111,0.13870249688625,0.10892435908318,0.15756195783615,0.16085506975651,0.12224967032671,0.1293009519577,0.099129721522331,0.28196436166763,0.11924160271883,0.086199894547462,0.17650821805,0.17542731761932,0.11528309434652,0.15349167585373,0.11871665716171,0.088716447353363,0.20168328285217,0.12052560597658,0.23225559294224,0.15856575965881,0.11748047918081,0.13097581267357,0.13599033653736,0.13842126727104,0.081392765045166,0.16206552088261,0.12604124844074,0.11130627244711,0.17509146034718,0.12451560050249,0.041877835988998,0.033562108874321,0.085168421268463,0.062123000621796,0.094671681523323,0.077353477478027,0.12775215506554,0.13993534445763,0.046980604529381,0.099308907985687,0.099410891532898,0.068465337157249,0.051198959350586,0.062698148190975,0.090572722256184,0.058468621224165,0.087739482522011,0.045363985002041,0.080872274935246,0.041352093219757,0.086466319859028,0.092063203454018,0.045071259140968,0.055487897247076,0.057344384491444,0.051725625991821,0.046478603035212,0.037034958600998,0.041745863854885,0.045390196144581,0.036831006407738,0.044599115848541,0.047510549426079,0.076357431709766,0.082080110907555,0.069937244057655,0.083800844848156,0.11549891531467,0.12467803061008,0.15193596482277,0.098325684666634,0.051532000303268,0.042022708803415,0.10206617414951,0.08006040006876,0.053861636668444,0.040051534771919,0.032988056540489,0.048199154436588,0.050191856920719,0.073111407458782,0.065717801451683,0.035788521170616,0.029227688908577,0.051756165921688,0.039030469954014,0.051840476691723,0.026539213955402,0.030735557898879,0.061310734599829,0.054684702306986,0.03314121812582,0.026796014979482,0.068935170769691,0.058984875679016,0.038231372833252,0.030423190444708,0.043013326823711,0.1031756773591,0.031266562640667,0.045190144330263,0.039177805185318,0.035773228853941,0.044488750398159,0.058966636657715,0.031272545456886,0.057492524385452,0.066136837005615,0.042637549340725,0.051661655306816,0.029097950085998,0.043696895241737,0.020879540592432,0.026554454118013,0.024972762912512,0.07113291323185,0.073228374123573,0.058763090521097,0.047608185559511,0.031588979065418,0.03168935701251,0.064994364976883,0.031129091978073,0.05363617837429,0.089093923568726,0.048817295581102,0.035647839307785,0.053964972496033,0.041915003210306,0.036771312355995,0.02543424256146,0.076533481478691,0.060888327658176,0.080577775835991,0.061551511287689,0.037869054824114,0.051859181374311,0.054025657474995,0.055550191551447,0.031735353171825,0.056468926370144,0.039156250655651,0.068507924675941,0.10741733759642,0.048947244882584,0.087940745055676,0.044220376759768,0.051432922482491,0.089729130268097,0.034639425575733,0.06956085562706,0.042622808367014,0.02287813462317,0.048892058432102,0.091617301106453,0.043961457908154,0.071784198284149,0.054192215204239,0.034013800323009,0.06083706766367,0.026554089039564,0.037546191364527,0.017854971811175,0.04660364985466,0.039740554988384,0.056805513799191,0.055522702634335,0.03426056355238,0.090097293257713,0.045568346977234,0.027669949457049,0.10480973124504,0.016636531800032,0.030877728015184,0.048692189157009,0.061130926012993,0.036475002765656,0.035259608179331,0.030216490849853,0.039862647652626,0.059489972889423,0.040757015347481,0.089496523141861,0.046423390507698,0.027833092957735,0.032967552542686,0.024164600297809,0.01765326038003,0.047620140016079,0.056266013532877,0.060086525976658,0.052167624235153,0.022924996912479,0.026042778044939,0.021459344774485,0.035026177763939,0.018317637965083,0.019145488739014,0.025710886344314,0.056494176387787,0.06450691819191,0.05300910025835,0.029189724475145,0.016847381368279,0.033910699188709,0.035308662801981,0.032428193837404,0.046896610409021,0.032064530998468,0.042694505304098,0.012778725475073,0.045981734991074,0.05154649540782,0.08432899415493,0.028500447049737,0.079911291599274,0.033175967633724,0.047724857926369,0.038258746266365,0.025233928114176,0.047906152904034,0.017641250044107,0.035276688635349,0.016326408833265,0.04081604257226,0.055537916719913,0.074878804385662,0.026645567268133,0.021790703758597,0.037660628557205,0.036666799336672,0.035023171454668,0.074552148580551,0.033199064433575,0.048613350838423,0.068535082042217,0.01278617605567,0.057232312858105,0.045787572860718,0.062003456056118,0.069292917847633,0.074867382645607,0.048192508518696,0.07338348031044,0.060111701488495,0.050980370491743,0.032288916409016,0.045960657298565,0.020072344690561,0.041935067623854,0.14322572946548,0.17911884188652,0.060367166996002,0.11623030900955,0.12435428798199,0.063312381505966,0.098878137767315,0.063798457384109,0.066291347146034,0.043076276779175,0.11944600939751,0.14722099900246,0.19074043631554,0.067875444889069,0.16210243105888,0.11507353186607,0.03150487318635,0.037281312048435,0.064760774374008,0.11849281191826,0.077325567603111,0.067010290920734,0.040639493614435,0.086528368294239,0.029900385066867,0.036493364721537,0.06002289801836,0.029340647161007,0.074627563357353,0.019873611629009,0.1281161159277,0.044576749205589,0.074906393885612,0.10451613366604,0.051088746637106,0.073211118578911,0.035045966506004,0.028357861563563,0.066954419016838,0.01333967782557,0.063198439776897,0.10674135386944,0.045392356812954,0.072971269488335,0.10595371574163,0.095332309603691,0.075966596603394,0.059018440544605,0.076894164085388,0.086250960826874,0.029574004933238,0.037274356931448,0.083656266331673,0.11251792311668,0.061873536556959,0.16960065066814,0.16392251849174,0.11744122952223,0.175128698349,0.24948297441006,0.046668630093336,0.14087736606598,0.11186268925667,0.083913654088974,0.060769475996494,0.064880646765232,0.064855769276619,0.040437210351229,0.064256310462952,0.16260991990566,0.04933063685894,0.073993399739265,0.037433251738548,0.10632838308811,0.039935376495123,0.043384466320276,0.13351231813431,0.056736689060926,0.051450524479151,0.01963965781033,0.083184614777565,0.13520090281963,0.06068405136466,0.030561601743102,0.053134966641665,0.066690847277641,0.038635212928057,0.060746766626835,0.1151372641325,0.031217575073242,0.08104195445776,0.12269542366266,0.13076883554459,0.070712268352509,0.032373785972595,0.054353732615709,0.0389254540205,0.12237302958965,0.11521188169718,0.15210163593292,0.08333083987236,0.068521171808243,0.060452681034803,0.086809426546097,0.10284389555454,0.04620860517025,0.039044097065926,0.049638077616692,0.053179521113634,0.064732618629932,0.05730901286006,0.033051937818527,0.055814735591412,0.026630777865648,0.034523867070675,0.035721302032471,0.03751964122057,0.076196104288101,0.060364875942469,0.047660548239946,0.1081353276968,0.058965351432562,0.030509801581502,0.063927233219147,0.04752804338932,0.039486721158028,0.071365132927895,0.076361484825611,0.059597264975309,0.03446551412344,0.023271840065718,0.027043730020523,0.072783939540386,0.04278913885355,0.019628219306469,0.032437782734632,0.046699620783329,0.023913715034723,0.035599894821644,0.034953154623508,0.016572907567024,0.024913201108575,0.041687473654747,0.065940193831921,0.058602280914783,0.03542011231184,0.059456042945385,0.020143264904618,0.055145170539618,0.0084121786057949,0.045998398214579,0.015784535557032,0.014412551186979,0.03598053380847,0.0321414321661,0.061963964253664,0.035289816558361,0.042215798050165,0.022235667333007,0.043655849993229,0.018618695437908,0.014281515963376,0.03517522662878,0.019888149574399,0.024703841656446,0.064149498939514,0.026773974299431,0.065362080931664,0.027540266513824,0.067823246121407,0.035851497203112,0.033251088112593,0.019263679161668,0.030186336487532,0.050164733082056,0.028608966618776,0.024391435086727,0.013118526898324,0.034588575363159,0.033672709017992,0.065056800842285,0.061516351997852,0.058952957391739,0.046855930238962,0.041302636265755,0.035440929234028,0.041589051485062,0.027870481833816,0.036091141402721,0.054819945245981,0.040017936378717,0.040198251605034,0.0314746722579,0.015694200992584,0.020740941166878,0.060667183250189,0.026914339512587,0.040561866015196,0.016626477241516,0.070599660277367,0.038741938769817,0.060900203883648,0.016907911747694,0.033374432474375,0.032875400036573,0.032779589295387,0.040194980800152,0.029108300805092,0.038092605769634,0.035692028701305,0.014527561143041,0.015947472304106,0.027611875906587,0.017467860132456,0.048371840268373,0.024124193936586,0.02829061076045,0.12245044112206,0.056365273892879,0.04007475450635,0.02402675151825,0.029087183997035,0.053800091147423,0.021533194929361,0.030273312702775,0.038524366915226,0.025663319975138,0.052600629627705,0.03273955360055,0.032287895679474,0.04787988960743,0.02331336401403,0.015853771939874,0.030485048890114,0.033541776239872,0.074655935168266,0.030607661232352,0.033161215484142,0.060015622526407,0.025698233395815,0.041568599641323,0.021196115761995,0.036816753447056,0.032652750611305,0.019837457686663,0.018964823335409,0.029678072780371,0.023553516715765,0.021305343136191,0.017825316637754,0.013381125405431,0.027079094201326,0.053505174815655,0.061134003102779,0.081137299537659,0.022593591362238,0.022646199911833,0.028435630723834,0.060621164739132,0.057488642632961,0.051649861037731,0.029542045667768,0.05998170375824,0.023445807397366,0.086871154606342,0.02075183391571,0.022927224636078,0.018890477716923,0.032607898116112,0.024758061394095,0.029456397518516,0.011090120300651,0.01364541053772,0.021100573241711,0.037419330328703,0.01978911459446,0.017901286482811,0.050285886973143,0.10550740361214,0.018540520220995,0.02853462100029,0.058194488286972,0.036823853850365,0.022177685052156,0.025917388498783,0.023926757276058,0.019976031035185,0.013456141576171,0.020494071766734,0.094388097524643,0.030895564705133,0.049688071012497,0.017462518066168,0.047246530652046,0.032385732978582,0.039630599319935,0.033574189990759,0.026331847533584,0.027858909219503,0.025325046852231,0.02359975501895,0.058153375983238,0.047362104058266,0.026972554624081,0.061035230755806,0.021646030247211,0.054239738732576,0.022623389959335,0.02603891864419,0.042295500636101,0.044317215681076,0.042867965996265,0.024873953312635,0.02300463989377,0.047989670187235,0.018137825652957,0.021144356578588,0.051368042826653,0.017772551625967,0.035113677382469,0.040279366075993,0.050045285373926,0.079593405127525,0.063800185918808,0.059524595737457,0.03600911796093,0.04759668558836,0.025569692254066,0.029350625351071,0.031534872949123,0.017849255353212,0.047865472733974,0.020805016160011,0.098436117172241,0.1034432798624,0.015488140285015,0.02905610948801,0.017513617873192,0.021591827273369,0.027982544153929,0.08854603767395,0.049419336020947,0.11216723173857,0.076998442411423,0.10674408078194,0.037569422274828,0.049732457846403,0.041969265788794,0.022126171737909,0.060352925211191,0.018776293843985,0.060186177492142,0.039679035544395,0.17481032013893,0.084964275360107,0.11114427447319,0.064661130309105,0.091274417936802,0.097908154129982,0.090545952320099,0.081469625234604,0.067845217883587,0.015195531770587,0.056863568723202,0.049299042671919,0.046383645385504,0.048200849443674,0.022055260837078,0.06446136534214,0.05163686722517,0.019417291507125,0.032610513269901,0.082484364509583,0.023342579603195,0.04974253475666,0.093147493898869,0.1210468262434,0.042317274957895,0.082478620111942,0.056599035859108,0.033745657652617,0.10804452002048,0.022132476791739,0.079746067523956,0.072038173675537,0.034181952476501,0.090804025530815,0.015368480235338,0.045683011412621,0.041675355285406,0.015258617699146,0.08428330719471,0.074926763772964,0.1228556111455,0.11230970919132,0.046434860676527,0.094341017305851,0.19856083393097,0.25609028339386,0.14323833584785,0.097744464874268,0.11281414330006,0.081759512424469,0.15463688969612,0.12304970622063,0.077755376696587,0.049448497593403,0.06602431833744,0.10081416368484,0.056731708347797,0.10610283911228,0.074028335511684,0.13736829161644,0.081553027033806,0.049841046333313,0.053844168782234,0.069648154079914,0.11259284615517,0.10413572192192,0.14524778723717,0.14580628275871,0.042925640940666,0.065955027937889,0.026174414902925,0.05078250169754,0.080638587474823,0.071860574185848,0.1185660213232,0.11189053952694,0.10272558778524,0.10157464444637,0.071065291762352,0.046799354255199,0.10038757324219,0.12027262151241,0.11803702265024,0.074851669371128,0.23597887158394,0.12423089146614,0.072521910071373,0.075800999999046,0.10888213664293,0.14300364255905,0.14456045627594,0.13376216590405,0.097358331084251,0.044110871851444,0.076226249337196,0.042827505618334,0.037803556770086,0.087077334523201,0.069498524069786,0.0732242166996,0.09092303365469,0.02874544262886,0.028088666498661,0.018606849014759,0.04341908544302,0.070622235536575,0.037064984440804,0.021350476890802,0.02452421747148,0.087363019585609,0.05446208640933,0.024044992402196,0.013603476807475,0.022251799702644,0.052100352942944,0.04188222438097,0.057105176150799,0.06825378537178,0.067119225859642,0.069320805370808,0.091947786509991,0.022159332409501,0.034500498324633,0.038443546742201,0.036601766943932,0.05907104164362,0.08661275357008,0.14222584664822,0.086814448237419,0.036390356719494,0.027387540787458,0.019140301272273,0.021577276289463,0.054284930229187,0.014295584522188,0.062846682965755,0.072685375809669,0.10848860442638,0.15613833069801,0.11743649840355,0.10262790322304,0.097433440387249,0.11056660115719,0.17229345440865,0.1240691691637,0.13987389206886,0.055058106780052,0.095305517315865,0.060685604810715,0.076254144310951,0.17454633116722,0.079713433980942,0.032935470342636,0.042853005230427,0.078891649842262,0.020524429157376,0.052143979817629,0.089053139090538,0.055434085428715,0.037110608071089,0.16922467947006,0.076992958784103,0.10167791694403,0.11818765103817,0.042286891490221,0.10342571884394,0.099887982010841,0.056323189288378,0.081837996840477,0.045422304421663,0.036820739507675,0.058697044849396,0.061835985630751,0.17378674447536,0.07356720417738,0.081563107669353,0.072323456406593,0.039188057184219,0.069631718099117,0.038130141794682,0.090224087238312,0.083538793027401,0.092375665903091,0.12988916039467,0.15166653692722,0.096001110970974,0.09954459965229,0.038639798760414,0.044370867311954,0.041427668184042,0.080328151583672,0.021729249507189,0.02101338468492,0.015645479783416,0.044332236051559,0.014146186411381,0.038525156676769,0.026918195188046,0.066568650305271,0.032083824276924,0.021939862519503,0.038612481206656,0.02924781665206,0.035416290163994,0.044990830123425,0.031865436583757,0.052578017115593,0.033792786300182,0.053031153976917,0.054244723170996,0.033411800861359,0.096471205353737,0.014220350421965,0.017581216990948,0.03935743868351,0.020830158144236,0.0221684910357,0.012419746257365,0.043058425188065,0.12310092151165,0.056131951510906,0.069662660360336,0.049296867102385,0.031097326427698,0.046800285577774,0.026480769738555,0.046939369291067,0.03853801637888,0.053990550339222,0.039229534566402,0.021327279508114,0.030909061431885,0.054463647305965,0.022795408964157,0.038788110017776,0.065146923065186,0.041899587959051,0.033970355987549,0.069043532013893,0.029131250455976,0.02434516325593,0.044216860085726,0.074629157781601,0.022469207644463,0.030222807079554,0.027438158169389,0.027135189622641,0.030905116349459,0.034989021718502,0.027196120470762,0.028460504487157,0.019122814759612,0.037958234548569,0.046249561011791,0.042018234729767,0.030274914577603,0.05981719493866,0.043190754950047,0.016325047239661,0.017811479046941,0.013152793049812,0.022566707804799,0.014596117660403,0.024850139394403,0.021116331219673,0.058304790407419,0.026048723608255,0.024276588112116,0.029393089935184,0.069292977452278,0.05768671631813,0.024446927011013,0.030872395262122,0.035654053092003,0.095877818763256,0.18573522567749,0.092539563775063,0.059761062264442,0.021825190633535,0.032495491206646,0.028425639495254,0.03200813382864,0.017911268398166,0.036012981086969,0.01388550363481,0.031423427164555,0.035488724708557,0.030569192022085,0.022979184985161,0.077170565724373,0.074804171919823,0.017041500657797,0.047057684510946,0.012593542225659,0.031938888132572,0.094237841665745,0.088248677551746,0.026984356343746,0.036952145397663,0.018268080428243,0.030016075819731,0.02984494715929,0.029560541734099,0.014736174605787,0.05060038715601,0.056354910135269,0.042909286916256,0.023256249725819,0.020258828997612,0.019152365624905,0.018645334988832,0.022821705788374,0.039606615900993,0.063813209533691,0.040494799613953,0.023143887519836,0.027687814086676,0.033769749104977,0.014965871348977,0.020544512197375,0.0090215252712369,0.016453463584185,0.01674934476614,0.019789386540651,0.010331092402339,0.012448329478502,0.023591332137585,0.0341034270823,0.03818079456687,0.024503707885742,0.034495539963245,0.026179609820247,0.016591493040323,0.075023368000984,0.037791833281517,0.025808680802584,0.011389996856451,0.025950390845537,0.042868390679359,0.021727651357651,0.028570581227541,0.02273340895772,0.024577965959907,0.026823529973626,0.011898132041097,0.034271534532309,0.02952266484499,0.024133391678333,0.01554930396378,0.017224980518222,0.012675986625254,0.015521560795605,0.0294742397964,0.023346433416009,0.046623278409243,0.019773403182626,0.029750894755125,0.01662865281105,0.01825057528913,0.030518477782607,0.039156053215265,0.022691380232573,0.023767614737153,0.027646079659462,0.010853046551347,0.026270819827914,0.0098307160660625,0.013133939355612,0.02508063800633,0.028550855815411,0.032968647778034,0.027842134237289,0.028137523680925,0.03782531619072,0.036972209811211,0.019243821501732,0.014084859751165,0.026200640946627,0.037118166685104,0.017286311835051,0.043659500777721,0.032532442361116,0.029579756781459,0.05865652859211,0.028977990150452,0.066654048860073,0.027362959459424,0.043878197669983,0.018706429749727,0.034346248954535,0.053777191787958,0.01863550208509,0.026727925986052,0.028410911560059,0.019613519310951,0.025769077241421,0.012286806479096,0.035819083452225,0.0184391066432,0.02473358809948,0.026838682591915,0.035751309245825,0.020909650251269,0.035431765019894,0.011849986389279,0.040984604507685,0.044901669025421,0.059660404920578,0.027852468192577,0.027561178430915,0.034555032849312,0.043801952153444,0.027397435158491,0.035612512379885,0.010462734848261,0.028899751603603,0.02520340308547,0.030602861195803,0.015445623546839,0.016994643956423,0.022749442607164,0.019412346184254,0.021719928830862,0.029474247246981,0.031815581023693,0.037046238780022,0.013687960803509,0.032541286200285,0.020412262529135,0.026976507157087,0.034859038889408,0.018566593527794,0.041775517165661,0.040724713355303,0.05056831613183,0.064193055033684,0.053334508091211,0.047779478132725,0.045321326702833,0.034330002963543,0.040123034268618,0.058071743696928,0.016034312546253,0.050817042589188,0.017210362479091,0.015975225716829,0.013141831383109,0.076747164130211,0.033274747431278,0.054650194942951,0.034691333770752,0.059703510254622,0.11523744463921,0.10173883289099,0.11485829949379,0.095926448702812,0.094205856323242,0.12545576691628,0.065833278000355,0.06160307303071,0.13364255428314,0.10141611844301,0.10139290988445,0.13366468250751,0.039776112884283,0.057134062051773,0.064563974738121,0.06528228521347,0.11636658757925,0.099514931440353,0.062038954347372,0.072400808334351,0.048714928328991,0.12847276031971,0.13295783102512,0.1410807967186,0.082809492945671,0.22293046116829,0.050256781280041,0.060874164104462,0.1680675894022,0.090770229697227,0.13914382457733,0.11725636571646,0.099443838000298,0.11927876621485,0.10372868925333,0.10774581134319,0.11221200227737,0.16771790385246,0.11463184654713,0.028429359197617,0.022849500179291,0.060697592794895,0.04212025180459,0.080550193786621,0.079549193382263,0.029710598289967,0.044305980205536,0.033740472048521,0.032802511006594,0.027574898675084,0.030407778918743,0.031208518892527,0.081413432955742,0.036233212798834,0.042057581245899,0.05852759629488,0.079806506633759,0.092274710536003,0.090598315000534,0.055031940340996,0.031844474375248,0.059537921100855,0.053143389523029,0.036585111171007,0.023229356855154,0.044505354017019,0.012160998769104,0.033375453203917,0.02035098336637,0.091739445924759,0.027616944164038,0.018275029957294,0.015522768720984,0.013159798458219,0.026170009747148,0.036431990563869,0.024431383237243,0.046400368213654,0.054690793156624,0.021970584988594,0.025316186249256,0.042804375290871,0.015733454376459,0.014841586351395,0.089561194181442,0.083952188491821,0.061490159481764,0.15787433087826,0.13558737933636,0.032553236931562,0.065262340009212,0.040315076708794,0.033333048224449,0.037347838282585,0.037788022309542,0.090103909373283,0.15347824990749,0.1481856405735,0.082061447203159,0.051114372909069,0.041809387505054,0.045324645936489,0.030228603631258,0.06508657336235,0.13549360632896,0.1164091527462,0.061124093830585,0.076438218355179,0.035577911883593,0.061980381608009,0.022725567221642,0.12837509810925,0.079413495957851,0.072825878858566,0.029326099902391,0.0086553636938334,0.038183867931366,0.075963638722897,0.12047728896141,0.17829053103924,0.11755307018757,0.07121766358614,0.041832562536001,0.031638085842133,0.038852911442518,0.039475593715906,0.026084532961249,0.029011471197009,0.062009979039431,0.058588914573193,0.018147896975279,0.051040381193161,0.021354142576456,0.029567621648312,0.040738731622696,0.048584867268801,0.023068495094776,0.02685565687716,0.028975643217564,0.023563012480736,0.049015842378139,0.062633335590363,0.055561728775501,0.021858712658286,0.075538605451584,0.050736419856548,0.019806541502476,0.016129529103637,0.0246009118855,0.059807926416397,0.088469371199608,0.039128132164478,0.028900310397148,0.039730194956064,0.034875705838203,0.1178518012166,0.028431795537472,0.041971549391747,0.059737149626017,0.019184850156307,0.017283629626036,0.031903523951769,0.040114007890224,0.044766671955585,0.021865835413337,0.049770377576351,0.041812762618065,0.018421864137053,0.031700994819403,0.022256433963776,0.021139066666365,0.070505395531654,0.061112102121115,0.015577403828502,0.013801259920001,0.02160956710577,0.019721634685993,0.025638103485107,0.020405124872923,0.030412161722779,0.028610311448574,0.039556555449963,0.031288530677557,0.014555893838406,0.021644480526447,0.014134114608169,0.011464608833194,0.026081833988428,0.030469451099634,0.046965025365353,0.066498309373856,0.024256238713861,0.023822261020541,0.017508989199996,0.060293354094028,0.05051813274622,0.030979327857494,0.070412591099739,0.035526797175407,0.024721294641495,0.021228462457657,0.018427792936563,0.025323107838631,0.033975843340158,0.028703276067972,0.021660638973117,0.042122010141611,0.023394329473376,0.037185754626989,0.017263462767005,0.033077608793974,0.013550573028624,0.023076694458723,0.043653510510921,0.027978647500277,0.030544884502888,0.017496071755886,0.040839232504368,0.016087468713522,0.10141789913177,0.045249596238136,0.070112660527229,0.019948905333877,0.076464541256428,0.064077764749527,0.033547483384609,0.021256873384118,0.016192648559809,0.019738391041756,0.019713034853339,0.01267615519464,0.023932904005051,0.054566293954849,0.018411116674542,0.032601792365313,0.034933943301439,0.039236292243004,0.032922975718975,0.045487731695175,0.011663306504488,0.027284210547805,0.039488364011049,0.050930485129356,0.017258945852518,0.037227120250463,0.049802165478468,0.060181073844433,0.017589241266251,0.023996606469154,0.023274399340153,0.011477399617434,0.024171661585569,0.012489724904299,0.035289511084557,0.027256799861789,0.028975885361433,0.074594855308533,0.025151006877422,0.011963494122028,0.025566110387444,0.045146428048611,0.027511755004525,0.028819723054767,0.02030823379755,0.021006299182773,0.019371919333935,0.0080970274284482,0.015165388584137,0.021420929580927,0.029478317126632,0.024601364508271,0.036500670015812,0.03651674836874,0.029905898496509,0.021091431379318,0.030462855473161,0.017253190279007,0.066631212830544,0.018617078661919,0.016582027077675,0.077852338552475,0.081139922142029,0.032963953912258,0.03640029206872,0.03021059371531,0.02589600905776,0.044733412563801,0.02381788380444,0.018191074952483,0.032741092145443,0.03333742916584,0.058323118835688,0.04163608700037,0.021861653774977,0.022053599357605,0.024372298270464,0.03374831750989,0.042573545128107,0.03585871309042,0.065785989165306,0.015825748443604,0.031235303729773,0.0853481143713,0.17527291178703,0.12519538402557,0.037147000432014,0.082370512187481,0.040759332478046,0.030142955482006,0.038087695837021,0.027739178389311,0.023499364033341,0.0087118791416287,0.0091077238321304,0.010349355638027,0.072218775749207,0.016646523028612,0.012167226523161,0.029639270156622,0.082204729318619,0.062611319124699,0.029768571257591,0.043157320469618,0.045098666101694,0.038958415389061,0.019323984161019,0.023805532604456,0.023474559187889,0.034716557711363,0.024635002017021,0.020645912736654,0.020191755145788,0.016473833471537,0.01962274312973,0.02060585655272,0.013399502262473,0.013837577775121,0.034618601202965,0.03830150142312,0.03808480873704,0.055660631507635,0.024970728904009,0.024214290082455,0.028194285929203,0.044006556272507,0.052119456231594,0.023777993395925,0.014735793694854,0.018425114452839,0.018991336226463,0.013365847989917,0.015331534668803,0.010645266622305,0.030738025903702,0.020273176953197,0.01527673471719,0.029995514079928,0.0395412966609,0.061055444180965,0.0094461748376489,0.053709357976913,0.039074927568436,0.014722475782037,0.053650051355362,0.021846625953913,0.015088282525539,0.014240835793316,0.017584599554539,0.017886899411678,0.043827451765537,0.012888150289655,0.041594326496124,0.023326382040977,0.01432335190475,0.045696929097176,0.074384786188602,0.027183506637812,0.019753800705075,0.019533228129148,0.010550114326179,0.088148541748524,0.05964157730341,0.069256573915482,0.039863273501396,0.05202604830265,0.089354522526264,0.044429484754801,0.033166289329529,0.039666473865509,0.078454911708832,0.045172054320574,0.021616281941533,0.031444206833839,0.019674643874168,0.033914737403393,0.028690868988633,0.027950406074524,0.027705140411854,0.026666546240449,0.037819094955921,0.083257064223289,0.070240840315819,0.037619598209858,0.025082319974899,0.028699740767479,0.036050606518984,0.048614628612995,0.02731966227293,0.04206158220768,0.027482748031616,0.050518207252026,0.043253365904093,0.060073081403971,0.044597715139389,0.034350365400314,0.044941991567612,0.037012323737144,0.026025429368019,0.035050306469202,0.023591097444296,0.024343721568584,0.019106794148684,0.025901474058628,0.0095273936167359,0.042111866176128,0.072963163256645,0.04028894752264,0.039638850837946,0.045101318508387,0.020355019718409,0.03275253623724,0.057579584419727,0.050019696354866,0.024570878595114,0.030834671109915,0.024179369211197,0.046286784112453,0.027962183579803,0.028972707688808,0.027298839762807,0.040067493915558,0.029613897204399,0.034999683499336,0.0222486294806,0.017040053382516,0.025882819667459,0.032327722758055,0.018531985580921,0.014247093349695,0.036140825599432,0.033903799951077,0.034496143460274,0.037899136543274,0.036862637847662,0.033642709255219,0.051239356398582,0.078983217477798,0.026003178209066,0.011882619000971,0.024491423740983,0.02811960875988,0.027470655739307,0.068343348801136,0.021238127723336,0.027762569487095,0.030084384605289,0.028068235144019,0.031038947403431,0.046035025268793,0.040896631777287,0.037074964493513,0.021356180310249,0.031207384541631,0.039760150015354,0.018921412527561,0.037335988134146,0.027197618037462,0.038802210241556,0.030966188758612,0.064948163926601,0.015046867541969,0.016554804518819,0.0066217402927577,0.040252853184938,0.032526336610317,0.032130256295204,0.033837657421827,0.057075433433056,0.015779238194227,0.015220092609525,0.034063544124365,0.025992944836617,0.030708033591509,0.01745393127203,0.027058621868491,0.018552545458078,0.019497953355312,0.031801730394363,0.040919341146946,0.019155994057655,0.026048358529806,0.02542276866734,0.039832130074501,0.047172412276268,0.047099657356739,0.028472740203142,0.037656024098396,0.034012611955404,0.039390362799168,0.017818685621023,0.037901416420937,0.015885230153799,0.034460105001926,0.025369780138135,0.023723501712084,0.0238714851439,0.038897175341845,0.053352743387222,0.030036734417081,0.0082651507109404,0.03246846050024,0.032369568943977,0.040351074188948,0.028253700584173,0.020291544497013,0.020362062379718,0.026389140635729,0.029624633491039,0.028116228058934,0.01696315780282,0.02004180662334,0.024794464930892,0.014717999845743,0.015721794217825,0.018958423286676,0.031398292630911,0.015794180333614,0.041338052600622,0.024909682571888,0.057974860072136,0.014727102592587,0.018399979919195,0.025155436247587,0.024717528373003,0.010205582715571,0.02098448947072,0.029363108798862,0.014961888082325,0.016418233513832,0.045659601688385,0.039413720369339,0.018684627488256,0.035884104669094,0.026300393044949,0.015778433531523,0.027897831052542,0.021490450948477,0.022343369200826,0.0078759090974927,0.030904782935977,0.04397115111351,0.022113816812634,0.025620371103287,0.01869647577405,0.021114103496075,0.021071841940284,0.019097037613392,0.02281067892909,0.01924585364759,0.011992061510682,0.017254482954741,0.019192721694708,0.012705828994513,0.016322765499353,0.019508309662342,0.023226961493492,0.016344454139471,0.035516202449799,0.028763607144356,0.065420791506767,0.035792913287878,0.025471094995737,0.024569572880864,0.075259819626808,0.013717267662287,0.018402390182018,0.011681862175465,0.0078588370233774,0.015087721869349,0.038163147866726,0.032258797436953,0.024685425683856,0.040688291192055,0.01245485804975,0.021610926836729,0.023037308827043,0.024578548967838,0.018063202500343,0.022009577602148,0.013636877760291,0.026439964771271,0.012758429162204,0.022304605692625,0.01167181879282,0.051259353756905,0.019967097789049,0.016995124518871,0.013561786152422,0.013256296515465,0.0071461424231529,0.012674551457167,0.017325511202216,0.054822560399771,0.045236252248287,0.017896614968777,0.022816527634859,0.016292233020067,0.035402286797762,0.054577022790909,0.017406307160854,0.031259395182133,0.023549381643534,0.040806878358126,0.018537811934948,0.032111585140228,0.028392365202308,0.0199812091887,0.03211584687233,0.016559232026339,0.016626816242933,0.032695807516575,0.054309912025928,0.070895686745644,0.07073812186718,0.040019318461418,0.032138757407665,0.041860226541758,0.073610857129097,0.076996937394142,0.043141204863787,0.025028362870216,0.043188907206059,0.02094491943717,0.047455705702305,0.019944660365582,0.039503883570433,0.02941277064383,0.049978122115135,0.026354821398854,0.02626808732748,0.040553774684668,0.027162967249751,0.039750322699547,0.037367217242718,0.0300337895751,0.04399249702692,0.02289967238903,0.0072424877434969,0.056961815804243,0.044955722987652,0.036742985248566,0.063817121088505,0.041085213422775,0.056653402745724,0.042823329567909,0.050005942583084,0.033841982483864,0.020123040303588,0.01484586764127,0.06067306175828,0.028392074629664,0.010282474569976,0.10189999639988,0.010953531600535,0.056829273700714,0.1050434038043,0.067145168781281,0.052869983017445,0.050919592380524,0.072867080569267,0.11163055896759,0.11318619549274,0.16362580657005,0.062663003802299,0.06064835563302,0.044752072542906,0.11475183814764,0.093588039278984,0.097604267299175,0.13237249851227,0.095366686582565,0.069962188601494,0.093970127403736,0.057125464081764,0.17015162110329,0.089580155909061,0.087622903287411,0.075921341776848,0.033959098160267,0.042264096438885,0.057410873472691,0.039130985736847,0.044689420610666,0.060390949249268,0.063310503959656,0.069940268993378,0.14924097061157,0.092388898134232,0.12194077670574,0.04560524597764,0.098637938499451,0.060612574219704,0.073889121413231,0.051347263157368,0.088959127664566,0.093557447195053,0.038956239819527,0.052659779787064,0.058566108345985,0.030757267028093,0.045043908059597,0.088544428348541,0.058225199580193,0.025763850659132,0.061462599784136,0.05969850346446,0.043070081621408,0.02906764484942,0.031676266342402,0.015903664752841,0.041673980653286,0.046371459960938,0.022573370486498,0.04762764275074,0.043582588434219,0.040192157030106,0.034391295164824,0.057293817400932,0.056561838835478,0.048122324049473,0.016512144356966,0.034595981240273,0.061288665980101,0.051176533102989,0.044952541589737,0.014407463371754,0.023439906537533,0.027175173163414,0.026143856346607,0.051574893295765,0.055682472884655,0.066224366426468,0.049745209515095,0.035797744989395,0.034352876245975,0.040589950978756,0.028199218213558,0.019438955932856,0.011920444667339,0.023272261023521,0.021033141762018,0.028112607076764,0.029152819886804,0.024897873401642,0.039590809494257,0.046134874224663,0.027071202173829,0.028706837445498,0.012650491669774,0.025116231292486,0.014909096062183,0.012405240908265,0.035207033157349,0.014259447343647,0.037064481526613,0.050971578806639,0.013215139508247,0.034272566437721,0.044480308890343,0.060343470424414,0.035365387797356,0.04194476082921,0.023277489468455,0.011915862560272,0.022630460560322,0.024003019556403,0.021664924919605,0.025361929088831,0.034401677548885,0.04966152086854,0.051964182406664,0.028326213359833,0.028045725077391,0.022397009655833,0.028603348881006,0.016843358054757,0.047534126788378,0.045517709106207,0.022095976397395,0.045598976314068,0.021994590759277,0.11323922872543,0.033916421234608,0.097673058509827,0.068827673792839,0.042784422636032,0.0077881896868348,0.021256225183606,0.011632712557912,0.017446108162403,0.033333156257868,0.030695391818881,0.030680395662785,0.032099656760693,0.026771044358611,0.04853131249547,0.092287123203278,0.096293821930885,0.092400088906288,0.048595365136862,0.094163537025452,0.065809108316898,0.018552016466856,0.050173874944448,0.033104334026575,0.049200531095266,0.11265659332275,0.076783567667007,0.062800697982311,0.067783184349537,0.06095040589571,0.025480087846518,0.025820277631283,0.02267605252564,0.056401934474707,0.041889205574989,0.078433498740196,0.069579780101776,0.030106527730823,0.05536837130785,0.080130897462368,0.061774376779795,0.031230751425028,0.0090723801404238,0.030617993324995,0.029415084049106,0.086194187402725,0.15353634953499,0.086890310049057,0.0653480514884,0.14872373640537,0.067779093980789,0.06589163839817,0.12336990982294,0.061656970530748,0.05565096065402,0.064632140100002,0.045430868864059,0.089524701237679,0.051809817552567,0.034485340118408,0.028852798044682,0.048017643392086,0.037827286869287,0.1495994925499,0.064069449901581,0.031996861100197,0.083946146070957,0.068419769406319,0.042633108794689,0.021609269082546,0.0317342877388,0.19718393683434,0.036903668195009,0.14191564917564,0.024947986006737,0.036433968693018,0.033070754259825,0.0098597714677453,0.02211806178093,0.028156511485577,0.020773338153958,0.027713544666767,0.053069300949574,0.11929057538509,0.036311566829681,0.057205267250538,0.080807387828827,0.052507698535919,0.041785217821598,0.015408182516694,0.041429236531258,0.039465859532356,0.012137560173869,0.016335599124432,0.040777273476124,0.015902891755104,0.022555809468031,0.013601846061647,0.016110099852085,0.016431923955679,0.02773922495544,0.02313170582056,0.0220354385674,0.021135609596968,0.015634197741747,0.036180220544338,0.022594392299652,0.034219581633806,0.012567786499858,0.022487951442599,0.028155883774161,0.021678876131773,0.03612381964922,0.043652735650539,0.035699494183064,0.014415304176509,0.016625894233584,0.042767960578203,0.023826755583286,0.014295588247478,0.023801945149899,0.020287554711103,0.037957683205605,0.028773497790098,0.03703248500824,0.028057850897312,0.019289799034595,0.022794701159,0.045370403677225,0.018199753016233,0.016486851498485,0.019289653748274,0.018587447702885,0.015882916748524,0.026814647018909,0.019300004467368,0.016094226390123,0.039737947285175,0.030644707381725,0.012978962622583,0.010318895801902,0.020578291267157,0.029162542894483,0.015503533184528,0.047650426626205,0.019212068989873,0.017061298713088,0.0181152690202,0.015882426872849,0.015511496923864,0.029667867347598,0.027672620490193,0.014447797089815,0.021530635654926,0.024664137512445,0.02828573808074,0.029419241473079,0.023874200880527,0.038506712764502,0.018864806741476,0.042078413069248,0.023437682539225,0.054809845983982,0.031978666782379,0.022458156570792,0.028813585639,0.019828174263239,0.033269330859184,0.032483521848917,0.010890314355493,0.023480456322432,0.025304537266493,0.02818831987679,0.017840009182692,0.052832957357168,0.023172665387392,0.014804455451667,0.029868610203266,0.038747757673264,0.055529713630676,0.017505697906017,0.018193129450083,0.015922669321299,0.035264741629362,0.07700701802969,0.015825055539608,0.047084342688322,0.058597676455975,0.030172720551491,0.014302895404398,0.025138545781374,0.032462529838085,0.018967624753714,0.02949720993638,0.02942886389792,0.030162392184138,0.10006448626518,0.11995239555836,0.10091111063957,0.032057508826256,0.069561176002026,0.031396735459566,0.019383568316698,0.01887758821249,0.024498715996742,0.044381979852915,0.027005612850189,0.058551024645567,0.052209354937077,0.040828697383404,0.015718705952168,0.026086727157235,0.05499454960227,0.052887544035912,0.09879007935524,0.06092457473278,0.061760127544403,0.06813645362854,0.020443584769964,0.02722455188632,0.062719106674194,0.1078694909811,0.048269838094711,0.049837790429592,0.081313572824001,0.099186316132545,0.060580156743526,0.051376942545176,0.062011852860451,0.028143560513854,0.02670331299305,0.037339858710766,0.033197999000549,0.050256688147783,0.036827620118856,0.041592843830585,0.10633185505867,0.083556666970253,0.051503993570805,0.12123008072376,0.083653949201107,0.098659336566925,0.069921851158142,0.053922146558762,0.021255072206259,0.077427670359612,0.066341578960419,0.13089542090893,0.044451713562012,0.064577490091324,0.044305179268122,0.078904420137405,0.096443854272366,0.056148264557123,0.097310297191143,0.015422661788762,0.1028171479702,0.14518824219704,0.17031294107437,0.2805854678154,0.15367294847965,0.20219749212265,0.10133438557386,0.19438448548317,0.168940782547,0.16358560323715,0.15739101171494,0.17168527841568,0.23994737863541,0.13091349601746,0.17837627232075,0.23376458883286,0.17038097977638,0.152592420578,0.12059746682644,0.15831813216209,0.20140372216702,0.21929748356342,0.1860683709383,0.1264640390873,0.18138743937016,0.11554785072803,0.17660641670227,0.088984146714211,0.16260628402233,0.17482990026474,0.18246048688889,0.20030748844147,0.12891073524952,0.12433250248432,0.11910573393106,0.1800017952919,0.31922718882561,0.19134409725666,0.21036928892136,0.24596698582172,0.15820759534836,0.13000106811523,0.16673138737679,0.20095643401146,0.19160158932209,0.18114534020424,0.2230726480484,0.099633954465389,0.064659237861633,0.10229098796844,0.13865894079208,0.23515984416008,0.12630142271519,0.25678205490112,0.14244237542152,0.072215490043163,0.053087003529072,0.025286894291639,0.09691759198904,0.12364307045937,0.16676846146584,0.15827003121376,0.25762009620667,0.17106133699417,0.014251532964408,0.056762177497149,0.067189864814281,0.074733413755894,0.083841808140278,0.065676793456078,0.089884981513023,0.119429461658,0.022289285436273,0.056337159126997,0.037211947143078,0.025772430002689,0.092177674174309,0.12972384691238,0.092026673257351,0.073768995702267,0.088085807859898,0.054721370339394,0.052228890359402,0.035488165915012,0.11548382043839,0.077260717749596,0.09672387689352,0.062580525875092,0.042531847953796,0.042487099766731,0.02715927362442,0.023145001381636,0.015060413628817,0.029882207512856,0.020987594500184,0.019095029681921,0.0072978716343641,0.014519093558192,0.018589809536934,0.0072067035362124,0.023022260516882,0.022259075194597,0.027515958994627,0.013951525092125,0.017651706933975,0.031048059463501,0.021580692380667,0.040911071002483,0.01212952286005,0.044813744723797,0.045857977122068,0.015382053330541,0.021303724497557,0.040824443101883,0.085860200226307,0.073553949594498,0.044043749570847,0.025019580498338,0.032334323972464,0.023274397477508,0.035660848021507,0.063935965299606,0.053349103778601,0.034970812499523,0.0178228225559,0.038591500371695,0.017421072348952,0.027357883751392,0.029563289135695,0.062517017126083,0.050301227718592,0.01780192181468,0.060061328113079,0.10295212268829,0.026274468749762,0.055748343467712,0.039500873535872,0.018565826117992,0.05445222556591,0.034518972039223,0.044323906302452,0.028448607772589,0.01681287959218,0.011467763222754,0.025311863049865,0.010639787651598,0.024919982999563,0.066860362887383,0.027587676420808,0.028531089425087,0.020800035446882,0.021519003435969,0.023078678175807,0.048700265586376,0.12886407971382,0.100691229105,0.080934271216393,0.095868229866028,0.053211785852909,0.055603303015232,0.061012275516987,0.090648725628853,0.10717119276524,0.052709471434355,0.079865023493767,0.074999585747719,0.034310787916183,0.053681425750256,0.11296898126602,0.051035813987255,0.092828206717968,0.053552947938442,0.079573355615139,0.066793486475945,0.088236324489117,0.052829794585705,0.070158295333385,0.11535855382681,0.18249544501305,0.23788478970528,0.090772658586502,0.063867792487144,0.05376635864377,0.171452075243,0.2433056384325,0.21769835054874,0.16174620389938,0.19213323295116,0.23715424537659,0.16874670982361,0.14473770558834,0.04424974322319,0.105434499681,0.10955610871315,0.38052782416344,0.14188396930695,0.23074799776077,0.084874801337719,0.084508299827576,0.046229504048824,0.042413324117661,0.069183766841888,0.069838814437389,0.18466520309448,0.25740039348602,0.11736640334129,0.043542750179768,0.021023655310273,0.076192878186703,0.023709934204817,0.21719968318939,0.074468150734901,0.26590192317963,0.20800234377384,0.10908968001604,0.050854697823524,0.05732911080122,0.047322995960712,0.0947550162673,0.18307121098042,0.20096474885941,0.044933509081602,0.059651300311089,0.20308303833008,0.27188268303871,0.038388818502426,0.11175938695669,0.10067419707775,0.040966231375933,0.030293695628643,0.053307134658098,0.020360110327601,0.097348794341087,0.11329193413258,0.093802750110626,0.15974688529968,0.06677919626236,0.035104759037495,0.037075139582157,0.11685386300087,0.1905645430088,0.02201527543366,0.16282716393471,0.23401540517807,0.14261776208878,0.14891713857651,0.12811934947968,0.086609728634357,0.064120948314667,0.0091236075386405,0.01494743488729,0.055586121976376,0.051829807460308,0.066620469093323,0.17056702077389,0.3173018693924,0.14927244186401,0.02288699708879,0.052568264305592,0.02957371249795,0.024394948035479,0.028514090925455,0.080286376178265,0.087614253163338,0.035216584801674,0.049439862370491,0.019475826993585,0.016875181347132,0.03317391872406,0.030030116438866,0.012927998788655,0.033565763384104,0.038395058363676,0.050711113959551,0.044613439589739,0.055409088730812,0.053591717034578,0.031349930912256,0.02913024276495,0.030979014933109,0.032751303166151,0.077692687511444,0.017133496701717,0.045787945389748,0.034653805196285,0.027369545772672,0.017390821129084,0.043145641684532,0.030018858611584,0.028769835829735,0.036218948662281,0.036781247705221,0.029636722058058,0.016224734485149,0.019373774528503,0.01726957783103,0.027671869844198,0.029858509078622,0.022759459912777,0.04343020170927,0.032405130565166,0.049898475408554,0.018397377803922,0.020735302940011,0.026672270148993,0.013888094574213,0.01922707259655,0.024335261434317,0.031723037362099,0.020358521491289,0.022142421454191,0.033990450203419,0.016235951334238,0.011944758705795,0.024729691445827,0.02246499992907,0.022452376782894,0.032898016273975,0.055101417005062,0.029407860711217,0.029686041176319,0.017697613686323,0.037834018468857,0.020923089236021,0.021109879016876,0.021920077502728,0.061864443123341,0.027589304372668,0.04096395149827,0.028065282851458,0.017170617356896,0.012498207390308,0.030217882245779,0.044186316430569,0.026035003364086,0.031361989676952,0.059675231575966,0.019799765199423,0.052720133215189,0.023272193968296,0.10935322195292,0.030383445322514,0.028123030439019,0.020706925541162,0.055135972797871,0.019160913303494,0.035064987838268,0.029622720554471,0.060951292514801,0.074208714067936,0.021385945379734,0.052178867161274,0.0080583477392793,0.012070666067302,0.025298926979303,0.012684294953942,0.026906616985798,0.036337539553642,0.026897747069597,0.0085064610466361,0.030432326719165,0.061129190027714,0.025317836552858,0.03760352730751,0.02440532296896,0.021082134917378,0.055699340999126,0.026846144348383,0.045732133090496,0.029385343194008,0.032361928373575,0.043171606957912,0.039506487548351,0.023863304406404,0.029450384899974,0.039171896874905,0.01388973928988,0.054123088717461,0.022989163175225,0.060804046690464,0.032998576760292,0.027098938822746,0.028156856074929,0.032643932849169,0.051350943744183,0.026332627981901,0.012058531865478,0.043420732021332,0.037907682359219,0.020077073946595,0.030385756865144,0.024100583046675,0.023382313549519,0.17258937656879,0.031631499528885,0.049846418201923,0.011040225625038,0.017188962548971,0.020007621496916,0.015385150909424,0.069859407842159,0.03728923946619,0.066344156861305,0.056638225913048,0.041938971728086,0.069894582033157,0.033941458910704,0.10262778401375,0.066096015274525,0.028649881482124,0.037569895386696,0.040474645793438,0.011612836271524,0.067835681140423,0.0063132578507066,0.025404594838619,0.02002708055079,0.036990538239479,0.043296530842781,0.025716885924339,0.018389467149973,0.045300420373678,0.078920871019363,0.032901138067245,0.015330917201936,0.008029873482883,0.019161799922585,0.029609700664878,0.046000689268112,0.04960497841239,0.051119308918715,0.088235892355442,0.034087169915438,0.058041498064995,0.1249688565731,0.085162557661533,0.12187961488962,0.030880343168974,0.051353227347136,0.01649809256196,0.058165397495031,0.05485811829567,0.044650875031948,0.061807159334421,0.071558564901352,0.025943625718355,0.035580400377512,0.032396651804447,0.016442451626062,0.02412997558713,0.03461779654026,0.018027853220701,0.032842889428139,0.03043763525784,0.029702506959438,0.022951882332563,0.077115043997765,0.082130745053291,0.040389336645603,0.026377569884062,0.094206362962723,0.039481159299612,0.041876532137394,0.026293754577637,0.025474030524492,0.02055499702692,0.024091474711895,0.039721518754959,0.040944695472717,0.034259844571352,0.029572006314993,0.030957477167249,0.036037668585777,0.044835954904556,0.10520848631859,0.16077153384686,0.065525963902473,0.016199585050344,0.022924218326807,0.013583863154054,0.028446834534407,0.012430118396878,0.017791908234358,0.025770474225283,0.0050249472260475,0.0067121419124305,0.017010904848576,0.014730652794242,0.036626540124416,0.013501392677426,0.014014774002135,0.034437507390976,0.016092110425234,0.012075434438884,0.035625919699669,0.0098166363313794,0.01897244155407,0.023181516677141,0.024150859564543,0.017652593553066,0.034974582493305,0.025326235219836,0.031132655218244,0.021201087161899,0.017928760498762,0.06166011095047,0.031038343906403,0.041375640779734,0.034870009869337,0.01958842203021,0.013314326293766,0.011813508346677,0.033658634871244,0.021361112594604,0.026930185034871,0.027737520635128,0.020884126424789,0.034098722040653,0.012060467153788,0.022110112011433,0.041638929396868,0.055691495537758,0.022411931306124,0.014776736497879,0.021396663039923,0.020927168428898,0.015995822846889,0.029359832406044,0.006816410459578,0.022748485207558,0.023762434720993,0.017906276509166,0.047407135367393,0.041072100400925,0.016904519870877,0.012477146461606,0.02581274881959,0.031572539359331,0.026751196011901,0.023531135171652,0.034041576087475,0.055953830480576,0.054824702441692,0.046884674578905,0.089981026947498,0.051636103540659,0.049206890165806,0.038164533674717,0.023674082010984,0.012174987234175,0.018072111532092,0.041821200400591,0.0291289947927,0.029702493920922,0.013407049700618,0.017336679622531,0.012694980017841,0.042196311056614,0.02033587731421,0.044424913823605,0.037285551428795,0.06058681383729,0.024851119145751,0.025686871260405,0.023151122033596,0.028616562485695,0.06869538128376,0.010718437843025,0.05183157324791,0.028841681778431,0.021435506641865,0.011227720417082,0.020993430167437,0.01816506870091,0.046673029661179,0.014166289940476,0.010554224252701,0.011103007942438,0.034418720752001,0.016262959688902,0.01876331679523,0.02325738966465,0.050070151686668,0.030135698616505,0.050923224538565,0.079961813986301,0.018996942788363,0.019785145297647,0.015524549409747,0.017576854676008,0.02297531068325,0.027725523337722,0.011795999482274,0.019559517502785,0.02372201345861,0.022385753691196,0.049243357032537,0.096659958362579,0.066415056586266,0.023881550878286,0.036557950079441,0.011269504204392,0.014883550815284,0.025070196017623,0.05120013654232,0.12823638319969,0.18209421634674,0.061386290937662,0.014114653691649,0.024713322520256,0.012298285029829,0.027718212455511,0.030724167823792,0.073103718459606,0.018854627385736,0.071998357772827,0.052308715879917,0.055618792772293,0.072505302727222,0.062046606093645,0.04982016608119,0.066186293959618,0.028498139232397,0.10407623648643,0.029600881040096,0.066399656236172,0.082464158535004,0.055106453597546,0.15013217926025,0.062286183238029,0.023450829088688,0.054857313632965,0.04503932595253,0.0649154484272,0.083247095346451,0.050778783857822,0.016345161944628,0.043606050312519,0.060375407338142,0.096952855587006,0.024971935898066,0.11145848035812,0.018992584198713,0.058561008423567,0.048450820147991,0.05678653717041,0.089870765805244,0.13139048218727,0.041541010141373,0.12299001216888,0.16708567738533,0.2282035946846,0.089262187480927,0.037221476435661,0.047276373952627,0.088501133024693,0.10791902244091,0.085759162902832,0.056807011365891,0.072676002979279,0.022759221494198,0.022919183596969,0.038083739578724,0.028208615258336,0.056276679039001,0.11124901473522,0.040502116084099,0.024623673409224,0.025555057451129,0.017557859420776,0.088010303676128,0.017238013446331,0.051084890961647,0.042309463024139,0.056666977703571,0.03841607645154,0.019072618335485,0.077567085623741,0.021146282553673,0.013975821435452,0.026588045060635,0.04626651853323,0.096868976950645,0.046480692923069,0.05788005143404,0.073828995227814,0.047000624239445,0.022234763950109,0.062281802296638,0.056768450886011,0.060586173087358,0.085811391472816,0.13378730416298,0.029018521308899,0.017530601471663,0.0067497375421226,0.011271972209215,0.034733772277832,0.020315632224083,0.035547595471144,0.014921617694199,0.01834075152874,0.010512224398553,0.03163405507803,0.035456333309412,0.025214076042175,0.02258981205523,0.024119073525071,0.019388172775507,0.0051736505702138,0.014026843011379,0.025054518133402,0.021717313677073,0.015162305906415,0.018179444596171,0.024309631437063,0.034953884780407,0.043440446257591,0.021236723288894,0.019924065098166,0.030166218057275,0.025080155581236,0.02619013376534,0.05928074195981,0.067972809076309,0.02777892537415,0.044821947813034,0.038528729230165,0.033442679792643,0.025356575846672,0.03150974586606,0.026764471083879,0.011218796484172,0.018057949841022,0.017318185418844,0.017442662268877,0.035198412835598,0.027537299320102,0.03539451956749,0.018940726295114,0.011661244556308,0.016698982566595,0.011512769386172,0.0191704723984,0.010099621489644,0.019412215799093,0.031546480953693,0.050491385161877,0.014399672858417,0.046672619879246,0.038452122360468,0.013897877186537,0.020845329388976,0.023874474689364,0.030158363282681,0.028228513896465,0.025494925677776,0.008082402870059,0.032877571880817,0.039167758077383,0.021336320787668,0.014912704005837,0.048345126211643,0.056239567697048,0.064659468829632,0.036645118147135,0.014223853126168,0.020187040790915,0.005880244076252,0.016529122367501,0.026268873363733,0.047535471618176,0.049853075295687,0.082159802317619,0.055807363241911,0.052397821098566,0.019854485988617,0.028423992916942,0.013010622933507,0.051676385104656,0.023096527904272,0.042364850640297,0.018337791785598,0.068746462464333,0.055170621722937,0.036958456039429,0.029116114601493,0.023685600608587,0.029949882999063,0.033025056123734,0.036673098802567,0.02838908135891,0.038747444748878,0.01048222091049,0.016294000670314,0.023642551153898,0.02562989294529,0.015652310103178,0.020668545737863,0.014954030513763,0.025800429284573,0.024436991661787,0.014837915077806,0.019799381494522,0.015496545471251,0.010729189962149,0.01684670522809,0.027220144867897,0.018213702365756,0.040804542601109,0.015075445175171,0.031472414731979,0.02260010316968,0.025919012725353,0.015770189464092,0.034761928021908,0.029597256332636,0.059751998633146,0.020590718835592,0.02221654355526,0.041082784533501,0.033630460500717,0.020837133750319,0.027748759835958,0.019348651170731,0.022965664044023,0.037492893636227,0.044106166809797,0.019942052662373,0.022363491356373,0.027778159826994,0.016828332096338,0.0090405065566301,0.02289966121316,0.039749197661877,0.01592818275094,0.022148061543703,0.031366646289825,0.046157121658325,0.034233689308167,0.05052886903286,0.025926280766726,0.018862295895815,0.039313815534115,0.019973590970039,0.0094788018614054,0.015262742526829,0.017884746193886,0.012186035513878,0.024324517697096,0.021834393963218,0.037991888821125,0.019996255636215,0.028396565467119,0.026462851092219,0.036945804953575,0.031829468905926,0.040563642978668,0.0082990005612373,0.033259481191635,0.029614344239235,0.017980623990297,0.012713609263301,0.017531739547849,0.014202207326889,0.013875022530556,0.015736490488052,0.020107511430979,0.015431531704962,0.028555480763316,0.028045672923326,0.025593850761652,0.044182986021042,0.11386197060347,0.030687741935253,0.01925965026021,0.024830911308527,0.013861426152289,0.0076924720779061,0.006024869158864,0.011671124026179,0.022209398448467,0.016257271170616,0.013225158676505,0.018477639183402,0.032632101327181,0.029938392341137,0.037705309689045,0.019065245985985,0.023363664746284,0.026272643357515,0.018060244619846,0.0099800601601601,0.01165746152401,0.019045136868954,0.016367055475712,0.020588483661413,0.016068045049906,0.016288615763187,0.024412781000137,0.019295644015074,0.0086365854367614,0.016922924667597,0.011350443586707,0.028996482491493,0.018897501751781,0.023514643311501,0.039605617523193,0.044816955924034,0.030536774545908,0.042044278234243,0.018497597426176,0.025774778798223,0.014850599691272,0.023782972246408,0.018750354647636,0.033588457852602,0.017238726839423,0.016046101227403,0.025693731382489,0.026782661676407,0.012328440323472,0.021832134574652,0.02023028768599,0.01780840754509,0.014610512182117,0.037152767181396,0.026093671098351,0.024004954844713,0.018998548388481,0.060280781239271,0.019199155271053,0.030371829867363,0.016081612557173,0.013202516362071,0.01401300355792,0.013402668759227,0.01136427372694,0.022462125867605,0.029363656416535,0.011466173455119,0.023268781602383,0.019097041338682,0.026753244921565,0.022248458117247,0.029789198189974,0.028048252686858,0.031077105551958,0.016303546726704,0.024011541157961,0.021066822111607,0.020081304013729,0.058569729328156,0.015807323157787,0.021394016221166,0.010951144620776,0.019726157188416,0.028857378289104,0.021783644333482,0.028833650052547,0.013785557821393,0.048020005226135,0.021421819925308,0.029800184071064,0.023047871887684,0.027034189552069,0.019252104684711,0.010668933391571,0.017298992723227,0.016926584765315,0.011305449530482,0.021972328424454,0.019727379083633,0.034029573202133,0.017319241538644,0.022105071693659,0.013425956480205,0.011861553415656,0.045167461037636,0.011510003358126,0.028197627514601,0.020409248769283,0.022133987396955,0.011373603716493,0.021589830517769,0.032756984233856,0.013566889800131,0.020523207262158,0.015772715210915,0.037045367062092,0.051476784050465,0.02666062861681,0.019209468737245,0.033123932778835,0.010915143415332,0.011463494971395,0.023850923404098,0.010957246646285,0.0087585691362619,0.01271578669548,0.014287566766143,0.014658726751804,0.019636683166027,0.013893969357014,0.021752065047622,0.011486698873341,0.018748534843326,0.028743166476488,0.018582694232464,0.019278427585959,0.021456319838762,0.011645825579762,0.013519404456019,0.047865174710751,0.02901404723525,0.030638240277767,0.037629865109921,0.045271847397089,0.02421073243022,0.036786291748285,0.061861265450716,0.031520120799541,0.027060855180025,0.034296579658985,0.044274494051933,0.06879585981369,0.043175671249628,0.030273808166385,0.033722564578056,0.027428509667516,0.031983453780413,0.064924240112305,0.040633771568537,0.017181102186441,0.03950697183609,0.035587187856436,0.044496051967144,0.049310624599457,0.042559184134007,0.017512844875455,0.046705931425095,0.030595798045397,0.030424350872636,0.05131708830595,0.093327842652798,0.033981394022703,0.057789266109467,0.024897925555706,0.054470114409924,0.042540654540062,0.03718700632453,0.022573577240109,0.040657043457031,0.037048656493425,0.032029647380114,0.023422066122293,0.039794035255909,0.015530952252448,0.025586105883121,0.018794536590576,0.04033875092864,0.025863509625196,0.02865743637085,0.065093688666821,0.014288246631622,0.020077921450138,0.05096261203289,0.026049189269543,0.01445466093719,0.033594384789467,0.055308394134045,0.059179402887821,0.04290185123682,0.043982960283756,0.062974408268929,0.1431220471859,0.065437383949757,0.04481603205204,0.038411423563957,0.051712922751904,0.024562906473875,0.07146044075489,0.05693044513464,0.064911112189293,0.051048655062914,0.066369101405144,0.060165427625179,0.051992177963257,0.043840922415257,0.028132680803537,0.055847201496363,0.026413030922413,0.0094805676490068,0.02351325750351,0.029238034039736,0.043997883796692,0.021502453833818,0.044649939984083,0.043464779853821,0.089709565043449,0.10488575696945,0.11266904324293,0.16637970507145,0.12343691289425,0.12124643474817,0.054182205349207,0.05274673178792,0.12651833891869,0.10503903031349,0.1138269752264,0.10262558609247,0.079374924302101,0.10627283155918,0.039792437106371,0.02687344327569,0.052914422005415,0.057720456272364,0.022019825875759,0.040812831372023,0.061335906386375,0.033101789653301,0.043408930301666,0.03638007864356,0.1135620623827,0.087109118700027,0.094685465097427,0.099940098822117,0.17534929513931,0.092765085399151,0.084731586277485,0.072375394403934,0.083986781537533,0.051229633390903,0.035642042756081,0.0395692512393,0.026641828939319,0.024121887981892,0.030294500291348,0.063657782971859,0.059831190854311,0.022013332694769,0.032783687114716,0.04658530279994,0.074450686573982,0.061933036893606,0.053624145686626,0.057790737599134,0.074284486472607,0.074125111103058,0.048916876316071,0.040658116340637,0.017095692455769,0.011331144720316,0.011959852650762,0.0088101010769606,0.020327843725681,0.013862412422895,0.026158045977354,0.031839318573475,0.050686731934547,0.027001118287444,0.031589731574059,0.043979719281197,0.048257786780596,0.049105118960142,0.017465922981501,0.020618669688702,0.033675611019135,0.020349349826574,0.049531944096088,0.021541897207499,0.02428656630218,0.022470884025097,0.042673338204622,0.029645761474967,0.025476098060608,0.025574024766684,0.025979090481997,0.018245659768581,0.036533243954182,0.028825458139181,0.024385266005993,0.017388980835676,0.018593188375235,0.018968664109707,0.015192553400993,0.025743152946234,0.022856522351503,0.01755989715457,0.014446181245148,0.026102170348167,0.017740499228239,0.049763232469559,0.023559335619211,0.0092796944081783,0.05644515901804,0.037095189094543,0.013761393725872,0.013382395729423,0.01650346070528,0.014442853629589,0.02041943743825,0.011781780049205,0.0084964847192168,0.010384760797024,0.018350629135966,0.011457574553788,0.037659510970116,0.020888477563858,0.011652535758913,0.015291060321033,0.034797076135874,0.02212605252862,0.016094110906124,0.040081795305014,0.04323086887598,0.040285170078278,0.021940853446722,0.025750685483217,0.011432545259595,0.020798830315471,0.026830097660422,0.0057149706408381,0.0086893932893872,0.020121771842241,0.022439852356911,0.026422426104546,0.015261718071997,0.01398422382772,0.014923852868378,0.019527647644281,0.01113948225975,0.019348453730345,0.0088172098621726,0.012255484238267,0.026887141168118,0.027128702029586,0.0076011759229004,0.026700578629971,0.042376074939966,0.0088237803429365,0.034759134054184,0.010896587744355,0.02612048201263,0.0523486956954,0.026581309735775,0.01734285056591,0.017897982150316,0.046748351305723,0.025599813088775,0.01609343662858,0.0083980113267899,0.026046067476273,0.03033610060811,0.028288384899497,0.02949396148324,0.016275750473142,0.01895253919065,0.028512006625533,0.014279401861131,0.025178970769048,0.019378947094083,0.0080368053168058,0.019025851041079,0.0087440628558397,0.012720659375191,0.023741748183966,0.023269770666957,0.03408982232213,0.034499831497669,0.03748594224453,0.034486539661884,0.022941406816244,0.023061679676175,0.050151400268078,0.032498776912689,0.012847324833274,0.017014866694808,0.017372926697135,0.013230753131211,0.025130573660135,0.015266928821802,0.011038932949305,0.013550592586398,0.015060493722558,0.011537915095687,0.018198965117335,0.01542881410569,0.015846695750952,0.038063641637564,0.037692103534937,0.020799113437533,0.021962679922581,0.026741109788418,0.013069956563413,0.010303637944162,0.018002657219768,0.013678574934602,0.0093516856431961,0.016588753089309,0.01581846177578,0.022008780390024,0.019589059054852,0.031453412026167,0.024947918951511,0.025474172085524,0.022600684314966,0.023978482931852,0.019547704607248,0.023476932197809,0.023427985608578,0.023610521107912,0.055131237953901,0.016843866556883,0.0063121696002781,0.046593010425568,0.017289992421865,0.038073815405369,0.027495745569468,0.041827253997326,0.026014195755124,0.033258747309446,0.014743520878255,0.020250217989087,0.018955137580633,0.038658257573843,0.030699782073498,0.034050788730383,0.038227967917919,0.041376102715731,0.069478243589401,0.02859515696764,0.043295189738274,0.051619939506054,0.072981275618076,0.1660170853138,0.12335042655468,0.11278465390205,0.15930198132992,0.11879931390285,0.063319377601147,0.0806824862957,0.06466506421566,0.056227911263704,0.028434291481972,0.057811930775642,0.053714908659458,0.047805733978748,0.03101234510541,0.01086915191263,0.015573026612401,0.014337874948978,0.036340177059174,0.017863258719444,0.010696265846491,0.011275395750999,0.029408188536763,0.017368324100971,0.022074168547988,0.032532475888729,0.030291255563498,0.088650330901146,0.10938006639481,0.047128491103649,0.075995996594429,0.048888348042965,0.040285795927048,0.030803143978119,0.054822154343128,0.10126008093357,0.07947088778019,0.081328466534615,0.038602907210588,0.046339444816113,0.022506671026349,0.013752043247223,0.017768118530512,0.12912610173225,0.031996723264456,0.11787294596434,0.063551872968674,0.027510732412338,0.027417972683907,0.01332257129252,0.017584228888154,0.056675635278225,0.033259514719248,0.022823479026556,0.0252670571208,0.045117482542992,0.024118360131979,0.044810391962528,0.062178529798985,0.0727618932724,0.028033837676048,0.060621280223131,0.030033743008971,0.019560469314456,0.035070739686489,0.044448338449001,0.049253832548857,0.042669877409935,0.058986745774746,0.15335555374622,0.022395743057132,0.024195896461606,0.024324622005224,0.037230830639601,0.028187789022923,0.016113184392452,0.019746227189898,0.045563276857138,0.026733864098787,0.021859426051378,0.012936823070049,0.025452429428697,0.062469329684973,0.022776417434216,0.0095493290573359,0.0099139893427491,0.017513357102871,0.011290082708001,0.020375452935696,0.047561783343554,0.025431081652641,0.020430330187082,0.061161115765572,0.023797623813152,0.043464597314596,0.012869300320745,0.064166307449341,0.026355296373367,0.02281603962183,0.032160863280296,0.035338513553143,0.020840529352427,0.06340080499649,0.056433700025082,0.086995124816895,0.066636651754379,0.080663219094276,0.051358751952648,0.04378080740571,0.11277133226395,0.072234869003296,0.15979170799255,0.048567947000265,0.025528345257044,0.092984013259411,0.046011090278625,0.083196759223938,0.058872789144516,0.16397914290428,0.038002494722605,0.083556212484837,0.069956600666046,0.12740521132946,0.054587602615356,0.11493442952633,0.18120908737183,0.1147690191865,0.077845752239227,0.087114483118057,0.13951468467712,0.18136669695377,0.11967708170414,0.10848999023438,0.11271524429321,0.14512234926224,0.1895894408226,0.19176092743874,0.30761271715164,0.1330332159996,0.17329463362694,0.12322284281254,0.20704033970833,0.19885310530663,0.22922763228416,0.13009950518608,0.26278805732727,0.18200476467609,0.19703018665314,0.15912023186684,0.22182540595531,0.20243817567825,0.24695010483265,0.2378890812397,0.27134585380554,0.21247558295727,0.23257064819336,0.14843054115772,0.15219679474831,0.098805025219917,0.17837841808796,0.14060541987419,0.097243651747704,0.1976458132267,0.14481922984123,0.23310010135174,0.19926922023296,0.17820529639721,0.14626750349998,0.16482158005238,0.12890592217445,0.099904105067253,0.094766907393932,0.072012729942799,0.073155999183655,0.20382045209408,0.11459976434708,0.042408175766468,0.10251885652542,0.21105021238327,0.14745315909386,0.15595480799675,0.15507833659649,0.13190822303295,0.15193495154381,0.0966687053442,0.1204828619957,0.067422017455101,0.057778157293797,0.095886006951332,0.043296903371811,0.027146067470312,0.053847372531891,0.062800839543343,0.092895895242691,0.066679820418358,0.064444065093994,0.08806174993515,0.04146409034729,0.038049645721912,0.030003540217876,0.024967689067125,0.013960087671876,0.032892487943172,0.026013262569904,0.057678483426571,0.054627537727356,0.041003610938787,0.044966824352741,0.033602450042963,0.058402687311172,0.0441087000072,0.049137338995934,0.058187402784824,0.080723658204079,0.039445150643587,0.023047111928463,0.034232813864946,0.044143073260784,0.036960363388062,0.035923056304455,0.057430293411016,0.096766486763954,0.026875911280513,0.033883310854435,0.020168926566839,0.038146797567606,0.030418446287513,0.021444341167808,0.016624491661787,0.030831772834063,0.0076087256893516,0.018882356584072,0.028528247028589,0.03039300814271,0.016342476010323,0.034083243459463,0.030084948986769,0.013955121859908,0.015771947801113,0.019894672557712,0.01673399657011,0.022785674780607,0.016902005299926,0.027180043980479,0.036035049706697,0.03198141977191,0.022072225809097,0.01202370878309,0.019198155030608,0.033441551029682,0.032114639878273,0.016231916844845,0.019462021067739,0.017238039523363,0.017186116427183,0.04286053776741,0.075832329690456,0.017258755862713,0.021850969642401,0.014366835355759,0.02676117233932,0.045449420809746,0.068347208201885,0.021182425320148,0.019356220960617,0.030536498874426,0.012213530950248,0.020837953314185,0.030675962567329,0.009671613574028,0.024139503017068,0.025971256196499,0.029634781181812,0.018470529466867,0.018867339938879,0.025135431438684,0.024274710565805,0.026436794549227,0.02106075361371,0.020625226199627,0.015322506427765,0.022130135446787,0.020777553319931,0.056567315012217,0.029040388762951,0.0089939357712865,0.0078398771584034,0.011474898084998,0.016428641974926,0.027432631701231,0.068041816353798,0.025993939489126,0.039269626140594,0.017829321324825,0.057953305542469,0.058492168784142,0.040121674537659,0.019972406327724,0.019930351525545,0.036726832389832,0.020754028111696,0.028812021017075,0.011311758309603,0.027210243046284,0.012008711695671,0.021647825837135,0.026918292045593,0.024167872965336,0.011071424931288,0.027155667543411,0.014413084834814,0.010527871549129,0.011132640764117,0.021475467830896,0.011267594993114,0.026593530550599,0.044960252940655,0.020403545349836,0.027832934632897,0.016289975494146,0.020024629309773,0.025087725371122,0.021888520568609,0.029577925801277,0.017787517979741,0.014912788756192,0.026067890226841,0.023595299571753,0.037789732217789,0.023759078234434,0.045340154320002,0.02642834559083,0.047400876879692,0.019016068428755,0.018653590232134,0.033777788281441,0.016873203217983,0.045657746493816,0.027241572737694,0.014937144704163,0.025594022125006,0.03632890060544,0.037482876330614,0.025020346045494,0.04240146279335,0.01803682371974,0.028087060898542,0.046185180544853,0.035885483026505,0.023287050426006,0.016354773193598,0.0075038745999336,0.015459019690752,0.010410645976663,0.011795810423791,0.0084094610065222,0.018334127962589,0.025151610374451,0.034980341792107,0.035779811441898,0.026960518211126,0.01632983237505,0.022238582372665,0.036995708942413,0.021374465897679,0.11094801127911,0.039451628923416,0.038638666272163,0.028722049668431,0.022320441901684,0.015573755837977,0.050812646746635,0.023200463503599,0.010549797676504,0.027157844975591,0.05803045257926,0.039504125714302,0.026113411411643,0.020349333062768,0.017561543732882,0.022372808307409,0.031321913003922,0.036843091249466,0.012455270625651,0.011468935757875,0.069634333252907,0.0292734131217,0.035074699670076,0.16133163869381,0.058642793446779,0.043641928583384,0.014807563275099,0.036520957946777,0.10731515288353,0.037291783839464,0.05681025236845,0.019905891269445,0.017906419932842,0.055123656988144,0.028179567307234,0.01460418663919,0.02424506470561,0.012460675090551,0.038637429475784,0.039128951728344,0.071141391992569,0.071284122765064,0.10192033648491,0.052975535392761,0.016585987061262,0.045424066483974,0.052102714776993,0.056438215076923,0.052572950720787,0.041497606784105,0.085171207785606,0.11678612232208,0.16813269257545,0.039408836513758,0.017776386812329,0.017915863543749,0.041064262390137,0.096377916634083,0.063348352909088,0.066322565078735,0.11395169794559,0.091968573629856,0.058723926544189,0.051035266369581,0.063294306397438,0.058994151651859,0.052462942898273,0.08318605273962,0.038523487746716,0.062824368476868,0.049603752791882,0.078961387276649,0.095640748739243,0.039232444018126,0.059203784912825,0.11916621029377,0.09257698059082,0.25628337264061,0.27477869391441,0.2124587893486,0.23765130341053,0.18286770582199,0.11631542444229,0.048278041183949,0.022334679961205,0.016423709690571,0.017771523445845,0.021354783326387,0.034005917608738,0.10589823126793,0.11588766425848,0.058136578649282,0.15802609920502,0.12764167785645,0.090398639440536,0.12955275177956,0.064720019698143,0.04209915176034,0.039976269006729,0.062307216227055,0.079664260149002,0.022142944857478,0.049227148294449,0.087282069027424,0.064570732414722,0.11352996528149,0.22772869467735,0.25662526488304,0.17130929231644,0.11084799468517,0.05036885291338,0.02677783370018,0.052567709237337,0.12385635077953,0.10281771421432,0.11095459759235,0.14151395857334,0.073032662272453,0.060062892735004,0.14150047302246,0.041199434548616,0.050700843334198,0.10271097719669,0.15530335903168,0.1266673207283,0.097791649401188,0.031353265047073,0.074155122041702,0.061681393533945,0.076096445322037,0.036364544183016,0.026532096788287,0.053366780281067,0.072391651570797,0.14110997319221,0.072774916887283,0.046590082347393,0.026181815192103,0.028325688093901,0.047903098165989,0.094108752906322,0.074389353394508,0.11636924743652,0.023792419582605,0.032663464546204,0.040667243301868,0.05345382168889,0.029406346380711,0.015414660796523,0.047290358692408,0.01506227068603,0.013882678002119,0.032827652990818,0.023151908069849,0.051101807504892,0.020360816270113,0.016807798296213,0.022231293842196,0.029961321502924,0.027096506208181,0.045535363256931,0.025677762925625,0.10463419556618,0.077927649021149,0.01134258043021,0.025685610249639,0.032516680657864,0.033760614693165,0.029695650562644,0.047759052366018,0.0187505222857,0.060680590569973,0.032222036272287,0.02715284563601,0.02023221552372,0.023718906566501,0.026718813925982,0.048700731247663,0.024970285594463,0.038636561483145,0.01756982319057,0.055036038160324,0.021061319857836,0.093913950026035,0.019894395023584,0.050594627857208,0.025392694398761,0.026543272659183,0.034711502492428,0.032633956521749,0.020597189664841,0.026451993733644,0.029285006225109,0.049399420619011,0.026958905160427,0.023494880646467,0.033387809991837,0.067375332117081,0.032678343355656,0.11028066277504,0.056983038783073,0.032048128545284,0.037368822842836,0.040542375296354,0.055438548326492,0.030651561915874,0.046576000750065,0.03916310146451,0.060709960758686,0.036157034337521,0.071713455021381,0.022445613518357,0.018493475392461,0.015385486185551,0.021775340661407,0.010177215561271,0.0086993323639035,0.018951572477818,0.03161957487464,0.043969627469778,0.02963231317699,0.024946173653007,0.071783199906349,0.028450675308704,0.014427317306399,0.018341336399317,0.014500871300697,0.027129977941513,0.040202103555202,0.056700669229031,0.033881157636642,0.021706892177463,0.024081390351057,0.014074698090553,0.017146745696664,0.058714687824249,0.023171612992883,0.045529030263424,0.029620390385389,0.039863798767328,0.011137474328279,0.018057052046061,0.020147975534201,0.060967192053795,0.0094137489795685,0.021685296669602,0.063028261065483,0.033237464725971,0.013262690976262,0.028727289289236,0.023288670927286,0.029172733426094,0.024377141147852,0.029159165918827,0.053166002035141,0.036822356283665,0.032612293958664,0.030003506690264,0.035003289580345,0.039145801216364,0.016410633921623,0.051145955920219,0.026144009083509,0.022201873362064,0.024184215813875,0.031560305505991,0.0099885361269116,0.023076761513948,0.020459327846766,0.020812643691897,0.030292846262455,0.022655328735709,0.030381450429559,0.029795698821545,0.021568320691586,0.01796805113554,0.021205518394709,0.051249273121357,0.052859455347061,0.025812871754169,0.032143257558346,0.017020720988512,0.043017856776714,0.011898467317224,0.014712851494551,0.021700486540794,0.018535083159804,0.040547963231802,0.015741255134344,0.035745121538639,0.032116875052452,0.049704372882843,0.013209359720349,0.02325601875782,0.020706031471491,0.017944741994143,0.034410171210766,0.050437442958355,0.036021657288074,0.011243617162108,0.025396153330803,0.026729118078947,0.022083956748247,0.016148502007127,0.015374559909105,0.011054923757911,0.01766487210989,0.043988313525915,0.075406342744827,0.048101581633091,0.025834545493126,0.020133856683969,0.024419412016869,0.0088313277810812,0.027533242478967,0.021113902330399,0.027772918343544,0.021898692473769,0.039185412228107,0.035553209483624,0.010131625458598,0.009668355807662,0.020411007106304,0.012591945007443,0.010896718129516,0.017400063574314,0.012927032075822,0.0078764222562313,0.017282571643591,0.020037591457367,0.029779002070427,0.056194856762886,0.0078952684998512,0.01147360727191,0.026078928261995,0.019417572766542,0.015836093574762,0.025416124612093,0.039942659437656,0.038782302290201,0.026407930999994,0.026418711990118,0.016667161136866,0.021166427060962,0.019506365060806,0.03859206661582,0.059306409209967,0.016177963465452,0.033267557621002,0.043749645352364,0.029090195894241,0.058346033096313,0.019238751381636,0.024124698713422,0.064270794391632,0.027227815240622,0.022141043096781,0.019688608124852,0.031361799687147,0.018675096333027,0.023174123838544,0.0299341827631,0.014303153380752,0.0236073769629,0.027125798165798,0.019814426079392,0.014832637272775,0.017130225896835,0.038148932158947,0.027024617418647,0.019360387697816,0.035165473818779,0.011424278840423,0.052383098751307,0.012238059192896,0.0099320653825998,0.0047753732651472,0.0090040769428015,0.020165633410215,0.025129463523626,0.011466790921986,0.01803408190608,0.019552811980247,0.0098901279270649,0.012507066130638,0.019084542989731,0.016667358577251,0.032726749777794,0.022559696808457,0.035464189946651,0.018161758780479,0.029097214341164,0.015260763466358,0.02560456097126,0.02886176854372,0.032476812601089,0.013391758315265,0.034054927527905,0.028345599770546,0.045363046228886,0.010385189205408,0.03459221124649,0.0076600625179708,0.017366843298078,0.015433648601174,0.013220666907728,0.01878572627902,0.032654255628586,0.017258733510971,0.0094633866101503,0.019184194505215,0.01213526725769,0.020269334316254,0.01958254352212,0.030977686867118,0.018358562141657,0.046363987028599,0.0119409263134,0.039180051535368,0.015796711668372,0.018393833190203,0.0071227280423045,0.023404601961374,0.013201342895627,0.007643616758287,0.02177757397294,0.021077772602439,0.012423170730472,0.029582146555185,0.020299982279539,0.016677916049957,0.020656991750002,0.027218470349908,0.057806309312582,0.019785009324551,0.020260790362954,0.021004557609558,0.01507549919188,0.03427167981863,0.049489445984364,0.0432408452034,0.076300725340843,0.054021500051022,0.032688174396753,0.026758801192045,0.020004065707326,0.02871860563755,0.015135802328587,0.034310344606638,0.045359551906586,0.075288459658623,0.063905604183674,0.053340442478657,0.016584232449532,0.036776211112738,0.029380468651652,0.031489066779613,0.036579068750143,0.017337266355753,0.053447928279638,0.037725262343884,0.046426270157099,0.023871364071965,0.028024893254042,0.016870304942131,0.017866222187877,0.038065269589424,0.034471184015274,0.016638725996017,0.019285066053271,0.031963266432285,0.072654478251934,0.039051085710526,0.023884188383818,0.029923247173429,0.02041507139802,0.023407489061356,0.03339247405529,0.027912061661482,0.066000327467918,0.066304601728916,0.020081296563148,0.016334783285856,0.031891480088234,0.047976013273001,0.033822227269411,0.036564834415913,0.035761456936598,0.041741691529751,0.075073249638081,0.094671189785004,0.040846459567547,0.050574865192175,0.051271043717861,0.045650161802769,0.024350147694349,0.073251783847809,0.063041135668755,0.10381524264812,0.067927069962025,0.04841335862875,0.064836531877518,0.057393711060286,0.032648108899593,0.019053552299738,0.049799673259258,0.15973901748657,0.050399672240019,0.032076019793749,0.088045462965965,0.062822200357914,0.12783600389957,0.13851037621498,0.041326548904181,0.01889250613749,0.053271524608135,0.069590300321579,0.075360834598541,0.092523202300072,0.023910714313388,0.039282105863094,0.038691345602274,0.1711632758379,0.038599953055382,0.056784421205521,0.04135799407959,0.022189814597368,0.053542915731668,0.078962385654449,0.050420418381691,0.020833967253566,0.0097576286643744,0.041162401437759,0.037447188049555,0.042284406721592,0.17602486908436,0.023322843015194,0.067928671836853,0.019253272563219,0.062372729182243,0.20870658755302,0.093572914600372,0.014061199501157,0.017134360969067,0.085384473204613,0.093685910105705,0.066744804382324,0.10144382715225,0.063390746712685,0.051292024552822,0.038011994212866,0.030326465144753,0.017878502607346,0.035246588289738,0.030486242845654,0.019504271447659,0.022768281400204,0.06137964874506,0.027393635362387,0.017874911427498,0.03966698050499,0.026209019124508,0.034383475780487,0.01246383599937,0.016519486904144,0.026948593556881,0.023987956345081,0.014802971854806,0.040459677577019,0.023091826587915,0.03942071646452,0.019723335281014,0.03223866596818,0.015215395018458,0.049688808619976,0.041978500783443,0.0518654063344,0.042547419667244,0.076611332595348,0.050047874450684,0.081635072827339,0.081894375383854,0.035232037305832,0.02097886428237,0.023423412814736,0.0090923625975847,0.089123927056789,0.027413945645094,0.015281536616385,0.018707733601332,0.018897457048297,0.017623679712415,0.014512409456074,0.015376364812255,0.028904192149639,0.025351468473673,0.01241222769022,0.014703315682709,0.025905882939696,0.010399245657027,0.014225743710995,0.027839740738273,0.022568562999368,0.025490069761872,0.032919649034739,0.024083767086267,0.013542201370001,0.036886617541313,0.050031773746014,0.020120993256569,0.015656214207411,0.021708142012358,0.017584551125765,0.01478261128068,0.023617547005415,0.020445423200727,0.014330164529383,0.017606269568205,0.034458320587873,0.012365831062198,0.01387682929635,0.019243882969022,0.021450355648994,0.027578553184867,0.012681880965829,0.023204755038023,0.02973929233849,0.026649884879589,0.023538909852505,0.037602260708809,0.0082673225551844,0.015892259776592,0.0099264662712812,0.0043334369547665,0.012456446886063,0.019026760011911,0.0094765601679683,0.013833749108016,0.014358308166265,0.014112875796854,0.0133335897699,0.010076342150569,0.015202777460217,0.017898170277476,0.0073801414109766,0.010069923475385,0.0090004568919539,0.035479657351971,0.02499321475625,0.016406003385782,0.013395589776337,0.017482491210103,0.0087659368291497,0.0083073116838932,0.022932698950171,0.0078958626836538,0.022543575614691,0.023201711475849,0.01192809548229,0.014283392578363,0.011464776471257,0.0089998757466674,0.016698628664017,0.048165217041969,0.028463266789913,0.0081000924110413,0.021912271156907,0.012563142925501,0.013412600383162,0.017292875796556,0.026958394795656,0.019602496176958,0.019527845084667,0.017253121361136,0.0090169096365571,0.012314872816205,0.010617922991514,0.026574868708849,0.017834210768342,0.017685208469629,0.010238952003419,0.029021147638559,0.010884505696595,0.011231710202992,0.034705627709627,0.031113248318434,0.0229467228055,0.0061812046915293,0.010262669995427,0.015967665240169,0.013563425280154,0.015676712617278,0.020396023988724,0.0072690853849053,0.026687625795603,0.018300026655197,0.014711745083332,0.0076802419498563,0.019390350207686,0.021704638376832,0.035476487129927,0.015280575491488,0.061170019209385,0.071650393307209,0.074569910764694,0.02960304543376,0.012488522566855,0.041109450161457,0.013720161281526,0.011519611813128,0.0084234476089478,0.01104467920959,0.022437350824475,0.024050137028098,0.012844953685999,0.013721717521548,0.026185236871243,0.020484058186412,0.013458430767059,0.011393128894269,0.011910323053598,0.032727140933275,0.017886959016323,0.027625922113657,0.018488343805075,0.011711775325239,0.014483157545328,0.015636576339602,0.014638574793935,0.015987783670425,0.017478063702583,0.015913814306259,0.013185253366828,0.0082200178876519,0.0117266792804,0.017723001539707,0.022814759984612,0.017728189006448,0.013797949999571,0.01875214651227,0.020736305043101,0.0085288900882006,0.019464764744043,0.0055785677395761,0.016745427623391,0.010634279809892,0.009994937106967,0.03333543613553,0.018540496006608,0.019060328602791,0.011322632431984,0.018013048917055,0.0093228630721569,0.047286044806242,0.017908038571477,0.013001017272472,0.019686719402671,0.011305252090096,0.020762672647834,0.015117263421416,0.010636263526976,0.012192713096738,0.0035620802082121,0.0082231285050511,0.010164196603,0.010142749175429,0.017352402210236,0.011994706466794,0.026511803269386,0.019760794937611,0.037356738001108,0.023348722606897,0.0067433686926961,0.013748452067375,0.02512726560235,0.029195163398981,0.031134769320488,0.042653486132622,0.021794427186251,0.021480277180672,0.035318151116371,0.018738187849522,0.01416757889092,0.0047690812498331,0.030120428651571,0.023051753640175,0.018739677965641,0.0076987654902041,0.016329690814018,0.029416216537356,0.026270881295204,0.028561096638441,0.033500447869301,0.01874190941453,0.017501998692751,0.046405486762524,0.049515888094902,0.028692115098238,0.024433996528387,0.016199763864279,0.014498835429549,0.027572270482779,0.018290426582098,0.020176524296403,0.017237219959497,0.024841375648975,0.053989037871361,0.028837826102972,0.020413223654032,0.011230346746743,0.019627716392279,0.021828930824995,0.017274985089898,0.020130379125476,0.018630282953382,0.013991270214319,0.018875064328313,0.022892992943525,0.023332145065069,0.020596818998456,0.019472425803542,0.039927218109369,0.048515763133764,0.036009550094604,0.014790868386626,0.044217433780432,0.022285748273134,0.019646756350994,0.031078776344657,0.083999529480934,0.082485161721706,0.024668071419001,0.030490290373564,0.03296785056591,0.01760271936655,0.049257088452578,0.094502374529839,0.021154996007681,0.021761771291494,0.02492667734623,0.023920457810163,0.020581405609846,0.02780557051301,0.026730690151453,0.022246070206165,0.084963582456112,0.038303300738335,0.029062621295452,0.10145331919193,0.12143914401531,0.058347828686237,0.029121603816748,0.064187213778496,0.032222542911768,0.027551930397749,0.019086290150881,0.047494795173407,0.092372439801693,0.039714694023132,0.091044664382935,0.076011285185814,0.067488566040993,0.033490087836981,0.032544903457165,0.023463770747185,0.038969229906797,0.031085565686226,0.048545118421316,0.070026189088821,0.094236865639687,0.022454086691141,0.036269493401051,0.025410246104002,0.047125589102507,0.014781695790589,0.020472403615713,0.021607888862491,0.064455628395081,0.042971976101398,0.010457402095199,0.032485205680132,0.072088092565536,0.13730618357658,0.044480599462986,0.020590059459209,0.035449475049973,0.026266120374203,0.060217931866646,0.095470190048218,0.044527135789394,0.021531319245696,0.040520519018173,0.036519229412079,0.017667297273874,0.027764094993472,0.049368239939213,0.14327052235603,0.061342429369688,0.033882703632116,0.046808715909719,0.035865269601345,0.032137639820576,0.018970126286149,0.021451380103827,0.060109496116638,0.021188914775848,0.024485213682055,0.013877388089895,0.02489685639739,0.018637696281075,0.063410989940166,0.032781153917313,0.047249555587769,0.028038874268532,0.072798371315002,0.015838174149394,0.020690903067589,0.039734877645969,0.022846069186926,0.037566773593426,0.016992805525661,0.023288197815418,0.024724442511797,0.027684599161148,0.017534913495183,0.011047073639929,0.03288134932518,0.036003701388836,0.031644083559513,0.025242015719414,0.017355442047119,0.03293763846159,0.0084511246532202,0.018311079591513,0.040173515677452,0.039096295833588,0.020799892023206,0.029859896749258,0.026375368237495,0.015130386687815,0.011725711636245,0.0129788601771,0.01375871617347,0.031577538698912,0.042108379304409,0.034880980849266,0.039238892495632,0.032385498285294,0.029144644737244,0.021266205236316,0.026594333350658,0.0092760473489761,0.041134282946587,0.021650973707438,0.020963381975889,0.02047330699861,0.025070257484913,0.023046348243952,0.016083959490061,0.025153174996376,0.01444523409009,0.038396261632442,0.0099199190735817,0.033940732479095,0.029350347816944,0.032767564058304,0.016832519322634,0.02588902041316,0.013506304472685,0.032160237431526,0.01374645717442,0.030032891780138,0.02723833732307,0.015751151368022,0.030563632026315,0.039843320846558,0.019489254802465,0.0092747490853071,0.01504385843873,0.018270136788487,0.016468815505505,0.012226048856974,0.022171176970005,0.036684677004814,0.0066750384867191,0.017230425029993,0.019781751558185,0.021535938605666,0.013481775298715,0.054454710334539,0.0244065746665,0.030334372073412,0.012911519035697,0.023851234465837,0.064818114042282,0.034536480903625,0.019762367010117,0.01253355666995,0.014577157795429,0.010324465110898,0.020546060055494,0.018638167530298,0.024834100157022,0.034748170524836,0.0084944283589721,0.021947231143713,0.02102168276906,0.015621066093445,0.026095274835825,0.020108656957746,0.020222041755915,0.024407003074884,0.028552146628499,0.013024542480707,0.029867433011532,0.02331923879683,0.018456935882568,0.021285951137543,0.018235392868519,0.028692502528429,0.023639909923077,0.014052772894502,0.024178896099329,0.02783802524209,0.039841394871473,0.029894167557359,0.015788488090038,0.015769829973578,0.035712204873562,0.013914857059717,0.014208486303687,0.015519052743912,0.0081144422292709,0.026036653667688,0.049421437084675,0.032660342752934,0.01862877048552,0.029997296631336,0.039488710463047,0.018174510449171,0.03848585486412,0.026908442378044,0.014343936927617,0.021567806601524,0.013191916048527,0.029037499800324,0.026363950222731,0.046245850622654,0.019218217581511,0.0085295205935836,0.0092818662524223,0.022111490368843,0.0074360715225339,0.01824463903904,0.021367060020566,0.020022049546242,0.01793035492301,0.016117691993713,0.022216532379389,0.019260814413428,0.021346772089601,0.016972752287984,0.0081623885780573,0.029277559369802,0.017580129206181,0.038810849189758,0.03107245452702,0.010180179961026,0.015751946717501,0.017812896519899,0.0090003572404385,0.021020349115133,0.025198198854923,0.019218914210796,0.058483671396971,0.022309366613626,0.018144203349948,0.014592724852264,0.021215625107288,0.017687382176518,0.030632762238383,0.025441605597734,0.042985469102859,0.015620104968548,0.028798755258322,0.013774850405753,0.011794229969382,0.011268379166722,0.011342744342983,0.027542563155293,0.014746321365237,0.01773195900023,0.033520847558975,0.024565007537603,0.043834637850523,0.016699362546206,0.019650056958199,0.032673798501492,0.030529340729117,0.031564198434353,0.022005271166563,0.015884231775999,0.026168178766966,0.022529305890203,0.026972515508533,0.026069756597281,0.026087339967489,0.020027631893754,0.018777832388878,0.017284292727709,0.032250501215458,0.030187604948878,0.0059059811756015,0.0098620168864727,0.011155540123582,0.014571094885468,0.010542681440711,0.016675960272551,0.023598827421665,0.019260892644525,0.0183967333287,0.035938307642937,0.014497129246593,0.021407596766949,0.033698856830597,0.030416717752814,0.026731330901384,0.017472967505455,0.037997648119926,0.037506096065044,0.048476971685886,0.040216207504272,0.030778177082539,0.036397345364094,0.021460542455316,0.046860609203577,0.02039336040616,0.018685173243284,0.047803610563278,0.030465951189399,0.016928868368268,0.033780690282583,0.012975377961993,0.029836963862181,0.033195201307535,0.052883163094521,0.050659991800785,0.015353674069047,0.029964933171868,0.031439356505871,0.012588601559401,0.025327749550343,0.031643535941839,0.025002136826515,0.020375264808536,0.010784957557917,0.0096319485455751,0.039500128477812,0.057778984308243,0.065249964594841,0.053933866322041,0.047373369336128,0.059937935322523,0.027715336531401,0.041071493178606,0.02792358957231,0.019659038633108,0.06425616145134,0.028148571029305,0.054618738591671,0.02350814267993,0.0074396403506398,0.020953688770533,0.013732210732996,0.018447957932949,0.024686399847269,0.016751598566771,0.039527222514153,0.027955317869782,0.025958936661482,0.029817689210176,0.025732068344951,0.062772914767265,0.023633962497115,0.023871878162026,0.035578157752752,0.025131873786449,0.0386593490839,0.053993672132492,0.011369921267033,0.061944574117661,0.024961430579424,0.0080462377518415,0.017782850190997,0.012545619159937,0.016823064535856,0.054038420319557,0.013273885473609,0.021396359428763,0.0092017780989408,0.021885579451919,0.026512302458286,0.014531189575791,0.014083419926465,0.015446175821126,0.037208147346973,0.034654542803764,0.056772999465466,0.049502175301313,0.025775503367186,0.023263689130545,0.011560006067157,0.017280545085669,0.035543583333492,0.043837670236826,0.012839587405324,0.011969471350312,0.011730703525245,0.019340710714459,0.012103406712413,0.016733009368181,0.02022192440927,0.033934004604816,0.01189105771482,0.032579708844423,0.013867506757379,0.048471309244633,0.055571019649506,0.048627704381943,0.05897081643343,0.022020936012268,0.027236446738243,0.023678874596953,0.011121409013867,0.011848436668515,0.029388654977083,0.027096223086119,0.030647369101644,0.026673497632146,0.018942009657621,0.033067110925913,0.039670657366514,0.027806706726551,0.076231814920902,0.044439595192671,0.012425146996975,0.023160684853792,0.056326370686293,0.074995562434196,0.037323154509068,0.038106292486191,0.064372360706329,0.035031907260418,0.0139125790447,0.027995495125651,0.053871609270573,0.022734552621841,0.027318576350808,0.035634569823742,0.040656439960003,0.068063795566559,0.060575019568205,0.032466229051352,0.047699742019176,0.028349179774523,0.024553764611483,0.053598500788212,0.068376705050468,0.02796595543623,0.018216278403997,0.048032902181149,0.016345262527466,0.061750255525112,0.044032040983438,0.015757743269205,0.03768141195178,0.054306726902723,0.021368555724621,0.038430422544479,0.022008273750544,0.032457165420055,0.0071566700935364,0.016534699127078,0.042876321822405,0.015635263174772,0.0080666355788708,0.014661112800241,0.0072884215041995,0.013967306353152,0.027833264321089,0.041805885732174,0.017446722835302,0.028533101081848,0.028379764407873,0.025049719959497,0.029430851340294,0.04189557954669,0.039430044591427,0.039029378443956,0.031781818717718,0.014841343276203,0.011309418827295,0.023389404639602,0.028925975784659,0.040617894381285,0.029853824526072,0.03802653029561,0.021128498017788,0.030515518039465,0.03113878518343,0.011999597772956,0.020945109426975,0.014688968658447,0.020200427621603,0.0086684431880713,0.014904532581568,0.021277885884047,0.020742230117321,0.012210035696626,0.021096622571349,0.035449601709843,0.012077184394002,0.023904783651233,0.050585635006428,0.031593061983585,0.02917855232954,0.019701201468706,0.032051276415586,0.040462993085384,0.019229836761951,0.02646990865469,0.014864205382764,0.015571253374219,0.033597223460674,0.01798539608717,0.026053078472614,0.014543796889484,0.0073110121302307,0.044190112501383,0.037336952984333,0.028470400720835,0.0073737809434533,0.018091358244419,0.02061602845788,0.019365549087524,0.03434232622385,0.021578697487712,0.039242900907993,0.016654977574944,0.025474783033133,0.039711479097605,0.029655994847417,0.036624252796173,0.031419571489096,0.050160996615887,0.036484375596046,0.044061783701181,0.028751337900758,0.047106310725212,0.021728467196226,0.060931868851185,0.01301728002727,0.030005346983671,0.044642150402069,0.018363930284977,0.019542619585991,0.0074499575421214,0.0066361371427774,0.016011040657759,0.010015308856964,0.011029842309654,0.01704697497189,0.010919215157628,0.031272895634174,0.039864532649517,0.037244316190481,0.044237822294235,0.02362897247076,0.044586203992367,0.023036386817694,0.020891446620226,0.019199701026082,0.019714878872037,0.011717200279236,0.0085144191980362,0.02641860768199,0.011895682662725,0.014931530691683,0.020467504858971,0.013908229768276,0.037415411323309,0.034210495650768,0.022749256342649,0.036568529903889,0.021858468651772,0.029872650280595,0.019944984465837,0.016935333609581,0.017345825210214,0.011142225936055,0.01605387032032,0.01110796444118,0.015884226188064,0.010489042848349,0.017964595928788,0.011697737500072,0.022992629557848,0.037251681089401,0.031289897859097,0.026467472314835,0.019982475787401,0.012157207354903,0.029784493148327,0.040681373327971,0.013268643990159,0.025405555963516,0.019475070759654,0.020386785268784,0.030220299959183,0.013618461787701,0.020933736115694,0.041354227811098,0.030140869319439,0.033375468105078,0.028320532292128,0.026165653020144,0.023973505944014,0.030735295265913,0.023033980280161,0.01399577409029,0.019145680591464,0.024227917194366,0.028339024633169,0.016820579767227,0.024459198117256,0.015494883991778,0.02504800260067,0.012967823073268,0.011527746915817,0.047740560024977,0.033554125577211,0.014782264828682,0.011236411519349,0.0087081883102655,0.021238967776299,0.041366506367922,0.028829885646701,0.021232303231955,0.018790766596794,0.015589279122651,0.01110477745533,0.0097869802266359,0.012238529510796,0.012316808104515,0.010734310373664,0.013225285336375,0.032021377235651,0.018603187054396,0.022649299353361,0.032481741160154,0.047812543809414,0.019992727786303,0.035550110042095,0.050717234611511,0.017547287046909,0.0127082914114,0.012504735961556,0.010363958775997,0.027492083609104,0.021271603181958,0.040482427924871,0.012756932526827,0.0092598684132099,0.012690624222159,0.022002160549164,0.023166995495558,0.0056906272657216,0.010495334863663,0.016684517264366,0.015246596187353,0.017855294048786,0.036534540355206,0.015902021899819,0.05261517316103,0.012662346474826,0.021223824471235,0.032832942903042,0.017699994146824,0.011957921087742,0.011737284250557,0.017469370737672,0.023826722055674,0.012463273480535,0.021539755165577,0.017631398513913,0.012308431789279,0.018380623310804,0.020522788167,0.0057000145316124,0.029915135353804,0.028940230607986,0.015368771739304,0.016238566488028,0.025420026853681,0.019316885620356,0.02356543764472,0.041175335645676,0.032011512666941,0.035587973892689,0.036685451865196,0.019883304834366,0.041762042790651,0.023009318858385,0.032258942723274,0.025566399097443,0.03017164580524,0.030267236754298,0.028434379026294,0.037549763917923,0.0067996303550899,0.056400235742331,0.030593084171414,0.057005889713764,0.035204693675041,0.018061228096485,0.018477316945791,0.045143034309149,0.032881647348404,0.024638637900352,0.010982682928443,0.04745015501976,0.03426717966795,0.033877246081829,0.0260925963521,0.043203230947256,0.056173950433731,0.021979318931699,0.032557338476181,0.031784947961569,0.031017903238535,0.022557523101568,0.029303159564734,0.01629376038909,0.025214482098818,0.02144973911345,0.02742562815547,0.006175372749567,0.017972063273191,0.01457891985774,0.019785910844803,0.035101763904095,0.034065708518028,0.01513403840363,0.0079405978322029,0.044377110898495,0.029422257095575,0.016155008226633,0.037885464727879,0.014372110366821,0.020457929000258,0.015715166926384,0.010263530537486,0.0099657531827688,0.0059787407517433,0.024948939681053,0.038682285696268,0.029296688735485,0.018125800415874,0.024169063195586,0.010435009375215,0.014649574644864,0.025011893361807,0.025296555832028,0.018966760486364,0.02022317238152,0.026240382343531,0.0252580717206,0.02551756426692,0.029253158718348,0.022032679989934,0.016956932842731,0.024671705439687,0.037039253860712,0.028911370784044,0.020394396036863,0.076970905065536,0.01971728540957,0.022872660309076,0.053204625844955,0.038322601467371,0.010922119952738,0.0051901792176068,0.037407390773296,0.091970853507519,0.014770621433854,0.055551618337631,0.043602872639894,0.019466131925583,0.029056074097753,0.032983094453812,0.052415270358324,0.033128052949905,0.023400889709592,0.024022720754147,0.011290358379483,0.014591733925045,0.015152711421251,0.022164706140757,0.027102611958981,0.029512003064156,0.004430964589119,0.026699990034103,0.022215476259589,0.066608384251595,0.040096439421177,0.05328243970871,0.057262629270554,0.076151646673679,0.0217249635607,0.016816906630993,0.045942183583975,0.028691528365016,0.017746729776263,0.013073140755296,0.013644021935761,0.048533223569393,0.030952803790569,0.023474322631955,0.010004204697907,0.034456517547369,0.03261287137866,0.012008459307253,0.017678499221802,0.029842019081116,0.017866265028715,0.01420646160841,0.016675634309649,0.0073656067252159,0.015892654657364,0.012660506181419,0.030157461762428,0.017079509794712,0.01247026771307,0.003374791238457,0.016463790088892,0.0094026951119304,0.014451914466918,0.014830460771918,0.016789088025689,0.020543312653899,0.005764146335423,0.019985731691122,0.012236168608069,0.012361701577902,0.017103545367718,0.020148437470198,0.010690139606595,0.019589921459556,0.013157701119781,0.013570027425885,0.027490353211761,0.025047603994608,0.024099355563521,0.0097041428089142,0.0097361858934164,0.02319260686636,0.0093590980395675,0.012992176227272,0.022646181285381,0.019361395388842,0.033865913748741,0.058010768145323,0.027376011013985,0.0084092859178782,0.035984255373478,0.026082206517458,0.021470921114087,0.032776478677988,0.052125036716461,0.036081477999687,0.035612106323242,0.04516563564539,0.027043294161558,0.02000930160284,0.028912559151649,0.015360259450972,0.023591831326485,0.015288350172341,0.028279334306717,0.027940779924393,0.015869183465838,0.018364040181041,0.021874517202377,0.024462331086397,0.0424101985991,0.055612988770008,0.02550545334816,0.029172670096159,0.029832683503628,0.027042033150792,0.02073578350246,0.046066895127296,0.0042803138494492,0.037949372082949,0.020408194512129,0.046380698680878,0.030253827571869,0.016340222209692,0.010528017766774,0.012464564293623,0.028812102973461,0.031838960945606,0.015735603868961,0.039102721959352,0.012904372066259,0.017760369926691,0.018592512235045,0.0218401607126,0.024068426340818,0.011854480952024,0.01285567227751,0.0087197562679648,0.019133973866701,0.01607122272253,0.019269792363048,0.032677009701729,0.016342252492905,0.026767585426569,0.03469368070364,0.049377519637346,0.010876874439418,0.020402807742357,0.024576373398304,0.042684372514486,0.041208311915398,0.013993611559272,0.010343633592129,0.033210583031178,0.016642086207867,0.015748526901007,0.01862027309835,0.0076649365946651,0.024590337648988,0.040908023715019,0.027382802218199,0.013937555253506,0.056095540523529,0.026362031698227,0.018553668633103,0.018973655998707,0.020191354677081,0.047842092812061,0.037282891571522,0.074226029217243,0.033658750355244,0.020697522908449,0.016201611608267,0.018184268847108,0.0099179735407233,0.013940608128905,0.019037026911974,0.031318031251431,0.022784981876612,0.01217803824693,0.014944543130696,0.021123910322785,0.021059211343527,0.04365511983633,0.03940761089325,0.06547836214304,0.021257059648633,0.031269535422325,0.0093926917761564,0.013585057109594,0.017264446243644,0.020020838826895,0.015047137625515,0.029262978583574,0.020079385489225,0.02833385579288,0.009676156565547,0.024124745279551,0.075564913451672,0.021791148930788,0.019146693870425,0.047858662903309,0.024062728509307,0.04658991843462,0.025526603683829,0.03586620092392,0.043206542730331,0.030773550271988,0.026592181995511,0.025285016745329,0.039743162691593,0.014904210343957,0.0091097708791494,0.016821578145027,0.027820618823171,0.013268197886646,0.026755506172776,0.025553204119205,0.054502084851265,0.032901056110859,0.022640250623226,0.039033640176058,0.022805094718933,0.026027221232653,0.027776587754488,0.039693497121334,0.03114290907979,0.028091231361032,0.025828966870904,0.021615400910378,0.029562868177891,0.015384865924716,0.072148263454437,0.04574553668499,0.083819508552551,0.083163350820541,0.070034310221672,0.047276884317398,0.017053682357073,0.032418720424175,0.040578179061413,0.021748293191195,0.047124207019806,0.018360577523708,0.0070048407651484,0.013488493859768,0.021991472691298,0.021010428667068,0.030883692204952,0.018145527690649,0.035344459116459,0.0195422321558,0.029538828879595,0.033265456557274,0.014923968352377,0.015820018947124,0.013513069599867,0.010448291897774,0.024231348186731,0.024381853640079,0.011796524748206,0.010592058300972,0.018753062933683,0.020712345838547,0.031715668737888,0.060436319559813,0.044724445790052,0.077978260815144,0.020321998745203,0.040980402380228,0.041953455656767,0.034482438117266,0.043560087680817,0.013164175674319,0.028405783697963,0.045357592403889,0.04452309012413,0.052792590111494,0.036566101014614,0.027013888582587,0.015826722607017,0.024138020351529,0.019475743174553,0.040508665144444,0.031356427818537,0.030130805447698,0.027034774422646,0.038693249225616,0.021786980330944,0.011453418061137,0.0287448707968,0.017358837649226,0.01655650511384,0.017142031341791,0.029094710946083,0.027349874377251,0.023982934653759,0.029653754085302,0.06465807557106,0.021411469206214,0.0175427980721,0.019465032964945,0.019127294421196,0.013990858569741,0.043484799563885,0.024082038551569,0.034196615219116,0.059237577021122,0.019868444651365,0.024414161220193,0.031831178814173,0.027848660945892,0.019027575850487,0.018882885575294,0.030981414020061,0.025827020406723,0.027118712663651,0.021051570773125,0.062977135181427,0.095252566039562,0.020230768248439,0.0092140827327967,0.010447703301907,0.022648664191365,0.033299781382084,0.015866179019213,0.017401812598109,0.024528043344617,0.021524295210838,0.026949141174555,0.018636247143149,0.029726641252637,0.016436023637652,0.023051362484694,0.011794928461313,0.014443105086684,0.023926809430122,0.03713770210743,0.094199925661087,0.018800016492605,0.0095959976315498,0.012461808510125,0.009128306992352,0.017567964270711,0.025133658200502,0.020557209849358,0.015216219238937,0.012231135740876,0.01020569447428,0.0099992863833904,0.015196769498289,0.012206178158522,0.016201693564653,0.032600797712803,0.017583824694157,0.010132579132915,0.013471304439008,0.016188153997064,0.011261742562056,0.037257138639688,0.049324683845043,0.056115336716175,0.013294383883476,0.0088500296697021,0.014183308929205,0.04656932502985,0.037605673074722,0.020306494086981,0.017058562487364,0.011113304644823,0.024504642933607,0.017824040725827,0.015474515967071,0.014111740514636,0.0089989742264152,0.012889542616904,0.015460361726582,0.033436100929976,0.026407074183226,0.028455726802349,0.021240040659904,0.019753158092499,0.01766818575561,0.019082201644778,0.0081137288361788,0.024922179058194,0.037744723260403,0.023738443851471,0.0089932894334197,0.0094809979200363,0.019735503941774,0.017252545803785,0.020328257232904,0.020451337099075,0.015980068594217,0.028600223362446,0.019170206040144,0.022167937830091,0.02154198102653,0.011941270902753,0.017539164051414,0.023073205724359,0.01593622379005,0.017193343490362,0.03069843351841,0.033569075167179,0.015048466622829,0.019812788814306,0.018041227012873,0.038315586745739,0.035848751664162,0.14355430006981,0.034909892827272,0.036902394145727,0.013452261686325,0.0050056641921401,0.017733801156282,0.077256724238396,0.034114986658096,0.010415441356599,0.037131365388632,0.017657663673162,0.10536382347345,0.050892926752567,0.058907635509968,0.036313764750957,0.030977938324213,0.029940158128738,0.029317807406187,0.065127864480019,0.030184455215931,0.016560036689043,0.031085856258869,0.014022460207343,0.019537352025509,0.037663843482733,0.020676778629422,0.035678759217262,0.0047496529296041,0.023344095796347,0.03845963254571,0.013139554299414,0.011936095543206,0.021061537787318,0.023974899202585,0.017332784831524,0.026079218834639,0.028923166915774,0.030232455581427,0.011039225384593,0.049726076424122,0.044682119041681,0.0446119569242,0.015376109629869,0.0097619947046041,0.033248733729124,0.015579309314489,0.051125146448612,0.021223112940788,0.040000014007092,0.020346140488982,0.050405003130436,0.014953098259866,0.021475732326508,0.03548826277256,0.016154907643795,0.11122393608093,0.035686567425728,0.060677006840706,0.01189258415252,0.026500534266233,0.010534128174186,0.036777671426535,0.023829618468881,0.020572312176228,0.020894857123494,0.040723592042923,0.021446572616696,0.034514524042606,0.014210268855095,0.0070281019434333,0.01632146909833,0.039212189614773,0.032439947128296,0.035158440470695,0.017770672217011,0.034731656312943,0.015299485065043,0.022640189155936,0.015580542385578,0.020979210734367,0.021698370575905,0.046325661242008,0.022385744377971,0.040391109883785,0.012579778209329,0.018468849360943,0.026968494057655,0.012702672742307,0.0092214494943619,0.0070306472480297,0.01860674098134,0.017222261056304,0.013094495050609,0.018003577366471,0.015946608036757,0.056646540760994,0.012239689007401,0.020752921700478,0.013318691402674,0.041944190859795,0.017957113683224,0.027878424152732,0.079209432005882,0.078088529407978,0.012298902496696,0.045725859701633,0.026017792522907,0.017034262418747,0.022666070610285,0.011654499918222,0.010195039212704,0.0060915751382709,0.0090549672022462,0.012763772159815,0.012582963332534,0.013911653310061,0.02351401373744,0.0096024787053466,0.0096440482884645,0.012597067281604,0.02731553837657,0.035493683069944,0.0059604570269585,0.016201248392463,0.083656296133995,0.01767117343843,0.018753137439489,0.057770736515522,0.035754710435867,0.035563349723816,0.010915547609329,0.010788984596729,0.02076406404376,0.026283651590347,0.011943599209189,0.026498004794121,0.01965856179595,0.035404268652201,0.042201288044453,0.021434925496578,0.040032520890236,0.12055521458387,0.013547006994486,0.089612141251564,0.009255288168788,0.03522576764226,0.044994197785854,0.010030014440417,0.0136489989236,0.025388218462467,0.038785926997662,0.023712826892734,0.038167715072632,0.019276894629002,0.026205610483885,0.015897437930107,0.034449882805347,0.017324574291706,0.0220548491925,0.033374469727278,0.023749154061079,0.016286052763462,0.019150789827108,0.025923069566488,0.020774623379111,0.07599949836731,0.060856055468321,0.040749337524176,0.012213204987347,0.031259071081877,0.018312521278858,0.010400982573628,0.013937406241894,0.028318716213107,0.024353671818972,0.017664439976215,0.026056341826916,0.022386230528355,0.05188761651516,0.014580651186407,0.036339793354273,0.02297804877162,0.015629407018423,0.024598408490419,0.012085685506463,0.014514936134219,0.014805927872658,0.011855976656079,0.029947575181723,0.031496778130531,0.025775698944926,0.027148250490427,0.016564842313528,0.034680083394051,0.016148606315255,0.018254455178976,0.032584175467491,0.02902234531939,0.014669559895992,0.0087761161848903,0.009243774227798,0.013932631351054,0.023322328925133,0.020673181861639,0.025978455320001,0.010712715797126,0.010874861851335,0.007524554617703,0.014515123330057,0.015376781113446,0.013025969266891,0.020101806148887,0.024036874994636,0.023168742656708,0.015478221699595,0.025307897478342,0.02832530811429,0.014948857948184,0.01612207852304,0.022704219445586,0.025894111022353,0.010317248292267,0.023241184651852,0.015183681622148,0.023538626730442,0.019446512684226,0.013094107620418,0.028424888849258,0.026101788505912,0.012340847402811,0.03239531442523,0.020577654242516,0.0058801826089621,0.0082290777936578,0.0076213348656893,0.0070798108354211,0.021921768784523,0.011321367695928,0.0072872950695455,0.020655995234847,0.0087749604135752,0.014161659404635,0.015819707885385,0.020205602049828,0.0057680513709784,0.021127900108695,0.013315595686436,0.0060236505232751,0.0068944320082664,0.010093577206135,0.017095725983381,0.016349282115698,0.012463437393308,0.041375018656254,0.014362536370754,0.022089082747698,0.025407632812858,0.038639754056931,0.020585756748915,0.013389326632023,0.031929641962051,0.0053972112946212,0.021764263510704,0.016188349574804,0.011962356045842,0.018919456750154,0.028229942545295,0.028936188668013,0.020701065659523,0.020023120567203,0.031914338469505,0.027333414182067,0.027415096759796,0.016381192952394,0.011997315101326,0.044158603996038,0.036650914698839,0.034920550882816,0.028383180499077,0.072912082076073,0.041991371661425,0.01544152572751,0.029240446165204,0.036630854010582,0.022672446444631,0.020991697907448,0.032390676438808,0.036455769091845,0.022870406508446,0.015746753662825,0.024334941059351,0.01211201492697,0.021803829818964,0.034198354929686,0.014856892637908,0.048535861074924,0.027032475918531,0.048369586467743,0.048460595309734,0.055705424398184,0.022453214973211,0.027104802429676,0.019677508622408,0.039870116859674,0.034411869943142,0.042597189545631,0.12989950180054,0.047488532960415,0.042825549840927,0.11231932789087,0.054846130311489,0.027603343129158,0.040650650858879,0.054023504257202,0.031944409012794,0.017327930778265,0.016870439052582,0.011712403036654,0.029757047072053,0.067464888095856,0.034080386161804,0.03391045331955,0.037000592797995,0.05439867079258,0.020434603095055,0.030215609818697,0.081753492355347,0.060235396027565,0.075282022356987,0.043489277362823,0.043195642530918,0.045018516480923,0.0093009304255247,0.028491163626313,0.040565818548203,0.014268968254328,0.0099599435925484,0.011106824502349,0.015016103163362,0.026174424216151,0.01194910146296,0.027425043284893,0.044065117835999,0.027004638686776,0.01637003198266,0.03013282828033,0.018494797870517,0.024334959685802,0.052753444761038,0.022040534764528,0.031814277172089,0.020492136478424,0.06162204220891,0.02020300552249,0.01778158172965,0.03281082212925,0.032485894858837,0.080884262919426,0.044470332562923,0.0264946911484,0.014321682043374,0.020875405520201,0.015097870491445,0.024606194347143,0.0076314406469464,0.018188567832112,0.022708088159561,0.013460115529597,0.030793083831668,0.021430175751448,0.015803933143616,0.018919456750154,0.029000494629145,0.027853101491928,0.020704360678792,0.063885428011417,0.01249910518527,0.036623049527407,0.034473083913326,0.019910346716642,0.029490785673261,0.015331469476223,0.017319340258837,0.011494492180645,0.038177620619535,0.021429361775517,0.018527947366238,0.02407468855381,0.024275489151478,0.016376473009586,0.036996010690928,0.017978429794312,0.026766031980515,0.024086168035865,0.026501540094614,0.022288421168923,0.027109943330288,0.027923185378313,0.01735470816493,0.015101402997971,0.021069217473269,0.033676758408546,0.021392112597823,0.033084072172642,0.0090965274721384,0.030019959434867,0.021756874397397,0.017334716394544,0.023202408105135,0.020908169448376,0.03024223074317,0.023527007550001,0.019398327916861,0.030266294255853,0.014187756925821,0.019368294626474,0.032133620232344,0.029278947040439,0.016200345009565,0.010647347196937,0.016627306118608,0.023975174874067,0.011836999095976,0.012633074074984,0.014547904953361,0.010710172355175,0.014710240997374,0.022719969972968,0.024609871208668,0.018551548942924,0.017663408070803,0.015845090150833,0.034693703055382,0.03067746385932,0.0084973443299532,0.009131814353168,0.013872475363314,0.015333186835051,0.017627861350775,0.010682040825486,0.091401360929012,0.023015223443508,0.032195806503296,0.0090160854160786,0.024277750402689,0.0086322873830795,0.019593965262175,0.020478304475546,0.0240463539958,0.025626439601183,0.025150775909424,0.012122625485063,0.012897925451398,0.013653596863151,0.022042775526643,0.020231559872627,0.018361745402217,0.01130925770849,0.01347466930747,0.018874242901802,0.024938240647316,0.01778656989336,0.034750834107399,0.01263415068388,0.0098155569285154,0.013842385262251,0.014888966456056,0.026264317333698,0.019199874252081,0.0089722257107496,0.024807762354612,0.0077207544818521,0.011883240193129,0.023470213636756,0.040600184351206,0.010999472811818,0.022312346845865,0.021191705018282,0.032577574253082,0.014171279035509,0.014080523513258,0.022322498261929,0.018299669027328,0.065007708966732,0.022805463522673,0.050018697977066,0.037942260503769,0.021781776100397,0.02648357488215,0.014575585722923,0.024320153519511,0.017520125955343,0.012633543461561,0.0232710596174,0.021238256245852,0.021850246936083,0.016705991700292,0.020520135760307,0.0091727497056127,0.025149833410978,0.010686706751585,0.019302096217871,0.030066534876823,0.038569904863834,0.01587794162333,0.016274692490697,0.022046312689781,0.015186257660389,0.02470874786377,0.031907491385937,0.010765666142106,0.020826857537031,0.030614973977208,0.035411726683378,0.022499913349748,0.032186478376389,0.0049665812402964,0.023961825296283,0.02633859962225,0.03804674744606,0.033112086355686,0.024498775601387,0.016552563756704,0.017779130488634,0.016034610569477,0.014978399500251,0.027766551822424,0.02325002849102,0.030794577673078,0.047734647989273,0.02645131200552,0.018437372520566,0.040047228336334,0.033040873706341,0.017235320061445,0.018803652375937,0.010919105261564,0.017857145518064,0.031658008694649,0.030785853043199,0.010733322240412,0.0079773310571909,0.017189750447869,0.024851970374584,0.042441435158253,0.023517547175288,0.024429485201836,0.034806095063686,0.026089558377862,0.039096981287003,0.017113564535975,0.039571918547153,0.018000703305006,0.02115697786212,0.014419678598642,0.024431895464659,0.0086578791961074,0.0099895019084215,0.01535019185394,0.014311507344246,0.016296152025461,0.026423996314406,0.017259441316128,0.034542538225651,0.025360031053424,0.01656062155962,0.037000723183155,0.036569830030203,0.039061479270458,0.046983443200588,0.034170404076576,0.041785638779402,0.016332259401679,0.02440994232893,0.014984639361501,0.022003978490829,0.014522361569107,0.043655872344971,0.038353323936462,0.032780207693577,0.050478357821703,0.017300268635154,0.015919273719192,0.019274614751339,0.054039299488068,0.041009463369846,0.02974908798933,0.034170597791672,0.055376455187798,0.040944494307041,0.020547917112708,0.0098419785499573,0.0105289677158,0.022570630535483,0.020890917629004,0.022973837330937,0.022218994796276,0.025777006521821,0.019279073923826,0.030236978083849,0.030688192695379,0.0098503939807415,0.028643988072872,0.048635691404343,0.029605582356453,0.016659948974848,0.042613737285137,0.025979828089476,0.02016968652606,0.030524421483278,0.062240786850452,0.039359334856272,0.063548482954502,0.013638572767377,0.040565919131041,0.024374090135098,0.041291333734989,0.018470663577318,0.018773403018713,0.033793777227402,0.015762753784657,0.047004036605358,0.035753510892391,0.020592348650098,0.025488488376141,0.014945259317756,0.027155581861734,0.057978615164757,0.046242892742157,0.019043616950512,0.023036524653435,0.032596997916698,0.025624863803387,0.033618248999119,0.013031062670052,0.027084425091743,0.032294727861881,0.044290084391832,0.031370855867863,0.048312723636627,0.0395965911448,0.01827934756875,0.0082267038524151,0.020951712504029,0.046899884939194,0.035861827433109,0.019161941483617,0.012880062684417,0.027889898046851,0.052254788577557,0.032957673072815,0.018000435084105,0.03327564150095,0.019078942015767,0.026945034042001,0.055759325623512,0.034889250993729,0.04943772405386,0.062693260610104,0.065247595310211,0.03188145160675,0.063002444803715,0.046363346278667,0.027731876820326,0.12241989374161,0.075992286205292,0.046485058963299,0.072746947407722,0.056323803961277,0.037712715566158,0.0492735914886,0.023082492873073,0.02106193639338,0.083068385720253,0.063104659318924,0.056266333907843,0.046274699270725,0.12543040513992,0.081811547279358,0.06560093164444,0.09279690682888,0.084493100643158,0.078037545084953,0.039297256618738,0.074639290571213,0.152965888381,0.12947277724743,0.15968617796898,0.071621596813202,0.15470948815346,0.075797408819199,0.05598346143961,0.055780734866858,0.10831682384014,0.062464945018291,0.031866777688265,0.065654426813126,0.10401368886232,0.040246777236462,0.16334509849548,0.078296266496181,0.084428369998932,0.19964881241322,0.12710927426815,0.18421426415443,0.17132365703583,0.10648356378078,0.1130008995533,0.13083738088608,0.11117607355118,0.10729932785034,0.10002192854881,0.21156471967697,0.11760881543159,0.071432024240494,0.12678553164005,0.055846154689789,0.074990130960941,0.15836212038994,0.11472736299038,0.13715364038944,0.17618100345135,0.10952109843493,0.10334427654743,0.13533410429955,0.16031634807587,0.10685667395592,0.092425979673862,0.098957672715187,0.17533966898918,0.10740884393454,0.13964650034904,0.14446610212326,0.12586963176727,0.14129349589348,0.18699623644352,0.18089956045151,0.11261396110058,0.16425439715385,0.13743025064468,0.14291900396347,0.16219086945057,0.15280455350876,0.21321803331375,0.18222150206566,0.12130872160196,0.042719349265099,0.049545343965292,0.036581076681614,0.052904274314642,0.048340521752834,0.03702575340867,0.03571192920208,0.073114186525345,0.023583617061377,0.038916006684303,0.013701968826354,0.031844303011894,0.088876657187939,0.073077738285065,0.10123869031668,0.11150729656219,0.092679515480995,0.062908984720707,0.02911214902997,0.030938178300858,0.033917114138603,0.037681147456169,0.036201138049364,0.048056405037642,0.036488555371761,0.054906193166971,0.019510449841619,0.047630771994591,0.010357480496168,0.0098088122904301,0.013141947798431,0.0084037724882364,0.020533550530672,0.040461547672749,0.017167923972011,0.029178755357862,0.020876290276647,0.021340880542994,0.031664412468672,0.011574616655707,0.022735211998224,0.030518351122737,0.034743499010801,0.045590329915285,0.031872063875198,0.021887667477131,0.017848452553153,0.023285588249564,0.032734498381615,0.027746610343456,0.026589119806886,0.015803270041943,0.081378437578678,0.074085846543312,0.026249945163727,0.032520636916161,0.012309618294239,0.010799473151565,0.015835154801607,0.014649469405413,0.026445994153619,0.055016625672579,0.045386496931314,0.017466690391302,0.0067181708291173,0.046192456036806,0.042704924941063,0.039540741592646,0.028328301385045,0.0452791005373,0.051751375198364,0.019583912566304,0.045749209821224,0.022021699696779,0.042758077383041,0.011476186104119,0.073437847197056,0.042249336838722,0.027188209816813,0.022043304517865,0.047134526073933,0.05140046775341,0.041426941752434,0.0371433198452,0.039956260472536,0.026117283850908,0.044281885027885,0.11573009192944,0.10149346292019,0.13031706213951,0.020579110831022,0.01695541664958,0.019676323980093,0.018578965216875,0.035790521651506,0.037574131041765,0.056673843413591,0.064641922712326,0.039608679711819,0.048841923475266,0.033708460628986,0.14709922671318,0.045653320848942,0.027336316183209,0.017119063064456,0.066814117133617,0.11954516917467,0.022424582391977,0.034169472754002,0.031512927263975,0.022840794175863,0.019121970981359,0.10418550670147,0.0302475951612,0.035332046449184,0.0086320322006941,0.02523173391819,0.021180666983128,0.029299207031727,0.023339919745922,0.045604266226292,0.071219094097614,0.030535582453012,0.022270984947681,0.044678833335638,0.058067101985216,0.023932885378599,0.038638342171907,0.10064601898193,0.047138966619968,0.019333977252245,0.012461526319385,0.022087838500738,0.016213869675994,0.015328636392951,0.01347285695374,0.03130266815424,0.014707728289068,0.01891210488975,0.029133301228285,0.023748004809022,0.031777005642653,0.018945578485727,0.017225228250027,0.0090158963575959,0.018870063126087,0.030615422874689,0.029168359935284,0.026350803673267,0.024758454412222,0.019380230456591,0.016648460179567,0.021054998040199,0.042842172086239,0.011753879487514,0.019602712243795,0.054612226784229,0.02855533733964,0.033193077892065,0.032847493886948,0.022406760603189,0.021594699472189,0.036178637295961,0.041064366698265,0.03012727946043,0.036081731319427,0.025517283007503,0.011953079141676,0.038166604936123,0.013534400612116,0.032851088792086,0.030030742287636,0.021425491198897,0.018962651491165,0.021566946059465,0.059933613985777,0.025607079267502,0.040983892977238,0.015390428714454,0.02370628900826,0.029897613450885,0.01278280839324,0.017832743003964,0.014541609212756,0.024518329650164,0.024332892149687,0.037111926823854,0.04245912283659,0.018846973776817,0.034918736666441,0.013404400087893,0.021177005022764,0.018055304884911,0.016408668830991,0.028164090588689,0.014231287874281,0.015138966962695,0.021150583401322,0.014876176603138,0.027156546711922,0.018989942967892,0.014892331324518,0.014786398038268,0.013142394833267,0.015732452273369,0.026748489588499,0.021860953420401,0.016825065016747,0.01460393704474,0.028473138809204,0.018825909122825,0.021263929083943,0.036558002233505,0.030705448240042,0.017153192311525,0.012857647612691,0.018102401867509,0.033504717051983,0.01846732199192,0.019663691520691,0.014709986746311,0.01747577264905,0.030921095982194,0.016514055430889,0.027878483757377,0.033969532698393,0.040830492973328,0.024563405662775,0.02453175932169,0.017266914248466,0.0079985130578279,0.016366798430681,0.026593867689371,0.019126404076815,0.023105908185244,0.020095113664865,0.015430689789355,0.02278733626008,0.020097959786654,0.023703658953309,0.025535523891449,0.03502806648612,0.035635035485029,0.029483726248145,0.025301560759544,0.0073753795586526,0.011167510412633,0.010705037973821,0.011936709284782,0.021461578086019,0.02068892493844,0.015348598361015,0.028947088867426,0.021303165704012,0.012373382225633,0.018899532034993,0.037664074450731,0.061287060379982,0.024246970191598,0.027082899585366,0.026244543492794,0.010695656761527,0.010498067364097,0.018919037654996,0.009214797988534,0.018567366525531,0.032235108315945,0.017911285161972,0.024176355451345,0.011398221366107,0.0092771202325821,0.0077541265636683,0.015981081873178,0.020072454586625,0.028524124994874,0.02652064524591,0.018174026161432,0.025184657424688,0.010891210287809,0.0080540310591459,0.016987014561892,0.016391169279814,0.012773657217622,0.037760961800814,0.040765512734652,0.030625922605395,0.052522670477629,0.0076585486531258,0.04162073880434,0.018706049770117,0.016084568575025,0.017514009028673,0.016311880201101,0.020718604326248,0.016667552292347,0.020103186368942,0.022345039993525,0.012140607461333,0.040310252457857,0.015025535598397,0.022212360054255,0.030575571581721,0.020524382591248,0.016979325562716,0.03906737267971,0.015084497630596,0.01462566293776,0.018452771008015,0.028240893036127,0.080476149916649,0.031946770846844,0.029036153107882,0.034643180668354,0.074785947799683,0.070770569145679,0.054838098585606,0.023682678118348,0.010478585958481,0.020122539252043,0.016030702739954,0.020612807944417,0.01864972896874,0.018317516893148,0.051413867622614,0.044303484261036,0.027104590088129,0.030346995219588,0.024384826421738,0.022701740264893,0.025396008044481,0.038904946297407,0.036022171378136,0.016736060380936,0.023199141025543,0.023814082145691,0.012867719866335,0.031726624816656,0.012189355678856,0.029381403699517,0.016997387632728,0.019773824140429,0.033043973147869,0.028064705431461,0.019951958209276,0.026492550969124,0.014490379951894,0.040152464061975,0.039270535111427,0.036853145807981,0.028116405010223,0.041899383068085,0.040691465139389,0.024466061964631,0.026742704212666,0.038143869489431,0.011411720886827,0.0076996935531497,0.019112780690193,0.021353106945753,0.016250468790531,0.017085809260607,0.017320968210697,0.011443546041846,0.019208077341318,0.064762853085995,0.017915956676006,0.02006396651268,0.025798810645938,0.020800963044167,0.023038517683744,0.024711819365621,0.019615201279521,0.018939020112157,0.034502312541008,0.064509853720665,0.033217925578356,0.038910932838917,0.021706318482757,0.015759211033583,0.018206942826509,0.027516156435013,0.021821273490787,0.013236907310784,0.0090467464178801,0.035790849477053,0.031733714044094,0.020431887358427,0.024892441928387,0.074157848954201,0.06533994525671,0.052556149661541,0.084417827427387,0.040299061685801,0.036918967962265,0.037650570273399,0.046848066151142,0.029274171218276,0.016887120902538,0.023715045303106,0.0071092252619565,0.010813772678375,0.014376260340214,0.026329006999731,0.017760155722499,0.015119791962206,0.037909477949142,0.037835836410522,0.022921558469534,0.041129898279905,0.051430430263281,0.024694297462702,0.021675188094378,0.028949003666639,0.025094900280237,0.036292932927608,0.036814287304878,0.024021554738283,0.014010252431035,0.018916863948107,0.027081985026598,0.014769902452826,0.016643663868308,0.028604116290808,0.014911839738488,0.016739893704653,0.016022689640522,0.017952691763639,0.0086353570222855,0.01054918486625,0.0081191537901759,0.013545703142881,0.030784398317337,0.037735864520073,0.041621878743172,0.031905584037304,0.019939761608839,0.023061763495207,0.036397770047188,0.019371027126908,0.039686970412731,0.02211856096983,0.05473305657506,0.050355840474367,0.036080785095692,0.021000556647778,0.013032082468271,0.015291852876544,0.013531254604459,0.056846462190151,0.041066873818636,0.09753081202507,0.055519916117191,0.049097564071417,0.037973996251822,0.017535524442792,0.029899265617132,0.019018089398742,0.013052520342171,0.025979096069932,0.024387279525399,0.019603367894888,0.025357820093632,0.06787933409214,0.024951903149486,0.049890633672476,0.035366900265217,0.017916012555361,0.04046218842268,0.039825543761253,0.053250581026077,0.051235478371382,0.073555022478104,0.1369594335556,0.050854258239269,0.071911014616489,0.019559469074011,0.023353468626738,0.038679301738739,0.062993660569191,0.044488403946161,0.04373699426651,0.074943035840988,0.11196025460958,0.093278840184212,0.089871115982533,0.024207316339016,0.043859366327524,0.095212355256081,0.038688868284225,0.071476325392723,0.039119262248278,0.023032484576106,0.019077982753515,0.020015325397253,0.022678492590785,0.033253617584705,0.085146978497505,0.060056179761887,0.056436881422997,0.064417257905006,0.13292315602303,0.18343886733055,0.042784959077835,0.12427009642124,0.05150943249464,0.06390992552042,0.075830981135368,0.07478666305542,0.13027587532997,0.032731924206018,0.060527201741934,0.06464347243309,0.080549195408821,0.068473942577839,0.04550364613533,0.039027363061905,0.048164755105972,0.043450362980366,0.033884808421135,0.090456292033195,0.066784277558327,0.050962127745152,0.025278948247433,0.027657397091389,0.026183782145381,0.037719417363405,0.068977624177933,0.040541376918554,0.088785409927368,0.088615469634533,0.022119410336018,0.021415757015347,0.036372490227222,0.023673368617892,0.078637331724167,0.094344988465309,0.12457033991814,0.092678517103195,0.050590693950653,0.062233787029982,0.056898728013039,0.057954259216785,0.054418914020061,0.064449705183506,0.060907274484634,0.03934869915247,0.021437210962176,0.11044164001942,0.033149532973766,0.031345449388027,0.029399232938886,0.024650815874338,0.049142800271511,0.080539286136627,0.18419824540615,0.087389230728149,0.024579674005508,0.029215283691883,0.030170403420925,0.015851525589824,0.021085530519485,0.035397689789534,0.038619335740805,0.03400544822216,0.023681212216616,0.1397385597229,0.17616485059261,0.1127545312047,0.013171829283237,0.032268449664116,0.026091948151588,0.027912143617868,0.037134904414415,0.065169125795364,0.26410335302353,0.051743924617767,0.035049419850111,0.057731807231903,0.039488192647696,0.02582947909832,0.010502004995942,0.025075793266296,0.050112750381231,0.027542820200324,0.033563885837793,0.021807046607137,0.01629344932735,0.017786847427487,0.030483631417155,0.018832521513104,0.023624876514077,0.046633098274469,0.038736019283533,0.026139561086893,0.022685561329126,0.023909309878945,0.028668975457549,0.017914982512593,0.032804757356644,0.012497626245022,0.017475245520473,0.010174194350839,0.045071341097355,0.018320571631193,0.010264602489769,0.018621530383825,0.036182247102261,0.020262565463781,0.026070486754179,0.026877574622631,0.061027988791466,0.009354691952467,0.015789564698935,0.015800721943378,0.015784794464707,0.016491949558258,0.02032221481204,0.022135309875011,0.017654001712799,0.029700964689255,0.032579727470875,0.034113045781851,0.10080572962761,0.033743631094694,0.052182275801897,0.042274139821529,0.028004901483655,0.026293074712157,0.017343053594232,0.01325068809092,0.017681511119008,0.037046603858471,0.016372956335545,0.052364617586136,0.031647074967623,0.021181013435125,0.035095829516649,0.012379063293338,0.027949631214142,0.030802184715867,0.022565651684999,0.052425928413868,0.030413243919611,0.024283323436975,0.021768340840936,0.030694711953402,0.025385212153196,0.032432563602924,0.014016804285347,0.065114423632622,0.037079714238644,0.036643706262112,0.028111206367612,0.029031161218882,0.036107249557972,0.048758145421743,0.030412053689361,0.044244080781937,0.02646667137742,0.020665323361754,0.034634865820408,0.033636815845966,0.046686112880707,0.065299153327942,0.027887858450413,0.048219792544842,0.043758898973465,0.018183965235949,0.012266516685486,0.0075268181972206,0.024032544344664,0.031314115971327,0.047857075929642,0.017552586272359,0.032783035188913,0.028743563219905,0.02414495870471,0.027077917009592,0.027595240622759,0.015406549908221,0.022758051753044,0.038914956152439,0.015899885445833,0.016753397881985,0.021813426166773,0.020379487425089,0.032382264733315,0.027720922604203,0.035293366760015,0.025836052373052,0.010589369572699,0.0068872622214258,0.022283133119345,0.030952734872699,0.012968529015779,0.01752307638526,0.025464633479714,0.018512710928917,0.015350306406617,0.021109495311975,0.021963734179735,0.018267538398504,0.0094436854124069,0.035925522446632,0.035758808255196,0.034122139215469,0.01334285363555,0.027945190668106,0.013735497370362,0.030727325007319,0.037668008357286,0.040713727474213,0.014550871215761,0.034356795251369,0.032945729792118,0.013328457251191,0.015310152433813,0.011447286233306,0.030315285548568,0.038686849176884,0.01496584713459,0.048840537667274,0.021741911768913,0.081723123788834,0.052119389176369,0.10612723976374,0.083351150155067,0.050661347806454,0.037726268172264,0.029700763523579,0.019748028367758,0.01974331215024,0.018268100917339,0.0065729222260416,0.043263234198093,0.019857060164213,0.032074887305498,0.0082497792318463,0.014100813306868,0.035220675170422,0.03392955288291,0.010506014339626,0.0080602299422026,0.012567551806569,0.011916063725948,0.015370791777968,0.012445712462068,0.014565611258149,0.022480756044388,0.056748848408461,0.017259301617742,0.023679250851274,0.029568113386631,0.036136887967587,0.069280192255974,0.055822521448135,0.0680131316185,0.03857745975256,0.042885717004538,0.026935964822769,0.014196548610926,0.016609605401754,0.016865693032742,0.011937500908971,0.010824259370565,0.015668597072363,0.016110824421048,0.010480505414307,0.019187238067389,0.03891658782959,0.037749286741018,0.010439595207572,0.022554524242878,0.01844123005867,0.015677016228437,0.016869515180588,0.0089659877121449,0.016178796067834,0.015368681401014,0.023318342864513,0.019769625738263,0.017810570076108,0.024886267259717,0.012350495904684,0.0077233808115125,0.024834042415023,0.0074525442905724,0.016670690849423,0.019833397120237,0.019597847014666,0.015171686187387,0.016436923295259,0.024000378325582,0.01512155123055,0.016274206340313,0.010896218940616,0.018816504627466,0.040876273065805,0.017927214503288,0.011136413551867,0.012124716304243,0.011972835287452,0.01665123552084,0.021563410758972,0.014320939779282,0.021404042840004,0.034748453646898,0.015750920400023,0.0086015518754721,0.0096844881772995,0.0079810069873929,0.012255040928721,0.0094346832484007,0.0066836224868894,0.007516291923821,0.0085725430399179,0.0091961026191711,0.018526408821344,0.0069000329822302,0.019365618005395,0.016835853457451,0.0072189057245851,0.0060340613126755,0.012167396955192,0.017338894307613,0.0092348447069526,0.032487712800503,0.025052301585674,0.009612962603569,0.013491993770003,0.015959434211254,0.0076198065653443,0.010538258589804,0.0065478421747684,0.0098430067300797,0.010919449850917,0.024224361404777,0.0081981150433421,0.0067649874836206,0.0093985619023442,0.0054107564501464,0.0090543888509274,0.0098311025649309,0.012296037748456,0.013759966939688,0.011736716143787,0.019513607025146,0.0074691222980618,0.0087734218686819,0.030251249670982,0.01159230619669,0.018383899703622,0.010133972391486,0.013911107555032,0.020251533016562,0.014048758894205,0.022297538816929,0.018343634903431,0.043273635208607,0.018037924543023,0.013873059302568,0.0084780072793365,0.017793919891119,0.025611717253923,0.023517711088061,0.019827662035823,0.013970859348774,0.023246012628078,0.06142745539546,0.023145046085119,0.019934745505452,0.020896192640066,0.024302676320076,0.018495788797736,0.0070409337058663,0.0086320536211133,0.017783619463444,0.041663561016321,0.0062979832291603,0.0086515219882131,0.016175549477339,0.0077999755740166,0.010256002657115,0.013752547092736,0.014579652808607,0.020770985633135,0.030834425240755,0.017358798533678,0.043684922158718,0.0347665771842,0.022819980978966,0.027175955474377,0.021895866841078,0.030597422271967,0.016835948452353,0.024239148944616,0.025160793215036,0.033641815185547,0.018427623435855,0.016151435673237,0.015184717252851,0.019195582717657,0.0450937487185,0.028082894161344,0.017072772607207,0.0079428981989622,0.019417274743319,0.016608439385891,0.017231855541468,0.01788972504437,0.019136648625135,0.022120762616396,0.018619205802679,0.023712133988738,0.017887551337481,0.018030995503068,0.0097388792783022,0.01868330873549,0.01713128015399,0.040258012712002,0.024745522066951,0.009199763648212,0.026387313380837,0.0089552830904722,0.02502503246069,0.066110789775848,0.05032055079937,0.018034338951111,0.040338091552258,0.023645635694265,0.020771414041519,0.026002217084169,0.017462313175201,0.017496911808848,0.039840046316385,0.015141303651035,0.015319854021072,0.025953494012356,0.01977682672441,0.014099819585681,0.014015841297805,0.010358680970967,0.078509859740734,0.018112922087312,0.027907287701964,0.024906704202294,0.05084078758955,0.025817170739174,0.036712538450956,0.044751968234777,0.023989334702492,0.034302748739719,0.025798944756389,0.016898907721043,0.010407352820039,0.024438802152872,0.040027387440205,0.017580203711987,0.022291921079159,0.033058539032936,0.10570377856493,0.033537231385708,0.019481502473354,0.007885504513979,0.013911753892899,0.014770735986531,0.016189167276025,0.02332216501236,0.02628506347537,0.032907288521528,0.038320496678352,0.027153428643942,0.093389183282852,0.014472301118076,0.0084532666951418,0.030650397762656,0.013513807207346,0.027151610702276,0.096199922263622,0.032564871013165,0.035583898425102,0.029481226578355,0.045470032840967,0.042157456278801,0.037471741437912,0.039906710386276,0.016737818717957,0.023019133135676,0.035883441567421,0.023903230205178,0.013537945225835,0.01525032799691,0.012248727492988,0.014730962924659,0.006610703188926,0.014478431083262,0.015698257833719,0.077205687761307,0.019508756697178,0.0082901539281011,0.01352858915925,0.0088554294779897,0.010860025882721,0.034167025238276,0.037755031138659,0.033133044838905,0.035386502742767,0.012486256659031,0.023686708882451,0.030086407437921,0.019679564982653,0.032309602946043,0.026728212833405,0.029764249920845,0.0096360482275486,0.034262556582689,0.029771238565445,0.013577091507614,0.025152198970318,0.036265380680561,0.020630765706301,0.056423328816891,0.024681277573109,0.027242008596659,0.092456430196762,0.056606486439705,0.039308585226536,0.065969169139862,0.080287046730518,0.037176989018917,0.036918133497238,0.030512435361743,0.025596674531698,0.031600572168827,0.052801508456469,0.074084430932999,0.014850999228656,0.047297663986683,0.034648008644581,0.017273833975196,0.018657892942429,0.031032353639603,0.035827089101076,0.028067430481315,0.039047162979841,0.033516220748425,0.024678323417902,0.024825777858496,0.026775257661939,0.042694695293903,0.045926082879305,0.029422733932734,0.029009252786636,0.049047745764256,0.022022942081094,0.031220383942127,0.046481050550938,0.026121862232685,0.013051218353212,0.016273509711027,0.023004565387964,0.034620843827724,0.020440936088562,0.0252477042377,0.026539448648691,0.026744348928332,0.01969451084733,0.017860859632492,0.027863770723343,0.017276290804148,0.02962963655591,0.021983418613672,0.029936984181404,0.044641397893429,0.016024371609092,0.024838477373123,0.009960787370801,0.010501675307751,0.030920805409551,0.029897131025791,0.036525316536427,0.019323360174894,0.022529892623425,0.018549395725131,0.0074197924695909,0.015205726958811,0.020942952483892,0.0252102650702,0.023595340549946,0.017559297382832,0.035617832094431,0.019104328006506,0.026303306221962,0.018882021307945,0.017446000128984,0.021050035953522,0.021855207160115,0.025602139532566,0.042579278349876,0.025660110637546,0.023244872689247,0.031008675694466,0.020433910191059,0.020282477140427,0.040886703878641,0.051422905176878,0.026030691340566,0.032231818884611,0.031964674592018,0.016592845320702,0.023664221167564,0.023298610001802,0.022978588938713,0.026719231158495,0.011610043235123,0.015795610845089,0.020168038085103,0.010705143213272,0.020229045301676,0.016666784882545,0.026278728619218,0.01867395080626,0.015577873215079,0.022685427218676,0.019343338906765,0.023976618424058,0.020253252238035,0.016107125207782,0.022835334762931,0.026212746277452,0.011762925423682,0.0038806910160929,0.016661453992128,0.0092117059975863,0.011019667610526,0.019047606736422,0.011930415406823,0.0079463897272944,0.013506642542779,0.01254665106535,0.021012581884861,0.0061846915632486,0.011154755018651,0.012853770516813,0.017823599278927,0.017584096640348,0.015434361994267,0.014695625752211,0.011962914839387,0.0090054729953408,0.0099013485014439,0.0084925265982747,0.013356673531234,0.012476149946451,0.012909295037389,0.0094010392203927,0.012677028775215,0.012122917920351,0.012064582668245,0.026465706527233,0.015258943662047,0.0069448733702302,0.016978144645691,0.012737482786179,0.014765720814466,0.0092139346525073,0.018256016075611,0.01729129254818,0.0056116115301847,0.0077045159414411,0.0080257011577487,0.024577718228102,0.016022903844714,0.0097769480198622,0.014998624101281,0.0098067373037338,0.024408748373389,0.02408117800951,0.0080218389630318,0.023418361321092,0.014910181984305,0.019819632172585,0.031040862202644,0.0088072596117854,0.010874217376113,0.023658202961087,0.020181339234114,0.012295977212489,0.014940584078431,0.035023346543312,0.016363156959414,0.008408572524786,0.019094467163086,0.0092239482328296,0.0093109644949436,0.012948825955391,0.013965883292258,0.019087754189968,0.010059615597129,0.0087577784433961,0.0237623937428,0.019495828077197,0.0098767438903451,0.018467398360372,0.015045939013362,0.014563127420843,0.017206028103828,0.013184934854507,0.023507058620453,0.010158870369196,0.013022876344621,0.017223866656423,0.043058555573225,0.02286059781909,0.01157655660063,0.0096986945718527,0.019483609125018,0.012943683192134,0.011889127083123,0.015699114650488,0.021807041019201,0.0081184348091483,0.012878950685263,0.012979321181774,0.01355863828212,0.0229103397578,0.0058796294033527,0.011942882090807,0.010184790939093,0.012970199808478,0.0086361998692155,0.014594556763768,0.0092795295640826,0.0094015374779701,0.013788860291243,0.0047864420339465,0.032320789992809,0.014521772041917,0.011008133180439,0.018078727647662,0.030087366700172,0.014760677702725,0.0092419013381004,0.019928490743041,0.032116927206516,0.030293863266706,0.016382277011871,0.0094929402694106,0.01861422136426,0.016650462523103,0.019289072602987,0.014833234250546,0.016031773760915,0.032325878739357,0.029175404459238,0.016177512705326,0.027308396995068,0.014183623716235,0.022720972076058,0.012095540761948,0.013646964915097,0.017829317599535,0.016215991228819,0.023778531700373,0.037502557039261,0.046305567026138,0.025252144783735,0.038895107805729,0.013422573916614,0.025838073343039,0.031110286712646,0.02742188796401,0.058673419058323,0.046486828476191,0.022732522338629,0.054983712732792,0.010061610490084,0.019608527421951,0.017850933596492,0.01418352779001,0.0089030712842941,0.012451596558094,0.015781462192535,0.0084503330290318,0.0079698683694005,0.012321758083999,0.018821142613888,0.031693756580353,0.011181557551026,0.018237333744764,0.030604124069214,0.027767926454544,0.017627783119678,0.028881251811981,0.022900734096766,0.014895373955369,0.012596096843481,0.0072469371370971,0.01076001022011,0.0065064965747297,0.019720112904906,0.014419591985643,0.038235049694777,0.023971816524863,0.0074860919266939,0.010059325024486,0.025580191984773,0.024453099817038,0.017506429925561,0.011699812486768,0.019362222403288,0.019083179533482,0.016600705683231,0.030784133821726,0.020905885845423,0.031416192650795,0.041947185993195,0.0180380679667,0.034394949674606,0.012980590574443,0.015925589948893,0.015407024882734,0.028762463480234,0.026468770578504,0.0090624112635851,0.036994218826294,0.03951445966959,0.018497321754694,0.023471582680941,0.017177764326334,0.029230473563075,0.024245886132121,0.035045839846134,0.021669913083315,0.021985486149788,0.03581652790308,0.013623671606183,0.015156630426645,0.0090157501399517,0.011321721598506,0.028040278702974,0.014963093213737,0.027040537446737,0.061411302536726,0.033034157007933,0.014876778237522,0.014508917927742,0.046272467821836,0.024805437773466,0.0430818349123,0.047187730669975,0.057741194963455,0.040767379105091,0.035427808761597,0.067183643579483,0.046488523483276,0.067858830094337,0.048134654760361,0.031204078346491,0.041108809411526,0.042661517858505,0.024774581193924,0.029129639267921,0.020830141380429,0.017350904643536,0.037730857729912,0.054837424308062,0.025874998420477,0.027125407010317,0.021559977903962,0.060382790863514,0.036776702851057,0.033003993332386,0.056525219231844,0.056294925510883,0.075150109827518,0.076102368533611,0.17619493603706,0.08538381755352,0.052759103477001,0.022994030267,0.029150629416108,0.026766460388899,0.030578028410673,0.030730616301298,0.094078540802002,0.057403337210417,0.057408176362514,0.016934368759394,0.047329448163509,0.045069389045238,0.041442960500717,0.09046345949173,0.060374621301889,0.091659978032112,0.050562959164381,0.13892011344433,0.083539932966232,0.090574167668819,0.11172612756491,0.063340552151203,0.024044588208199,0.048355512320995,0.043959520757198,0.066706091165543,0.083487190306187,0.048497900366783,0.053354486823082,0.12246177345514,0.12814001739025,0.092436119914055,0.053390048444271,0.066785156726837,0.14889535307884,0.15819695591927,0.15847584605217,0.16583466529846,0.12899154424667,0.12657931447029,0.16175450384617,0.1011156886816,0.080757051706314,0.058820553123951,0.14607533812523,0.11934813857079,0.081049755215645,0.13692906498909,0.13933452963829,0.11905345320702,0.19844147562981,0.17826771736145,0.117143265903,0.1201030164957,0.18684566020966,0.063363999128342,0.071683876216412,0.060742918401957,0.035550128668547,0.059172108769417,0.1187848597765,0.12506082653999,0.077716678380966,0.063005223870277,0.12145753204823,0.09599956125021,0.146454885602,0.078956484794617,0.1109376475215,0.17195327579975,0.065619230270386,0.07121330499649,0.10494945943356,0.091358281672001,0.077474802732468,0.24413827061653,0.18225264549255,0.12621739506721,0.15767174959183,0.060168705880642,0.038178019225597,0.036509349942207,0.032658010721207,0.057380832731724,0.046961538493633,0.029072891920805,0.021514736115932,0.051164243370295,0.036433845758438,0.035928379744291,0.15642464160919,0.12590035796165,0.15240176022053,0.0805284678936,0.072880499064922,0.034295797348022,0.038493614643812,0.032671593129635,0.030215783044696,0.038046628236771,0.03648678958416,0.04436719045043,0.030702114105225,0.034301564097404,0.026033464819193,0.024379631504416,0.022495735436678,0.030248800292611,0.01701145619154,0.022630106657743,0.018039859831333,0.014776830561459,0.046664968132973,0.019578106701374,0.033438362181187,0.027274893596768,0.032721295952797,0.017045374959707,0.035872980952263,0.018207121640444,0.018232496455312,0.028138775378466,0.028216563165188,0.021898493170738,0.0073746363632381,0.018710795789957,0.017945297062397,0.032963052392006,0.026286128908396,0.015535779297352,0.017992487177253,0.026449890807271,0.029249595478177,0.024861995130777,0.011295162141323,0.01907917112112,0.015097100287676,0.01081482693553,0.016529448330402,0.036399766802788,0.040590412914753,0.027019996196032,0.016787825152278,0.012898378074169,0.018513172864914,0.011994711123407,0.01157340593636,0.01640479080379,0.015612434595823,0.015200660564005,0.013515466824174,0.017645340412855,0.0096030542626977,0.031639896333218,0.03305646032095,0.03429102152586,0.01589747145772,0.041598442941904,0.02326837554574,0.0129169896245,0.01521413680166,0.011506168171763,0.011148136109114,0.032581079751253,0.007557719014585,0.013024110347033,0.01464422699064,0.013808685354888,0.0095018455758691,0.0098957791924477,0.019148532301188,0.067623130977154,0.049947146326303,0.018444709479809,0.015917867422104,0.014217481948435,0.040956303477287,0.010078591294587,0.011818503960967,0.022204050794244,0.035023659467697,0.014702591113746,0.008651333861053,0.011404797434807,0.020185908302665,0.032123528420925,0.015599405393004,0.013884168118238,0.022766586393118,0.025292158126831,0.020895985886455,0.012373107485473,0.0089756669476628,0.014791174791753,0.0093966145068407,0.013425001874566,0.017218081280589,0.011775719001889,0.010451635345817,0.012833828106523,0.026457365602255,0.028873030096292,0.013952635228634,0.030740074813366,0.014977667480707,0.017238892614841,0.010455092415214,0.018327452242374,0.010634778998792,0.028186086565256,0.013367397710681,0.0086594484746456,0.0038467370904982,0.013384632766247,0.026099868118763,0.0068104225210845,0.011716100387275,0.014198997989297,0.009028104133904,0.0080225048586726,0.0046322625130415,0.019417876377702,0.015669709071517,0.015794932842255,0.0097040925174952,0.016581058502197,0.024558356031775,0.022883836179972,0.014079167507589,0.011620165780187,0.022143913432956,0.021335257217288,0.015967914834619,0.021397318691015,0.020331665873528,0.016019862145185,0.012527214363217,0.040290609002113,0.03897438198328,0.016617733985186,0.0074544786475599,0.010353334248066,0.0092490203678608,0.014848312363029,0.027246916666627,0.021500162780285,0.023019233718514,0.026780871674418,0.033238504081964,0.025099964812398,0.043521665036678,0.043638411909342,0.029269322752953,0.038808301091194,0.050148323178291,0.052932225167751,0.020084705203772,0.024017762392759,0.08318105340004,0.019917761906981,0.036770030856133,0.045719876885414,0.033571969717741,0.022557221353054,0.036565560847521,0.094297781586647,0.022712185978889,0.026182815432549,0.039470724761486,0.028304349631071,0.017617896199226,0.0048390598967671,0.04972343146801,0.044182501733303,0.015091173350811,0.05470984056592,0.040683630853891,0.024539913982153,0.11235012114048,0.05904658138752,0.041964296251535,0.038347974419594,0.12088338285685,0.055679555982351,0.044867742806673,0.025936486199498,0.02055236697197,0.0099221365526319,0.012296448461711,0.031737320125103,0.024971947073936,0.10757844150066,0.064406700432301,0.071300901472569,0.064814627170563,0.064035765826702,0.019204759970307,0.038977306336164,0.039287757128477,0.055112347006798,0.26060822606087,0.067552700638771,0.035550400614738,0.041139408946037,0.0171276666224,0.010928455740213,0.016893964260817,0.015006303787231,0.012687113136053,0.048091441392899,0.059083297848701,0.037604097276926,0.014972710981965,0.039770036935806,0.083131022751331,0.053702868521214,0.055435307323933,0.033690851181746,0.0077669243328273,0.024850815534592,0.027859568595886,0.031445652246475,0.021841775625944,0.027545303106308,0.015206590294838,0.02998779900372,0.012343550100923,0.028057541698217,0.022635845467448,0.051005579531193,0.043742299079895,0.025550611317158,0.015579145401716,0.012650800868869,0.011276773177087,0.013454375788569,0.036486849188805,0.024146508425474,0.013365616090596,0.00806281901896,0.036858886480331,0.021536270156503,0.043021641671658,0.013061296194792,0.018400073051453,0.019370451569557,0.071524508297443,0.039676118642092,0.024784808978438,0.02837211638689,0.0086731873452663,0.014317207038403,0.059013210237026,0.037943303585052,0.023976180702448,0.030334565788507,0.019649345427752,0.016468584537506,0.030600376427174,0.02373956143856,0.01762380823493,0.026203034445643,0.042156651616096,0.041168261319399,0.010797830298543,0.035429317504168,0.023169476538897,0.032163191586733,0.010365097783506,0.028126001358032,0.011373918503523,0.017804462462664,0.013155678287148,0.039197459816933,0.038762822747231,0.021375518292189,0.014701018109918,0.033668469637632,0.013098370283842,0.0064575565047562,0.014872273430228,0.025270583108068,0.023531684651971,0.034555658698082,0.041862331330776,0.014830552972853,0.02004206366837,0.02920101955533,0.064899899065495,0.01264482177794,0.029885306954384,0.021366283297539,0.023680245503783,0.01711467653513,0.060914158821106,0.01720998249948,0.04079132527113,0.033611059188843,0.021529281511903,0.03701888769865,0.025227062404156,0.026492986828089,0.025806836783886,0.030772076919675,0.023812308907509,0.011905524879694,0.010709457099438,0.015032591298223,0.018526835367084,0.012790002860129,0.015586888417602,0.018787240609527,0.031881049275398,0.050323154777288,0.018751202151179,0.051939144730568,0.03619160503149,0.022411160171032,0.02030186727643,0.041379526257515,0.049096949398518,0.063834369182587,0.046014316380024,0.03094020858407,0.0091949934139848,0.021039187908173,0.019650906324387,0.037658922374249,0.022512137889862,0.037355467677116,0.02674575150013,0.0067959791049361,0.031978864222765,0.0101796137169,0.041369304060936,0.037311784923077,0.038439571857452,0.031709454953671,0.068122617900372,0.020913127809763,0.048578310757875,0.049856785684824,0.025630015879869,0.041449055075645,0.011378491297364,0.036673970520496,0.03919356316328,0.051957193762064,0.060488071292639,0.086277917027473,0.029266867786646,0.040565244853497,0.046626400202513,0.035149563103914,0.031717397272587,0.049046613276005,0.033737473189831,0.0066919270902872,0.011629990302026,0.047625228762627,0.049004636704922,0.02307390794158,0.016463231295347,0.066190131008625,0.045503467321396,0.048080153763294,0.034044038504362,0.032008215785027,0.043197710067034,0.0095486091449857,0.02737345546484,0.046290181577206,0.019256584346294,0.05316074565053,0.029900580644608,0.031217254698277,0.01470987778157,0.021630812436342,0.028813812881708,0.10029566287994,0.029984159395099,0.045730613172054,0.033198595046997,0.015201674774289,0.030992211773992,0.017926253378391,0.005683105904609,0.016792358830571,0.009858151897788,0.011805990710855,0.014947121031582,0.007354567758739,0.015879686921835,0.040230762213469,0.033652976155281,0.0094594955444336,0.030382458120584,0.0083825066685677,0.034804560244083,0.08251877874136,0.017355564981699,0.01521987374872,0.016045596450567,0.03553270176053,0.02607723325491,0.0063085346482694,0.019865155220032,0.013286523520947,0.016343340277672,0.019393548369408,0.0050121545791626,0.012491259723902,0.013136830180883,0.017741061747074,0.013063587248325,0.019604988396168,0.0082574747502804,0.01513191871345,0.010338889434934,0.0098427962511778,0.015579441562295,0.012504449114203,0.014306183904409,0.013108026236296,0.013017436489463,0.016789449378848,0.020368240773678,0.017848337069154,0.020008495077491,0.012956976890564,0.020729659125209,0.022120714187622,0.027404073625803,0.1148230060935,0.013728717342019,0.021058112382889,0.0094333216547966,0.012879135087132,0.019143704324961,0.034731723368168,0.016235919669271,0.012827244587243,0.021840177476406,0.031720623373985,0.01544211152941,0.010782270692289,0.012112684547901,0.02031079493463,0.013939168304205,0.023416677489877,0.016979325562716,0.023198155686259,0.01488730404526,0.01656873896718,0.015298055484891,0.032901231199503,0.012993615120649,0.011604448780417,0.021523304283619,0.026979126036167,0.03330497071147,0.020956981927156,0.0089343059808016,0.010186297819018,0.029686596244574,0.027232602238655,0.010527672246099,0.01900520734489,0.016060139983892,0.025197697803378,0.011247678659856,0.030538657680154,0.017397558316588,0.015014350414276,0.02418796159327,0.030136838555336,0.014450089074671,0.01956645026803,0.012547800317407,0.033174462616444,0.02977442368865,0.046200051903725,0.018780216574669,0.035446874797344,0.036857567727566,0.0202945638448,0.010436708107591,0.013103744015098,0.026789262890816,0.015825496986508,0.011301433667541,0.010870222002268,0.019928067922592,0.017316291108727,0.020300747826695,0.071297124028206,0.033085837960243,0.0099047683179379,0.031766831874847,0.024015795439482,0.027601480484009,0.027400463819504,0.025446705520153,0.031735371798277,0.02398719266057,0.051618747413158,0.014896247535944,0.033774107694626,0.039724487811327,0.02256216108799,0.026197381317616,0.034468095749617,0.051660768687725,0.013053764589131,0.08955541998148,0.064345479011536,0.023413375020027,0.028700677677989,0.015771960839629,0.01430151425302,0.036637134850025,0.012700671330094,0.0070324717089534,0.024155655875802,0.0080093927681446,0.028615579009056,0.01038964278996,0.060237765312195,0.01916478574276,0.065102361142635,0.068712018430233,0.055501192808151,0.013704742304981,0.012217038311064,0.024429183453321,0.017220541834831,0.039021946489811,0.038199476897717,0.016321199014783,0.011948818340898,0.031395055353642,0.021226242184639,0.01384202670306,0.014610834419727,0.013096854090691,0.04604896530509,0.041372917592525,0.063503637909889,0.031046716496348,0.0173593852669,0.020385906100273,0.041573338210583,0.052816458046436,0.044569902122021,0.015419617295265,0.01381288189441,0.013746868818998,0.036412328481674,0.0093287359923124,0.022055923938751,0.023526506498456,0.035134121775627,0.035589784383774,0.01658533886075,0.012406254187226,0.028008658438921,0.041699077934027,0.067189514636993,0.065532080829144,0.1357017159462,0.27039819955826,0.30238461494446,0.13527610898018,0.062027279287577,0.047946717590094,0.026381071656942,0.0690728276968,0.05871719866991,0.043810218572617,0.015939582139254,0.027009110897779,0.061253264546394,0.036461852490902,0.12606535851955,0.10598266869783,0.095872417092323,0.056684631854296,0.079564407467842,0.095618098974228,0.085097417235374,0.11117328703403,0.08325982093811,0.15686428546906,0.087559282779694,0.07023099809885,0.027113294228911,0.077328696846962,0.04104770720005,0.095430165529251,0.14056220650673,0.17630729079247,0.14716421067715,0.08938155323267,0.1407775580883,0.10191437602043,0.025823058560491,0.13984441757202,0.12236612290144,0.073790490627289,0.026302782818675,0.037292391061783,0.063676320016384,0.029781632125378,0.047006040811539,0.044631205499172,0.047393135726452,0.046816196292639,0.034250400960445,0.036317728459835,0.020880101248622,0.050015192478895,0.13381172716618,0.087322153151035,0.050381422042847,0.061350628733635,0.053478050976992,0.016059590503573,0.035736884921789,0.030399356037378,0.072828605771065,0.045156463980675,0.042959939688444,0.040673494338989,0.051694359630346,0.049155596643686,0.02577999047935,0.085926547646523,0.20945173501968,0.16502004861832,0.043807946145535,0.093902826309204,0.12296924740076,0.064529031515121,0.026332767680287,0.093468487262726,0.087548993527889,0.060370266437531,0.014109933748841,0.015231522731483,0.021038860082626,0.037514977157116,0.022311076521873,0.035464935004711,0.012548077851534,0.016169834882021,0.028118118643761,0.024751020595431,0.061342306435108,0.035379413515329,0.059437468647957,0.035905878990889,0.015782110393047,0.030753957107663,0.01691566593945,0.053526271134615,0.024349831044674,0.056225042790174,0.029965348541737,0.044552594423294,0.060466833412647,0.05239499732852,0.035727016627789,0.19136589765549,0.038407400250435,0.027548510581255,0.035427525639534,0.01870341040194,0.042089805006981,0.043059274554253,0.020760614424944,0.035319071263075,0.051107168197632,0.044661164283752,0.029550520703197,0.032639563083649,0.017350476235151,0.011615395545959,0.013543657027185,0.0086657907813787,0.048223003745079,0.06333526968956,0.075657099485397,0.018244799226522,0.032511338591576,0.020496908575296,0.0075118732638657,0.037302996963263,0.058800168335438,0.29542690515518,0.015122005715966,0.026626203209162,0.028821876272559,0.014040915295482,0.033609211444855,0.061583571135998,0.08425685018301,0.085950896143913,0.050055626779795,0.050598319619894,0.045650813728571,0.041091684252024,0.051049884408712,0.023204637691379,0.014581001363695,0.019627941772342,0.016028514131904,0.0089767817407846,0.011222685687244,0.021425180137157,0.012173660099506,0.011794794350863,0.017848432064056,0.010773452930152,0.007187569513917,0.016678620129824,0.034899558871984,0.056486118584871,0.019647236913443,0.024783950299025,0.024897661060095,0.035357601940632,0.032996572554111,0.026655245572329,0.042167738080025,0.058216746896505,0.048165038228035,0.074758350849152,0.044519886374474,0.023808728903532,0.017914373427629,0.026065433397889,0.021290339529514,0.011020764708519,0.021356288343668,0.028206747025251,0.017696930095553,0.012884219177067,0.010178908705711,0.011250471696258,0.018258292227983,0.031064946204424,0.0071369013749063,0.0097633954137564,0.0067863338626921,0.0086269909515977,0.01854470744729,0.016793545335531,0.01187567319721,0.02274239808321,0.03660736232996,0.057722117751837,0.012598551809788,0.01805330067873,0.013228301890194,0.018679853528738,0.0085955141112208,0.0091375410556793,0.018098138272762,0.022289896383882,0.013512941077352,0.012172433547676,0.021538442000747,0.021968213841319,0.04151363670826,0.021738018840551,0.0081919357180595,0.0076794885098934,0.01245978847146,0.011505739763379,0.014517068862915,0.032140877097845,0.028155378997326,0.014271373860538,0.012854146771133,0.0096477782353759,0.0082663968205452,0.018074482679367,0.014527494087815,0.018267072737217,0.0096567021682858,0.019496848806739,0.013401992619038,0.013993776403368,0.0091746337711811,0.020363781601191,0.0056429971009493,0.0070811803452671,0.0090893600136042,0.0077335587702692,0.023270854726434,0.025834957137704,0.028826899826527,0.013248540461063,0.01985726878047,0.013436335138977,0.010698898695409,0.0095608998090029,0.0103610297665,0.0054919952526689,0.013388562016189,0.018526274710894,0.016894392669201,0.013762105256319,0.017296094447374,0.014949643984437,0.024154845625162,0.022021049633622,0.018108990043402,0.0054821074008942,0.009018188342452,0.016486704349518,0.0078217592090368,0.01344876922667,0.041868604719639,0.021187473088503,0.0092215575277805,0.014074083417654,0.013391275890172,0.017236853018403,0.017656657844782,0.0087501266971231,0.0098488824442029,0.021090976893902,0.026227064430714,0.025490486994386,0.014975926838815,0.01802316121757,0.022528016939759,0.0057038711383939,0.022614281624556,0.02669533342123,0.011009338311851,0.034935373812914,0.0083102509379387,0.012322464957833,0.022558022290468,0.009155310690403,0.012567298486829,0.017362836748362,0.012300672009587,0.0095854643732309,0.014456778764725,0.011811394244432,0.010050937533379,0.011145977303386,0.010685293003917,0.026672277599573,0.03074967674911,0.017187727615237,0.018699197098613,0.0052064992487431,0.0094315968453884,0.013957535848022,0.0059650335460901,0.0066320630721748,0.01247114315629,0.019143363460898,0.0084169209003448,0.0081690736114979,0.010674178600311,0.0048558544367552,0.01100324653089,0.022965898737311,0.011553834192455,0.01448273845017,0.015913650393486,0.025835335254669,0.011946365237236,0.0056533524766564,0.020936081185937,0.012281320989132,0.02540298178792,0.011872000060976,0.014072088524699,0.021341893821955,0.023975683376193,0.018623828887939,0.011620626784861,0.013306315988302,0.012600466609001,0.014651136472821,0.030272414907813,0.031226107850671,0.031782664358616,0.014424807392061,0.021120265126228,0.01307487860322,0.018934454768896,0.024782514199615,0.0091655813157558,0.0079517439007759,0.0034287367016077,0.010533822700381,0.020351009443402,0.017304446548223,0.012072353623807,0.016181539744139,0.010758954100311,0.015882704406977,0.013025227934122,0.014715677127242,0.023726023733616,0.01984784193337,0.0090120593085885,0.020538318902254,0.016432167962193,0.013720327056944,0.011440062895417,0.014340571127832,0.010793199762702,0.0060793031007051,0.0091789774596691,0.014842323027551,0.028468623757362,0.024991020560265,0.0068386513739824,0.01060445420444,0.0066999951377511,0.014874242246151,0.014066014438868,0.015551427379251,0.017164828255773,0.014381214044988,0.010808964259923,0.010982872918248,0.016399651765823,0.016397442668676,0.017201833426952,0.0059190015308559,0.011012583971024,0.012786749750376,0.02276629768312,0.010842463932931,0.012504737824202,0.01412077434361,0.0098651284351945,0.016121273860335,0.018091188743711,0.012764374725521,0.031884383410215,0.017353571951389,0.018422855064273,0.011440023779869,0.0099645024165511,0.0088625568896532,0.0069334153085947,0.015366903506219,0.022554621100426,0.0199707262218,0.020021352916956,0.012596996501088,0.032514907419682,0.024885298684239,0.018235482275486,0.013864084146917,0.01478903926909,0.013088179752231,0.020032282918692,0.01616669818759,0.023324158042669,0.013493210077286,0.036371164023876,0.024988383054733,0.016596473753452,0.0068725547753274,0.006524370983243,0.013076588511467,0.024383349344134,0.02045926451683,0.023522295057774,0.006708363071084,0.013601014390588,0.010360721498728,0.019031757488847,0.03579780831933,0.013579832389951,0.010493567213416,0.00696766609326,0.010042507201433,0.011995192617178,0.0060854149051011,0.0087628643959761,0.030392125248909,0.0087410779669881,0.0063135717064142,0.0063040554523468,0.011191320605576,0.0099262464791536,0.011926708742976,0.015903813764453,0.016656376421452,0.015290380455554,0.010327657684684,0.0079263420775533,0.0096236681565642,0.0074653280898929,0.00863959454,0.0070591466501355,0.01112575083971,0.0050794603303075,0.0036035184748471,0.012893874198198,0.013621490448713,0.02446249127388,0.020982077345252,0.022684741765261,0.020111061632633,0.0071944929659367,0.009088072925806,0.019008349627256,0.028895845636725,0.013864687643945,0.0120470514521,0.012566335499287,0.014682331122458,0.011300127953291,0.014127713628113,0.003991617821157,0.0069076595827937,0.012299625203013,0.0095266504213214,0.0083217350766063,0.012446955777705,0.015118202194571,0.0077755330130458,0.012527484446764,0.0091025801375508,0.022934637963772,0.012126562185585,0.010994553565979,0.0056178853847086,0.01124220713973,0.020770547911525,0.013893747702241,0.0081856660544872,0.038354933261871,0.01701177470386,0.012590350583196,0.042615294456482,0.0048046903684735,0.018951565027237,0.013917350210249,0.015897994861007,0.03334229439497,0.019010100513697,0.0073927910998464,0.0052323094569147,0.012537322938442,0.015588510781527,0.041528694331646,0.018521528691053,0.02409789711237,0.0087814815342426,0.02145179733634,0.016196250915527,0.022704299539328,0.029854699969292,0.021038141101599,0.0061010043136775,0.02036989480257,0.015202566981316,0.019167978316545,0.014293460175395,0.021419864147902,0.042426560074091,0.036374390125275,0.013834286481142,0.02020575106144,0.040340293198824,0.021558795124292,0.017502287402749,0.0055011124350131,0.013358958996832,0.0092069357633591,0.030060604214668,0.044134002178907,0.017256399616599,0.075801469385624,0.014433876611292,0.019628029316664,0.014465753920376,0.018260525539517,0.03999874740839,0.053091906011105,0.023783579468727,0.018210848793387,0.0095091741532087,0.011108649894595,0.0090309586375952,0.004716185387224,0.023295823484659,0.024899516254663,0.011800274252892,0.018068626523018,0.013583665713668,0.032365843653679,0.032052468508482,0.05043150857091,0.027903597801924,0.0099776638671756,0.010123128071427,0.01578245125711,0.010332884266973,0.019402192905545,0.024744326248765,0.020659973844886,0.0099470689892769,0.0095185488462448,0.01862733066082,0.013396474532783,0.0073202792555094,0.020854413509369,0.056074731051922,0.017569812014699,0.023929487913847,0.0090534826740623,0.012799942865968,0.010507235303521,0.0088764755055308,0.015018902719021,0.0077221230603755,0.010329411365092,0.012267489917576,0.0086727114394307,0.010865660384297,0.013608939945698,0.018314803019166,0.0051506413146853,0.0076957992278039,0.009707422927022,0.016497977077961,0.016101900488138,0.029341297224164,0.02631377056241,0.012182952836156,0.016578130424023,0.011408988386393,0.012074008584023,0.017363052815199,0.011588948778808,0.025058705359697,0.031946174800396,0.011696819216013,0.034203760325909,0.011574413627386,0.0091359931975603,0.018721505999565,0.015512296929955,0.046197980642319,0.12318880856037,0.012374905869365,0.068982012569904,0.018399406224489,0.02646653726697,0.01710351370275,0.015192778781056,0.0094873327761889,0.0064108236692846,0.0098782833665609,0.015531005337834,0.014761103317142,0.018999939784408,0.012126073241234,0.010393999516964,0.0089940531179309,0.010004448704422,0.0082131661474705,0.025379668921232,0.011158094741404,0.013181148096919,0.014489240944386,0.0073054004460573,0.019926309585571,0.009830673225224,0.012456048280001,0.017121579498053,0.029664169996977,0.010371740907431,0.011654954403639,0.0062452754937112,0.018449988216162,0.021202273666859,0.019645623862743,0.013780014589429,0.015195395797491,0.0066630146466196,0.0095454398542643,0.010354013182223,0.018354183062911,0.020324099808931,0.012921884655952,0.0052361111156642,0.0158899910748,0.023562405258417,0.018243849277496,0.013145513832569,0.0096424659714103,0.019084647297859,0.018162187188864,0.0044234693050385,0.0063904719427228,0.011477500200272,0.010327079333365,0.032970249652863,0.0079455664381385,0.016635481268167,0.023437943309546,0.0093126436695457,0.010889225639403,0.004687593318522,0.016566086560488,0.020068192854524,0.015417591668665,0.010914143174887,0.012979572638869,0.010053346864879,0.020257137715816,0.017540462315083,0.010590996593237,0.018729293718934,0.023806249722838,0.018543194979429,0.010689293965697,0.020748054608703,0.01628383807838,0.019206440076232,0.016017120331526,0.0092156995087862,0.007984115742147,0.03220833837986,0.0207543913275,0.02809788659215,0.015592158772051,0.014846451580524,0.02116490714252,0.012434324249625,0.013596799224615,0.024638013914227,0.018026683479548,0.018074564635754,0.024725545197725,0.01903329230845,0.009564945474267,0.0063554933294654,0.015752760693431,0.010193521156907,0.014978174120188,0.022054446861148,0.016652539372444,0.008968067355454,0.02299708686769,0.0054434994235635,0.0086051821708679,0.0099749322980642,0.0083326501771808,0.0085241766646504,0.012304838746786,0.020485423505306,0.012284763157368,0.0086600966751575,0.021412560716271,0.016195425763726,0.036743089556694,0.012630026787519,0.011313159018755,0.024850055575371,0.021561842411757,0.01617206633091,0.018106192350388,0.039145171642303,0.033579468727112,0.027446554973722,0.041266862303019,0.027531825006008,0.017150741070509,0.010390685871243,0.013662233948708,0.013732591643929,0.023027189075947,0.021986728534102,0.013158947229385,0.0070228967815638,0.016057724133134,0.015727309510112,0.018536414951086,0.010780323296785,0.012714851647615,0.026497106999159,0.0084798401221633,0.025811357423663,0.017856942489743,0.028300024569035,0.020231734961271,0.014562357217073,0.0059577124193311,0.013111099600792,0.026855647563934,0.010269349440932,0.017399944365025,0.017924658954144,0.01729304343462,0.017631627619267,0.014286616817117,0.034174993634224,0.031857594847679,0.02353997156024,0.029922742396593,0.011725667864084,0.021466886624694,0.040538810193539,0.019906911998987,0.027826394885778,0.022264841943979,0.011541652493179,0.017931314185262,0.02554739266634,0.017638798803091,0.026161624118686,0.010858843103051,0.028572397306561,0.0045809028670192,0.013715722598135,0.023442257195711,0.011645852588117,0.030495397746563,0.02293499559164,0.015691891312599,0.014214393682778,0.034548450261354,0.034875795245171,0.024499023333192,0.012492115609348,0.011027010157704,0.024916741997004,0.029504595324397,0.019042694941163,0.032445833086967,0.028093129396439,0.026515331119299,0.049919530749321,0.083652652800083,0.039307367056608,0.040755141526461,0.063857078552246,0.016500240191817,0.035739727318287,0.020214468240738,0.026937570422888,0.033805746585131,0.021086044609547,0.038653917610645,0.066396787762642,0.040479943156242,0.022320222109556,0.091540209949017,0.074657715857029,0.066182538866997,0.052393987774849,0.050617702305317,0.039315961301327,0.033264398574829,0.061631735414267,0.048229046165943,0.052678178995848,0.043549403548241,0.028901755809784,0.09095387160778,0.08278863132,0.12733544409275,0.077476620674133,0.12436367571354,0.1061621978879,0.084676712751389,0.05453547090292,0.17109513282776,0.14300394058228,0.14499363303185,0.17907783389091,0.15857976675034,0.14590498805046,0.11350537836552,0.12707987427711,0.074558027088642,0.13978776335716,0.08197957277298,0.036670830100775,0.11203444004059,0.12751662731171,0.10312137752771,0.057108964771032,0.063197493553162,0.071699485182762,0.099442034959793,0.13301581144333,0.093156553804874,0.056620210409164,0.14581000804901,0.050525661557913,0.14874485135078,0.050225086510181,0.089048340916634,0.1049912571907,0.036616779863834,0.037347637116909,0.075796604156494,0.10703887045383,0.11980683356524,0.12302992492914,0.18068751692772,0.22347638010979,0.14166428148746,0.16384944319725,0.18748565018177,0.037045635282993,0.051771633327007,0.11464572697878,0.075602918863297,0.14141163229942,0.20361346006393,0.096230037510395,0.065052703022957,0.12971402704716,0.1061018705368,0.038243442773819,0.09889617562294,0.12683933973312,0.09080246090889,0.11185153573751,0.074502907693386,0.09144201874733,0.073013350367546,0.039655633270741,0.03414698690176,0.021931866183877,0.042000059038401,0.042701900005341,0.025934420526028,0.037568092346191,0.089851498603821,0.02348517626524,0.060990020632744,0.026492144912481,0.045574530959129,0.067607559263706,0.036520138382912,0.051969662308693,0.036669429391623,0.035234853625298,0.045656640082598,0.06577380746603,0.038049153983593,0.022239003330469,0.049702242016792,0.036638125777245,0.030356552451849,0.0089754872024059,0.013997297734022,0.024685502052307,0.025041587650776,0.020001402124763,0.016879618167877,0.029254904016852,0.04189296066761,0.064674012362957,0.059287011623383,0.019392060115933,0.012967495247722,0.018650975078344,0.030062071979046,0.035608388483524,0.041990034282207,0.025012459605932,0.018721766769886,0.0081429108977318,0.023275714367628,0.030314765870571,0.030718000605702,0.02355139516294,0.014019960537553,0.020149737596512,0.019467528909445,0.017708919942379,0.029476530849934,0.013120997697115,0.02954481728375,0.025542434304953,0.010995354503393,0.018925618380308,0.027071982622147,0.019538935273886,0.019537648186088,0.018974933773279,0.014868133701384,0.0095596546307206,0.0076855141669512,0.016107985749841,0.012074204161763,0.013979192823172,0.018041420727968,0.026657810434699,0.019401321187615,0.016202447935939,0.023093249648809,0.021622473374009,0.020569683983922,0.02699426934123,0.026194304227829,0.021004412323236,0.025814190506935,0.011977853253484,0.013990836217999,0.023802578449249,0.010793042369187,0.011906318366528,0.016051100566983,0.016903027892113,0.015087056905031,0.021115137264132,0.018846422433853,0.010146387852728,0.018738092854619,0.02750588208437,0.01075753942132,0.0099603636190295,0.01590221747756,0.035998605191708,0.020085442811251,0.013862691819668,0.012322991155088,0.0246946439147,0.026419436559081,0.039933014661074,0.01348720677197,0.015232913196087,0.035386130213737,0.02261845767498,0.0083733461797237,0.010892475955188,0.013541103340685,0.016718484461308,0.0068316236138344,0.036618031561375,0.031709183007479,0.018150474876165,0.018828295171261,0.021453190594912,0.0092923548072577,0.0083109363913536,0.015901889652014,0.027228094637394,0.010606854222715,0.021274667233229,0.019938750192523,0.012244728393853,0.026342034339905,0.025574535131454,0.023746591061354,0.023141875863075,0.01170692499727,0.01575530692935,0.021517958492041,0.012539939954877,0.011217972263694,0.011233780533075,0.017370622605085,0.022864179685712,0.014154002070427,0.023280922323465,0.033254645764828,0.032715085893869,0.026526287198067,0.021116403862834,0.015464099124074,0.04128760099411,0.043709836900234,0.0099867600947618,0.016358288004994,0.01221201941371,0.015866581350565,0.01172627415508,0.027511291205883,0.014736795797944,0.0085351299494505,0.013600183650851,0.007850393652916,0.011420607566833,0.016970256343484,0.0211959220469,0.018754430115223,0.018397059291601,0.012491161935031,0.014983985573053,0.020365012809634,0.013700127601624,0.040621723979712,0.024602059274912,0.0073878625407815,0.012449036352336,0.026163000613451,0.021766226738691,0.024018615484238,0.036514740437269,0.017225017771125,0.020268000662327,0.01678428798914,0.030333029106259,0.010183923877776,0.012153066694736,0.021199269220233,0.018629791215062,0.0057759964838624,0.015769518911839,0.027627270668745,0.012067912146449,0.021434292197227,0.027717502787709,0.016453839838505,0.027969609946012,0.019892463460565,0.021700290963054,0.020638540387154,0.015706971287727,0.016278851777315,0.010846661403775,0.012416549958289,0.0071917688474059,0.010017672553658,0.02011938020587,0.017601422965527,0.030820101499557,0.019665107131004,0.020213577896357,0.026426995173097,0.021281480789185,0.021185427904129,0.018937107175589,0.021563276648521,0.013884843327105,0.025249987840652,0.0257210098207,0.015403602272272,0.016359323635697,0.0072042285464704,0.014318271540105,0.025510529056191,0.0089591555297375,0.014979527331889,0.030307603999972,0.019961707293987,0.020425252616405,0.030659524723887,0.0098776314407587,0.014314280822873,0.012949280440807,0.01575287617743,0.012474580667913,0.017493035644293,0.0089177759364247,0.013641168363392,0.021503822878003,0.011035224422812,0.0089328568428755,0.011410901322961,0.017201254144311,0.033622719347477,0.018275231122971,0.025441490113735,0.022288793697953,0.016043465584517,0.019112722948194,0.019067598506808,0.02279182523489,0.012316538020968,0.0066194045357406,0.021307483315468,0.0084586981683969,0.013626199215651,0.013717796653509,0.013411642052233,0.010591108351946,0.011043667793274,0.018782176077366,0.022521601989865,0.01999644562602,0.023301891982555,0.017821276560426,0.019175045192242,0.025808095932007,0.010251052677631,0.025394449010491,0.0020515674259514,0.010431622155011,0.0075091561302543,0.010347979143262,0.0087438859045506,0.014206713065505,0.012432716786861,0.027729354798794,0.028270106762648,0.020991530269384,0.017363302409649,0.01205200329423,0.016400773078203,0.026266530156136,0.028681751340628,0.02091621607542,0.028977505862713,0.028513565659523,0.0078558763489127,0.027152895927429,0.033916927874088,0.010247578844428,0.0066690621897578,0.018136478960514,0.017080344259739,0.030167818069458,0.041141465306282,0.033077389001846,0.015516700223088,0.015384441241622,0.019337840378284,0.037976987659931,0.0093235233798623,0.0141761014238,0.036283254623413,0.13974240422249,0.12918746471405,0.063772767782211,0.10591226816177,0.071352884173393,0.045613791793585,0.057090979069471,0.02232875302434,0.027893126010895,0.0052344631403685,0.013261005282402,0.014234382659197,0.056818746030331,0.0064766937866807,0.01196388527751,0.011234565638006,0.012520911172032,0.014259899035096,0.022330939769745,0.042079739272594,0.034646771848202,0.034377880394459,0.039904624223709,0.05438144505024,0.045763801783323,0.019627446308732,0.017360705882311,0.016482926905155,0.0096036409959197,0.012086210772395,0.015540353022516,0.004958906210959,0.010265613906085,0.0051046619191766,0.019081886857748,0.017815515398979,0.01160632725805,0.0078990291804075,0.008719521574676,0.015092078596354,0.029886918142438,0.023767037317157,0.0059192385524511,0.0089647890999913,0.010696416720748,0.036428317427635,0.01839816570282,0.0081122405827045,0.010065876878798,0.010678116232157,0.015082843601704,0.020689114928246,0.019512005150318,0.041986748576164,0.015100186690688,0.0073840674012899,0.03204182907939,0.037717275321484,0.017580613493919,0.022484431043267,0.013815698213875,0.052800521254539,0.036714464426041,0.014172286726534,0.014679878018796,0.038197364658117,0.032842703163624,0.022259617224336,0.0061736996285617,0.0084770526736975,0.02146265655756,0.0083504309877753,0.0086449757218361,0.0199292935431,0.016414307057858,0.018222415819764,0.0089279543608427,0.030929289758205,0.039773736149073,0.04052559658885,0.020933154970407,0.011735111474991,0.020162500441074,0.014387480914593,0.014077469706535,0.051071345806122,0.014867668040097,0.014677420258522,0.011022482998669,0.015074997209013,0.013900199905038,0.01710470020771,0.023786759003997,0.029470812529325,0.011589827947319,0.023874264210463,0.024135634303093,0.036244668066502,0.025990694761276,0.012041877023876,0.013903569430113,0.012657235376537,0.021624766290188,0.015557941049337,0.02576282992959,0.016212500631809,0.029686274006963,0.021630534902215,0.02119604870677,0.024389831349254,0.045138638466597,0.024698574095964,0.056591063737869,0.024214379489422,0.01677992939949,0.017202338203788,0.031024053692818,0.029666978865862,0.015203608199954,0.021663151681423,0.01120307482779,0.007614309899509,0.018018934875727,0.0071265087462962,0.011780539527535,0.012282121926546,0.014092017896473,0.0057281395420432,0.028270199894905,0.040502306073904,0.030117129907012,0.024665333330631,0.010440906509757,0.014896243810654,0.045926719903946,0.017500732094049,0.015156198292971,0.017139676958323,0.035568676888943,0.031654495745897,0.028866063803434,0.048650529235601,0.038871720433235,0.026670908555388,0.031779903918505,0.02817701920867,0.015042739920318,0.017222218215466,0.014463640749454,0.014919731765985,0.023182287812233,0.014985829591751,0.012341756373644,0.021332187578082,0.018996693193913,0.022692117840052,0.024207778275013,0.030359454452991,0.029109306633472,0.023519422858953,0.010895049199462,0.027748115360737,0.048165574669838,0.024746395647526,0.028625354170799,0.018700521439314,0.015078710392118,0.021321872249246,0.0078160809352994,0.017609015107155,0.0051194950938225,0.019041582942009,0.026423051953316,0.01431743055582,0.009846730157733,0.020029850304127,0.010050909593701,0.01037791185081,0.017488541081548,0.023509303107858,0.016030568629503,0.019204441457987,0.012841103598475,0.020009379833937,0.035932544618845,0.024175345897675,0.025729559361935,0.018522083759308,0.020171258598566,0.032265730202198,0.028008617460728,0.016722088679671,0.017039462924004,0.014015707187355,0.013483378104866,0.01365627348423,0.013214066624641,0.014725241810083,0.012714801356196,0.015577999874949,0.022253373637795,0.014638139866292,0.020442843437195,0.009893886744976,0.009478528983891,0.0068805548362434,0.010858027264476,0.022542528808117,0.01678990572691,0.010334342718124,0.014648141339421,0.02746843546629,0.023185672238469,0.032701220363379,0.015829680487514,0.031987924128771,0.033235229551792,0.016637081280351,0.021352730691433,0.023313881829381,0.044568378478289,0.037329021841288,0.018292602151632,0.018315652385354,0.030944924801588,0.015527453273535,0.011381424032152,0.01128554251045,0.015690110623837,0.027529880404472,0.0089123360812664,0.020979017019272,0.052040938287973,0.015620635822415,0.024961125105619,0.016101518645883,0.024860011413693,0.012985112145543,0.010315438732505,0.012297096662223,0.010354694910347,0.02078241109848,0.023961892351508,0.010173839516938,0.01987174525857,0.01957581564784,0.01626511476934,0.0083287078887224,0.014107652939856,0.023278828710318,0.015004757791758,0.014294052496552,0.011768986470997,0.01291752140969,0.0075674578547478,0.0094169480726123,0.014903645031154,0.010687517002225,0.020216915756464,0.019878843799233,0.036820329725742,0.015252998098731,0.019406516104937,0.011713404208422,0.015908159315586,0.013115817680955,0.017044775187969,0.010448029264808,0.03118359297514,0.017605595290661,0.0071445018984377,0.0248320735991,0.017539838328958,0.0217214692384,0.019373871386051,0.017071787267923,0.03330522030592,0.050967313349247,0.010179546661675,0.013739948160946,0.037195794284344,0.020430775359273,0.019077092409134,0.028813757002354,0.014274180866778,0.0099523924291134,0.022373132407665,0.0070535996928811,0.01312979310751,0.021400190889835,0.014905791729689,0.016475075855851,0.021856581792235,0.025542676448822,0.021983318030834,0.020527247339487,0.018292667344213,0.051402166485786,0.030829586088657,0.011435877531767,0.021740036085248,0.01474784873426,0.013130471110344,0.030822433531284,0.055300734937191,0.086206786334515,0.015744250267744,0.033740691840649,0.005311612971127,0.0097495298832655,0.0088758766651154,0.0083589721471071,0.012151027098298,0.033353693783283,0.033739574253559,0.025212943553925,0.030803062021732,0.014157745987177,0.024092726409435,0.014687529765069,0.032505251467228,0.029532877728343,0.011756528168917,0.041343975812197,0.034261003136635,0.01697469688952,0.021526902914047,0.074993327260017,0.053358018398285,0.014698807150126,0.027523711323738,0.012001544237137,0.059700220823288,0.054740771651268,0.043998189270496,0.037259262055159,0.099135130643845,0.058158844709396,0.055494382977486,0.016611315310001,0.026093667373061,0.026602778583765,0.019917007535696,0.024873223155737,0.019732479006052,0.024534251540899,0.0084448279812932,0.039206899702549,0.049500651657581,0.023937771096826,0.032901901751757,0.010907917283475,0.027683760970831,0.037406794726849,0.021376607939601,0.024209037423134,0.019568564370275,0.027213262394071,0.014934023842216,0.066517978906631,0.022345919162035,0.020790785551071,0.044906876981258,0.050848189741373,0.042531900107861,0.016581375151873,0.024253405630589,0.043547585606575,0.093513518571854,0.11180578172207,0.017924763262272,0.025504099205136,0.035572774708271,0.013877753168344,0.073352426290512,0.05497133731842,0.091004624962807,0.061847515404224,0.025476578623056,0.01871282979846,0.062130980193615,0.038235325366259,0.027296911925077,0.047449253499508,0.016856146976352,0.054673567414284,0.024015467613935,0.02036701515317,0.016188520938158,0.017317455261946,0.030565500259399,0.034919492900372,0.0149069968611,0.0040918383747339,0.023198127746582,0.020439822226763,0.023866448551416,0.032777264714241,0.072421595454216,0.023613266646862,0.029949543997645,0.057992842048407,0.042394187301397,0.027603674679995,0.040286812931299,0.078124985098839,0.065460234880447,0.11541929841042,0.015137122943997,0.018101371824741,0.070063561201096,0.083892367780209,0.064045906066895,0.0042797764763236,0.01431080698967,0.015848940238357,0.058270875364542,0.019965717568994,0.046065002679825,0.003212065435946,0.049621574580669,0.11844609677792,0.061331152915955,0.046165615320206,0.06919813901186,0.053039841353893,0.068502113223076,0.030985854566097,0.039591148495674,0.15710261464119,0.10092966258526,0.062124408781528,0.093520104885101,0.04144349694252,0.05688401311636,0.037390433251858,0.052204348146915,0.029732631519437,0.027753029018641,0.022905670106411,0.023716654628515,0.025100208818913,0.053403943777084,0.021876730024815,0.033871427178383,0.013408036902547,0.035475950688124,0.022840857505798,0.05519974976778,0.067007407546043,0.1131306886673,0.112370043993,0.064009375870228,0.027531681582332,0.084613382816315,0.070327155292034,0.04400996491313,0.099766582250595,0.055198945105076,0.025320310145617,0.03100323677063,0.027768671512604,0.016985462978482,0.029841611161828,0.064299464225769,0.037679936736822,0.042640253901482,0.030413275584579,0.063964650034904,0.052444655448198,0.1429688334465,0.082029968500137,0.044331200420856,0.058876685798168,0.021678473800421,0.052595108747482,0.096862763166428,0.19174166023731,0.014397974126041,0.0093293357640505,0.015383275225759,0.023644233122468,0.087818190455437,0.13140392303467,0.016480011865497,0.019820973277092,0.043610505759716,0.013148002326488,0.0081150978803635,0.0032563994172961,0.017370730638504,0.036747775971889,0.037260428071022,0.071552962064743,0.013165335170925,0.034145578742027,0.025198131799698,0.020016778260469,0.012179037556052,0.026367474347353,0.034581147134304,0.041566848754883,0.046227857470512,0.016214210540056,0.044896945357323,0.017650675028563,0.027922764420509,0.021770313382149,0.020318124443293,0.012418007478118,0.037620007991791,0.019698679447174,0.01667626015842,0.0099096391350031,0.0165676176548,0.03079441562295,0.017305759713054,0.039275277405977,0.033785153180361,0.0102359354496,0.02194974757731,0.008118606172502,0.0078624561429024,0.023443238809705,0.011934423819184,0.016805302351713,0.013830438256264,0.031576037406921,0.020938159897923,0.029005788266659,0.026264194399118,0.028769692406058,0.0069034015759826,0.0058185737580061,0.0077990218997002,0.021005680784583,0.021153297275305,0.013081064447761,0.010934230871499,0.023276751860976,0.014858229085803,0.014387959614396,0.019395334646106,0.017799520865083,0.0046983924694359,0.0090168686583638,0.009575117379427,0.013122605159879,0.017291869968176,0.049217775464058,0.010984737426043,0.0085635958239436,0.014132725074887,0.015560079365969,0.011822300031781,0.017375560477376,0.018319228664041,0.0067373551428318,0.013956998474896,0.06541932374239,0.012259373441339,0.016732383519411,0.0090631600469351,0.017624167725444,0.010725585743785,0.016039844602346,0.0085319690406322,0.016321279108524,0.023045513778925,0.024308241903782,0.017611233517528,0.016837270930409,0.023521587252617,0.015599519945681,0.011463528499007,0.012430822476745,0.010656547732651,0.015115612186491,0.020782988518476,0.010848129168153,0.019979164004326,0.0084218895062804,0.01790676265955,0.024987682700157,0.013602299615741,0.0085648475214839,0.011452162638307,0.0075692795217037,0.0062222788110375,0.0079944413155317,0.0098311742767692,0.019907005131245,0.016006767749786,0.01819970458746,0.012807941064239,0.02007557451725,0.016713909804821,0.009826579131186,0.015883006155491,0.016289277002215,0.0091649973765016,0.012454635463655,0.014190996997058,0.010994425043464,0.0099257566034794,0.036631666123867,0.017639681696892,0.018431384116411,0.021294059231877,0.017978953197598,0.023878637701273,0.020419728010893,0.010656878352165,0.035439290106297,0.010235257446766,0.011403916403651,0.0077903112396598,0.016412943601608,0.023332661017776,0.019361048936844,0.0066544585861266,0.040975101292133,0.017895553261042,0.0060459938831627,0.014525063335896,0.011195238679647,0.013162794522941,0.010905964300036,0.021791476756334,0.023059671744704,0.022517211735249,0.011292507871985,0.0089084627106786,0.0096392761915922,0.01587937399745,0.0085671171545982,0.034744188189507,0.021399414166808,0.013512106612325,0.020039103925228,0.011501405388117,0.014824870973825,0.011606994085014,0.010806446895003,0.0134392157197,0.0094747738912702,0.036931153386831,0.015468524768949,0.022957652807236,0.032318357378244,0.0069892648607492,0.0063381688669324,0.010062599554658,0.016463324427605,0.010298651643097,0.018379203975201,0.026350101456046,0.017113760113716,0.016439497470856,0.011230340227485,0.017531676217914,0.01346343755722,0.014190189540386,0.020852737128735,0.022783422842622,0.018471609801054,0.0104971062392,0.014513693749905,0.020357746630907,0.0091993529349566,0.011098321527243,0.021516293287277,0.011321627534926,0.010162605904043,0.011187601834536,0.016255024820566,0.013187089934945,0.050138983875513,0.026969647035003,0.015770314261317,0.029875937849283,0.019455317407846,0.010031378827989,0.018017891794443,0.029229279607534,0.016256172209978,0.0092273848131299,0.018499579280615,0.019072476774454,0.021094262599945,0.014675285667181,0.02307291328907,0.015772176906466,0.0072951624169946,0.03207977861166,0.0096928030252457,0.047929871827364,0.038317531347275,0.020354639738798,0.024503150954843,0.013526736758649,0.012673573568463,0.012838779017329,0.0099471677094698,0.014309955760837,0.022250417619944,0.042929299175739,0.014080104418099,0.027438916265965,0.031046262010932,0.028990969061852,0.020930621773005,0.029830371960998,0.0094796102494001,0.011514639481902,0.01267312373966,0.0057923612184823,0.0060835191980004,0.013357948511839,0.029021240770817,0.038701474666595,0.0079656997695565,0.027576180174947,0.01614641584456,0.020841468125582,0.076180852949619,0.021311396732926,0.030218239873648,0.029791690409184,0.014662160538137,0.014623693190515,0.019200831651688,0.011801525950432,0.018448693677783,0.017558364197612,0.018113888800144,0.019197711721063,0.024594679474831,0.022295610979199,0.0097894249483943,0.017198016867042,0.017114922404289,0.019536210224032,0.018382262438536,0.016065575182438,0.030370889231563,0.018049485981464,0.02022322639823,0.031403288245201,0.022117344662547,0.0225451271981,0.060540948063135,0.016976285725832,0.010039580985904,0.0058034639805555,0.0093656592071056,0.012121767736971,0.021673368290067,0.016087071970105,0.011232171207666,0.015549583360553,0.016411220654845,0.0070187784731388,0.017466001212597,0.010253485292196,0.012193521484733,0.013097048737109,0.030126525089145,0.029674416407943,0.019024878740311,0.021615972742438,0.018707213923335,0.011706805787981,0.026950081810355,0.015150888822973,0.04821378365159,0.014525032602251,0.0071368189528584,0.024005435407162,0.025155328214169,0.018822729587555,0.018863944336772,0.057099688798189,0.029522649943829,0.031896401196718,0.025645740330219,0.029229529201984,0.016914302483201,0.0094446456059813,0.011936623603106,0.012317112646997,0.012976345606148,0.032566927373409,0.026257824152708,0.011136578395963,0.026901395991445,0.021637912839651,0.030782695859671,0.017163820564747,0.010112638585269,0.025061041116714,0.036750007420778,0.0096188113093376,0.033047094941139,0.037477247416973,0.02349266409874,0.012720007449389,0.011275629512966,0.020807195454836,0.035946249961853,0.033183351159096,0.016155906021595,0.029299985617399,0.028084706515074,0.090025082230568,0.032516200095415,0.020028334110975,0.01456415373832,0.011069657281041,0.017689239233732,0.010059710592031,0.018543694168329,0.030748598277569,0.027027919888496,0.010287446901202,0.013994857668877,0.03079953789711,0.025009833276272,0.042761243879795,0.031554203480482,0.028207881376147,0.022952955216169,0.018253285437822,0.022059388458729,0.037232428789139,0.054119203239679,0.028804872184992,0.010159873403609,0.014299757778645,0.010017039254308,0.010242173448205,0.013288881629705,0.018280433490872,0.025782091543078,0.030406650155783,0.016311410814524,0.0086311809718609,0.011340511962771,0.010006017051637,0.035244446247816,0.025940101593733,0.033871341496706,0.01041435264051,0.014384053647518,0.012184304185212,0.01594796590507,0.03007198870182,0.033744215965271,0.047001007944345,0.0082413582131267,0.017226155847311,0.0158646479249,0.017877157777548,0.055212639272213,0.0072899553924799,0.034193698316813,0.042248070240021,0.028199579566717,0.017647137865424,0.036690376698971,0.019234761595726,0.028639065101743,0.019431740045547,0.018218982964754,0.024724015966058,0.011207061819732,0.01691784709692,0.044303305447102,0.0035990616306663,0.059920508414507,0.047923184931278,0.11261056363583,0.027159977704287,0.018786119297147,0.016256276518106,0.01607683300972,0.039410326629877,0.024753184989095,0.015457934699953,0.017872922122478,0.012740432284772,0.021612646058202,0.061364836990833,0.019492575898767,0.035376720130444,0.018202368170023,0.032253406941891,0.019897036254406,0.026137206703424,0.026058057323098,0.028880216181278,0.012063797563314,0.021063141524792,0.043174274265766,0.028959525749087,0.018263189122081,0.040092661976814,0.020013101398945,0.029049634933472,0.034481890499592,0.02355844154954,0.010738605633378,0.010697968304157,0.010346345603466,0.030383178964257,0.019340528175235,0.02365150116384,0.012771241366863,0.021805323660374,0.035240881145,0.025122975930572,0.043322708457708,0.026150332763791,0.010571625083685,0.019820401445031,0.016727842390537,0.013608390465379,0.0070172315463424,0.014639105647802,0.01221255864948,0.0074837408028543,0.01657303608954,0.010518841445446,0.015181376598775,0.031042762100697,0.020202094689012,0.0094860233366489,0.024962496012449,0.010559438727796,0.01757737621665,0.026245547458529,0.030136108398438,0.028817618265748,0.0097085786983371,0.022239249199629,0.036784462630749,0.04637560620904,0.028930019587278,0.010118082165718,0.026745583862066,0.029017640277743,0.027706250548363,0.017156597226858,0.027884792536497,0.0150376111269,0.013979187235236,0.012632885947824,0.0236427038908,0.029786998406053,0.021325096487999,0.026871370151639,0.016192032024264,0.018360402435064,0.011716875247657,0.023734560236335,0.022798366844654,0.028214264661074,0.028292089700699,0.014000566676259,0.018084984272718,0.029573075473309,0.028955522924662,0.011512827128172,0.016771256923676,0.011752797290683,0.01772490888834,0.0099973427131772,0.026032704859972,0.010348055511713,0.0087336041033268,0.0079618534073234,0.018599698320031,0.017629314213991,0.023728724569082,0.021833730861545,0.0099845640361309,0.0080939214676619,0.029436718672514,0.020441424101591,0.013362793251872,0.011141063645482,0.011652080342174,0.0072454605251551,0.010711889714003,0.011154669336975,0.011845658533275,0.012623693794012,0.041066437959671,0.030126350000501,0.017649430781603,0.014881793409586,0.0054324869997799,0.016357498243451,0.015835143625736,0.013533566147089,0.0088138058781624,0.014772882685065,0.013005590066314,0.020048229023814,0.020331246778369,0.011824464425445,0.012762170284986,0.013147203251719,0.011650105938315,0.013711049221456,0.010256106033921,0.010914117097855,0.0093532456085086,0.017571561038494,0.036495015025139,0.015466313809156,0.01562886685133,0.020985601469874,0.019290536642075,0.014703145250678,0.016408778727055,0.026385357603431,0.0093561597168446,0.015258165076375,0.01876861974597,0.015437563881278,0.049442876130342,0.013941266573966,0.034748561680317,0.012645170092583,0.031923953443766,0.014362887479365,0.022850409150124,0.021813683211803,0.03118815086782,0.020836871117353,0.010872237384319,0.011867531575263,0.028554782271385,0.027736108750105,0.015020716935396,0.0081434212625027,0.0099996738135815,0.020526524633169,0.0060657071880996,0.01839355379343,0.019075248390436,0.039959732443094,0.010479433462024,0.05605723336339,0.072866387665272,0.040385007858276,0.026188129559159,0.028825309127569,0.013161526061594,0.017586059868336,0.011714588850737,0.0078364433720708,0.010879641398787,0.010936099104583,0.018313666805625,0.019569508731365,0.033937647938728,0.014942925423384,0.0087959300726652,0.0085770478472114,0.02377830632031,0.062357123941183,0.011562574654818,0.049541920423508,0.018320137634873,0.018460284918547,0.024179179221392,0.013365898281336,0.058585129678249,0.022988440468907,0.021048365160823,0.013775520026684,0.0094136875122786,0.0068377587012947,0.0094965659081936,0.028014775365591,0.062289372086525,0.028646796941757,0.030369617044926,0.034882392734289,0.031709000468254,0.062630489468575,0.022503660991788,0.016805212944746,0.038541957736015,0.017068156972528,0.014759841375053,0.03536319360137,0.011324734427035,0.034079860895872,0.019741322845221,0.042854376137257,0.079116761684418,0.038246922194958,0.06477314978838,0.10810891538858,0.10411532223225,0.10516531020403,0.075156807899475,0.070010408759117,0.061866350471973,0.10289939492941,0.11652246117592,0.08363202214241,0.077944576740265,0.061649613082409,0.029463168233633,0.050158612430096,0.11350549757481,0.035718686878681,0.041214749217033,0.056315138936043,0.085547506809235,0.10077477246523,0.10186944156885,0.054585814476013,0.094587400555611,0.054231122136116,0.065927416086197,0.12523405253887,0.12233725190163,0.087623208761215,0.10706152021885,0.093539454042912,0.083069667220116,0.12062384188175,0.10616919398308,0.053658112883568,0.05888557061553,0.032264739274979,0.045835457742214,0.1079934835434,0.09140320122242,0.054235577583313,0.093689322471619,0.10451354086399,0.033978320658207,0.1342690885067,0.067318946123123,0.13244390487671,0.091555990278721,0.13627743721008,0.13634513318539,0.080073177814484,0.12197986245155,0.028558434918523,0.038604706525803,0.038733866065741,0.056949555873871,0.030031010508537,0.033459048718214,0.049981061369181,0.035924080759287,0.024804778397083,0.059541318565607,0.082035154104233,0.10019512474537,0.021854152902961,0.039852179586887,0.042960364371538,0.025104980915785,0.012035832740366,0.0094769624993205,0.019375201314688,0.017667800188065,0.03460144251585,0.041958175599575,0.011473557911813,0.016535507515073,0.02318249642849,0.025848709046841,0.020281011238694,0.020907862111926,0.0088247321546078,0.029129290953279,0.011210943572223,0.031789176166058,0.031452689319849,0.016632243990898,0.0070221433416009,0.045420035719872,0.038628794252872,0.03624402359128,0.01593329384923,0.042042799293995,0.035115949809551,0.021574590355158,0.027384847402573,0.023978115990758,0.02516701631248,0.014810744673014,0.019054329022765,0.014041723683476,0.011673686094582,0.011447429656982,0.0073106437921524,0.013562838546932,0.022351067513227,0.024714730679989,0.023704074323177,0.010724440217018,0.011320306919515,0.015767317265272,0.019188839942217,0.016393592581153,0.017019335180521,0.0065934052690864,0.021352373063564,0.031633287668228,0.029816791415215,0.025931492447853,0.025258725509048,0.012755203992128,0.010666499845684,0.022460620850325,0.016528708860278,0.017962390556931,0.047367017716169,0.018775429576635,0.017994061112404,0.017329484224319,0.0074404994957149,0.022151671350002,0.013943698257208,0.022971950471401,0.010375809855759,0.022527134045959,0.019482526928186,0.013510167598724,0.010262060910463,0.0094767017289996,0.0066990992054343,0.016848903149366,0.021726412698627,0.01633708178997,0.006159751676023,0.008969796821475,0.024090576916933,0.011097204871476,0.012355476617813,0.0093536637723446,0.021112609654665,0.023171124979854,0.025005206465721,0.02704937197268,0.021153669804335,0.013823536224663,0.027184657752514,0.0075540523976088,0.020321356132627,0.018255770206451,0.017467288300395,0.034159783273935,0.026802303269506,0.027847070246935,0.019208267331123,0.025554137304425,0.017124984413385,0.019508760422468,0.010206166654825,0.022746626287699,0.03357820212841,0.016166958957911,0.0098130935803056,0.015889661386609,0.0096462508663535,0.028646357357502,0.046283729374409,0.027513191103935,0.018166687339544,0.035329826176167,0.020801935344934,0.026015300303698,0.018226210027933,0.051145173609257,0.016531372442842,0.017435362562537,0.019786788150668,0.03098452091217,0.016860790550709,0.014532857574522,0.026635149493814,0.0099160494282842,0.025228695943952,0.015162380412221,0.037786360830069,0.013320061378181,0.032151389867067,0.021701322868466,0.020767832174897,0.016405750066042,0.054088316857815,0.074003383517265,0.017732799053192,0.025092646479607,0.025958511978388,0.022832410410047,0.015339709818363,0.01496069971472,0.015441322699189,0.016392419114709,0.017416268587112,0.017182484269142,0.012848740443587,0.025255901739001,0.043405994772911,0.021344542503357,0.012800611555576,0.01920260861516,0.03292328491807,0.022406172007322,0.024031998589635,0.028552398085594,0.023674270138144,0.027462068945169,0.015784364193678,0.013071127235889,0.016568932682276,0.011143482290208,0.013122333213687,0.020267112180591,0.025735933333635,0.021923627704382,0.023914258927107,0.017547430470586,0.011396561749279,0.0097670070827007,0.020640306174755,0.016214784234762,0.012203136458993,0.015865590423346,0.025350911542773,0.015079852193594,0.039532009512186,0.046195607632399,0.019127083942294,0.021050596609712,0.0092494497075677,0.019039558246732,0.034032683819532,0.01309216208756,0.014590505510569,0.012241086922586,0.025891020894051,0.021489940583706,0.022193282842636,0.015426862984896,0.025356879457831,0.039218559861183,0.02585356682539,0.040763512253761,0.037124086171389,0.024366397410631,0.01519422326237,0.018555328249931,0.01207496970892,0.011681716889143,0.013414651155472,0.017726711928844,0.056075893342495,0.015511798672378,0.026624478399754,0.024954598397017,0.023313317447901,0.014971750788391,0.016255386173725,0.019092727452517,0.035497307777405,0.035139665007591,0.011711351573467,0.011890664696693,0.01109026838094,0.0076462845318019,0.0096081532537937,0.032140105962753,0.015317284502089,0.013544907793403,0.022777065634727,0.026440536603332,0.024921543896198,0.012908138334751,0.018677925691009,0.013954014517367,0.016448471695185,0.02827562391758,0.01597929559648,0.022381816059351,0.013877238146961,0.024176299571991,0.050717145204544,0.031330090016127,0.031884513795376,0.028612721711397,0.020526919513941,0.019355794414878,0.0060909166932106,0.022266974672675,0.027602821588516,0.033820621669292,0.016842648386955,0.016310282051563,0.033405117690563,0.0099114701151848,0.020540077239275,0.011523569002748,0.018202375620604,0.026062557473779,0.035440526902676,0.022075118497014,0.05510725453496,0.014743357896805,0.011688937433064,0.029857572168112,0.008436530828476,0.014492047950625,0.0453250259161,0.016056496649981,0.0062065324746072,0.0060450718738139,0.010294512845576,0.01942627504468,0.015997337177396,0.015089101158082,0.016742378473282,0.0095440987497568,0.0038411824498326,0.017138136550784,0.017444366589189,0.020238449797034,0.010464343242347,0.016159256920218,0.021501015871763,0.01455700956285,0.019111726433039,0.0097980201244354,0.017152480781078,0.01692958176136,0.014305661432445,0.015525772236288,0.015148932114244,0.027063179761171,0.02975083515048,0.022544994950294,0.0048708319664001,0.0066653694957495,0.012214637361467,0.018355906009674,0.018992051482201,0.074755191802979,0.033203572034836,0.038961142301559,0.031205523759127,0.0071437191218138,0.021293677389622,0.01055602543056,0.030242713168263,0.012406738474965,0.060784004628658,0.058483984321356,0.024083867669106,0.021663835272193,0.027331227436662,0.030959561467171,0.021518133580685,0.029535941779613,0.010733641684055,0.018574366346002,0.015431588515639,0.028067156672478,0.054332867264748,0.016662620007992,0.012142931111157,0.027054721489549,0.043543308973312,0.017412837594748,0.013184605166316,0.017010381445289,0.022070728242397,0.025590954348445,0.022775942459702,0.014847772195935,0.018189858645201,0.011131266131997,0.036795224994421,0.047035589814186,0.02778404019773,0.020944677293301,0.016221368685365,0.013906305655837,0.010922079905868,0.034005023539066,0.032035313546658,0.046493858098984,0.02619537524879,0.040612906217575,0.021814664825797,0.011981737799942,0.020697675645351,0.016993561759591,0.022491104900837,0.024641487747431,0.026052568107843,0.010787634178996,0.016200851649046,0.029515482485294,0.027293812483549,0.033278986811638,0.027712367475033,0.019825698807836,0.034413747489452,0.063266277313232,0.030103795230389,0.010610111057758,0.020898601040244,0.012667322531343,0.058073718100786,0.048087615519762,0.038183063268661,0.094092547893524,0.013095490634441,0.0073119164444506,0.014026063494384,0.018083814531565,0.01684576459229,0.019744202494621,0.019983509555459,0.0064078141003847,0.035700239241123,0.042715691030025,0.01971940882504,0.020910564810038,0.023951938375831,0.014815598726273,0.026801662519574,0.01996811106801,0.030744507908821,0.024402083829045,0.027715284377337,0.030618598684669,0.035332765430212,0.019727140665054,0.023423902690411,0.019319303333759,0.018623173236847,0.038403734564781,0.035404190421104,0.022271236404777,0.0062539335340261,0.0084241423755884,0.0071336110122502,0.0036897328682244,0.032691832631826,0.039109673351049,0.043291315436363,0.042470753192902,0.029723569750786,0.016972128301859,0.017223883420229,0.023050094023347,0.015835512429476,0.025117950513959,0.024625198915601,0.025067061185837,0.022262863814831,0.0097183268517256,0.018002241849899,0.072950147092342,0.030283669009805,0.018422272056341,0.017450358718634,0.006700174883008,0.029177928343415,0.020714230835438,0.031349375844002,0.035442344844341,0.015714768320322,0.015921285375953,0.026597991585732,0.01049037091434,0.016424300149083,0.027172680944204,0.0093578808009624,0.019746601581573,0.013666031882167,0.017201513051987,0.039799652993679,0.048293739557266,0.033461801707745,0.034538842737675,0.058154985308647,0.042868081480265,0.064772814512253,0.054204404354095,0.0088422754779458,0.023554403334856,0.010155793279409,0.036261953413486,0.034753058105707,0.017816154286265,0.039127968251705,0.038050271570683,0.033914417028427,0.027640659362078,0.02412398532033,0.051070109009743,0.037115313112736,0.021151814609766,0.019883349537849,0.02464709803462,0.043729145079851,0.035696133971214,0.022961512207985,0.023308670148253,0.0087067130953074,0.024266544729471,0.032156500965357,0.019114898517728,0.022759139537811,0.013423454016447,0.045153044164181,0.013907163403928,0.016302229836583,0.014259247109294,0.012357806786895,0.029255870729685,0.051116637885571,0.065425969660282,0.030972208827734,0.044885691255331,0.016285229474306,0.016935508698225,0.022487862035632,0.033731639385223,0.046477630734444,0.045494966208935,0.011795799247921,0.03459244966507,0.017047639936209,0.029511643573642,0.015015780925751,0.018500898033381,0.024737432599068,0.045848466455936,0.042939253151417,0.031651873141527,0.015689238905907,0.029327308759093,0.026428978890181,0.036996781826019,0.016210570931435,0.026188731193542,0.021243415772915,0.034160878509283,0.045748710632324,0.046812504529953,0.03297421336174,0.041226364672184,0.026148265227675,0.014845553785563,0.031373661011457,0.013840109109879,0.014872306957841,0.015327012166381,0.017935154959559,0.047169085592031,0.025944879278541,0.032327681779861,0.030124269425869,0.022393770515919,0.045476801693439,0.034098606556654,0.022109419107437,0.02598581276834,0.024445634335279,0.019161116331816,0.026809265837073,0.010617820546031,0.013530331663787,0.035889886319637,0.014184040948749,0.0074063595384359,0.024842046201229,0.036065068095922,0.032764870673418,0.016133971512318,0.034082602709532,0.027519835159183,0.031703665852547,0.021977342665195,0.02017248980701,0.016261283308268,0.015241915360093,0.014192717149854,0.0069865649566054,0.0080848764628172,0.018125176429749,0.014492241665721,0.010121561586857,0.016752740368247,0.013660894706845,0.014650017023087,0.018919095396996,0.011560937389731,0.021172191947699,0.021347649395466,0.021393459290266,0.018776206299663,0.0091947168111801,0.012823650613427,0.02813746035099,0.014910866506398,0.059757806360722,0.016387049108744,0.01414018496871,0.016180170699954,0.015174306929111,0.010178814642131,0.021949412301183,0.013900053687394,0.019148262217641,0.011295747943223,0.023612918332219,0.0081784091889858,0.0088901277631521,0.0080898236483335,0.018662605434656,0.014465613290668,0.02175972238183,0.054749928414822,0.07113641500473,0.016737479716539,0.012060945853591,0.032157067209482,0.017432153224945,0.012298007495701,0.014503725804389,0.037380300462246,0.030332155525684,0.0075202202424407,0.018114358186722,0.023380963131785,0.030520398169756,0.036879509687424,0.045285351574421,0.056594714522362,0.038402482867241,0.024734105914831,0.022256979718804,0.027235250920057,0.028371922671795,0.030548425391316,0.046265803277493,0.011229949072003,0.034334685653448,0.057159975171089,0.031888037919998,0.020167706534266,0.027433838695288,0.020322754979134,0.017058694735169,0.02046075463295,0.027771949768066,0.023364145308733,0.019379485398531,0.032284826040268,0.039810951799154,0.0093050953000784,0.029233105480671,0.035078179091215,0.022943845018744,0.024063048884273,0.014965195208788,0.011472640559077,0.017381060868502,0.014750922098756,0.020470416173339,0.03856398910284,0.022022923454642,0.02589606679976,0.027154240757227,0.01787587814033,0.021916715428233,0.01876438036561,0.020761832594872,0.033097315579653,0.038707904517651,0.013198403641582,0.018959827721119,0.052874118089676,0.01468030270189,0.029030794277787,0.039523620158434,0.018404979258776,0.027508800849319,0.03545118868351,0.021664217114449,0.016740288585424,0.075261540710926,0.031153958290815,0.019653785973787,0.021086221560836,0.01499211601913,0.018770050257444,0.013647681102157,0.0096833696588874,0.012487892061472,0.014454590156674,0.041584480553865,0.020583825185895,0.01626843214035,0.010857546702027,0.014265828765929,0.010047418065369,0.011842411011457,0.032676730304956,0.057305708527565,0.065786845982075,0.033583723008633,0.022207029163837,0.01977838948369,0.031540606170893,0.032254487276077,0.034244850277901,0.059517379850149,0.033834859728813,0.041919752955437,0.021142544224858,0.050481587648392,0.012669156305492,0.014079156331718,0.0087103303521872,0.026645462960005,0.090908795595169,0.011201047338545,0.0074971290305257,0.0071948273107409,0.016119211912155,0.0073281275108457,0.022497158497572,0.020915411412716,0.0082097500562668,0.026278510689735,0.052528012543917,0.027362562716007,0.012860206887126,0.014126390218735,0.020870376378298,0.014412867836654,0.018536221235991,0.0096617769449949,0.032344348728657,0.032620053738356,0.01080877520144,0.0095640867948532,0.0074279643595219,0.0082032084465027,0.018013136461377,0.0076585807837546,0.021924655884504,0.013211196288466,0.0072064204141498,0.0068468754179776,0.0079014040529728,0.0084194941446185,0.013378157280385,0.021908383816481,0.0078140534460545,0.012418918311596,0.0083339773118496,0.013599649071693,0.020810768008232,0.029943229630589,0.029784597456455,0.024699572473764,0.011380936950445,0.020272418856621,0.0077589834108949,0.019227985292673,0.028608540073037,0.070450730621815,0.063671253621578,0.042479805648327,0.037504464387894,0.03134011849761,0.035664930939674,0.040551733225584,0.028411537408829,0.027471378445625,0.028325885534286,0.020299572497606,0.03128806501627,0.034596268087626,0.020378505811095,0.021823264658451,0.02705087326467,0.020973693579435,0.020380582660437,0.032519660890102,0.024821884930134,0.031802702695131,0.020209308713675,0.036744080483913,0.015775885432959,0.033974017947912,0.0089070815593004,0.015300801023841,0.010617952793837,0.022317072376609,0.020483015105128,0.021987862884998,0.030315756797791,0.039597980678082,0.026758102700114,0.023622252047062,0.03140014782548,0.055851325392723,0.07934582233429,0.014785616658628,0.068840026855469,0.028745174407959,0.030418083071709,0.031935527920723,0.028604848310351,0.014322536066175,0.027333624660969,0.030364518985152,0.021636852994561,0.01099106669426,0.025967665016651,0.021719621494412,0.013918912038207,0.017114011570811,0.0082475263625383,0.037088327109814,0.01462128944695,0.0062067252583802,0.010285327211022,0.010648391209543,0.018318194895983,0.024695748463273,0.017571054399014,0.012969708070159,0.038396753370762,0.017416011542082,0.018840270116925,0.024821978062391,0.048145487904549,0.019676635041833,0.047344014048576,0.020113339647651,0.026899131014943,0.016498370096087,0.018274050205946,0.0072503667324781,0.015385970473289,0.01222178991884,0.0081187970936298,0.012442111968994,0.030317064374685,0.0223906673491,0.036659639328718,0.021564438939095,0.034508094191551,0.011507464572787,0.010992601513863,0.043771740049124,0.023912340402603,0.029390756040812,0.050693497061729,0.072075605392456,0.036287873983383,0.013937344774604,0.0073054768145084,0.0098445042967796,0.047886848449707,0.016832698136568,0.018466625362635,0.069420352578163,0.015444000251591,0.020292282104492,0.037273582071066,0.056698564440012,0.016308575868607,0.01776429079473,0.047372166067362,0.057993847876787,0.054730381816626,0.030435668304563,0.022035025060177,0.026790868490934,0.01553766336292,0.13049477338791,0.022655557841063,0.039670877158642,0.03070536069572,0.054083056747913,0.028919897973537,0.027600875124335,0.045894917100668,0.029593925923109,0.035601712763309,0.04803641885519,0.11489187180996,0.11210751533508,0.054637510329485,0.036535285413265,0.025479966774583,0.017451759427786,0.024795483797789,0.022605150938034,0.034311011433601,0.027994738891721,0.050400048494339,0.017176194116473,0.032631035894156,0.12454342842102,0.036296151578426,0.046057287603617,0.048174172639847,0.081420920789242,0.084602102637291,0.04809557273984,0.068540744483471,0.12910450994968,0.074343100190163,0.040962770581245,0.061585672199726,0.02758452296257,0.033103093504906,0.048394650220871,0.0083024827763438,0.021687649190426,0.01700672134757,0.039165694266558,0.043608020991087,0.024692472070456,0.068731263279915,0.025457108393312,0.046740774065256,0.028221253305674,0.014451316557825,0.052265383303165,0.023317910730839,0.056266490370035,0.052066687494516,0.041124410927296,0.025617035105824,0.043966867029667,0.022725820541382,0.010253441520035,0.015544038265944,0.0077033005654812,0.045348849147558,0.056961253285408,0.0264887586236,0.02898146957159,0.0075882538221776,0.039188057184219,0.038218319416046,0.033327370882034,0.039897732436657,0.070030108094215,0.036042653024197,0.022680670022964,0.016032695770264,0.019218500703573,0.0062299990095198,0.012499881908298,0.018966447561979,0.02921599894762,0.0080864708870649,0.054291628301144,0.011476501822472,0.027078710496426,0.0096917785704136,0.023722115904093,0.012605998665094,0.013377211987972,0.021410472691059,0.049632132053375,0.030757170170546,0.011599319986999,0.02507907897234,0.013536732643843,0.021064810454845,0.015345816500485,0.016510378569365,0.024072397500277,0.016516972333193,0.026965484023094,0.01197156123817,0.021096229553223,0.011431879363954,0.012528896331787,0.016271974891424,0.015503155067563,0.024578267708421,0.0080968150869012,0.019493171945214,0.011022652499378,0.017302161082625,0.033089198172092,0.021633807569742,0.010964473709464,0.012011341750622,0.0069071063771844,0.007239175029099,0.013793238438666,0.041401647031307,0.016809605062008,0.010928547941148,0.0063597527332604,0.015344363637269,0.017003279179335,0.020306378602982,0.032201752066612,0.016462694853544,0.014814581722021,0.0099037457257509,0.013478299602866,0.013395903632045,0.014235357753932,0.017588688060641,0.01681693457067,0.026219397783279,0.031594388186932,0.020927665755153,0.023863194510341,0.068497143685818,0.070617631077766,0.0075047188438475,0.021099265664816,0.02432893961668,0.021245447918773,0.021787332370877,0.022457495331764,0.02862817235291,0.012356800958514,0.028798820450902,0.037741504609585,0.01847474090755,0.017164656892419,0.014603246934712,0.019539829343557,0.063759818673134,0.018705422058702,0.013426680117846,0.017270032316446,0.017748687416315,0.0079958327114582,0.024029593914747,0.011509753763676,0.0079212673008442,0.028222989290953,0.0076439990662038,0.038819089531898,0.015110833570361,0.030848147347569,0.014697005040944,0.014473833143711,0.016838708892465,0.020852494984865,0.01072252355516,0.010142758488655,0.0077401641756296,0.023034861311316,0.024766268208623,0.017834147438407,0.019570782780647,0.011824964545667,0.011319294571877,0.017210103571415,0.019704205915332,0.033382996916771,0.016191650182009,0.013319965451956,0.025632254779339,0.019578874111176,0.023662554100156,0.034972205758095,0.02157892100513,0.015106961131096,0.022905196994543,0.05893986672163,0.016796870157123,0.030029637739062,0.031517520546913,0.045241393148899,0.019398545846343,0.029518969357014,0.012157186865807,0.01155008841306,0.0078250281512737,0.012730726972222,0.015802145004272,0.010673336684704,0.010729446075857,0.02317063882947,0.051041327416897,0.034232664853334,0.011004632338881,0.01358013227582,0.042565084993839,0.020241554826498,0.03211072832346,0.019051870331168,0.022761832922697,0.034252043813467,0.02292637899518,0.012773283757269,0.016602091491222,0.014448188245296,0.02031572535634,0.025463610887527,0.0094234105199575,0.029863584786654,0.031412430107594,0.063327074050903,0.041611708700657,0.069328345358372,0.088486343622208,0.010320128872991,0.027931390330195,0.025134723633528,0.016962524503469,0.036277327686548,0.022058214992285,0.016545344144106,0.017813388258219,0.022302486002445,0.012936161831021,0.012976506724954,0.0068814023397863,0.02557491324842,0.021709363907576,0.0083403550088406,0.031108234077692,0.027383705601096,0.02154634706676,0.017176162451506,0.01077791210264,0.050781257450581,0.0048318416811526,0.017498455941677,0.016301153227687,0.011331890709698,0.016299394890666,0.019135538488626,0.011658098548651,0.01815534196794,0.032510958611965,0.020649563521147,0.010190232656896,0.0099851042032242,0.0048232888802886,0.023152809590101,0.021480133756995,0.014448683708906,0.0095969326794147,0.037094179540873,0.033148914575577,0.028417890891433,0.017254307866096,0.013658799231052,0.023607587441802,0.024331713095307,0.014734998345375,0.025641016662121,0.021525919437408,0.023963857442141,0.033626541495323,0.016948252916336,0.013938251882792,0.023777209222317,0.0087842755019665,0.012670271098614,0.0062959743663669,0.0097735952585936,0.013472533784807,0.0036409434396774,0.0046852333471179,0.013561182655394,0.005124295130372,0.016700003296137,0.032418947666883,0.029703203588724,0.0098662879317999,0.019899133592844,0.030585825443268,0.017420725896955,0.020348509773612,0.06388632953167,0.02827575802803,0.015455082058907,0.013783519156277,0.02848157659173,0.012338280677795,0.0086261741816998,0.010735873132944,0.0096550807356834,0.013380796648562,0.0058530853129923,0.024045873433352,0.020067783072591,0.019887495785952,0.017526706680655,0.017850590869784,0.015177137218416,0.025239380076528,0.011135434731841,0.0096502080559731,0.0088378638029099,0.0088685723021626,0.019741456955671,0.0090831378474832,0.015682954341173,0.017711810767651,0.0070095360279083,0.031317245215178,0.0094556994736195,0.012170446105301,0.012500425800681,0.010840877890587,0.021199878305197,0.0077643864788115,0.012550550512969,0.010907826013863,0.013592444360256,0.068601533770561,0.018282353878021,0.019837085157633,0.017545254901052,0.027331620454788,0.020787697285414,0.018510175868869,0.014064838178456,0.0095159141346812,0.01386559009552,0.011368777602911,0.0093849804252386,0.014223455451429,0.01024491339922,0.016095113009214,0.018304005265236,0.01440975163132,0.096009843051434,0.0079426113516092,0.027654070407152,0.008970508351922,0.0090837627649307,0.0093243978917599,0.011215209960938,0.012016107328236,0.011409681290388,0.011064647696912,0.020808529108763,0.017052512615919,0.017223123461008,0.016438597813249,0.019676804542542,0.017922423779964,0.013782161287963,0.017803989350796,0.018108651041985,0.02218172326684,0.017071248963475,0.0090774726122618,0.026130151003599,0.018615983426571,0.012728163041174,0.0096551422029734,0.0044137593358755,0.011823557317257,0.021064404398203,0.014578383415937,0.012872874736786,0.015619492158294,0.007149017881602,0.01568903028965,0.0090900789946318,0.011377397924662,0.011499201878905,0.0075535615906119,0.004401046782732,0.02690140157938,0.014526049606502,0.014475684612989,0.014321153983474,0.012164561077952,0.012203428894281,0.011895325034857,0.014910616911948,0.015973843634129,0.037592135369778,0.027466479688883,0.010329276323318,0.01052026823163,0.012600900605321,0.018754675984383,0.020455854013562,0.029788449406624,0.01290281675756,0.0099399350583553,0.024065969511867,0.0085099106654525,0.038257274776697,0.011544681154191,0.0061871912330389,0.0094941556453705,0.0075694280676544,0.019089724868536,0.0087949223816395,0.012551619671285,0.018163256347179,0.029209043830633,0.019291309639812,0.024428091943264,0.015284855850041,0.028465317562222,0.02714379131794,0.01173931453377,0.036891140043736,0.020576562732458,0.029179468750954,0.020059511065483,0.01322697289288,0.0067367316223681,0.0091366032138467,0.017895789816976,0.021225590258837,0.027162276208401,0.029740430414677,0.025531655177474,0.020000223070383,0.024870421737432,0.0081775030121207,0.0066456706263125,0.026361290365458,0.021689310669899,0.039608113467693,0.026249002665281,0.01116281747818,0.016019685193896,0.016194812953472,0.010401555337012,0.012284348718822,0.0093392487615347,0.035638406872749,0.013392736203969,0.017443597316742,0.051230572164059,0.025280512869358,0.014214842580259,0.036536909639835,0.013185204938054,0.016538355499506,0.040878787636757,0.030518366023898,0.027901653200388,0.020126957446337,0.039828773587942,0.053280144929886,0.033233493566513,0.025280943140388,0.028810665011406,0.013202538713813,0.024130571633577,0.013574354350567,0.018481202423573,0.01653591170907,0.0098088681697845,0.0096073374152184,0.032802980393171,0.032440155744553,0.036385897547007,0.013541840016842,0.020026210695505,0.0084149353206158,0.01575074903667,0.023480802774429,0.027745960280299,0.012129643000662,0.017718270421028,0.026926865801215,0.019705414772034,0.013523842208087,0.019524181261659,0.018075205385685,0.012093945406377,0.017769752070308,0.019739462062716,0.010614719241858,0.011563317850232,0.017202738672495,0.023861262947321,0.027816936373711,0.024688037112355,0.019574917852879,0.022142572328448,0.03730932623148,0.016832647845149,0.0064510470256209,0.021141368895769,0.01128413900733,0.0082286735996604,0.0076169720850885,0.011701543815434,0.014411102049053,0.014199944213033,0.015650460496545,0.020717553794384,0.076930619776249,0.025795076042414,0.0080549297854304,0.013158867135644,0.013801631517708,0.0054811001755297,0.013358382508159,0.021325321868062,0.017940733581781,0.026166323572397,0.014023259282112,0.036315713077784,0.034271843731403,0.018046535551548,0.014286724850535,0.0080882431939244,0.0094203781336546,0.019768390804529,0.008194213733077,0.021606925874949,0.028788257390261,0.035561509430408,0.0072700260207057,0.029544956982136,0.0083438344299793,0.016963224858046,0.015588272362947,0.019103825092316,0.042441830039024,0.037872031331062,0.03911767154932,0.049298331141472,0.037736792117357,0.012825428508222,0.014503920450807,0.0086439251899719,0.014183236286044,0.017667725682259,0.013229725882411,0.024168724194169,0.027124205604196,0.038366556167603,0.065451316535473,0.023783035576344,0.014121286571026,0.02027346752584,0.016466856002808,0.027874201536179,0.030527302995324,0.029937162995338,0.083621203899384,0.051625952124596,0.061111241579056,0.026437345892191,0.011850675567985,0.012654839083552,0.025701632723212,0.024880977347493,0.032389715313911,0.019523862749338,0.038682732731104,0.05340276658535,0.055142797529697,0.10012036561966,0.050314772874117,0.055732138454914,0.041592843830585,0.059352826327085,0.042449541389942,0.054678581655025,0.051857739686966,0.012329678982496,0.021693434566259,0.018972935155034,0.023210614919662,0.017526077106595,0.025356095284224,0.034056149423122,0.05220564827323,0.037154369056225,0.071067936718464,0.055182438343763,0.075035661458969,0.040240198373795,0.075830459594727,0.058324318379164,0.077339261770248,0.071300745010376,0.086883798241615,0.031990140676498,0.10942534357309,0.14549136161804,0.11737927794456,0.10797753185034,0.089132964611053,0.07060033082962,0.06337633728981,0.062030993402004,0.10791989415884,0.079140320420265,0.10944163799286,0.1044445335865,0.088608205318451,0.043333426117897,0.030532956123352,0.027383355423808,0.08526136726141,0.07513440400362,0.032718315720558,0.046658400446177,0.041325110942125,0.028098233044147,0.029751356691122,0.055100053548813,0.023151032626629,0.027770843356848,0.016979860141873,0.029923211783171,0.048758611083031,0.076158292591572,0.028997112065554,0.027337413281202,0.013974628411233,0.0081645287573338,0.024421699345112,0.025967175140977,0.059881418943405,0.011185465380549,0.022911690175533,0.020059019327164,0.038582526147366,0.01782563328743,0.030121931806207,0.023743269965053,0.018423408269882,0.028516056016088,0.0078693386167288,0.027873579412699,0.026783335953951,0.08672884106636,0.022192675620317,0.012977790087461,0.018006108701229,0.010709819383919,0.0080148857086897,0.015858212485909,0.019723013043404,0.037652246654034,0.012436751276255,0.010649169795215,0.015824407339096,0.023433916270733,0.02649344317615,0.024362217634916,0.016304841265082,0.031574677675962,0.0099629936739802,0.0084924539551139,0.015264874324203,0.028783751651645,0.020346950739622,0.028129426762462,0.011388002894819,0.018416009843349,0.017946917563677,0.017325788736343,0.01819720864296,0.012664642184973,0.0095341429114342,0.016775293275714,0.0092317005619407,0.026221696287394,0.022845912724733,0.0056843990460038,0.011861933395267,0.02365942671895,0.018529316410422,0.020521534606814,0.012600375339389,0.011480174958706,0.028241105377674,0.017142582684755,0.0079858135432005,0.0044612721540034,0.016434317454696,0.021387364715338,0.007470365613699,0.020340330898762,0.013444298878312,0.020688507705927,0.01734833419323,0.017473381012678,0.021258736029267,0.021215789020061,0.0027257243636996,0.010810325853527,0.013303132727742,0.010176920332015,0.011438578367233,0.0094529911875725,0.0051214899867773,0.014975538477302,0.021254224702716,0.010253966785967,0.020078247413039,0.012590600177646,0.0077581610530615,0.014968607574701,0.004478573333472,0.0063502434641123,0.0091113978996873,0.014499600976706,0.015603175386786,0.01157627813518,0.0072565712034702,0.024265915155411,0.0076267989352345,0.010143214836717,0.010936303064227,0.023572120815516,0.015381917357445,0.01618042960763,0.012077953666449,0.011373165994883,0.0058637387119234,0.037510450929403,0.015577679499984,0.016869487240911,0.0247852653265,0.0075466381385922,0.010650411248207,0.010698399506509,0.0045601720921695,0.025036823004484,0.0094331745058298,0.02030985429883,0.0047122137621045,0.012561647221446,0.021500684320927,0.0094649661332369,0.027055289596319,0.0077947722747922,0.015001316554844,0.016234654933214,0.0089690675958991,0.013088375329971,0.011738583445549,0.012177131138742,0.011078571900725,0.06057471036911,0.022062169387937,0.012927507981658,0.0085481898859143,0.0088548492640257,0.0084332637488842,0.0085593378171325,0.012538398616016,0.0093838144093752,0.020288478583097,0.021374240517616,0.023602591827512,0.031567931175232,0.0088321212679148,0.018496891483665,0.015644207596779,0.022734586149454,0.026627458631992,0.012720189988613,0.0067540882155299,0.0053522288799286,0.015593434683979,0.017209401354194,0.016697315499187,0.022261567413807,0.016334226354957,0.015188754536211,0.031687594950199,0.014401840977371,0.0069860359653831,0.01119961310178,0.01012600492686,0.013967910781503,0.01852205209434,0.015434557572007,0.043547287583351,0.013408827595413,0.014651684090495,0.015595126897097,0.01575637049973,0.014631392434239,0.013779133558273,0.069111868739128,0.034220289438963,0.014535903930664,0.034947894513607,0.021905168890953,0.0094118695706129,0.019580708816648,0.01130086183548,0.0074265478178859,0.015321838669479,0.013035972602665,0.018755465745926,0.019957052543759,0.022930204868317,0.032630730420351,0.021756824105978,0.021425019949675,0.017971375957131,0.011931611225009,0.0089657213538885,0.019517751410604,0.015447714366019,0.011371050961316,0.038737822324038,0.086521379649639,0.026056759059429,0.015122335404158,0.024076951667666,0.0300980694592,0.018617853522301,0.014942560344934,0.029709801077843,0.015286172740161,0.025122456252575,0.012560548260808,0.024539668112993,0.022242756560445,0.018223028630018,0.009287478402257,0.0096580721437931,0.02378379739821,0.024054098874331,0.025774247944355,0.020427448675036,0.020565524697304,0.022272005677223,0.017371285706758,0.02317132987082,0.014301428571343,0.01865378767252,0.026204640045762,0.019656429067254,0.019106049090624,0.022715222090483,0.01491276267916,0.014046819880605,0.015435407869518,0.013263263739645,0.018548468127847,0.028226062655449,0.031694889068604,0.0095720598474145,0.0085199074819684,0.021816834807396,0.013709282502532,0.010621379129589,0.021634705364704,0.014989448711276,0.01106383278966,0.034546364098787,0.02377020381391,0.021620143204927,0.029813995584846,0.014748083427548,0.0098208524286747,0.023318840190768,0.023823169991374,0.016923185437918,0.019970294088125,0.018071860074997,0.017877303063869,0.013938514515758,0.013954948633909,0.016104051843286,0.019208919256926,0.018493358045816,0.0091350767761469,0.01033629104495,0.018368072807789,0.029243648052216,0.023761676624417,0.025142397731543,0.008468646556139,0.011963190510869,0.023645326495171,0.01602878421545,0.016490703448653,0.013904967345297,0.03021302819252,0.031271245330572,0.01216512452811,0.029341777786613,0.027465565130115,0.018622234463692,0.013593356125057,0.025247598066926,0.024737603962421,0.0076662609353662,0.030020538717508,0.018630662932992,0.0080221341922879,0.013629766181111,0.0098089631646872,0.011109941639006,0.0054873581975698,0.025064812973142,0.02067007124424,0.01801672950387,0.010807486250997,0.010083975270391,0.0087244249880314,0.036894142627716,0.026478040963411,0.021633733063936,0.023222431540489,0.055687487125397,0.031121235340834,0.01232397928834,0.023521825671196,0.018729234114289,0.026223730295897,0.023851931095123,0.049809701740742,0.026443567126989,0.045354913920164,0.032048404216766,0.018630923703313,0.034275233745575,0.022075064480305,0.02188154309988,0.030818223953247,0.01868237555027,0.015344111248851,0.025716852396727,0.037592213600874,0.035933244973421,0.031695690006018,0.019160531461239,0.040079765021801,0.034285318106413,0.043422840535641,0.029707401990891,0.018427368253469,0.011536408215761,0.022052150219679,0.032495331019163,0.023987401276827,0.021364290267229,0.017672564834356,0.046402294188738,0.018046870827675,0.01860991679132,0.020073737949133,0.02406682819128,0.026295017451048,0.012970991432667,0.026401646435261,0.041301157325506,0.034770652651787,0.024441789835691,0.016861639916897,0.043456621468067,0.042286783456802,0.036488458514214,0.034293062984943,0.025094134733081,0.016344742849469,0.025782115757465,0.042799018323421,0.022738004103303,0.012300309725106,0.037193439900875,0.032883413136005,0.024217428639531,0.02138408832252,0.019854327663779,0.035861734300852,0.019298549741507,0.035235971212387,0.047324016690254,0.018491461873055,0.035948108881712,0.047694325447083,0.040232382714748,0.022554524242878,0.019786704331636,0.028321364894509,0.027777863666415,0.0085728745907545,0.010976313613355,0.017210528254509,0.028072543442249,0.022973224520683,0.02242673933506,0.020291570574045,0.012761630117893,0.02987202629447,0.014361383393407,0.023469099774957,0.016268216073513,0.062203902751207,0.018191667273641,0.006484788376838,0.016669988632202,0.012144463136792,0.027438852936029,0.026335302740335,0.018569905310869,0.019383762031794,0.013572863303125,0.038237802684307,0.01858383603394,0.020495388656855,0.026437282562256,0.041339557617903,0.018386391922832,0.016679462045431,0.022649344056845,0.031652748584747,0.035458732396364,0.023297427222133,0.011907344684005,0.012838785536587,0.023694539442658,0.013581370934844,0.008782435208559,0.0089004738256335,0.011971497908235,0.01134043186903,0.0067369816824794,0.018358059227467,0.01909446157515,0.019446235150099,0.025542568415403,0.016438448801637,0.0095341894775629,0.019787605851889,0.004804924596101,0.016111532226205,0.0087817870080471,0.010943474248052,0.010588387027383,0.0029502022080123,0.02673907764256,0.022845301777124,0.021484218537807,0.006486436817795,0.0045794015750289,0.0095834704115987,0.0058077634312212,0.0094107855111361,0.0069114384241402,0.023587062954903,0.013465668074787,0.018640514463186,0.024858806282282,0.018234269693494,0.013311559334397,0.01860198751092,0.020188760012388,0.035172618925571,0.017639124765992,0.018395856022835,0.017436282709241,0.012991957366467,0.014171468093991,0.0071289860643446,0.01818135753274,0.012541377916932,0.01818135753274,0.017352683469653,0.01741111651063,0.032067757099867,0.014231431297958,0.0094457045197487,0.017291322350502,0.017625970765948,0.019436169415712,0.0096833370625973,0.014550392515957,0.021491128951311,0.0095131425186992,0.0059344628825784,0.013938406482339,0.022790059447289,0.011952430009842,0.012041145935655,0.0098292864859104,0.0188118070364,0.027419110760093,0.02524190954864,0.030979096889496,0.023966614156961,0.0079671628773212,0.021604090929031,0.026807311922312,0.017762737348676,0.021195339038968,0.014808218926191,0.015232843346894,0.021046321839094,0.018277816474438,0.026059627532959,0.023020967841148,0.029963340610266,0.019404761493206,0.0084383673965931,0.016297917813063,0.020765339955688,0.015730787068605,0.037556994706392,0.055440593510866,0.027789335697889,0.053062029182911,0.041080355644226,0.052407298237085,0.009352951310575,0.061176776885986,0.025076273828745,0.02421585842967,0.013080129399896,0.018042976036668,0.023747429251671,0.052960097789764,0.068805798888206,0.043255280703306,0.077059239149094,0.017588106915355,0.027736408635974,0.041318122297525,0.052240569144487,0.099938608705997,0.052571166306734,0.03944993391633,0.054744780063629,0.027174931019545,0.048273883759975,0.020787827670574,0.032868802547455,0.065694272518158,0.11805681884289,0.072940275073051,0.022190745919943,0.055898699909449,0.074186898767948,0.059032827615738,0.079824306070805,0.042354911565781,0.025924798101187,0.039404362440109,0.025039661675692,0.023162653669715,0.11588695645332,0.081289432942867,0.060385849326849,0.036035917699337,0.026340935379267,0.031232316046953,0.019403796643019,0.027010073885322,0.018741849809885,0.030376287177205,0.063046619296074,0.016818657517433,0.047408480197191,0.029193172231317,0.04178361594677,0.019468374550343,0.018105752766132,0.0090085351839662,0.039238803088665,0.0053842775523663,0.012012155726552,0.027939967811108,0.060266453772783,0.030038423836231,0.023395679891109,0.055667869746685,0.055317550897598,0.037559449672699,0.016308249905705,0.013821043074131,0.014942962676287,0.011318939737976,0.011972228996456,0.018417419865727,0.038207143545151,0.017289377748966,0.020177869126201,0.025295564904809,0.058709971606731,0.041104070842266,0.077416107058525,0.024106319993734,0.025255734100938,0.010408034548163,0.033995494246483,0.012913186103106,0.13879755139351,0.046974886208773,0.01417207159102,0.012569309212267,0.018467843532562,0.033172219991684,0.050713736563921,0.024624111130834,0.014257567003369,0.017482586205006,0.02834147028625,0.017277993261814,0.013236907310784,0.017394887283444,0.03589578717947,0.031445257365704,0.049555003643036,0.056506108492613,0.063975930213928,0.016533751040697,0.032422799617052,0.031089507043362,0.026406016200781,0.0096140690147877,0.054050363600254,0.028978385031223,0.02318268455565,0.029338898137212,0.018410604447126,0.018822338432074,0.022829696536064,0.022203428670764,0.018401186913252,0.031839374452829,0.015472231432796,0.03660111874342,0.019279336556792,0.027027046307921,0.034178789705038,0.10145447403193,0.038801349699497,0.025742791593075,0.026592848822474,0.012129278853536,0.015247273258865,0.026692815124989,0.015594443306327,0.041753634810448,0.042358923703432,0.041997477412224,0.082461379468441,0.070324815809727,0.05322378128767,0.0082814060151577,0.10612364113331,0.0478500649333,0.03669735789299,0.12271381914616,0.026275377720594,0.026145368814468,0.01431917771697,0.02243971452117,0.033953968435526,0.017046952620149,0.023904012516141,0.030478714033961,0.026815705001354,0.039003096520901,0.056828126311302,0.023613169789314,0.019165759906173,0.016659501940012,0.01627280190587,0.012578403577209,0.018977750092745,0.015158545225859,0.028321383520961,0.038836430758238,0.023280909284949,0.015045912005007,0.022819360718131,0.01901319436729,0.0090194474905729,0.024959160014987,0.011343051679432,0.013440895825624,0.019838254898787,0.020183481276035,0.02877421118319,0.022093392908573,0.060831803828478,0.018821511417627,0.01109322719276,0.027306446805596,0.022070344537497,0.030162530019879,0.077329888939857,0.013870431110263,0.018252754583955,0.017645623534918,0.020020093768835,0.025366321206093,0.011515319347382,0.010636657476425,0.024484381079674,0.029471704736352,0.031495880335569,0.038008257746696,0.013337433338165,0.018356898799539,0.01102985534817,0.009062472730875,0.0069096074439585,0.026032987982035,0.020578894764185,0.042615994811058,0.042780101299286,0.02476361580193,0.013586894609034,0.025793440639973,0.019187178462744,0.016370104625821,0.03736138343811,0.0059736426919699,0.017056256532669,0.0085731521248817,0.012674201279879,0.03044943138957,0.034719336777925,0.063497453927994,0.067408546805382,0.12174297124147,0.05887895822525,0.040523257106543,0.050754904747009,0.063656695187092,0.024058636277914,0.021994464099407,0.032982982695103,0.029881976544857,0.014678088016808,0.015738524496555,0.01730771549046,0.018481127917767,0.018268849700689,0.014027243480086,0.015303088352084,0.019881919026375,0.011369502171874,0.023193376138806,0.013085863552988,0.012434823438525,0.013679815456271,0.014060873538256,0.0053850244730711,0.016128048300743,0.010611617006361,0.0084261428564787,0.0069994451478124,0.027484908699989,0.033941306173801,0.074748650193214,0.068836726248264,0.04881028085947,0.034474305808544,0.019106589257717,0.038520321249962,0.025821628049016,0.03859693929553,0.01350168697536,0.017128545790911,0.014554534107447,0.0079801892861724,0.013548087328672,0.02113095857203,0.03095718100667,0.027111392468214,0.010751977562904,0.019138999283314,0.018047738820314,0.036460798233747,0.01388812251389,0.0072047938592732,0.013360600918531,0.008154965005815,0.013131933286786,0.014043060131371,0.028151514008641,0.018300725147128,0.018615011125803,0.014906232245266,0.017754096537828,0.020592954009771,0.0060085006989539,0.033914666622877,0.018445990979671,0.011138815432787,0.0095794014632702,0.042573168873787,0.021983087062836,0.031479716300964,0.015588942915201,0.025669544935226,0.018899479880929,0.014899607747793,0.025307670235634,0.012113654054701,0.02550807222724,0.0058879144489765,0.020145628601313,0.021277990192175,0.012901525013149,0.022091474384069,0.012946560978889,0.01128551363945,0.043956678360701,0.016421757638454,0.014856303110719,0.011846911162138,0.036474905908108,0.025640368461609,0.0097282100468874,0.0085733756422997,0.020533392205834,0.014328014105558,0.022354416549206,0.010609460994601,0.011444862931967,0.012938641011715,0.006215151399374,0.013774034567177,0.0041332701221108,0.0082319192588329,0.011452974751592,0.011951979249716,0.0232854783535,0.014070031233132,0.015903726220131,0.013054339215159,0.013368365354836,0.017639726400375,0.014299960806966,0.0079551786184311,0.0092511288821697,0.019531317055225,0.024015307426453,0.01873373426497,0.022865667939186,0.027588864788413,0.010152420029044,0.011009683832526,0.0050942813977599,0.0073394048959017,0.018216669559479,0.014645244926214,0.019296921789646,0.050547242164612,0.019646428525448,0.018140859901905,0.033310040831566,0.031045690178871,0.029230874031782,0.022605162113905,0.025357386097312,0.013255634345114,0.020406905561686,0.017332971096039,0.0077406167984009,0.008009702898562,0.01280464604497,0.0073266266845167,0.020914934575558,0.014124725013971,0.0081426976248622,0.0096241496503353,0.013685199432075,0.019175421446562,0.012394676916301,0.013728410936892,0.014620887115598,0.021220425143838,0.028257966041565,0.01822704076767,0.037811182439327,0.2170635163784,0.10905659943819,0.0089607527479529,0.010511964559555,0.026499606668949,0.018066324293613,0.0097165759652853,0.009761543944478,0.029929183423519,0.015681762248278,0.014977714046836,0.00642100116238,0.0099111488088965,0.014059772714972,0.026111867278814,0.028715614229441,0.016695018857718,0.013358294963837,0.012777147814631,0.011627204716206,0.026405546814203,0.023622773587704,0.016009572893381,0.029170958325267,0.0090058306232095,0.010892178863287,0.018464194610715,0.014907212927938,0.016484690830112,0.031258411705494,0.0099374745041132,0.013505584560335,0.05096760392189,0.010816627182066,0.034295193850994,0.021986147388816,0.02844350412488,0.014276111498475,0.017363620921969,0.015839830040932,0.022473856806755,0.015519225969911,0.016139075160027,0.034268416464329,0.028962537646294,0.029602417722344,0.035032264888287,0.019438533112407,0.02150933817029,0.032916598021984,0.015883237123489,0.009289919398725,0.026166120544076,0.012971026822925,0.011229339055717,0.019383788108826,0.0071003455668688,0.028210580348969,0.029329000040889,0.040658205747604,0.029053241014481,0.012000273913145,0.025385679677129,0.006787730846554,0.048085771501064,0.028991498053074,0.036843661218882,0.035990569740534,0.022461829707026,0.11381180584431,0.023112695664167,0.025785459205508,0.039383351802826,0.042288195341825,0.018059495836496,0.031611312180758,0.029070241376758,0.062555059790611,0.037490461021662,0.024505484849215,0.020794127136469,0.029039038345218,0.024921931326389,0.031670585274696,0.017067059874535,0.018573950976133,0.024517543613911,0.030754972249269,0.008216449059546,0.032701425254345,0.088573023676872,0.13967111706734,0.049493029713631,0.023302085697651,0.018845209851861,0.057080313563347,0.057946231216192,0.084156483411789,0.045315068215132,0.18548908829689,0.066641837358475,0.04470944032073,0.068112596869469,0.016363924369216,0.010714239440858,0.015318710356951,0.029200837016106,0.046297512948513,0.098859161138535,0.017807222902775,0.022597290575504,0.015157612040639,0.03478791192174,0.068155333399773,0.0062100486829877,0.0086400080472231,0.043203063309193,0.058894980698824,0.023030834272504,0.010054636746645,0.0098219495266676,0.0081496564671397,0.027447991073132,0.031084068119526,0.0062709362246096,0.066580832004547,0.035152263939381,0.035990178585052,0.063634157180786,0.034712117165327,0.054565347731113,0.025790186598897,0.031551107764244,0.0088787013664842,0.0086662312969565,0.019436003640294,0.0079400092363358,0.0084308609366417,0.009735357016325,0.011957863345742,0.014151430688798,0.010332710109651,0.021150913089514,0.012294318526983,0.032995454967022,0.022974330931902,0.017614984884858,0.012098219245672,0.034153129905462,0.021136542782187,0.014168867841363,0.01038764975965,0.0084340451285243,0.0077431313693523,0.027230387553573,0.011725823394954,0.023647543042898,0.013442812487483,0.013809490948915,0.016332007944584,0.0061332252807915,0.021531607955694,0.023169858381152,0.021383449435234,0.014641375280917,0.017947925254703,0.01818005181849,0.032345160841942,0.01248487830162,0.014851037412882,0.0094532975926995,0.0067212339490652,0.015134412795305,0.013367057777941,0.01081551425159,0.012564736418426,0.0079491687938571,0.014612039551139,0.011571932584047,0.0058430242352188,0.013703462667763,0.015499452129006,0.0086274165660143,0.015118889510632,0.018423933535814,0.017799833789468,0.0117461187765,0.035582423210144,0.015916686505079,0.016950406134129,0.0070630395784974,0.012998564168811,0.010677695274353,0.016747899353504,0.014594756998122,0.021762806922197,0.013017487712204,0.019224803894758,0.011650396510959,0.0082181943580508,0.016875278204679,0.018101178109646,0.014856053516269,0.046409212052822,0.0080710090696812,0.03144558891654,0.0162746720016,0.010425152257085,0.021988870576024,0.029228489845991,0.046371135860682,0.020943969488144,0.017259120941162,0.013097286224365,0.015393178910017,0.016650073230267,0.014742550440133,0.016570769250393,0.0159832816571,0.015814132988453,0.015564674511552,0.026044968515635,0.032619897276163,0.0092824436724186,0.021120715886354,0.0091058500111103,0.0096168434247375,0.014910342171788,0.019185138866305,0.018495699390769,0.02079158090055,0.030890014022589,0.024553775787354,0.016168627887964,0.012554291635752,0.024527058005333,0.018516786396503,0.0095450403168797,0.01090982183814,0.022219533100724,0.033233486115932,0.015348244458437,0.02911027520895,0.014293914660811,0.010292916558683,0.019801747053862,0.025217484682798,0.012993035838008,0.023178005591035,0.030867146328092,0.039471004158258,0.025524903088808,0.029124604538083,0.035419076681137,0.018925057724118,0.016759231686592,0.014648062177002,0.015812674537301,0.03958398476243,0.011003311723471,0.013498296961188,0.011745758354664,0.0094688991084695,0.0068621216341853,0.0065426472574472,0.015580299310386,0.01055418420583,0.0085966372862458,0.010830000974238,0.0091790789738297,0.027651447802782,0.011088250204921,0.01148619223386,0.019124891608953,0.012446641921997,0.010740843601525,0.014422534033656,0.008948827162385,0.017672037705779,0.017646074295044,0.011714613996446,0.010312804952264,0.0087881162762642,0.0053842095658183,0.0085779363289475,0.014724175445735,0.0091527011245489,0.0087129632011056,0.0081447949633002,0.008708450011909,0.013386650942266,0.024193413555622,0.011821566149592,0.013914765790105,0.016894318163395,0.013633634895086,0.0071029169484973,0.010718870908022,0.015402174554765,0.020985249429941,0.0064160572364926,0.04118812456727,0.01475091278553,0.023854048922658,0.015612282790244,0.016828775405884,0.01581814698875,0.020429000258446,0.070904135704041,0.012480691075325,0.01132876239717,0.017817297950387,0.013377508148551,0.031541258096695,0.022447671741247,0.019947456195951,0.0079569518566132,0.013689326122403,0.02108003012836,0.021840918809175,0.016979031264782,0.02495302259922,0.013523004949093,0.030479956418276,0.031618140637875,0.021468441933393,0.013667522929609,0.013283750973642,0.019615799188614,0.020545221865177,0.0078211082145572,0.008140024729073,0.025647670030594,0.036043629050255,0.030005449429154,0.021676475182176,0.018191959708929,0.0098172873258591,0.014397422783077,0.0085598845034838,0.017053864896297,0.031896933913231,0.0077701630070806,0.0072041964158416,0.0081856548786163,0.022675901651382,0.010147515684366,0.0096107237040997,0.060028567910194,0.060343861579895,0.018143130466342,0.019686546176672,0.012784648686647,0.015698131173849,0.013586027547717,0.0099905272945762,0.011881792917848,0.013907155022025,0.0097790248692036,0.0094563933089375,0.017253488302231,0.010239170864224,0.0086831105872989,0.0090309716761112,0.015194059349597,0.010802991688251,0.015397734008729,0.011073067784309,0.018742660060525,0.014908028766513,0.02542731538415,0.012839488685131,0.022218704223633,0.024099627509713,0.014857487753034,0.010564712807536,0.0047814846038818,0.011898670345545,0.011992925778031,0.01478473469615,0.027496322989464,0.018077436834574,0.015374280512333,0.015480188652873,0.012047478929162,0.017630638554692,0.018945747986436,0.011147208511829,0.013548983260989,0.023173682391644,0.015354551374912,0.0089823119342327,0.017065931111574,0.029369732365012,0.011498887091875,0.028754701837897,0.024323092773557,0.021526990458369,0.0149339819327,0.0089693292975426,0.01366831548512,0.009997246786952,0.018088169395924,0.018019054085016,0.012946987524629,0.011452496051788,0.021290576085448,0.010864248499274,0.013626649044454,0.0065632746554911,0.018013138324022,0.011011724360287,0.016703033819795,0.013439975678921,0.0086273523047566,0.015282337553799,0.021399404853582,0.020401248708367,0.015629919245839,0.017415381968021,0.0085936458781362,0.0096206925809383,0.0062339161522686,0.016978692263365,0.0094603663310409,0.0084351431578398,0.0097180251032114,0.013110712170601,0.014488488435745,0.011418217793107,0.0096089486032724,0.0097348000854254,0.02418377250433,0.0035053989849985,0.012132447212934,0.015613747760653,0.018294531852007,0.013786328956485,0.027938662096858,0.011712208390236,0.014560368843377,0.0097134821116924,0.025294348597527,0.027635682374239,0.020010957494378,0.0095572751015425,0.015714906156063,0.026503156870604,0.020238041877747,0.016626136377454,0.011858240701258,0.0087273810058832,0.020697759464383,0.016463171690702,0.0093610696494579,0.0043449560180306,0.0072606112807989,0.015116278082132,0.012577693909407,0.0096933376044035,0.015923254191875,0.0072873346507549,0.011203594505787,0.012030771933496,0.015352742746472,0.0051870695315301,0.012648435309529,0.0066357543691993,0.023712623864412,0.016468601301312,0.013208011165261,0.011669604107738,0.010810635983944,0.0058397096581757,0.0040787067264318,0.0086548691615462,0.0068808137439191,0.010333089157939,0.017135670408607,0.027929162606597,0.0077683366835117,0.027714714407921,0.023383408784866,0.0250871963799,0.033631645143032,0.010717375203967,0.013147732242942,0.0098063945770264,0.0078957471996546,0.0064186062663794,0.0077019706368446,0.0079088462516665,0.013220607303083,0.025143614038825,0.0091211423277855,0.017083210870624,0.018976144492626,0.022982649505138,0.0058191008865833,0.010432884097099,0.016929464414716,0.0089103188365698,0.01906618475914,0.0098782368004322,0.0084148719906807,0.012519545853138,0.0086599923670292,0.010870737954974,0.012952144257724,0.013091414235532,0.029576312750578,0.010344726964831,0.0098480405285954,0.018148809671402,0.017073299735785,0.027542622759938,0.0067527154460549,0.012402368709445,0.012811943888664,0.021139504387975,0.026710759848356,0.013315513730049,0.0042563322931528,0.0068117431364954,0.013415715657175,0.0092720054090023,0.022452306002378,0.0086962226778269,0.016920367255807,0.010974782519042,0.012455388903618,0.014691673219204,0.011887297034264,0.014569285325706,0.0081982528790832,0.017654705792665,0.038199655711651,0.013969052582979,0.025852639228106,0.025855723768473,0.019203763455153,0.028072934597731,0.033575784415007,0.011307094246149,0.019013326615095,0.016764689236879,0.025956656783819,0.014087243005633,0.026311744004488,0.010914882645011,0.019257625564933,0.011126827448606,0.021234439685941,0.025978261604905,0.014719913713634,0.02417454123497,0.023242834955454,0.040098693221807,0.045347768813372,0.041936930269003,0.047324400395155,0.087423741817474,0.034761469811201,0.046799775213003,0.039551638066769,0.036336731165648,0.017066773027182,0.029868103563786,0.013594318181276,0.029763476923108,0.053780324757099,0.018945937976241,0.011862615123391,0.017285495996475,0.010331655852497,0.023770492523909,0.041441660374403,0.059929262846708,0.053760036826134,0.011526252143085,0.013022605329752,0.010925527662039,0.0085038058459759,0.018939856439829,0.0033429460600019,0.011846496723592,0.020111164078116,0.021460689604282,0.019266743212938,0.017386933788657,0.0086369495838881,0.030824916437268,0.021198684349656,0.008930241689086,0.015374868176877,0.0098954839631915,0.009195214137435,0.011182609945536,0.015171935781837,0.015904992818832,0.012838115915656,0.0081609152257442,0.011647270061076,0.021106038242579,0.022564060986042,0.010727598331869,0.010963452979922,0.008986541070044,0.0091363349929452,0.013584645465016,0.020496455952525,0.015188103541732,0.019033828750253,0.02554115653038,0.011048851534724,0.016445457935333,0.04261214658618,0.01667520776391,0.011691194958985,0.013352733105421,0.013848196715117,0.023573921993375,0.01081595942378,0.01697676256299,0.034350503236055,0.022393530234694,0.019152779132128,0.01993178576231,0.015038221143186,0.022558007389307,0.039500445127487,0.031381234526634,0.029268754646182,0.013675413094461,0.011625424958766,0.027335457503796,0.02727435529232,0.0093280281871557,0.016622737050056,0.010397417470813,0.013035088777542,0.018095539882779,0.016508776694536,0.022076267749071,0.014220824465156,0.013736184686422,0.0079017328098416,0.015053284354508,0.026673909276724,0.0074434601701796,0.015135475434363,0.022512335330248,0.010494851507246,0.011465154588223,0.0072946595028043,0.0090319849550724,0.0050020548515022,0.0055450829677284,0.0090172346681356,0.018154485151172,0.0094519844278693,0.0099284453317523,0.017862863838673,0.0082375854253769,0.010683692991734,0.012870718725026,0.0051351608708501,0.014458438381553,0.013415437191725,0.020425392314792,0.016522742807865,0.016645610332489,0.028127681463957,0.016445256769657,0.019874174147844,0.0070377709344029,0.014312080107629,0.033414367586374,0.025321733206511,0.011622240766883,0.0094459354877472,0.015758590772748,0.029718939214945,0.029667425900698,0.016863372176886,0.017226874828339,0.017672438174486,0.027116132900119,0.025542177259922,0.016089003533125,0.015988048166037,0.031581602990627,0.03420677408576,0.020920114591718,0.018129508942366,0.027426172047853,0.015339562669396,0.013996732421219,0.017921961843967,0.010548130609095,0.020404769107699,0.012304564937949,0.013261634856462,0.013843409717083,0.01835760474205,0.0098979715257883,0.019026566296816,0.022114485502243,0.012149522081017,0.020537387579679,0.0093806516379118,0.012902634218335,0.024023741483688,0.031019123271108,0.013854996301234,0.008537208661437,0.014564018696547,0.029152270406485,0.0075653735548258,0.010896404273808,0.0068103671073914,0.0050042336806655,0.0090312054380774,0.011724206618965,0.0051301713101566,0.0083133671432734,0.0073974430561066,0.0061198188923299,0.024249291047454,0.0086977388709784,0.014022187329829,0.014307809993625,0.051009375602007,0.021883243694901,0.010614650323987,0.0092869820073247,0.012202718295157,0.0096628153696656,0.011076263152063,0.013647796586156,0.014701891690493,0.012506551109254,0.0076768519356847,0.014466493390501,0.066169001162052,0.0097389966249466,0.015407123602927,0.028223447501659,0.021729182451963,0.030820157378912,0.010768114589155,0.022230267524719,0.039971716701984,0.014540863223374,0.022076439112425,0.023365451022983,0.016059027984738,0.015248197130859,0.023826442658901,0.011345740407705,0.036836512386799,0.012840836308897,0.015766490250826,0.0095803840085864,0.0099474918097258,0.018634421750903,0.022028334438801,0.011816225014627,0.012247027829289,0.043456207960844,0.012122496031225,0.023147149011493,0.018714960664511,0.0084824059158564,0.021885965019464,0.021577192470431,0.014487739652395,0.013043376617134,0.011679589748383,0.010990664362907,0.019015252590179,0.010859794914722,0.0059719821438193,0.0060865664854646,0.015079533681273,0.0064218891784549,0.0086570680141449,0.010160826146603,0.0057796761393547,0.0080898469313979,0.012830943800509,0.013735965825617,0.023387838155031,0.014620266854763,0.0054590040817857,0.0076093152165413,0.063108965754509,0.014414630830288,0.028398243710399,0.0066466326825321,0.014824686571956,0.013767372816801,0.019410893321037,0.018864393234253,0.021288573741913,0.0096919285133481,0.014112014323473,0.01641995459795,0.0091722179204226,0.019276550039649,0.013417800888419,0.0061315409839153,0.014794290997088,0.011820759624243,0.026974372565746,0.024341937154531,0.012649436481297,0.007710003759712,0.013132410123944,0.015616770833731,0.012037938460708,0.030220091342926,0.012314653024077,0.0091355945914984,0.0093966908752918,0.0076503353193402,0.012977909296751,0.009565289132297,0.013671684078872,0.005695462692529,0.0072175459936261,0.010668507777154,0.013455953449011,0.0071524721570313,0.011343769729137,0.020592480897903,0.010719414800406,0.02212805300951,0.010745441541076,0.0093588382005692,0.010334108956158,0.031641826033592,0.016617825254798,0.016797754913568,0.014651690609753,0.013476429507136,0.0094465017318726,0.0088325599208474,0.047182708978653,0.017735734581947,0.0068427911028266,0.020769596099854,0.016872646287084,0.012335080653429,0.027883989736438,0.018766671419144,0.013976693153381,0.015142076648772,0.046606503427029,0.017905820161104,0.013248240575194,0.0090753613039851,0.0085732042789459,0.014893779531121,0.020499574020505,0.028857532888651,0.019505701959133,0.0083202570676804,0.018661631271243,0.016066836193204,0.013249687850475,0.01734852977097,0.028601620346308,0.014966133981943,0.033210813999176,0.039291031658649,0.024897938594222,0.024674726650119,0.025377005338669,0.02113926038146,0.030047014355659,0.024329803884029,0.043093837797642,0.028528897091746,0.041097395122051,0.023011542856693,0.023684941232204,0.031950000673532,0.03310564905405,0.018456006422639,0.017260311171412,0.018141152337193,0.0092369914054871,0.027490429580212,0.027216771617532,0.018852140754461,0.011577542871237,0.014738164842129,0.011331825517118,0.0308320466429,0.009837107732892,0.03444517031312,0.023589435964823,0.022981945425272,0.037136718630791,0.032430686056614,0.027426216751337,0.0099017899483442,0.014685956761241,0.022738398984075,0.024023994803429,0.054684937000275,0.033161655068398,0.060952574014664,0.039358261972666,0.070894628763199,0.016437895596027,0.014593673869967,0.013242220506072,0.021428432315588,0.0069221779704094,0.0071888044476509,0.030044205486774,0.02513924986124,0.039451543241739,0.01219507586211,0.018251471221447,0.041426677256823,0.044794857501984,0.023452118039131,0.043876465409994,0.053511489182711,0.034530729055405,0.039674874395132,0.030997645109892,0.033616743981838,0.040005065500736,0.02921194024384,0.041583310812712,0.018496265634894,0.034213591367006,0.0079419352114201,0.028212457895279,0.01543652638793,0.034347325563431,0.026475194841623,0.034168146550655,0.02742962539196,0.09178039431572,0.024783348664641,0.019968371838331,0.044410824775696,0.057409081608057,0.024097273126245,0.056097283959389,0.072341769933701,0.045565467327833,0.053435586392879,0.063967078924179,0.05142866820097,0.050257410854101,0.022552354261279,0.035693380981684,0.044936824589968,0.021682891994715,0.025484325364232,0.031184315681458,0.02233787253499,0.016690567135811,0.02999197691679,0.017053682357073,0.01971348002553,0.015938000753522,0.031428135931492,0.017809337005019,0.01453385874629,0.019880872219801,0.016559008508921,0.029409551993012,0.016129313036799,0.014372167177498,0.027187041938305,0.026283657178283,0.026350863277912,0.027483789250255,0.010672157630324,0.011107532307506,0.01358593441546,0.013561325147748,0.008109868504107,0.018591724336147,0.027381787076592,0.012891385704279,0.022741831839085,0.0086881350725889,0.013282421976328,0.028020694851875,0.046615209430456,0.026917152106762,0.042253516614437,0.036246590316296,0.032215356826782,0.032712064683437,0.021440869197249,0.0061850310303271,0.013707548379898,0.029612949118018,0.019410099834204,0.013353388756514,0.018010854721069,0.0043251281604171,0.01331664994359,0.0077452012337744,0.025775287300348,0.021037872880697,0.018405068665743,0.020659986883402,0.02003351226449,0.013825122267008,0.0082608805969357,0.011961079202592,0.018125021830201,0.023991702124476,0.022580729797482,0.025229647755623,0.032571639865637,0.024193719029427,0.013355623930693,0.026186384260654,0.043606352061033,0.023906797170639,0.024727778509259,0.034228727221489,0.024426346644759,0.017291691154242,0.032321862876415,0.017128221690655,0.020295329391956,0.03399820253253,0.020731816068292,0.025123126804829,0.009851410984993,0.0098125487565994,0.0077755353413522,0.027817737311125,0.015322622843087,0.019930802285671,0.029914608225226,0.042945317924023,0.021562978625298,0.029058467596769,0.031540606170893,0.02546782977879,0.040013045072556,0.027424365282059,0.026053249835968,0.059361450374126,0.040906868875027,0.021397026255727,0.021097065880895,0.025589536875486,0.032049186527729,0.025322265923023,0.039034601300955,0.019540004432201,0.02174636349082,0.015387845225632,0.018827602267265,0.021993484348059,0.015264098532498,0.041282750666142,0.041279189288616,0.032555632293224,0.029055263847113,0.021190997213125,0.021432191133499,0.020454406738281,0.019274070858955,0.045746333897114,0.03076945990324,0.02565373852849,0.04054145142436,0.022782739251852,0.042649284005165,0.030934009701014,0.022916320711374,0.014352118596435,0.0080058882012963,0.023731477558613,0.03511905670166,0.020013317465782,0.021578995510936,0.02113775908947,0.021495755761862,0.024234496057034,0.027040809392929,0.016575006768107,0.009379155933857,0.057466357946396,0.037208192050457,0.033498674631119,0.038963720202446,0.023073423653841,0.023392643779516,0.01818585395813,0.019002627581358,0.035084329545498,0.021402329206467,0.027244571596384,0.013795685023069,0.017490960657597,0.051716983318329,0.039426784962416,0.020199004560709,0.038892082870007,0.025813352316618,0.039837501943111,0.026274062693119,0.019055461511016,0.017714383080602,0.016382921487093,0.016789397224784,0.012260288931429,0.040280200541019,0.02724845893681,0.013194813393056,0.021500527858734,0.0088257566094398,0.012448142282665,0.01051686424762,0.01942122913897,0.030336830765009,0.043288879096508,0.031669110059738,0.018199536949396,0.026599077507854,0.026104245334864,0.027303595095873,0.0092491339892149,0.020347151905298,0.022558704018593,0.035428494215012,0.02534131705761,0.031956434249878,0.010269688442349,0.02600116468966,0.016253855079412,0.019373027607799,0.01673986017704,0.018417470157146,0.0077060218900442,0.023055989295244,0.023512575775385,0.019115451723337,0.023523671552539,0.023501655086875,0.019527098163962,0.017593741416931,0.026593022048473,0.012543257325888,0.0091978972777724,0.014539821073413,0.017664737999439,0.026634536683559,0.02081523090601,0.012607794255018,0.014246879145503,0.017298508435488,0.010845651850104,0.017008189111948,0.014651259407401,0.013413082808256,0.014084741473198,0.024010179564357,0.01931419596076,0.01355417445302,0.0086112972348928,0.01491161249578,0.01954959332943,0.012969573959708,0.01027790736407,0.020984260365367,0.014395643025637,0.022570926696062,0.0166553594172,0.010085104033351,0.025494493544102,0.01601542159915,0.018476482480764,0.010695863515139,0.01393670681864,0.023168897256255,0.015576349571347,0.035644732415676,0.021839300170541,0.027414059266448,0.038421407341957,0.070663474500179,0.019077986478806,0.029904741793871,0.043475460261106,0.035612016916275,0.023978646844625,0.018426395952702,0.028461614623666,0.031363941729069,0.024117132648826,0.037635751068592,0.030695809051394,0.020791303366423,0.018062580376863,0.029356896877289,0.035028226673603,0.0931456387043,0.033340476453304,0.016014866530895,0.060439139604568,0.034152310341597,0.037453304976225,0.03587206825614,0.025923907756805,0.042768407613039,0.019463695585728,0.014367008581758,0.016768390312791,0.013886009342968,0.013012126088142,0.038044318556786,0.026982689276338,0.011043909937143,0.046767257153988,0.031395278871059,0.036497078835964,0.030840873718262,0.028588838875294,0.033118262887001,0.15910765528679,0.01369633898139,0.01829370111227,0.040260098874569,0.024288721382618,0.041150882840157,0.046808831393719,0.048564963042736,0.063011415302753,0.07695634663105,0.13632628321648,0.03132214769721,0.082255877554417,0.056781403720379,0.11893317848444,0.057582724839449,0.026017021387815,0.030920641496778,0.012097841128707,0.032866541296244,0.050486348569393,0.045241516083479,0.024602103978395,0.043068017810583,0.042641963809729,0.018458800390363,0.019822180271149,0.030651604756713,0.027973609045148,0.031966298818588,0.047129414975643,0.017588891088963,0.027468219399452,0.049647592008114,0.056295689195395,0.024009726941586,0.021116375923157,0.039936542510986,0.074080094695091,0.020590741187334,0.024148024618626,0.055575773119926,0.016366383060813,0.051373966038227,0.053326807916164,0.036351248621941,0.037546515464783,0.010518006049097,0.025444362312555,0.033205598592758,0.023865723982453,0.063304714858532,0.017294807359576,0.030443899333477,0.038908679038286,0.062999501824379,0.0083476277068257,0.057216450572014,0.03191826865077,0.025683611631393,0.063256323337555,0.16607284545898,0.018437266349792,0.020490633323789,0.027381841093302,0.02666842751205,0.026371389627457,0.063291519880295,0.076660044491291,0.062631830573082,0.08026335388422,0.063154578208923,0.05748950317502,0.063625022768974,0.053865596652031,0.038468763232231,0.027099980041385,0.015270562842488,0.011982021853328,0.023416204378009,0.019748751074076,0.01809792034328,0.011152951046824,0.022272862493992,0.014523051679134,0.012961860746145,0.011291878297925,0.013036319985986,0.025459330528975,0.03092734515667,0.017051491886377,0.0089804204180837,0.015435299836099,0.022454973310232,0.012013117782772,0.016822841018438,0.029233926907182,0.023560237139463,0.061740912497044,0.10374291241169,0.032044254243374,0.020164046436548,0.045679427683353,0.019831845536828,0.0168077647686,0.015580423176289,0.029535593464971,0.028769288212061,0.035281382501125,0.022152859717607,0.037450287491083,0.023482296615839,0.016597580164671,0.0096503552049398,0.018758775666356,0.022205550223589,0.020139595493674,0.0062563456594944,0.01751359179616,0.022740997374058,0.017243728041649,0.023715753108263,0.010070692747831,0.0084097171202302,0.003693550825119,0.010755894705653,0.010774049907923,0.020933799445629,0.013865812681615,0.016707319766283,0.018816040828824,0.0074696303345263,0.017465654760599,0.029994547367096,0.021437898278236,0.011139038018882,0.0075293914414942,0.0063158795237541,0.02725818566978,0.031252898275852,0.022377010434866,0.01921465806663,0.016238458454609,0.018391266465187,0.01510763913393,0.02932520955801,0.015076862648129,0.01755828410387,0.020049065351486,0.028485087677836,0.018264813348651,0.017993908375502,0.014678874053061,0.0095620509237051,0.0094793662428856,0.009257685393095,0.0085799349471927,0.0092253666371107,0.012182745151222,0.032830931246281,0.012075724080205,0.015737343579531,0.01928498223424,0.011202554218471,0.024800851941109,0.0050788493826985,0.016181651502848,0.0067450599744916,0.0075422525405884,0.013756728731096,0.0085767265409231,0.028565492480993,0.01365914940834,0.013065187260509,0.010857161134481,0.018395267426968,0.017905740067363,0.016959885135293,0.010461218655109,0.0083373794332147,0.0054981559514999,0.01992503926158,0.0068810032680631,0.0082086641341448,0.011995654553175,0.013902334496379,0.033814430236816,0.014456463977695,0.010988724417984,0.0090248472988605,0.010222128592432,0.014700349420309,0.01659793779254,0.018957193940878,0.016024746000767,0.028382934629917,0.014673661440611,0.003710463643074,0.015004999935627,0.012498852796853,0.010147824883461,0.0075756954029202,0.01500703394413,0.019947648048401,0.011444657109678,0.016473321244121,0.01681162416935,0.013957981951535,0.011717320419848,0.021066589280963,0.014977425336838,0.017947446554899,0.013896347023547,0.0065010013058782,0.014623884111643,0.018177352845669,0.0072172344662249,0.0076093929819763,0.014218465425074,0.011834111064672,0.013261310756207,0.019969554618001,0.014599002897739,0.0091442046687007,0.0091232862323523,0.010561758652329,0.013467155396938,0.015386704355478,0.022356204688549,0.022536454722285,0.0097496742382646,0.02015396207571,0.017974078655243,0.012337879277766,0.011371660977602,0.004117229487747,0.0094396211206913,0.013695951551199,0.018155990168452,0.013476015999913,0.0094172134995461,0.010675625875592,0.0073490170761943,0.0075920121744275,0.0091403853148222,0.021781288087368,0.0061587663367391,0.0023839818313718,0.0075468886643648,0.0051717963069677,0.012434901669621,0.018294528126717,0.0095121571794152,0.021091133356094,0.027429886162281,0.015722587704659,0.023341950029135,0.019148200750351,0.014370213262737,0.021674683317542,0.020049087703228,0.017715156078339,0.014167179353535,0.0088054044172168,0.019492525607347,0.023608606308699,0.022970236837864,0.019794000312686,0.0083623928949237,0.015975955873728,0.021394012495875,0.014593161642551,0.011103358119726,0.0062352037057281,0.009973025880754,0.017571294680238,0.0099943550303578,0.01234033331275,0.011303409934044,0.017247140407562,0.0093605611473322,0.013247223570943,0.012285452336073,0.02389857545495,0.017506524920464,0.023300040513277,0.0094332043081522,0.010910457000136,0.0065310751087964,0.0091410484164953,0.0082392487674952,0.012503489851952,0.013714523054659,0.023432405665517,0.016212141141295,0.038867022842169,0.034079149365425,0.0084258243441582,0.0068983426317573,0.014079566113651,0.010067702271044,0.0069165998138487,0.015817968174815,0.0090727731585503,0.030786601826549,0.032531701028347,0.015371227636933,0.0094265639781952,0.010688159614801,0.027493486180902,0.014576934278011,0.019696816802025,0.0105274701491,0.0078465864062309,0.0073447665199637,0.011304509826005,0.0078820995986462,0.016492445021868,0.0064637488685548,0.02637205272913,0.01797841116786,0.010459666140378,0.018497418612242,0.02200979180634,0.020647991448641,0.017986491322517,0.015641471371055,0.008465988561511,0.0080361170694232,0.010387478396297,0.018342578783631,0.0056198840029538,0.014823947101831,0.0083284145221114,0.016908377408981,0.023194011300802,0.018321007490158,0.0056667821481824,0.0095606967806816,0.0079695414751768,0.0074733570218086,0.0058371033519506,0.01280203461647,0.033303309231997,0.015333799645305,0.028164204210043,0.011109165847301,0.013996629044414,0.011952695436776,0.021312911063433,0.0077503528445959,0.0072609540075064,0.012252151966095,0.012909394688904,0.0074197994545102,0.0064332825131714,0.035096693783998,0.012992044910789,0.004534725099802,0.0055872867815197,0.0078327637165785,0.021776763722301,0.029545813798904,0.012796862982213,0.0071817003190517,0.0075506423600018,0.0044720731675625,0.0056138737127185,0.0049327318556607,0.0042252950370312,0.0054891346953809,0.0092638088390231,0.020568171516061,0.009238532744348,0.0081793740391731,0.014249673113227,0.016118038445711,0.0077766217291355,0.007400440517813,0.016618547961116,0.023713702335954,0.013647912070155,0.022951103746891,0.013061155565083,0.0063846530392766,0.013855519704521,0.017190396785736,0.00789456628263,0.0070689022541046,0.009642219170928,0.024530969560146,0.013590258546174,0.00757712777704,0.022685334086418,0.032699648290873,0.01017320714891,0.028691655024886,0.025471486151218,0.011092713102698,0.018927909433842,0.015377777628601,0.013284815475345,0.0073083946481347,0.0070033045485616,0.0098798274993896,0.0130809340626,0.0099176876246929,0.01072330866009,0.0098246298730373,0.009128930978477,0.0169019382447,0.017007358372211,0.013990436680615,0.01188451051712,0.027682656422257,0.02645568177104,0.026654560118914,0.0085627865046263,0.0086435917764902,0.013776159845293,0.024186607450247,0.015459830872715,0.0082495454698801,0.015563138760626,0.054347675293684,0.012104428373277,0.028058789670467,0.017338782548904,0.020262133330107,0.037072163075209,0.043268110603094,0.021020220592618,0.015539285726845,0.023547057062387,0.056040685623884,0.02924107760191,0.014912442304194,0.044637531042099,0.033219832926989,0.021182786673307,0.024130098521709,0.024833779782057,0.062351711094379,0.084101743996143,0.039826069027185,0.037814438343048,0.022532604634762,0.11298782378435,0.060030952095985,0.045076627284288,0.038163941353559,0.0219792034477,0.032337009906769,0.019544500857592,0.033410057425499,0.10175597667694,0.012140583246946,0.010708424262702,0.0073835784569383,0.016325442120433,0.030639385804534,0.017017856240273,0.08805350959301,0.040422379970551,0.035483550280333,0.042289439588785,0.032328765839338,0.083847850561142,0.043536365032196,0.048750586807728,0.024445351213217,0.016992744058371,0.035377942025661,0.032056763768196,0.037682458758354,0.026527531445026,0.032732099294662,0.023796474561095,0.017395459115505,0.014779177494347,0.018168982118368,0.020345717668533,0.021576207131147,0.01223024725914,0.016916166990995,0.015281355008483,0.015321094542742,0.028030317276716,0.015368571504951,0.016282027587295,0.017906047403812,0.046057395637035,0.027625413611531,0.015782088041306,0.013501958921552,0.041876409202814,0.017298344522715,0.020922355353832,0.014037104323506,0.018089737743139,0.023618869483471,0.015648754313588,0.021966457366943,0.023765126243234,0.024830067530274,0.0095688467845321,0.024204352870584,0.015536540187895,0.017145119607449,0.018805146217346,0.014341590926051,0.034863732755184,0.046844564378262,0.011759825050831,0.0193708576262,0.022136032581329,0.0068603656254709,0.012007066048682,0.023862946778536,0.025567615404725,0.013192899525166,0.0077228490263224,0.0096437036991119,0.014842711389065,0.017532911151648,0.013800046406686,0.010172059759498,0.008830239996314,0.0074919490143657,0.015384822152555,0.011956058442593,0.033213682472706,0.013301321305335,0.020299401134253,0.021071864292026,0.020428061485291,0.019357744604349,0.0065386607311666,0.0081396233290434,0.022822055965662,0.015073075890541,0.025813769549131,0.013947293162346,0.010976009070873,0.0095216231420636,0.011799229308963,0.021990191191435,0.017443928867579,0.014856740832329,0.014020821079612,0.0072186766192317,0.0080445790663362,0.018391793593764,0.014156128279865,0.012575776316226,0.018718097358942,0.046125143766403,0.0096297487616539,0.0094122309237719,0.011230695992708,0.0089312829077244,0.018980106338859,0.012780616991222,0.011531393975019,0.008929181843996,0.014387367293239,0.009573720395565,0.0059520434588194,0.0041873184964061,0.01077753584832,0.076067179441452,0.037788704037666,0.030937997624278,0.025266271084547,0.021344993263483,0.021422132849693,0.025741528719664,0.020367877557874,0.0074113989248872,0.011058787815273,0.0072410022839904,0.014927266165614,0.0079216957092285,0.0064332261681557,0.01209225691855,0.0179398432374,0.0077638244256377,0.014577069319785,0.024291111156344,0.013517368584871,0.054376259446144,0.019800145179033,0.013326484709978,0.020808316767216,0.02028913795948,0.01119595579803,0.025304682552814,0.021994017064571,0.013546200469136,0.016471311450005,0.017664402723312,0.016733683645725,0.010911660268903,0.014222977682948,0.015493219718337,0.021777790039778,0.015567999333143,0.016314800828695,0.01305915042758,0.016402367502451,0.018344543874264,0.031095797196031,0.016797257587314,0.023555979132652,0.032317087054253,0.023218004032969,0.021649345755577,0.019556347280741,0.013223316520452,0.02069479227066,0.0082578798756003,0.030908361077309,0.01772671379149,0.010019850917161,0.024137346073985,0.014994998462498,0.013747463002801,0.0068011931143701,0.0088132824748755,0.016178697347641,0.013700935989618,0.0061561996117234,0.021494425833225,0.016422474756837,0.020907072350383,0.016949333250523,0.017390754073858,0.010637798346579,0.013205389492214,0.014008447527885,0.014858623966575,0.0084306746721268,0.011458585038781,0.0084505612030625,0.0096015091985464,0.030309284105897,0.0091646295040846,0.013969962485135,0.0079160518944263,0.020842231810093,0.009958709590137,0.018230214715004,0.032633733004332,0.04412130266428,0.0072219902649522,0.012960103340447,0.011215018108487,0.021111099049449,0.0123375300318,0.006022613029927,0.0067830272018909,0.026976453140378,0.013064449653029,0.029664065688848,0.022932700812817,0.011631187051535,0.012332834303379,0.014428580179811,0.015619636513293,0.014662993140519,0.0083474330604076,0.0084336912259459,0.019580012187362,0.013309846632183,0.016720212996006,0.0085231959819794,0.012223867699504,0.024719525128603,0.017815455794334,0.029483834281564,0.021655347198248,0.013600252568722,0.025365430861712,0.025938017293811,0.020417336374521,0.024417966604233,0.026887405663729,0.012143869884312,0.010722763836384,0.022354932501912,0.01911747828126,0.026913221925497,0.016559712588787,0.017752883955836,0.014413417316973,0.012880669906735,0.0081709045916796,0.010278932750225,0.011263431049883,0.013196155428886,0.019799726083875,0.015345195308328,0.010294072329998,0.011822573840618,0.009952737018466,0.015389955602586,0.037842094898224,0.012002220377326,0.013197781518102,0.012538662180305,0.0097173731774092,0.025258267298341,0.039461564272642,0.034565113484859,0.020671734586358,0.0088811051100492,0.04918821528554,0.048171535134315,0.013181626796722,0.022141743451357,0.011489762924612,0.01274292729795,0.018166992813349,0.013149315491319,0.0096985213458538,0.021003175526857,0.029663940891623,0.012589622288942,0.01150653604418,0.022301364690065,0.030537806451321,0.044984862208366,0.031129529699683,0.053377330303192,0.022509297356009,0.0259955432266,0.031449977308512,0.047856569290161,0.057544339448214,0.059317469596863,0.026732973754406,0.029622707515955,0.060986328870058,0.011312604881823,0.010918766260147,0.033703118562698,0.083959393203259,0.053180418908596,0.060645371675491,0.068047136068344,0.054275117814541,0.025243606418371,0.067960388958454,0.084032326936722,0.098231568932533,0.039629682898521,0.061024237424135,0.09385821223259,0.070760607719421,0.11814321577549,0.055070877075195,0.078042723238468,0.07242925465107,0.039288818836212,0.029828563332558,0.068795800209045,0.036664396524429,0.020769158378243,0.034263327717781,0.068094529211521,0.075393483042717,0.089101783931255,0.067220970988274,0.079480856657028,0.040766872465611,0.039377868175507,0.05258797109127,0.04094161093235,0.020739130675793,0.03867994248867,0.034159265458584,0.035510446876287,0.083033263683319,0.054988533258438,0.020018417388201,0.019662903621793,0.017469055950642,0.05986388027668,0.050963941961527,0.044484008103609,0.074882209300995,0.02214633859694,0.050228469073772,0.02674519084394,0.017554985359311,0.010772053152323,0.013709787279367,0.028098875656724,0.036647036671638,0.047778308391571,0.035914290696383,0.01264949887991,0.010031016543508,0.025330368429422,0.020972987636924,0.0095497192814946,0.0063161076977849,0.0086719775572419,0.029180010780692,0.022995874285698,0.024301864206791,0.013313799165189,0.040127839893103,0.039149075746536,0.034711495041847,0.032358035445213,0.011736396700144,0.030247347429395,0.017928717657924,0.050700455904007,0.038530975580215,0.027413818985224,0.017230626195669,0.016980327665806,0.0095144314691424,0.016532368957996,0.0098739387467504,0.036119602620602,0.0080730682238936,0.012308141216636,0.012439019978046,0.0094580482691526,0.014016525819898,0.021358016878366,0.027220129966736,0.010839277878404,0.011681804433465,0.0076728719286621,0.011257499456406,0.011904190294445,0.0057305311784148,0.0078611336648464,0.0079262619838119,0.014179883524776,0.016020301729441,0.0087790302932262,0.0071742478758097,0.017332637682557,0.034123759716749,0.0094351787120104,0.017788717523217,0.011727871373296,0.0052339835092425,0.0086875502020121,0.018754336982965,0.0070298258215189,0.0092167407274246,0.010343462228775,0.01204046793282,0.018899824470282,0.018033528700471,0.0094783632084727,0.013788677752018,0.040940843522549,0.03734490275383,0.013093564659357,0.013512184843421,0.013913059607148,0.013741916045547,0.030847080051899,0.0095901899039745,0.005540186073631,0.014261672273278,0.0054650329984725,0.0069080065004528,0.021919459104538,0.0173918325454,0.013552435673773,0.013097800314426,0.01155655644834,0.012279756367207,0.014998036436737,0.018584990873933,0.0058203269727528,0.0097300792112947,0.01418352406472,0.01132345572114,0.013040453195572,0.024741536006331,0.011232778429985,0.0091989627107978,0.010872213169932,0.012182917445898,0.019730467349291,0.008419175632298,0.0052473554387689,0.01167759206146,0.013925907202065,0.014718974009156,0.024419292807579,0.025855707004666,0.014538601972163,0.018830951303244,0.015099935233593,0.019813723862171,0.012760022655129,0.0048328172415495,0.020110510289669,0.012910739518702,0.010786167345941,0.034565478563309,0.012321054935455,0.016658579930663,0.018773894757032,0.0089445682242513,0.015825465321541,0.018225494772196,0.019659377634525,0.032707381993532,0.017846951261163,0.019206019118428,0.025385867804289,0.012883944436908,0.013201453723013,0.017454348504543,0.018569393083453,0.011894004419446,0.012805922888219,0.023898553103209,0.016008067876101,0.025823894888163,0.010562565177679,0.016340475529432,0.011853970587254,0.038557726889849,0.02861475944519,0.037257738411427,0.020388955250382,0.012346216477454,0.0068718064576387,0.0041643930599093,0.010339338332415,0.0062607917934656,0.015998780727386,0.013227446004748,0.017323400825262,0.038519583642483,0.2141395509243,0.010978929698467,0.013327954337001,0.024676291272044,0.023080110549927,0.014570823870599,0.01477900147438,0.010405426844954,0.020891264081001,0.016140513122082,0.0093896128237247,0.012291608378291,0.02486970089376,0.012733090668917,0.013746400363743,0.012939421460032,0.013687244616449,0.012900751084089,0.01566743478179,0.0204105861485,0.010870872996747,0.0072873560711741,0.013086004182696,0.006892810575664,0.012913620099425,0.0079569220542908,0.012790316715837,0.0086628934368491,0.011553710326552,0.01012524869293,0.019641555845737,0.024137768894434,0.012736052274704,0.010518993251026,0.012896135449409,0.011651510372758,0.020797228440642,0.011556218378246,0.014355973340571,0.017627922818065,0.02456453256309,0.010456619784236,0.010071847587824,0.013751281425357,0.0069281025789678,0.0110182184726,0.018647553399205,0.015024318359792,0.013515072874725,0.017099253833294,0.035079710185528,0.034694634377956,0.014921290799975,0.010685192421079,0.012531409971416,0.010958089493215,0.014063186943531,0.038295168429613,0.011398033238947,0.015996024012566,0.013256003148854,0.014948732219636,0.015159275382757,0.016494043171406,0.0070261196233332,0.0091292504221201,0.0098651889711618,0.015792466700077,0.018314734101295,0.013004050590098,0.0054096402600408,0.015133157372475,0.25571227073669,0.018750201910734,0.017487304285169,0.011870786547661,0.007762486115098,0.011361597105861,0.013588754460216,0.014503490179777,0.0075091915205121,0.0074349422939122,0.0090735573321581,0.019983608275652,0.023250566795468,0.0096786301583052,0.010631198063493,0.013077266514301,0.0094842622056603,0.014660491608083,0.0042337803170085,0.012490981258452,0.013778826221824,0.016121257096529,0.011724593117833,0.0025895489379764,0.0093188993632793,0.0083147007972002,0.024113059043884,0.012120842933655,0.029906624928117,0.022882461547852,0.017503540962934,0.01027450710535,0.012839574366808,0.011306129395962,0.023780906572938,0.021167937666178,0.0099124331027269,0.011704728938639,0.011678852140903,0.014610065147281,0.0066955224610865,0.0087957689538598,0.01329115498811,0.018758110702038,0.016197346150875,0.017311556264758,0.011299120262265,0.0076295142062008,0.0069920001551509,0.0080590415745974,0.016738936305046,0.028331749141216,0.023720398545265,0.014529251493514,0.01504772156477,0.013131356798112,0.01031584572047,0.0094259269535542,0.016656946390867,0.016576074063778,0.0098464200273156,0.017827842384577,0.021143283694983,0.010227589868009,0.011523088440299,0.017974801361561,0.014301775954664,0.02151858061552,0.033258073031902,0.0074224146082997,0.0065008541569114,0.014734998345375,0.015164911746979,0.010486812330782,0.023325521498919,0.0079460758715868,0.0098572745919228,0.012461502104998,0.025201937183738,0.012666262686253,0.0099937934428453,0.0094796316698194,0.010708246380091,0.018973670899868,0.0098902191966772,0.01004577241838,0.035774674266577,0.048667468130589,0.11350250989199,0.010037272237241,0.014250313863158,0.020306341350079,0.029293579980731,0.013970848172903,0.017866317182779,0.0051789758726954,0.014884889125824,0.018488731235266,0.021053947508335,0.02363863773644,0.012690998613834,0.022210765630007,0.0097134914249182,0.0057609286159277,0.010310156270862,0.022729612886906,0.016029527410865,0.0096326302736998,0.0083259763196111,0.0059221759438515,0.022066617384553,0.01116332039237,0.0090897157788277,0.034007579088211,0.02382031455636,0.016752198338509,0.024884916841984,0.047291085124016,0.02584495022893,0.016239479184151,0.031121270731091,0.021392719820142,0.022304581478238,0.053929168730974,0.079961620271206,0.024436123669147,0.012799513526261,0.025237798690796,0.011838775128126,0.01408420689404,0.012393562123179,0.010565221309662,0.03056119568646,0.015498665161431,0.064255438745022,0.019676215946674,0.034588068723679,0.035565424710512,0.032657690346241,0.013582451269031,0.036391064524651,0.033987555652857,0.022377131506801,0.019826255738735,0.010112635791302,0.010129302740097,0.013448815792799,0.067997142672539,0.028579529374838,0.0075628948397934,0.033112034201622,0.018299195915461,0.0064300093799829,0.010438008233905,0.018057059496641,0.021644212305546,0.04365910589695,0.036801055073738,0.026849184185266,0.03501308709383,0.011890759691596,0.014225162565708,0.031346365809441,0.027281148359179,0.022133786231279,0.021192573010921,0.0081626866012812,0.010684417560697,0.0030041537247598,0.025924302637577,0.025031350553036,0.02953359298408,0.01159954443574,0.0089998599141836,0.0087246475741267,0.0058479886502028,0.0090534100309014,0.027112137526274,0.016716215759516,0.0064954971894622,0.0092690195888281,0.014815632253885,0.013712290674448,0.031607709825039,0.054102405905724,0.016292756423354,0.011503910645843,0.0042129065841436,0.017602682113647,0.011963665485382,0.0085525494068861,0.01935019902885,0.017853323370218,0.011529394425452,0.022424980998039,0.012788074091077,0.027248904109001,0.010330034419894,0.0097659779712558,0.0089045250788331,0.0075758649036288,0.022704865783453,0.0092607904225588,0.0098288264125586,0.016659285873175,0.010372329503298,0.009087192825973,0.011870047077537,0.020569676533341,0.019142776727676,0.013009883463383,0.018931020051241,0.0077190627343953,0.014790264889598,0.017061438411474,0.025477457791567,0.016876477748156,0.018421962857246,0.02070689201355,0.048950862139463,0.01887290738523,0.0063496516086161,0.009101097472012,0.051240295171738,0.0229222625494,0.022502087056637,0.020065765827894,0.018482198938727,0.010633434168994,0.012120144441724,0.010229598730803,0.03608662635088,0.033456154167652,0.042045138776302,0.041140913963318,0.049759861081839,0.024415053427219,0.037713162600994,0.052911672741175,0.010294614359736,0.01522034406662,0.011217686347663,0.035509593784809,0.016396578401327,0.027179043740034,0.020045939832926,0.014609683305025,0.021332593634725,0.0087377903982997,0.0091726239770651,0.0093710944056511,0.017791628837585,0.028986010700464,0.012135459110141,0.027100685983896,0.011690873652697,0.02230828627944,0.04032676294446,0.055391982197762,0.022276073694229,0.024626076221466,0.018989574164152,0.014500350691378,0.022128954529762,0.037139385938644,0.020900113508105,0.040470238775015,0.032666780054569,0.03295886144042,0.014871791005135,0.013211975805461,0.022479005157948,0.018453903496265,0.044424064457417,0.016540242359042,0.014348012395203,0.016865570098162,0.021813198924065,0.018796842545271,0.025440964847803,0.01850982196629,0.043939791619778,0.034559287130833,0.021985813975334,0.010234773159027,0.021155355498195,0.026563975960016,0.032681938260794,0.011619351804256,0.026613000780344,0.019975628703833,0.018920097500086,0.016839308664203,0.0084821796044707,0.0464998036623,0.052481561899185,0.029401971027255,0.027746986597776,0.024980954825878,0.019918004050851,0.037005931138992,0.0090540833771229,0.049294821918011,0.048200830817223,0.016363475471735,0.031696040183306,0.015516113489866,0.023555144667625,0.027467422187328,0.025026375427842,0.022925646975636,0.020170753821731,0.018532553687692,0.020019056275487,0.020610716193914,0.013642092235386,0.011735977604985,0.023126907646656,0.0086570270359516,0.018896069377661,0.014338246546686,0.011518167331815,0.0089866239577532,0.0081419013440609,0.012914868071675,0.019615622237325,0.038334868848324,0.015327625907958,0.011026953347027,0.012513376772404,0.01295156404376,0.015316044911742,0.03235012665391,0.017188660800457,0.0089765228331089,0.024844575673342,0.019233429804444,0.014287626370788,0.016022011637688,0.015569265931845,0.010710634291172,0.01406711153686,0.018760118633509,0.019553057849407,0.018816906958818,0.012269306927919,0.0082862209528685,0.012817954644561,0.016617985442281,0.020561724901199,0.013841914013028,0.015806585550308,0.015697754919529,0.013766588643193,0.016562333330512,0.020857755094767,0.014494938775897,0.01858077943325,0.0081999842077494,0.010160015895963,0.014264384284616,0.020505174994469,0.020810360088944,0.024765409529209,0.0096641471609473,0.0082795768976212,0.021082874387503,0.032783064991236,0.021571779623628,0.0096622947603464,0.017167750746012,0.026142578572035,0.02726629935205,0.045982334762812,0.025851875543594,0.027117472141981,0.027976704761386,0.017346620559692,0.047828577458858,0.015359049662948,0.028890931978822,0.020526718348265,0.042256101965904,0.026254819706082,0.022870156913996,0.016076173633337,0.027414280921221,0.02045064419508,0.022069908678532,0.035815883427858,0.022493787109852,0.012368679046631,0.023430833593011,0.025969991460443,0.018514484167099,0.024383924901485,0.013332033529878,0.024148475378752,0.020906593650579,0.016483569517732,0.030275080353022,0.024494260549545,0.018234634771943,0.0085774175822735,0.018614262342453,0.01201070100069,0.016147438436747,0.025701718404889,0.017874080687761,0.024601776152849,0.011395912617445,0.014413148164749,0.027326939627528,0.020183896645904,0.017891006544232,0.011578185483813,0.013459147885442,0.037072360515594,0.028632923960686,0.023492785170674,0.030022662132978,0.01841695420444,0.014560447074473,0.017456339672208,0.019006727263331,0.01535037253052,0.030190739780664,0.050032235682011,0.057938810437918,0.026334583759308,0.021183487027884,0.026190582662821,0.039208881556988,0.045928552746773,0.052658870816231,0.053441487252712,0.033867809921503,0.033135138452053,0.046962909400463,0.020777564495802,0.020429037511349,0.040785662829876,0.020898386836052,0.018087239935994,0.030275374650955,0.038665011525154,0.03449260443449,0.015247993171215,0.019822508096695,0.014105200767517,0.019957181066275,0.023356614634395,0.021119523793459,0.020405415445566,0.010490844026208,0.015535015612841,0.011145945638418,0.020479690283537,0.028755063191056,0.024804202839732,0.012817114591599,0.038281437009573,0.020533133298159,0.033872164785862,0.021205373108387,0.021583398804069,0.050435431301594,0.055724039673805,0.045679956674576,0.039154544472694,0.012807885184884,0.013596183620393,0.045618191361427,0.026942938566208,0.038202371448278,0.039249818772078,0.039759527891874,0.034167811274529,0.012915127910674,0.010414451360703,0.0083257220685482,0.003006721381098,0.015026674605906,0.010716221295297,0.014632681384683,0.015985418111086,0.016140006482601,0.010522678494453,0.029414372518659,0.034108884632587,0.033202677965164,0.014356839470565,0.015105094760656,0.020459190011024,0.015450578182936,0.018026947975159,0.022055450826883,0.0087895840406418,0.011603277176619,0.018491294234991,0.0075578568503261,0.0086461752653122,0.010281985625625,0.012457208707929,0.018097903579473,0.0092481132596731,0.016765642911196,0.039471384137869,0.018882440403104,0.067818939685822,0.04227489605546,0.031212329864502,0.028108149766922,0.101497143507,0.038860496133566,0.033897217363119,0.036893531680107,0.047634694725275,0.018194332718849,0.020405735820532,0.046821851283312,0.019111165776849,0.044826410710812,0.016087148338556,0.013379769399762,0.022344227880239,0.039170548319817,0.025910753756762,0.011796242557466,0.034128651022911,0.01534526143223,0.016381844878197,0.026623560115695,0.019017089158297,0.012352177873254,0.038829796016216,0.018320774659514,0.029756102710962,0.027139058336616,0.04370379447937,0.03176699206233,0.092410787940025,0.061825875192881,0.034661609679461,0.022988215088844,0.017234236001968,0.022837065160275,0.032703023403883,0.021685620769858,0.028637111186981,0.043878257274628,0.017375595867634,0.0086070671677589,0.014213190414011,0.011253261938691,0.01484108902514,0.024650234729052,0.056056492030621,0.033064849674702,0.023078039288521,0.023881515488029,0.022077493369579,0.063458792865276,0.02125764079392,0.045534633100033,0.050336197018623,0.011528247967362,0.01213239133358,0.017983242869377,0.0091496482491493,0.025108274072409,0.024226285517216,0.010951664298773,0.017946043983102,0.029222400858998,0.020010154694319,0.014822616241872,0.029208049178123,0.027615653350949,0.017381900921464,0.012894755229354,0.013707705773413,0.02843383140862,0.029738329350948,0.022649571299553,0.025256257504225,0.015421921387315,0.0079509057104588,0.01433027535677,0.013772310689092,0.0093971900641918,0.040879685431719,0.027105377987027,0.036362186074257,0.077418722212315,0.11118993163109,0.0093477629125118,0.020910486578941,0.015403333120048,0.010540630668402,0.0060465140268207,0.015836901962757,0.013299992308021,0.0073752789758146,0.013348486274481,0.0085743889212608,0.015119465999305,0.04202127456665,0.0091602578759193,0.0040266173891723,0.017755741253495,0.01896621286869,0.018846178427339,0.0076913619413972,0.0086977835744619,0.0097855646163225,0.019576918333769,0.018046382814646,0.032498817890882,0.023831993341446,0.034983351826668,0.024870496243238,0.0094167068600655,0.015408532693982,0.020884091034532,0.015940859913826,0.01893100887537,0.013592761009932,0.01313603669405,0.011120101436973,0.015618596225977,0.0078316563740373,0.020351506769657,0.010216674767435,0.02844412997365,0.0093449875712395,0.029229830950499,0.021798202767968,0.041027262806892,0.019533172249794,0.061563454568386,0.024631883949041,0.020881144329906,0.0070481477305293,0.010910401120782,0.013792336918414,0.014681962318718,0.009203172288835,0.0060334331355989,0.029149331152439,0.01584723778069,0.015842471271753,0.01749961450696,0.017277311533689,0.014101115986705,0.023688372224569,0.010619946755469,0.012975288555026,0.011211581528187,0.0097108371555805,0.011176217347383,0.02141379751265,0.020411878824234,0.013661509379745,0.02447528205812,0.0098686991259456,0.010574756190181,0.0075134271755815,0.011123409494758,0.0076497318223119,0.013196159154177,0.0075798342004418,0.014236023649573,0.0096594244241714,0.008398818783462,0.012117516249418,0.014537381008267,0.016264542937279,0.018674610182643,0.0089069856330752,0.014875784516335,0.009610777720809,0.010982115752995,0.0079943221062422,0.010896876454353,0.015711076557636,0.016429703682661,0.021274752914906,0.01190825831145,0.0091741466894746,0.028470024466515,0.025181822478771,0.028431607410312,0.031707495450974,0.023242607712746,0.034393474459648,0.010886080563068,0.024247758090496,0.0090702474117279,0.017109686508775,0.01007164735347,0.011656758375466,0.031887657940388,0.016751667484641,0.009807089343667,0.0088985618203878,0.010302551090717,0.0064555387943983,0.013544240966439,0.017106613144279,0.022018555551767,0.017489936202765,0.025920018553734,0.020410925149918,0.013816847465932,0.013678910210729,0.034194972366095,0.010449977591634,0.016692036762834,0.019882682710886,0.010153392329812,0.011036762967706,0.02997125312686,0.0083046229556203,0.012958588078618,0.0059948032721877,0.012294159270823,0.0085672549903393,0.013270900584757,0.017938546836376,0.01740575954318,0.0091666840016842,0.0070303715765476,0.014880979433656,0.018146719783545,0.015620224177837,0.01419834792614,0.0084698218852282,0.010308288037777,0.0091395918279886,0.0075669153593481,0.0040442897006869,0.0040963147766888,0.0082235932350159,0.011022824794054,0.0083108227699995,0.021663876250386,0.011853335425258,0.0085888644680381,0.010041346773505,0.019477322697639,0.018359009176493,0.011122841387987,0.012656195089221,0.014902520924807,0.0088617382571101,0.029898021370173,0.034132309257984,0.013908426277339,0.045936442911625,0.023136030882597,0.038746628910303,0.014991359785199,0.023654010146856,0.036145202815533,0.017802298069,0.0071503850631416,0.020315209403634,0.014479735866189,0.016178326681256,0.010323183611035,0.012790678068995,0.0065591298043728,0.020500034093857,0.022254232317209,0.028045825660229,0.0208047516644,0.013804445043206,0.017984509468079,0.022484222427011,0.014482833445072,0.0084650376811624,0.020861770957708,0.014459474012256,0.017492128536105,0.015237325802445,0.0079145142808557,0.015096247196198,0.0088344104588032,0.020316511392593,0.019126567989588,0.026333196088672,0.021761998534203,0.011330915614963,0.01520189922303,0.019619738683105,0.019588604569435,0.01156816445291,0.012108126655221,0.0061799469403923,0.0089396750554442,0.01177715882659,0.010822644457221,0.013361290097237,0.01860692165792,0.0086794476956129,0.018108803778887,0.017193973064423,0.042482957243919,0.01393510773778,0.011892599985003,0.021884810179472,0.02164676040411,0.03248243778944,0.024341125041246,0.0066598285920918,0.028609897941351,0.0089615071192384,0.0055237822234631,0.011673185043037,0.010458059608936,0.012534311041236,0.023895666003227,0.030725717544556,0.017328629270196,0.022856172174215,0.034492217004299,0.043443471193314,0.01031306385994,0.01189524307847,0.016079438850284,0.018003828823566,0.016387790441513,0.013612387701869,0.022477066144347,0.01280523929745,0.012870261445642,0.012222121469676,0.012312359176576,0.0092259971424937,0.0083904564380646,0.02479025349021,0.026645768433809,0.020634096115828,0.022527573630214,0.023837694898248,0.067963987588882,0.023028057068586,0.016950823366642,0.016689445823431,0.013061048462987,0.019032882526517,0.018599566072226,0.015212904661894,0.019177798181772,0.021598566323519,0.015660500153899,0.022939732298255,0.011588931083679,0.020630773156881,0.020596792921424,0.015118045732379,0.011270737275481,0.017658667638898,0.013196661137044,0.02353299036622,0.014962831512094,0.013863734900951,0.0084088230505586,0.016472211107612,0.021891497075558,0.027541134506464,0.026452798396349,0.016604885458946,0.0067974114790559,0.010710621252656,0.011021889746189,0.019774729385972,0.013611642643809,0.014771782793105,0.017096523195505,0.020699439570308,0.012220682576299,0.019780699163675,0.025304125621915,0.041223548352718,0.010495416820049,0.011607334017754,0.014178305864334,0.015425023622811,0.027615070343018,0.024632759392262,0.015653107315302,0.019835531711578,0.0077150026336312,0.016522081568837,0.017232561483979,0.011084478348494,0.013955825008452,0.020449746400118,0.017317470163107,0.027939740568399,0.0064947917126119,0.015962202101946,0.012074684724212,0.0098496656864882,0.012476926669478,0.015228853560984,0.026322996243834,0.015410675667226,0.026593618094921,0.0082945264875889,0.023676374927163,0.013770002871752,0.013865448534489,0.028331406414509,0.030097996816039,0.058634459972382,0.019254913553596,0.016026113182306,0.023335352540016,0.02283163741231,0.010912396013737,0.013501610606909,0.0064563420601189,0.0098668616265059,0.0055595119483769,0.0085538364946842,0.010419467464089,0.0098925372585654,0.021162211894989,0.014648688025773,0.024358998984098,0.0059185307472944,0.029033653438091,0.016725368797779,0.0094432663172483,0.020008597522974,0.013277806341648,0.0060584107413888,0.017377953976393,0.01439146976918,0.022592261433601,0.033588599413633,0.025610398501158,0.020662235096097,0.016531316563487,0.029046146199107,0.017527062445879,0.023280832916498,0.02380795776844,0.020410481840372,0.024202227592468,0.013774674385786,0.015338029712439,0.012288236990571,0.0085802497342229,0.0082012880593538,0.0090631004422903,0.011844201013446,0.011186196468771,0.021437719464302,0.030569197610021,0.020495899021626,0.012718027457595,0.0092716682702303,0.020038913935423,0.028418028727174,0.018137665465474,0.0034792351070791,0.031216967850924,0.029586341232061,0.026631213724613,0.050214864313602,0.013029299676418,0.037097275257111,0.053424037992954,0.044599495828152,0.029820026829839,0.026924699544907,0.025312475860119,0.011747194454074,0.023009773343801,0.019325722008944,0.016155559569597,0.022795628756285,0.021900564432144,0.025692742317915,0.03051669895649,0.054963909089565,0.073028862476349,0.02785955183208,0.030666597187519,0.0446847230196,0.035801604390144,0.034089259803295,0.021642684936523,0.025056628510356,0.027438655495644,0.015495216473937,0.033949166536331,0.033370524644852,0.030344646424055,0.027761183679104,0.030714521184564,0.028578508645296,0.01158831641078,0.017127506434917,0.02722280099988,0.03597004711628,0.02138602361083,0.059220634400845,0.083839535713196,0.052648220211267,0.024050896987319,0.021311040967703,0.036242865025997,0.045220505446196,0.011746775358915,0.043016329407692,0.042341262102127,0.02632487565279,0.03221145644784,0.014048175886273,0.0071549103595316,0.0049465335905552,0.020955486223102,0.033460602164268,0.013709281571209,0.018940430134535,0.043289806693792,0.048718526959419,0.022427285090089,0.070015765726566,0.040903255343437,0.046185180544853,0.028646919876337,0.026707466691732,0.024778731167316,0.016304818913341,0.0077310395427048,0.078740581870079,0.012970171868801,0.038967467844486,0.052907157689333,0.045276708900928,0.047263346612453,0.046623934060335,0.030159346759319,0.015486551448703,0.01450021378696,0.024211503565311,0.017290763556957,0.039204053580761,0.057215929031372,0.023518141359091,0.021803218871355,0.05130634829402,0.025052055716515,0.013599392026663,0.019050795584917,0.01183850504458,0.022416094318032,0.013598951511085,0.03472102060914,0.033232804387808,0.019092464819551,0.0099787609651685,0.011501564644277,0.026365222409368,0.025784611701965,0.021864131093025,0.036428559571505,0.021408643573523,0.026783671230078,0.030047312378883,0.031245138496161,0.032318763434887,0.010166460648179,0.017854925245047,0.015709523111582,0.017436740919948,0.021574575453997,0.017829472199082,0.014540617354214,0.020221525803208,0.032853953540325,0.0069200727157295,0.0070177125744522,0.010872973129153,0.005860404111445,0.014394401572645,0.015194597654045,0.012102633714676,0.016216674819589,0.027429260313511,0.014880208298564,0.022825095802546,0.0082323374226689,0.016963884234428,0.011120729148388,0.0074952277354896,0.012956349179149,0.016269454732537,0.013384521007538,0.011753264814615,0.016310192644596,0.01709546148777,0.0084748808294535,0.015713574364781,0.013496875762939,0.014730606228113,0.014521202072501,0.01287380233407,0.020527984946966,0.012390723451972,0.012505864724517,0.009909643791616,0.0056351767852902,0.0082879960536957,0.015043800696731,0.0077503230422735,0.011504048481584,0.022102499380708,0.022547982633114,0.0095922304317355,0.017930220812559,0.019611772149801,0.010388019494712,0.014779461547732,0.012545841746032,0.0082211922854185,0.016270332038403,0.024853413924575,0.0086496518924832,0.0074509750120342,0.0061257407069206,0.0073021915741265,0.0082651749253273,0.0047783455811441,0.010956428945065,0.01404339261353,0.0091577861458063,0.0097655598074198,0.012144148349762,0.0052741691470146,0.0044645732268691,0.0030836972873658,0.005856960080564,0.014735335484147,0.014922494068742,0.0056160520762205,0.014273939654231,0.013295003212988,0.0029394603334367,0.015733627602458,0.012062445282936,0.0065610441379249,0.011235928162932,0.014337616041303,0.022720407694578,0.035757228732109,0.041145868599415,0.0078701814636588,0.013503648340702,0.010333923622966,0.017034603282809,0.03907335922122,0.043803717941046,0.020272670313716,0.021998461335897,0.030226608738303,0.019712444394827,0.024635657668114,0.027606464922428,0.035664342343807,0.0076740067452192,0.012635424733162,0.021607361733913,0.010754622519016,0.015178533270955,0.06623749434948,0.036913234740496,0.027364943176508,0.018847884610295,0.037245959043503,0.033644750714302,0.015329916030169,0.0091069303452969,0.012112632393837,0.019865714013577,0.010935272090137,0.038323324173689,0.017230460420251,0.018167175352573,0.030769824981689,0.055176451802254,0.025938389822841,0.035665206611156,0.067261889576912,0.078992426395416,0.025497253984213,0.035667352378368,0.040139276534319,0.032612625509501,0.032242894172668,0.034598007798195,0.025599226355553,0.014939432963729,0.032303273677826,0.064984247088432,0.021122884005308,0.03009513951838,0.043015275150537,0.025212591513991,0.042798012495041,0.029463222250342,0.015981821343303,0.024525053799152,0.019553063437343,0.034997165203094,0.030636988580227,0.025215854868293,0.044819843024015,0.041309081017971,0.071605890989304,0.044008865952492,0.038517102599144,0.028224300593138,0.037081994116306,0.061247672885656,0.018075436353683,0.012444980442524,0.021024011075497,0.030940914526582,0.016318621113896,0.048310220241547,0.024902012199163,0.032481804490089,0.026541415601969,0.054997764527798,0.016404014080763,0.029463645070791,0.025557417422533,0.025793192908168,0.024455714970827,0.03653808683157,0.031293198466301,0.041206054389477,0.013760191388428,0.020732579752803,0.012145217508078,0.0082504991441965,0.0082588940858841,0.020957440137863,0.011893672868609,0.0085256509482861,0.021787527948618,0.011243799701333,0.021305114030838,0.025243852287531,0.014050981029868,0.018659038469195,0.015901381149888,0.020407661795616,0.015573051758111,0.023011263459921,0.029060821980238,0.018430141732097,0.022516246885061,0.010488204658031,0.0080970916897058,0.0097175370901823,0.0096592931076884,0.010366704314947,0.01046777330339,0.010646546259522,0.014820168726146,0.007220197468996,0.0085936272516847,0.011074956506491,0.015016742050648,0.026057697832584,0.022413328289986,0.023956842720509,0.023976288735867,0.017490547150373,0.012882105074823,0.02345354296267,0.023917082697153,0.024913303554058,0.014574155211449,0.0090182907879353,0.017091650515795,0.012287736870348,0.020551048219204,0.034722380340099,0.015206435695291,0.01727793738246,0.024769831448793,0.011430234648287,0.010416178032756,0.0099927624687552,0.01534837950021,0.011043272912502,0.013608828186989,0.017993064597249,0.010720846243203,0.0079553844407201,0.0075120520778,0.013992745429277,0.014315619133413,0.011652186512947,0.021201778203249,0.019891142845154,0.0093903280794621,0.01707861572504,0.015094742178917,0.01250009983778,0.013245790265501,0.025447931140661,0.01042003184557,0.0075702453032136,0.0089786956086755,0.0084843281656504,0.013641902245581,0.019724797457457,0.0079046422615647,0.008795939385891,0.017462357878685,0.014842005446553,0.013017024844885,0.020431958138943,0.018166279420257,0.017214018851519,0.020333226770163,0.0091195143759251,0.051504909992218,0.0086966492235661,0.010869901627302,0.021094186231494,0.014934746548533,0.0096688214689493,0.011744599789381,0.01722720824182,0.015788190066814,0.0094342026859522,0.0074564442038536,0.038731504231691,0.015487538650632,0.012249201536179,0.0081887282431126,0.028520666062832,0.011050323955715,0.013591235503554,0.013754302635789,0.025387350469828,0.012287969700992,0.0076025952585042,0.0097765680402517,0.015299257822335,0.010230750776827,0.0083384858444333,0.01646051928401,0.014278214424849,0.012627520598471,0.0076987538486719,0.012441807426512,0.0098327165469527,0.026649286970496,0.0035378977190703,0.01394896954298,0.0079787187278271,0.0080711608752608,0.0091087594628334,0.023544155061245,0.008576525375247,0.018507063388824,0.023632977157831,0.013726156204939,0.018964340910316,0.019485164433718,0.014374544844031,0.010199850425124,0.0049686515703797,0.021666808053851,0.014612277969718,0.01077829208225,0.018059592694044,0.01023487560451,0.0059191267937422,0.0086894547566772,0.012030748650432,0.0080789113417268,0.014021919108927,0.026255238801241,0.024944622069597,0.028093593195081,0.017260327935219,0.017732718959451,0.02490290440619,0.013317357748747,0.01391888037324,0.0078162029385567,0.0081034293398261,0.024345383048058,0.014342170208693,0.020995505154133,0.024166770279408,0.015829812735319,0.011207766830921,0.028331365436316,0.014203513041139,0.014609360136092,0.0064936140552163,0.033072464168072,0.010239033959806,0.0099893407896161,0.010186280123889,0.010221499949694,0.015180954709649,0.010240385308862,0.014501527883112,0.032007019966841,0.03813436627388,0.022860914468765,0.028892781585455,0.041515540331602,0.023655466735363,0.017623241990805,0.029110664501786,0.013083681464195,0.019815118983388,0.007525893393904,0.012392507866025,0.018821598961949,0.013996439985931,0.0066494247876108,0.016310438513756,0.020480027422309,0.01420514844358,0.0022810199297965,0.009754991158843,0.010513724759221,0.014344341121614,0.0056896852329373,0.014046862721443,0.032685708254576,0.024356104433537,0.0071469605900347,0.0085739437490702,0.025768481194973,0.031975038349628,0.012416107580066,0.012964429333806,0.011361153796315,0.010583132505417,0.025273595005274,0.0094547085464001,0.010866720229387,0.0094555392861366,0.0084222452715039,0.0052624316886067,0.017552211880684,0.012321026064456,0.0093931127339602,0.013971606269479,0.010153948329389,0.012453256174922,0.05447056889534,0.019938260316849,0.016272254288197,0.021972665563226,0.012641660869122,0.012768218293786,0.02439982816577,0.010036963038146,0.023394903168082,0.0045035565271974,0.0045242132619023,0.0056968983262777,0.024943727999926,0.020071405917406,0.015719598159194,0.0058831693604589,0.0067886086180806,0.02592808008194,0.015965195372701,0.013850203715265,0.023558877408504,0.024800485000014,0.0066058114171028,0.023703468963504,0.0044238166883588,0.0045387679710984,0.0043036369606853,0.0064274217002094,0.016065115109086,0.012275880202651,0.016681371256709,0.026164589449763,0.0063742725178599,0.031297475099564,0.012255659326911,0.031227191910148,0.015968015417457,0.021550018340349,0.0087253022938967,0.010900384746492,0.016537835821509,0.0176234357059,0.015496930107474,0.018687572330236,0.0076478775590658,0.0070904567837715,0.012372978031635,0.022349566221237,0.017465498298407,0.017358664423227,0.015489978715777,0.022516565397382,0.020770557224751,0.018863718956709,0.011092062108219,0.02918011508882,0.022022858262062,0.02115118317306,0.0073027219623327,0.0072892960160971,0.015619597397745,0.0098044471815228,0.016407649964094,0.015308957546949,0.036308705806732,0.015998870134354,0.025211095809937,0.083302803337574,0.033975802361965,0.056513078510761,0.0076592117547989,0.011966832913458,0.0078433016315103,0.013682896271348,0.015811681747437,0.016578771173954,0.031279414892197,0.019796879962087,0.017091846093535,0.039346124976873,0.014168312773108,0.026580737903714,0.021548353135586,0.021237101405859,0.017420437186956,0.014294596388936,0.035633150488138,0.034504782408476,0.030209934338927,0.044209577143192,0.022014394402504,0.011526191607118,0.013148555532098,0.0091635826975107,0.0078547829762101,0.013707963749766,0.012883627787232,0.011118844151497,0.012157651595771,0.015078166499734,0.013539842329919,0.0079486779868603,0.010208333842456,0.0098442509770393,0.010801032185555,0.020608052611351,0.017622971907258,0.015321915969253,0.012578785419464,0.0091094942763448,0.032144207507372,0.0095255114138126,0.0068364106118679,0.010742912068963,0.016303617507219,0.018803924322128,0.020202282816172,0.012583174742758,0.0092097092419863,0.013985238038003,0.0098367501050234,0.029330926015973,0.018765898421407,0.017158649861813,0.023848932236433,0.006043067201972,0.026132229715586,0.014833800494671,0.0091664744541049,0.0071187578141689,0.016822818666697,0.032193467020988,0.016208384186029,0.0071528544649482,0.014716413803399,0.01131240464747,0.0059458101168275,0.016116619110107,0.0146164894104,0.01107301749289,0.015378568321466,0.017947386950254,0.025563064962626,0.019356993958354,0.02625872567296,0.025465574115515,0.03068008646369,0.022437084466219,0.025733388960361,0.023476656526327,0.038732148706913,0.037251833826303,0.02684735506773,0.02303621545434,0.013371055945754,0.034656520932913,0.0246328022331,0.018933182582259,0.014997657388449,0.012158684432507,0.015640398487449,0.011892225593328,0.011492677032948,0.0061622969806194,0.0085660992190242,0.011806108057499,0.0071316240355372,0.00648921309039,0.01938147097826,0.0060602459125221,0.0055149807594717,0.0047274501994252,0.013834103941917,0.012092705816031,0.015366257168353,0.0096811298280954,0.023819485679269,0.017944792285562,0.010872337035835,0.0074066794477403,0.0071716466918588,0.013844729401171,0.021603455767035,0.016274275258183,0.012734584510326,0.015244491398335,0.018997671082616,0.030023673549294,0.012588635087013,0.0048002302646637,0.01743770763278,0.010337924584746,0.008332459256053,0.014048198238015,0.01928073912859,0.023449322208762,0.0085068801417947,0.010740888305008,0.0053892889991403,0.009200157597661,0.00954819470644,0.013628214597702,0.0074018104933202,0.0095883682370186,0.0099259112030268,0.022178079932928,0.014995609410107,0.026401367038488,0.042436473071575,0.019912362098694,0.012342168018222,0.021110560745001,0.018685285001993,0.018282620236278,0.017348010092974,0.024128794670105,0.023900173604488,0.023132149130106,0.027202798053622,0.011932343244553,0.0078857457265258,0.010709244757891,0.016468744724989,0.0079817362129688,0.021096181124449,0.027657736092806,0.021669890731573,0.01086238771677,0.011180474422872,0.019828230142593,0.017649132758379,0.02188067138195,0.0060236314311624,0.021064078435302,0.0239098072052,0.026576651260257,0.014612763188779,0.019525330513716,0.0092060575261712,0.0117223020643,0.020066972821951,0.013546681031585,0.01275437604636,0.02476154640317,0.022093737497926,0.039139337837696,0.014736795797944,0.018312595784664,0.015573497861624,0.017694693058729,0.021246196702123,0.011187918484211,0.012678382918239,0.0030694198794663,0.014024164527655,0.012216635048389,0.010750070214272,0.0089101940393448,0.01802059262991,0.016450894996524,0.011062651872635,0.010687000118196,0.016368478536606,0.019255079329014,0.013880825601518,0.023393189534545,0.020504340529442,0.015048444271088,0.012340454384685,0.033879086375237,0.012948632240295,0.020892713218927,0.024188376963139,0.018288392573595,0.012539068236947,0.010801065713167,0.019921384751797,0.017448989674449,0.013850420713425,0.01969444565475,0.016287410631776,0.095880076289177,0.024978701025248,0.014127197675407,0.016412269324064,0.012870982289314,0.026468526571989,0.025861611589789,0.014962473884225,0.0087411301210523,0.017704576253891,0.018016286194324,0.011520186439157,0.010145214386284,0.016396021470428,0.016900222748518,0.01851537078619,0.058200839906931,0.016010111197829,0.030035270377994,0.020404927432537,0.015208875760436,0.014284324832261,0.018796617165208,0.015608423389494,0.028695875778794,0.025460064411163,0.02287720516324,0.014243364334106,0.018437078222632,0.020470764487982,0.016683615744114,0.011866290122271,0.01703916862607,0.020898517221212,0.020597640424967,0.013811600394547,0.017405657097697,0.023310035467148,0.0078978892415762,0.01469081826508,0.016488842666149,0.010323951020837,0.016450615599751,0.026449661701918,0.016542281955481,0.014283685013652,0.033088907599449,0.019824637100101,0.021123010665178,0.023079250007868,0.017187712714076,0.015556850470603,0.073194146156311,0.010713957250118,0.011535662226379,0.0088982507586479,0.029363449662924,0.012756394222379,0.011014048941433,0.007634234149009,0.011671031825244,0.015106923878193,0.011255532503128,0.013575877994299,0.024835281074047,0.026504345238209,0.015766201540828,0.01621526107192,0.018971957266331,0.026819251477718,0.012884059920907,0.018050007522106,0.018135072663426,0.030830351635814,0.035156823694706,0.020296905189753,0.053066618740559,0.035829830914736,0.014537485316396,0.0095284562557936,0.033148989081383,0.031329344958067,0.019129246473312,0.027030244469643,0.023278223350644,0.0089871333912015,0.051988169550896,0.061240907758474,0.019046053290367,0.028000822290778,0.036701418459415,0.014639347791672,0.035236354917288,0.01615658774972,0.045188136398792,0.036064974963665,0.03107263147831,0.0085045238956809,0.026848180219531,0.033019244670868,0.037853978574276,0.01955102942884,0.017092976719141,0.017632279545069,0.04251666367054,0.038742870092392,0.020589862018824,0.0062337359413505,0.028985137119889,0.031249159947038,0.02795198187232,0.019219195470214,0.022252466529608,0.032002534717321,0.009996959939599,0.014880679547787,0.010347532108426,0.035234455019236,0.018668355420232,0.025479897856712,0.025925504043698,0.032179288566113,0.044899709522724,0.01985627040267,0.041217885911465,0.028552200645208,0.0648293197155,0.014225426129997,0.014111202210188,0.022451281547546,0.014907886274159,0.013356832787395,0.012858558446169,0.012518860399723,0.035826906561852,0.015364142134786,0.0072410656139255,0.016462989151478,0.011981440708041,0.018290502950549,0.016702715307474,0.028844822198153,0.016692692413926,0.010066661983728,0.0071296915411949,0.018980544060469,0.014740628190339,0.01454789750278,0.024846632033587,0.011785191483796,0.025159765034914,0.018782205879688,0.015976436436176,0.013356691226363,0.018878754228354,0.016629304736853,0.021290775388479,0.019228279590607,0.024545963853598,0.010352101176977,0.023312319070101,0.014295991510153,0.014858999289572,0.010361114516854,0.020375296473503,0.0097906924784184,0.010081180371344,0.010287029668689,0.026913113892078,0.014661521650851,0.016381978988647,0.011142027564347,0.018438555300236,0.015481295064092,0.033769123256207,0.022958643734455,0.018466683104634,0.018601959571242,0.015618794597685,0.047292917966843,0.0092880632728338,0.010913412086666,0.0073282569646835,0.018337614834309,0.036312371492386,0.034072257578373,0.030235636979342,0.037637427449226,0.01805149205029,0.015480816364288,0.019073862582445,0.033466205000877,0.020790804177523,0.031899899244308,0.021922789514065,0.030949899926782,0.011433269828558,0.014608358964324,0.018811479210854,0.012277310714126,0.029590064659715,0.016725961118937,0.011429416947067,0.014291760511696,0.063251718878746,0.0211081225425,0.026226354762912,0.019002180546522,0.056565884500742,0.039118684828281,0.011252414435148,0.012641251087189,0.012897618114948,0.081004187464714,0.02789038605988,0.012148344889283,0.031180048361421,0.0229222625494,0.016495048999786,0.089219853281975,0.040162481367588,0.054453015327454,0.020081147551537,0.0459204018116,0.049509610980749,0.032860420644283,0.034940663725138,0.056821897625923,0.026763098314404,0.023743540048599,0.02899631485343,0.025089019909501,0.017810057848692,0.012801123782992,0.016797702759504,0.014020321890712,0.010076766833663,0.013684267178178,0.015224467031658,0.022395638749003,0.011902806349099,0.030259724706411,0.024407006800175,0.015344603918493,0.0083069391548634,0.01421516854316,0.011868238449097,0.018639598041773,0.011100801639259,0.017682986333966,0.024549895897508,0.01852604560554,0.025418044999242,0.036534376442432,0.033358260989189,0.024841777980328,0.055271595716476,0.04024749994278,0.02922241948545,0.031211767345667,0.028461650013924,0.03709039837122,0.015849832445383,0.014845412224531,0.018525797873735,0.0097808046266437,0.019178880378604,0.015256457030773,0.013094319030643,0.014403462409973,0.0082147754728794,0.0055371578782797,0.01960775628686,0.0099828466773033,0.012349774129689,0.0084197856485844,0.015404147095978,0.0077261636033654,0.019921844825149,0.006559113971889,0.015962574630976,0.016137203201652,0.015540434978902,0.013730899430811,0.020349498838186,0.019568771123886,0.0091344686225057,0.01404239423573,0.012763782404363,0.024625331163406,0.013623328879476,0.012253018096089,0.010922759771347,0.021444007754326,0.011276796460152,0.014388229697943,0.021823728457093,0.01075523532927,0.014771645888686,0.018723648041487,0.019334418699145,0.014737814664841,0.011323170736432,0.013627113774419,0.010901989415288,0.0059350514784455,0.0095310471951962,0.011430527083576,0.012757020071149,0.011699577793479,0.022341296076775,0.02392066642642,0.012536454945803,0.026416890323162,0.012882437556982,0.014120062813163,0.02158117108047,0.014417300932109,0.011834964156151,0.0099981445819139,0.0080025475472212,0.01123521476984,0.01607034727931,0.0089878346771002,0.0080625796690583,0.010232724249363,0.032386600971222,0.0084778554737568,0.010921519249678,0.014768172055483,0.015565373003483,0.010123610496521,0.013046176172793,0.005604200065136,0.011762605980039,0.0068881982006133,0.0033471880014986,0.0099867321550846,0.014047085307539,0.0098854880779982,0.0070083239115775,0.019338048994541,0.010235195048153,0.013514052145183,0.011611990630627,0.023636175319552,0.010894555598497,0.011676723137498,0.013808472082019,0.017479952424765,0.025119226425886,0.027960259467363,0.0082879392430186,0.017529834061861,0.010868959128857,0.010375176556408,0.0074750948697329,0.0028367605991662,0.011616315692663,0.010566359385848,0.01065372582525,0.021962478756905,0.016217194497585,0.020044196397066,0.014052156358957,0.016986994072795,0.020400635898113,0.010216185823083,0.021346157416701,0.018340364098549,0.004887999035418,0.014176692813635,0.015871504321694,0.017675181850791,0.013973866589367,0.0125792901963,0.013678099028766,0.012687352485955,0.014398334547877,0.0086313132196665,0.010947532951832,0.012618229724467,0.026322707533836,0.011737041175365,0.014705969020724,0.020473064854741,0.015602512285113,0.019167115911841,0.010938433930278,0.036230456084013,0.013077355921268,0.021992649883032,0.017986891791224,0.020399753004313,0.010320508852601,0.017029670998454,0.037411466240883,0.020156791433692,0.0073516475968063,0.01652898080647,0.01881436817348,0.014292119070888,0.017412316054106,0.024130338802934,0.01368423551321,0.024438777938485,0.014529574662447,0.013556031510234,0.027479326352477,0.029413141310215,0.03113617002964,0.016140228137374,0.019621077924967,0.1415998339653,0.012733612209558,0.019040282815695,0.023275822401047,0.0038542980328202,0.019485715776682,0.015493579208851,0.013413611799479,0.011610317975283,0.015312354080379,0.014159794896841,0.01269674859941,0.027510304003954,0.031995311379433,0.023017108440399,0.039166316390038,0.0225297100842,0.017055578529835,0.024632334709167,0.015364036895335,0.016284726560116,0.015034593641758,0.018323954194784,0.010247583501041,0.022142661735415,0.020509906113148,0.013485707342625,0.011118846945465,0.013664552010596,0.0088768936693668,0.014507379382849,0.0082549713551998,0.014289131388068,0.010921361856163,0.017561554908752,0.027636203914881,0.027682296931744,0.0081302803009748,0.011093647219241,0.012943452224135,0.0077401353046298,0.024312697350979,0.024115474894643,0.011737433262169,0.019663842394948,0.014843242242932,0.038396079093218,0.0050463136285543,0.016995856538415,0.0065145497210324,0.017847318202257,0.024354211986065,0.015860244631767,0.010665512643754,0.013239313848317,0.017537962645292,0.048341788351536,0.031668152660131,0.004399951081723,0.0099996766075492,0.01429333537817,0.012448243796825,0.017831416800618,0.018224388360977,0.011301068589091,0.024296127259731,0.021356215700507,0.0096461307257414,0.0129359588027,0.018613085150719,0.017091473564506,0.021473301574588,0.016987089067698,0.038728129118681,0.01258048042655,0.011034375987947,0.010632896795869,0.01261337660253,0.013731077313423,0.022021198645234,0.014075017534196,0.014586249366403,0.0047605251893401,0.012721508741379,0.01091898791492,0.02179916575551,0.0078280968591571,0.0094716856256127,0.006661840248853,0.012928167358041,0.012884214520454,0.011209246702492,0.0099674621596932,0.021142859011889,0.0049051260575652,0.011094103567302,0.0089149661362171,0.020068658515811,0.010920185595751,0.014453177340329,0.021111987531185,0.013421262614429,0.01023923419416,0.015334063209593,0.01264195330441,0.028039401397109,0.024277254939079,0.026706587523222,0.037940047681332,0.034897610545158,0.014421194791794,0.02181713655591,0.02226435393095,0.015065377578139,0.012703609652817,0.012351043522358,0.017362846061587,0.012591940350831,0.0028056870214641,0.010084813460708,0.013495021499693,0.017515864223242,0.013413054868579,0.023567989468575,0.018574349582195,0.018938958644867,0.017654482275248,0.018327619880438,0.0055161234922707,0.012218993157148,0.0071202404797077,0.016004864126444,0.026844752952456,0.040239259600639,0.01347459666431,0.026320699602365,0.021516066044569,0.014715535566211,0.010948739945889,0.008792681619525,0.01970230601728,0.017279362305999,0.012615012004972,0.016875758767128,0.01261392980814,0.022612759843469,0.021068157628179,0.012136837467551,0.015044560655951,0.012293372303247,0.024056440219283,0.016681380569935,0.022283280268312,0.014603128656745,0.0079673025757074,0.0090076820924878,0.016235047951341,0.009691221639514,0.010178910568357,0.0050126491114497,0.010739279910922,0.013933531939983,0.020711347460747,0.014361808076501,0.019505240023136,0.02690926939249,0.013006970286369,0.018902020528913,0.021340746432543,0.01176149584353,0.038525976240635,0.024750934913754,0.016203742474318,0.012471426278353,0.018344309180975,0.019371137022972,0.025826204568148,0.018930088728666,0.024320833384991,0.0081443712115288,0.012249186635017,0.029840994626284,0.015272673219442,0.010790074244142,0.00599554926157,0.015837326645851,0.03504553809762,0.020036451518536,0.019610654562712,0.016700379550457,0.02683943323791,0.023785624653101,0.014599400572479,0.01794252730906,0.019159654155374,0.017834410071373,0.016881577670574,0.022389445453882,0.0088418256491423,0.0072537995874882,0.021855685859919,0.011354135349393,0.014662310481071,0.010210095904768,0.028115648776293,0.035789847373962,0.017214369028807,0.0052164504304528,0.012555499561131,0.011170322075486,0.016861159354448,0.027302756905556,0.027113888412714,0.017026986926794,0.025992916896939,0.015068768523633,0.03194797411561,0.019877292215824,0.026058059185743,0.026066292077303,0.0088440785184503,0.011528141796589,0.015048479661345,0.011069477535784,0.015590522438288,0.0089615564793348,0.013206828385592,0.018759042024612,0.015335001051426,0.0081351576372981,0.0069804536178708,0.02474650926888,0.0095644565299153,0.021981896832585,0.015343721956015,0.010562328621745,0.0084000453352928,0.0067329704761505,0.0062986724078655,0.0087745944038033,0.0086933802813292,0.0081954235211015,0.0090988669544458,0.019484557211399,0.016840873286128,0.0083215432241559,0.010492541827261,0.016928484663367,0.01649184897542,0.01528531871736,0.011527134105563,0.016526529565454,0.010775115340948,0.019874352961779,0.0084195919334888,0.023098427802324,0.011219927109778,0.020297260954976,0.016868246719241,0.013237223029137,0.017356365919113,0.013030277565122,0.0079923020675778,0.018619187176228,0.050220359116793,0.011325388215482,0.01213838160038,0.0090488772839308,0.011513167992234,0.0068118250928819,0.0040918323211372,0.0087388707324862,0.024073597043753,0.023895185440779,0.017743771895766,0.014089841395617,0.014457866549492,0.0098504116758704,0.011910686269403,0.00676036067307,0.018298886716366,0.0076585132628679,0.0046311556361616,0.0072892578318715,0.0094908876344562,0.013503790833056,0.017706647515297,0.013895776122808,0.0076941079460084,0.009692738763988,0.008802255615592,0.024029899388552,0.026748437434435,0.010441925376654,0.016161985695362,0.013141017407179,0.017663955688477,0.012428365647793,0.007002689410001,0.011301908642054,0.017150511965156,0.010756582953036,0.0082578090950847,0.0061404998414218,0.01345232129097,0.019913977012038,0.01199331600219,0.013877131044865,0.016066731885076,0.011121591553092,0.018225161358714,0.017936930060387,0.01768608763814,0.017694279551506,0.016626853495836,0.013971511274576,0.0071455989964306,0.0062037180177867,0.01534334756434,0.016625799238682,0.022433411329985,0.024814760312438,0.0059493537992239,0.0049121389165521,0.021663321182132,0.0090950913727283,0.011339079588652,0.0070669734850526,0.011029603891075,0.012268874794245,0.012961651198566,0.01683672145009,0.014976418577135,0.0070818774402142,0.022726165130734,0.0081857526674867,0.0069783767685294,0.009488427080214,0.020825795829296,0.017692228779197,0.0092183807864785,0.010221725329757,0.021175460889935,0.023766523227096,0.01264126226306,0.019504103809595,0.013628393411636,0.007382417563349,0.01638906262815,0.017065012827516,0.024195186793804,0.016502741724253,0.013727413490415,0.032413117587566,0.058492697775364,0.036500230431557,0.017869524657726,0.028942137956619,0.019910879433155,0.020587131381035,0.041512113064528,0.037291884422302,0.015152713283896,0.018893182277679,0.030227543786168,0.019684843719006,0.011797489598393,0.011124053038657,0.016450088471174,0.0090736672282219,0.0097693288698792,0.015385495498776,0.014695229008794,0.038144193589687,0.022673480212688,0.024224726483226,0.033297173678875,0.041032664477825,0.04353005066514,0.0040979930199683,0.0082456870004535,0.03636110574007,0.035322725772858,0.019746949896216,0.013179561123252,0.045271322131157,0.012069368734956,0.019102156162262,0.019506318494678,0.048523157835007,0.040365070104599,0.012322479858994,0.027961766347289,0.03185173869133,0.082926854491234,0.070179045200348,0.01386272162199,0.029729057103395,0.029601385816932,0.053256243467331,0.032173804938793,0.020581794902682,0.010465212166309,0.018704334273934,0.0071907164528966,0.011577032506466,0.020910240709782,0.024087533354759,0.02295384183526,0.022000025957823,0.032259482890368,0.042672842741013,0.0187948346138,0.033782508224249,0.055815048515797,0.018354604020715,0.012073791585863,0.02136542275548,0.0083541218191385,0.035815268754959,0.047704264521599,0.012190481647849,0.011994284577668,0.035583309829235,0.058225158601999,0.041324369609356,0.029366416856647,0.023931086063385,0.019573986530304,0.017382748425007,0.010832402855158,0.0052581112831831,0.021943239495158,0.014442766085267,0.0058612218126655,0.022140711545944,0.014075569808483,0.013675394468009,0.021525371819735,0.010983333922923,0.013224517926574,0.01583443954587,0.011364508420229,0.016087079420686,0.015371350571513,0.0047493744641542,0.010343099012971,0.010399300605059,0.010070316493511,0.0099348789080977,0.015946527943015,0.014022689312696,0.0046388218179345,0.011318136937916,0.014177930541337,0.012393339537084,0.0056222956627607,0.011305570602417,0.0088909827172756,0.024325190111995,0.0052665071561933,0.003970917314291,0.0022020891774446,0.0027949835639447,0.0061177210882306,0.0076533830724657,0.0071285688318312,0.022969353944063,0.014926427043974,0.0040517440065742,0.021916249766946,0.029295146465302,0.030906531959772,0.024944502860308,0.011196310631931,0.023570992052555,0.021566823124886,0.007711052428931,0.0091085722669959,0.0033216327428818,0.011251176707447,0.0062141316011548,0.008105831220746,0.021955274045467,0.01889531314373,0.011259744875133,0.014406535774469,0.012698724865913,0.029368840157986,0.026586934924126,0.016886446624994,0.015765585005283,0.024487730115652,0.016515485942364,0.013979292474687,0.017769336700439,0.014157490804791,0.010893788188696,0.017218951135874,0.030026964843273,0.037717062979937,0.020746422931552,0.034384865313768,0.020761828869581,0.026263855397701,0.026514288038015,0.030297346413136,0.021494314074516,0.026316771283746,0.057883333414793,0.019700642675161,0.036334749311209,0.024440446868539,0.010107338428497,0.022417481988668,0.0092578995972872,0.025380603969097,0.014040517620742,0.019981190562248,0.0078454045578837,0.017641166225076,0.01312754675746,0.014443999156356,0.022014765068889,0.016757506877184,0.0194401293993,0.010446003638208,0.025982994586229,0.030833516269922,0.029328344389796,0.0098851285874844,0.009338348172605,0.026647545397282,0.032659217715263,0.032189078629017,0.018421575427055,0.012558061629534,0.021623315289617,0.036268323659897,0.013992169871926,0.021504333242774,0.058792360126972,0.047751117497683,0.013042008504272,0.013730892911553,0.0070231789723039,0.013661516830325,0.017114192247391,0.012315848842263,0.0070876153185964,0.008109450340271,0.010073057375848,0.006588835734874,0.0056084278039634,0.014245486818254,0.007829861715436,0.012204449623823,0.010661377571523,0.0094157867133617,0.021512892097235,0.0062856762669981,0.0067725665867329,0.011681816540658,0.029768992215395,0.02881171181798,0.02636831626296,0.024280499666929,0.025640524923801,0.024968508630991,0.025349609553814,0.0099549666047096,0.020476307719946,0.015772417187691,0.0091180698946118,0.0038480677176267,0.0147057864815,0.017700901255012,0.017672404646873,0.01365929748863,0.011797777377069,0.0095474999397993,0.0065269661135972,0.011882491409779,0.01007616519928,0.034408804029226,0.017682254314423,0.0191207267344,0.019704271107912,0.02182006649673,0.027426904067397,0.027150556445122,0.010858222842216,0.0073057115077972,0.014903446659446,0.01366070844233,0.017563305795193,0.024328790605068,0.0096514085307717,0.015933720394969,0.0085999108850956,0.0093259606510401,0.027804488316178,0.013209473341703,0.016110964119434,0.015645112842321,0.01286686770618,0.0051069930195808,0.011660560965538,0.01267877407372,0.015156484209001,0.021785400807858,0.017822075635195,0.022168066352606,0.012539116665721,0.012153441086411,0.020538626238704,0.0124591877684,0.024458762258291,0.016397174447775,0.030494801700115,0.012530518695712,0.016536150127649,0.011806230992079,0.0099373795092106,0.014326583594084,0.019584627822042,0.021751269698143,0.011515887454152,0.020452953875065,0.019435409456491,0.018321447074413,0.026043929159641,0.011481526307762,0.022856900468469,0.036082554608583,0.0092662172392011,0.016017625108361,0.028694197535515,0.016864940524101,0.020480824634433,0.0089775128290057,0.010697714984417,0.01459541823715,0.0063736094161868,0.0080203786492348,0.03004545904696,0.013803163543344,0.029039306566119,0.012963579967618,0.017148533836007,0.0063286693766713,0.0079475250095129,0.011199403554201,0.010712872259319,0.021198164671659,0.019777428358793,0.004252917598933,0.0092430096119642,0.011713195592165,0.018383104354143,0.0080193933099508,0.0091442447155714,0.0056904433295131,0.0089336670935154,0.023521587252617,0.023945808410645,0.01260875351727,0.0098775885999203,0.0078851021826267,0.021659340709448,0.01019361615181,0.012070022523403,0.03695622086525,0.0087748942896724,0.012075934559107,0.007778599858284,0.013798709958792,0.0064179874025285,0.0087516121566296,0.010572511702776,0.015808526426554,0.034699402749538,0.026825003325939,0.012186268344522,0.0084572331979871,0.010213348083198,0.011411631479859,0.0058516599237919,0.0098517071455717,0.01106929872185,0.010918168351054,0.0097362566739321,0.004381999373436,0.014146139845252,0.0097775086760521,0.0029407036490738,0.0044196653179824,0.0080189825966954,0.0063727311789989,0.0070121218450367,0.0098654106259346,0.011155328713357,0.0088227801024914,0.013540483079851,0.012009833008051,0.012546511366963,0.015689564868808,0.014254168607295,0.013938400894403,0.014361713081598,0.013320773839951,0.016007265076041,0.017814056947827,0.011302221566439,0.027204010635614,0.016354061663151,0.017512818798423,0.0045173107646406,0.01676094904542,0.020382612943649,0.0079446937888861,0.015680436044931,0.0097001865506172,0.011175142601132,0.008187429048121,0.010861225426197,0.018605377525091,0.010615941137075,0.019954113289714,0.019460763782263,0.02103983797133,0.01153801009059,0.019040483981371,0.0096875876188278,0.015802431851625,0.022434016689658,0.013340671546757,0.007347587030381,0.030470468103886,0.018811153247952,0.01349098328501,0.021135376766324,0.015778908506036,0.0073776543140411,0.0078781461343169,0.011397557333112,0.0097105037420988,0.018329231068492,0.0098116816952825,0.0083673465996981,0.0095834173262119,0.0094020012766123,0.017825877293944,0.020591294392943,0.017844656482339,0.012945130467415,0.019153073430061,0.0066364668309689,0.015287939459085,0.018464310094714,0.016617570072412,0.0090616662055254,0.010760139673948,0.023520141839981,0.0098795779049397,0.0062649045139551,0.0074824928306043,0.020486835390329,0.011241156607866,0.0095628313720226,0.0078770592808723,0.0142912697047,0.018575025722384,0.020473655313253,0.016434404999018,0.016985524445772,0.018443083390594,0.02283545397222,0.0091999331489205,0.011665863916278,0.0089879333972931,0.020763788372278,0.013823477551341,0.010664878413081,0.013115033507347,0.0087956171482801,0.019937032833695,0.016448196023703,0.026369588449597,0.007198735140264,0.0062914025038481,0.018449751660228,0.0053797317668796,0.011225966736674,0.018020566552877,0.021646969020367,0.010416207835078,0.0090914499014616,0.010769868269563,0.017437648028135,0.010714335367084,0.0093346629291773,0.014200689271092,0.020702850073576,0.012191058136523,0.010198645293713,0.012454334646463,0.026875490322709,0.032366074621677,0.02123586460948,0.010141011327505,0.017694056034088,0.0091544017195702,0.0056299287825823,0.007345078047365,0.0075701158493757,0.010505773127079,0.024212673306465,0.024732623249292,0.014330603182316,0.020790956914425,0.015129320323467,0.020855927839875,0.020642962306738,0.015103417448699,0.017586156725883,0.022819681093097,0.041133496910334,0.026994980871677,0.019354820251465,0.024210754781961,0.0076865116134286,0.0090519264340401,0.0067222826182842,0.0062180473469198,0.0082652624696493,0.011274702847004,0.042421519756317,0.0096691455692053,0.027929222211242,0.015049549750984,0.020019259303808,0.016623586416245,0.0047247754409909,0.019837558269501,0.02216905914247,0.009528050199151,0.022047400474548,0.015393735840917,0.030527863651514,0.030116787180305,0.018268842250109,0.0050019342452288,0.029761537909508,0.028479360044003,0.024021150544286,0.025483280420303,0.010497663170099,0.016324378550053,0.016986928880215,0.033494219183922,0.018047112971544,0.041961658746004,0.018081657588482,0.010610643774271,0.017512042075396,0.011841390281916,0.016735723242164,0.0068117044866085,0.025269575417042,0.010320862755179,0.031451299786568,0.023350026458502,0.024382146075368,0.039079785346985,0.0090797711163759,0.0078543396666646,0.0071616759523749,0.0093087982386351,0.0068032126873732,0.020775800570846,0.0037986165843904,0.0085921818390489,0.024453911930323,0.015940248966217,0.013876937329769,0.0090009570121765,0.012512412853539,0.028268970549107,0.021984312683344,0.030291931703687,0.013077205047011,0.015613121911883,0.016541790217161,0.018470466136932,0.027549708262086,0.0055038603022695,0.018465287983418,0.012369231320918,0.0060836859047413,0.0050321212038398,0.005512909963727,0.012787853367627,0.0061336923390627,0.0055233505554497,0.012139989063144,0.018377844244242,0.0024582555051893,0.018413139507174,0.0066800117492676,0.015832636505365,0.01706974580884,0.0051127746701241,0.0089314989745617,0.0043662767857313,0.0056906063109636,0.0088418442755938,0.0083545465022326,0.010187125764787,0.011241639964283,0.0097961137071252,0.0097586568444967,0.0076871458441019,0.004743299447,0.01196439191699,0.009021651931107,0.016258785501122,0.0089913560077548,0.00669498834759,0.0048760231584311,0.0077618206851184,0.0049064788036048,0.0059950733557343,0.011323621496558,0.010242724791169,0.022290598601103,0.0040255822241306,0.013814908452332,0.016938267275691,0.0090941032394767,0.013608932495117,0.019973713904619,0.013920724391937,0.0094080241397023,0.0075969728641212,0.013610212132335,0.026944015175104,0.010838995687664,0.019366951659322,0.017636526376009,0.021517161279917,0.020462533459067,0.019668031483889,0.01774013787508,0.016928819939494,0.0074954023584723,0.012217650189996,0.01134985126555,0.0043168920092285,0.0084265945479274,0.016184577718377,0.013155274093151,0.014657136052847,0.0068935761228204,0.012210173532367,0.013025124557316,0.0066306851804256,0.008416180498898,0.012472921982408,0.017305344343185,0.0065222159028053,0.016520716249943,0.012844867072999,0.016349781304598,0.018172916024923,0.01424396969378,0.014073747210205,0.027035025879741,0.013217091560364,0.019288219511509,0.011810782365501,0.032747305929661,0.019460020586848,0.013868194073439,0.01037163566798,0.021396920084953,0.010171165689826,0.017064502462745,0.029846308752894,0.033515825867653,0.017310556024313,0.014604929834604,0.0092326691374183,0.017442371696234,0.010562111623585,0.0094651179388165,0.013151738792658,0.016013391315937,0.0070280549116433,0.0086788777261972,0.0086865797638893,0.029067624360323,0.012956716120243,0.019813254475594,0.017916444689035,0.017144240438938,0.022275146096945,0.011352946981788,0.011344514787197,0.0088829360902309,0.015557701699436,0.014022000133991,0.02410165220499,0.014659912325442,0.032540827989578,0.02097269333899,0.013403525575995,0.015312176197767,0.02323785983026,0.025779034942389,0.011357044801116,0.029971566051245,0.02198825404048,0.01825281791389,0.026849437505007,0.014099998399615,0.021561395376921,0.019591756165028,0.016841292381287,0.0084637058898807,0.021956145763397,0.032474845647812,0.025137174874544,0.021112266927958,0.012548359110951,0.014931705780327,0.017486002296209,0.026358582079411,0.01020846888423,0.025186590850353,0.011055754497647,0.030268335714936,0.010490040294826,0.0770163834095,0.011075416579843,0.069795660674572,0.020102053880692,0.0077853994444013,0.024314923211932,0.028281219303608,0.0059922514483333,0.013815525919199,0.035186529159546,0.01624434068799,0.060141760855913,0.0229775570333,0.018535016104579,0.014337725937366,0.024976333603263,0.017967458814383,0.016762237995863,0.03656817227602,0.023643363267183,0.018298396840692,0.029595464468002,0.014441133476794,0.0071146027185023,0.018360510468483,0.029923899099231,0.01178565248847,0.018891533836722,0.017974777147174,0.0072302427142859,0.0097542870789766,0.028703041374683,0.016378246247768,0.011384534649551,0.014718296937644,0.010346646420658,0.0073975119739771,0.017060615122318,0.026367757469416,0.0097764814272523,0.012938451953232,0.0071394145488739,0.0064612808637321,0.0083140507340431,0.0071000466123223,0.0073483432643116,0.016499759629369,0.0083544980734587,0.021611835807562,0.0088491998612881,0.015193867497146,0.0083307363092899,0.0087934453040361,0.0077957911416888,0.0096326479688287,0.079389788210392,0.015190714038908,0.0057660974562168,0.0081286942586303,0.012630898505449,0.01309934258461,0.01883889734745,0.01710625179112,0.0081193558871746,0.014363163150847,0.0097024422138929,0.01340464875102,0.013711750507355,0.0069109117612243,0.011197246611118,0.019648881629109,0.011919577606022,0.018291721120477,0.0082942266017199,0.011201241984963,0.0078856274485588,0.019139401614666,0.01577628031373,0.045906968414783,0.012019153684378,0.012495378032327,0.0066127413883805,0.0098351184278727,0.005936830304563,0.011912297457457,0.010623743757606,0.016798993572593,0.017400454729795,0.01129088178277,0.013845775276423,0.014324326999485,0.01435356028378,0.013138045556843,0.014119001105428,0.013423283584416,0.02034423686564,0.0092166140675545,0.010840384289622,0.013108273968101,0.017803294584155,0.0049258382059634,0.014593338593841,0.029527874663472,0.032318040728569,0.017740605399013,0.053774375468493,0.0079341791570187,0.039955541491508,0.06058743968606,0.014255100861192,0.011353701353073,0.0089051369577646,0.0085701160132885,0.010820910334587,0.029320454224944,0.038245163857937,0.020041044801474,0.026605112478137,0.03249504417181,0.0184943433851,0.023645523935556,0.026965126395226,0.026251289993525,0.017517972737551,0.017885453999043,0.01184843480587,0.0089421533048153,0.021380582824349,0.011225985363126,0.010169509798288,0.010045075789094,0.021984357386827,0.010000189766288,0.025260431692004,0.0061358720995486,0.012607442215085,0.02254830673337,0.011210696771741,0.0037369460333139,0.0043751569464803,0.012200959958136,0.01487073302269,0.013709763064981,0.016266791149974,0.0169872418046,0.018354281783104,0.0099170971661806,0.050215780735016,0.041775912046432,0.0174764059484,0.018627485260367,0.035523608326912,0.019922751933336,0.014855086803436,0.020200051367283,0.01654776930809,0.015948558226228,0.015629263594747,0.016897948458791,0.019885467365384,0.0092661380767822,0.0090926066040993,0.013089650310576,0.0242356993258,0.025490615516901,0.028854425996542,0.016474962234497,0.018607445061207,0.011535376310349,0.017316916957498,0.030204307287931,0.043073810636997,0.023995514959097,0.020162012428045,0.031914051622152,0.034649953246117,0.044957108795643,0.062374636530876,0.011511750519276,0.013013020157814,0.0096150916069746,0.0081929415464401,0.0096944998949766,0.039896819740534,0.038387693464756,0.030928686261177,0.022549826651812,0.028622163459659,0.026992905884981,0.01382290571928,0.026389766484499,0.015023157931864,0.025159373879433,0.0183489266783,0.019744444638491,0.019476506859064,0.019401913508773,0.016734156757593,0.015186586417258,0.014316816814244,0.018603708595037,0.01433608494699,0.022947540506721,0.0057500898838043,0.021496405825019,0.028488740324974,0.014665714465082,0.017666798084974,0.0068118153139949,0.03548476099968,0.026325482875109,0.014874618500471,0.042659386992455,0.010449486784637,0.024520998820662,0.011182854883373,0.0099046248942614,0.019367702305317,0.014819296076894,0.023401599377394,0.040848508477211,0.092592984437943,0.1010767519474,0.045312814414501,0.1417423337698,0.060823835432529,0.070862837135792,0.013771453872323,0.036268182098866,0.043259598314762,0.04334557056427,0.025244088843465,0.053883157670498,0.029519025236368,0.019780948758125,0.013771988451481,0.010674716904759,0.0086689544841647,0.0098349330946803,0.00661700963974,0.015262203291059,0.013132554478943,0.011926529929042,0.0081492010504007,0.010271029546857,0.013333579525352,0.01580947637558,0.01125745754689,0.018293779343367,0.011909004300833,0.021093528717756,0.021673195064068,0.013798818923533,0.022679697722197,0.04287675768137,0.031466905027628,0.051188297569752,0.046672143042088,0.079961247742176,0.026000367477536,0.044222369790077,0.038067270070314,0.034388247877359,0.030876176431775,0.017726441845298,0.0202965606004,0.015117079019547,0.014567198231816,0.0096318619325757,0.021890185773373,0.011456907726824,0.013943076133728,0.014393490739167,0.004233161918819,0.012565055862069,0.029657682403922,0.012449238449335,0.027583621442318,0.016916487365961,0.013624963350594,0.017088567838073,0.015887640416622,0.015022806823254,0.022107776254416,0.010134158656001,0.013403135351837,0.014287376776338,0.01584542170167,0.0087659414857626,0.0061044171452522,0.016367349773645,0.012314384803176,0.021000137552619,0.018630068749189,0.015019143000245,0.017239846289158,0.022872943431139,0.023618932813406,0.031026998534799,0.01645939424634,0.015076275914907,0.017065294086933,0.024264216423035,0.017964079976082,0.0087505476549268,0.011751210317016,0.0058191670104861,0.0053334636613727,0.0085790893062949,0.0079521797597408,0.017631005495787,0.007969731464982,0.012261230498552,0.0086570326238871,0.0083824526518583,0.0077507998794317,0.011459209024906,0.012660347856581,0.0092238150537014,0.0048499661497772,0.0091714300215244,0.00848179589957,0.013196905143559,0.0095972884446383,0.013974023982882,0.018481131643057,0.012123533524573,0.0099688377231359,0.015045277774334,0.017920525744557,0.016240380704403,0.013272208161652,0.008815873414278,0.020608007907867,0.012870971113443,0.015885351225734,0.016155231744051,0.016856307163835,0.023493396118283,0.012812679633498,0.01442373264581,0.019898258149624,0.008501990698278,0.01716922968626,0.01327043864876,0.025077253580093,0.0095676826313138,0.014936238527298,0.017437350004911,0.011804019100964,0.013288767077029,0.020853694528341,0.025484858080745,0.010816551744938,0.011849462985992,0.02102117985487,0.021945770829916,0.012625492177904,0.020977701991796,0.020390763878822,0.028503108769655,0.010710442438722,0.014688165858388,0.015193401835859,0.013967690058053,0.020341629162431,0.010010225698352,0.019261840730906,0.019940450787544,0.019807182252407,0.013056756928563,0.014491930603981,0.028838358819485,0.018756046891212,0.01725909486413,0.0069387424737215,0.0046960762701929,0.03372360393405,0.012816961854696,0.021626356989145,0.0070081679150462,0.012096640653908,0.0074389441870153,0.01054460927844,0.0079350396990776,0.01221476495266,0.015982976183295,0.0092838602140546,0.0086725894361734,0.014474468305707,0.016529306769371,0.0067082038149238,0.0058811577036977,0.010564777068794,0.0133774029091,0.0084677021950483,0.011017043143511,0.026141930371523,0.0084438882768154,0.011156629770994,0.01942528411746,0.0076573872938752,0.014233591035008,0.0070766061544418,0.0077042765915394,0.0081735383719206,0.0064449463970959,0.012291835620999,0.0085889957845211,0.023846108466387,0.0094586312770844,0.017611052840948,0.020449690520763,0.020878508687019,0.01173528842628,0.014819958247244,0.010742986574769,0.019753016531467,0.011758558452129,0.011694647371769,0.015437012538314,0.031569205224514,0.013217251747847,0.021292123943567,0.010303520597517,0.013519795611501,0.016837039962411,0.009888032451272,0.013442845083773,0.0094372481107712,0.016087887808681,0.021767100319266,0.02230804041028,0.010887004435062,0.010985773988068,0.010095707140863,0.0095462203025818,0.0068051810376346,0.01496313419193,0.023636426776648,0.012197424657643,0.0037256078794599,0.0050916811451316,0.024203363806009,0.015596255660057,0.015092195942998,0.012068081647158,0.019468441605568,0.012918030843139,0.010678020305932,0.012523893266916,0.0078963115811348,0.0083685284480453,0.0094932932406664,0.17101535201073,0.0094717042520642,0.006844986230135,0.018263135105371,0.018257424235344,0.023543953895569,0.010870452970266,0.0076426058076322,0.0069647813215852,0.042655378580093,0.011950761079788,0.0070789316669106,0.0072892745956779,0.0096571128815413,0.020351778715849,0.011259119957685,0.0087411599233747,0.0043712104670703,0.027567986398935,0.013821702450514,0.024058856070042,0.017484879121184,0.0078974273055792,0.018588308244944,0.019793612882495,0.014136565849185,0.010575221851468,0.010006620548666,0.019135061651468,0.0077981785871089,0.015863006934524,0.0081450454890728,0.0095681957900524,0.0156264398247,0.012936390936375,0.01954629085958,0.014100736938417,0.020754164084792,0.023871213197708,0.026846334338188,0.016143975779414,0.0063081253319979,0.0097945826128125,0.0076828794553876,0.014104962348938,0.019439315423369,0.015755567699671,0.0052615432068706,0.026684753596783,0.0078025721013546,0.016384214162827,0.01201032102108,0.010276921093464,0.010084666311741,0.018906034529209,0.012082457542419,0.006074221804738,0.0088306497782469,0.0054065026342869,0.0055033285170794,0.01130739133805,0.0037582400254905,0.011569967493415,0.011667034588754,0.0089146047830582,0.0054360926151276,0.0070027448236942,0.011616544798017,0.010529708117247,0.005499173887074,0.003886453108862,0.007409187965095,0.0048775570467114,0.011027748696506,0.0060842665843666,0.0022669562604278,0.0029741327743977,0.0080311605706811,0.0020984383299947,0.0016742273001,0.013188702985644,0.0047678388655186,0.012368154712021,0.0077828844077885,0.0077939676120877,0.007211787160486,0.010744364932179,0.0041428301483393,0.0047793993726373,0.0033138515427709,0.0085959378629923,0.01755803078413,0.032081335783005,0.025738753378391,0.017317455261946,0.014045540243387,0.011135360226035,0.026288766413927,0.011843111366034,0.026879474520683,0.01676657050848,0.0099674090743065,0.01501589640975,0.0070066656917334,0.0022336395923048,0.0049383724108338,0.0091475890949368,0.016961071640253,0.015559120103717,0.0099971396848559,0.0081466119736433,0.0072590531781316,0.012372512370348,0.0098445117473602,0.0056015914306045,0.0030425556469709,0.01246901601553,0.0074926447123289,0.02064061537385,0.014415971934795,0.020074529573321,0.011720321141183,0.045006513595581,0.0098375286906958,0.026699302718043,0.027306213974953,0.017882958054543,0.023488692939281,0.015398651361465,0.026868967339396,0.012023538351059,0.013705438002944,0.022871715947986,0.027153501287103,0.017311278730631,0.013751032762229,0.018594747409225,0.012403564527631,0.0061824135482311,0.011705232784152,0.019180037081242,0.024888388812542,0.049329105764627,0.032621417194605,0.016123792156577,0.028249176219106,0.045844398438931,0.022241547703743,0.0076511008664966,0.010579427704215,0.01342654787004,0.019238194450736,0.017088383436203,0.020432014018297,0.020017744973302,0.014970352873206,0.022770930081606,0.0093582030385733,0.012061662971973,0.02278115041554,0.017317751422524,0.033344730734825,0.027134085074067,0.0066908476874232,0.016218762844801,0.0097500495612621,0.022221133112907,0.019773229956627,0.021762765944004,0.016467593610287,0.028875447809696,0.0056515960022807,0.0040056435391307,0.013469328172505,0.014528231695294,0.036960989236832,0.01935313269496,0.012410771101713,0.021858081221581,0.026767106726766,0.019064920023084,0.031656362116337,0.0092819901183248,0.022524893283844,0.0030318803619593,0.010952038690448,0.0079316571354866,0.017040178179741,0.012673813849688,0.014230096712708,0.013368885964155,0.018054377287626,0.016941007226706,0.023827753961086,0.013631264679134,0.018570279702544,0.015762161463499,0.0092260185629129,0.010948210954666,0.012224053964019,0.030802473425865,0.008505692705512,0.014553262852132,0.0096421344205737,0.068912722170353,0.01510145701468,0.027036007493734,0.0096009131520987,0.015099907293916,0.015562209300697,0.0068245986476541,0.016477841883898,0.0079941721633077,0.0063844555988908,0.0084090195596218,0.010007197037339,0.01294379401952,0.0096205752342939,0.012306380085647,0.0075553366914392,0.01221080403775,0.02869363874197,0.015790265053511,0.013278308324516,0.015576413832605,0.0068720881827176,0.018712505698204,0.02776300907135,0.015321008861065,0.012187773361802,0.0063938875682652,0.012319730594754,0.014141887426376,0.023125819861889,0.0078488709405065,0.003753507276997,0.01177367195487,0.0098224924877286,0.010142350569367,0.007134810090065,0.0066654430702329,0.011339021846652,0.013245393522084,0.016430359333754,0.010000097565353,0.026009391993284,0.016240902245045,0.007982200011611,0.010629465803504,0.020027339458466,0.019794957712293,0.015606336295605,0.0073592495173216,0.012106329202652,0.0034264982677996,0.0037406370975077,0.0058076418936253,0.0092497766017914,0.018256664276123,0.03061056509614,0.011354716494679,0.013424413278699,0.01142096798867,0.012870954349637,0.017439531162381,0.0066148685291409,0.021337501704693,0.018302218988538,0.011953053064644,0.022184904664755,0.0176647529006,0.016559973359108,0.010372826829553,0.010584668256342,0.010811103507876,0.014791684225202,0.016783978790045,0.015689548105001,0.010588007047772,0.0078313667327166,0.0081270020455122,0.01772303879261,0.010844336822629,0.02086191251874,0.024401608854532,0.013892590999603,0.011993337422609,0.0098466780036688,0.012393991462886,0.011666424572468,0.014425971545279,0.0090733133256435,0.01525214035064,0.017962224781513,0.022923365235329,0.012578390538692,0.010189008899033,0.008881906978786,0.012693257071078,0.016866240650415,0.013920285739005,0.0095817912369967,0.010748434811831,0.021607473492622,0.012643180787563,0.013228750787675,0.0081286290660501,0.018331335857511,0.014043869450688,0.011424995027483,0.0033984817564487,0.01418736577034,0.0078145544975996,0.020863506942987,0.01571187749505,0.010852545499802,0.011400200426579,0.0081661781296134,0.015870716422796,0.017736654728651,0.012042606249452,0.017155837267637,0.017847325652838,0.013977400958538,0.010644866153598,0.015342539176345,0.012597866356373,0.015195745043457,0.017556432634592,0.01089496165514,0.01885100454092,0.013022913597524,0.00814373139292,0.0085631459951401,0.018428165465593,0.014017140492797,0.017238892614841,0.029535137116909,0.015373891219497,0.0092214439064264,0.01070171315223,0.016480010002851,0.016353322193027,0.014463901519775,0.020847579464316,0.021729348227382,0.011861832812428,0.013494877144694,0.0068261469714344,0.0051786974072456,0.010640144348145,0.013019335456192,0.0055318884551525,0.012151499278843,0.012434894219041,0.024396594613791,0.019455499947071,0.010458990000188,0.022956114262342,0.030182369053364,0.017336739227176,0.014859713613987,0.011433208361268,0.0076438812538981,0.011881596408784,0.011571660637856,0.020440947264433,0.01198526006192,0.013278886675835,0.012070955708623,0.030808897688985,0.033101260662079,0.011513428762555,0.02389725483954,0.012677199207246,0.01634792983532,0.016095938161016,0.014140270650387,0.020363384857774,0.017882473766804,0.016667338088155,0.023291546851397,0.014381287619472,0.018122091889381,0.0082584209740162,0.013505967333913,0.0075466511771083,0.033775087445974,0.017061553895473,0.0069232527166605,0.0084152398630977,0.013556235469878,0.012073360383511,0.021266002207994,0.010068749077618,0.0074543813243508,0.012665018439293,0.040938779711723,0.022220628336072,0.0075219133868814,0.015498647466302,0.031070869415998,0.020362339913845,0.019404590129852,0.0050057549960911,0.011004759930074,0.015925016254187,0.0078723635524511,0.011792195960879,0.024078590795398,0.0071407044306397,0.012874890118837,0.0147864818573,0.0054313777945936,0.01395424362272,0.0074589340947568,0.0073770880699158,0.016815658658743,0.016605827957392,0.0091074416413903,0.025154953822494,0.0083912722766399,0.023728681728244,0.013351188972592,0.017909271642566,0.0088426917791367,0.0053174057975411,0.0036749599967152,0.0067048165947199,0.0043053412809968,0.0060650422237813,0.0095250494778156,0.0033582989126444,0.0054714987054467,0.010624697431922,0.0093966796994209,0.0086798407137394,0.015219149179757,0.012722594663501,0.017078310251236,0.0050567910075188,0.0076883919537067,0.0028389093931764,0.0025278187822551,0.025816194713116,0.026981512084603,0.0099463202059269,0.0020911772735417,0.0034713766071945,0.007950296625495,0.0040647676214576,0.01406479254365,0.011386731639504,0.01852609962225,0.0052294069901109,0.0093442257493734,0.018906079232693,0.017903186380863,0.0040279794484377,0.0084269233047962,0.013208292424679,0.0099507179111242,0.012719537131488,0.0089957769960165,0.013948873616755,0.0078368363901973,0.006977079436183,0.012713357806206,0.0086030010133982,0.014657340943813,0.0039247921667993,0.0071747880429029,0.011666163802147,0.0026453596074134,0.0022784462198615,0.012245738878846,0.0063418610952795,0.020430542528629,0.0053427405655384,0.010480315424502,0.012070821598172,0.0065258145332336,0.005823150742799,0.0023707048967481,0.010323712602258,0.013145806267858,0.0022730301134288,0.0036551228258759,0.012047274038196,0.0046951500698924,0.0034911800175905,0.0047917938791215,0.0063542416319251,0.0050516994670033,0.0030452255159616,0.005422642454505,0.0077070128172636,0.0014890438178554,0.0043570641428232,0.0058289845474064,0.01311094686389,0.010837794281542,0.0055989073589444,0.016152687370777,0.0053520677611232,0.015314771793783,0.0072535392828286,0.0078804465010762,0.0040739593096077,0.025088876485825,0.030226740986109,0.004475056193769,0.0029018372297287,0.0057052955962718,0.0082058720290661,0.018140196800232,0.010145371779799,0.01348932646215,0.016121895983815,0.013343075290322,0.010098059661686,0.0082951840013266,0.014146356843412,0.012545367702842,0.015314623713493,0.013537517748773,0.01166252233088,0.013873483985662,0.010020414367318,0.0065468661487103,0.0092966724187136,0.016828026622534,0.019374772906303,0.026425139978528,0.008644949644804,0.030370861291885,0.024720773100853,0.02905348315835,0.041643798351288,0.027376513928175,0.010081212036312,0.018804119899869,0.03415535390377,0.019853111356497,0.018639538437128,0.016127297654748,0.0097991116344929,0.017254672944546,0.019624898210168,0.011832557618618,0.011304464191198,0.020606800913811,0.013556703925133,0.022764526307583,0.026543602347374,0.0085908742621541,0.010226000100374,0.010772126726806,0.0091193020343781,0.014832379296422,0.018626162782311,0.016653072088957,0.019402265548706,0.012729313224554,0.010935688391328,0.013937698677182,0.0064628655090928,0.017927993088961,0.013205850496888,0.011263363994658,0.012413047254086,0.012531545944512,0.015640992671251,0.013997831381857,0.022440999746323,0.0084527218714356,0.0086506959050894,0.0089019779115915,0.0087689515203238,0.0062237363308668,0.021814316511154,0.018042683601379,0.0077238082885742,0.019447235390544,0.0045229280367494,0.011239640414715,0.012078054249287,0.0055472319945693,0.011028921231627,0.014495785348117,0.012264451012015,0.010184094309807,0.0099098682403564,0.0050479215569794,0.016625884920359,0.017951734364033,0.0121676530689,0.015664333477616,0.02180402353406,0.013818613253534,0.0056622717529535,0.010296647436917,0.010942653752863,0.025157796218991,0.021556589752436,0.037594880908728,0.014189558103681,0.013298359699547,0.011271383613348,0.011115369386971,0.016459526494145,0.019332930445671,0.022886529564857,0.014234814792871,0.016327485442162,0.024924505501986,0.026736527681351,0.033112168312073,0.01884956471622,0.023203194141388,0.01142567768693,0.017572142183781,0.03447575494647,0.012865666300058,0.014855165965855,0.023139718919992,0.019419260323048,0.01469845417887,0.014157518744469,0.022288726642728,0.016848873347044,0.018665941432118,0.018610142171383,0.012416013516486,0.010032270103693,0.018598135560751,0.0068701957352459,0.015270811505616,0.015168162994087,0.010464129038155,0.013636529445648,0.011219093576074,0.014288225211203,0.016117474064231,0.014938550069928,0.019536860287189,0.018474403768778,0.0179149992764,0.012510217726231,0.024231813848019,0.029089322313666,0.025410730391741,0.02087626606226,0.018867760896683,0.016512881964445,0.020132031291723,0.0199009552598,0.0082973223179579,0.0076005947776139,0.022463098168373,0.0182064473629,0.022780403494835,0.026254158467054,0.017782317474484,0.017168803140521,0.011397319845855,0.0038408050313592,0.011988814920187,0.0094525255262852,0.0070151039399207,0.013733096420765,0.0080959163606167,0.013791508972645,0.011541616171598,0.015819748863578,0.013486472889781,0.014214806258678,0.0097059477120638,0.0136743420735,0.017466329038143,0.02180596999824,0.0078579690307379,0.012899074703455,0.016527310013771,0.029400009661913,0.015313192270696,0.015098651871085,0.011146197095513,0.023304406553507,0.016988769173622,0.017209272831678,0.0105353705585,0.018388513475657,0.010745471343398,0.0090490439906716,0.02842915058136,0.017636343836784,0.0088391024619341,0.013984262943268,0.010783466510475,0.013292377814651,0.0063444199040532,0.014336735010147,0.011546648107469,0.0099013056606054,0.018042020499706,0.017174582928419,0.0087838396430016,0.0093000782653689,0.0054955817759037,0.01556696370244,0.0033075734972954,0.0092136617749929,0.027332030236721,0.011576948687434,0.0064490037038922,0.013453368097544,0.023711076006293,0.011119217611849,0.006102142855525,0.0067146206274629,0.037426646798849,0.020626541227102,0.018618296831846,0.016812954097986,0.0096319252625108,0.010595456697047,0.013679237104952,0.019065907225013,0.01162076368928,0.0096524432301521,0.010271934792399,0.0093639008700848,0.01132651604712,0.011140650138259,0.024555455893278,0.011107346042991,0.032891772687435,0.015933573246002,0.032395217567682,0.025205217301846,0.0071928352117538,0.0069029903970659,0.019918624311686,0.01743596047163,0.019164945930243,0.009256592951715,0.0065213646739721,0.01250976882875,0.013950005173683,0.022671487182379,0.0070851910859346,0.0048564272001386,0.012108010239899,0.026774829253554,0.015230805613101,0.0080218007788062,0.014451450668275,0.014475106261671,0.0095983631908894,0.01256709638983,0.02669109031558,0.0093738939613104,0.020417638123035,0.014582568779588,0.022695751860738,0.014972367323935,0.019354974851012,0.006239864975214,0.021100342273712,0.013938787393272,0.027560338377953,0.013340070843697,0.010742221027613,0.019856084138155,0.01177588943392,0.0081782815977931,0.014154595322907,0.0084513202309608,0.012578814290464,0.01813231408596,0.013106161728501,0.014992033131421,0.0069363666698337,0.0093680657446384,0.017154099419713,0.012073339894414,0.0087857022881508,0.016847379505634,0.018550340086222,0.056219629943371,0.0098526487126946,0.013453759253025,0.01431680470705,0.017555709928274,0.01128704752773,0.0086279325187206,0.022550467401743,0.012247837148607,0.012200981378555,0.011527890339494,0.010941559448838,0.0066195279359818,0.010818850249052,0.029216036200523,0.012998268008232,0.015017996542156,0.027999792248011,0.016244601458311,0.021197184920311,0.022334571927786,0.026555608958006,0.01813586242497,0.029810631647706,0.023580450564623,0.020386291667819,0.026590954512358,0.025938080623746,0.021109128370881,0.020866751670837,0.014990060590208,0.0077924872748554,0.012759347446263,0.03377627581358,0.02812047675252,0.026100797578692,0.071293964982033,0.028106071054935,0.014235756359994,0.034015476703644,0.034905008971691,0.02923845872283,0.010950614698231,0.042507812380791,0.045640476047993,0.014831025153399,0.055572133511305,0.016764719039202,0.021297581493855,0.0085677485913038,0.013103222474456,0.0034146788530052,0.022060871124268,0.014112662523985,0.015090800821781,0.019460640847683,0.032964639365673,0.025177242234349,0.013093917630613,0.032677184790373,0.0051184268668294,0.019766375422478,0.017359646037221,0.021205976605415,0.0047316248528659,0.010458773002028,0.013560894876719,0.011876136064529,0.025162832811475,0.030667942017317,0.019995309412479,0.013513749465346,0.019230814650655,0.025885883718729,0.031336382031441,0.030516140162945,0.021344806998968,0.028467539697886,0.013630520552397,0.016690976917744,0.0042425720021129,0.010324505157769,0.0080974400043488,0.0052161607891321,0.010835951194167,0.0069381697103381,0.013601027429104,0.006930532399565,0.0060753431171179,0.013102957978845,0.0082272281870246,0.011912151239812,0.019963718950748,0.014927442185581,0.0089047681540251,0.0045490278862417,0.0090060206130147,0.03021358512342,0.02182675153017,0.019572075456381,0.03082275763154,0.027930360287428,0.012554932385683,0.0095754247158766,0.0044610262848437,0.017808815464377,0.0076783881522715,0.016977401450276,0.0038441112264991,0.0066079059615731,0.0048248507082462,0.013067965395749,0.010571928694844,0.013439392670989,0.011863541789353,0.024266665801406,0.013785975985229,0.0088811721652746,0.0056975763291121,0.018763530999422,0.021245481446385,0.016304355114698,0.0077119832858443,0.010196977294981,0.04413739964366,0.011952851898968,0.0054652546532452,0.0074934298172593,0.009668780490756,0.01537930034101,0.016640301793814,0.017404649406672,0.01337692886591,0.016962572932243,0.017177267000079,0.030375683680177,0.019942030310631,0.01948856562376,0.02616903744638,0.022770762443542,0.007214130833745,0.018310813233256,0.017095454037189,0.03393891453743,0.022130871191621,0.0063381232321262,0.011742854490876,0.011547598056495,0.011236678808928,0.011379114352167,0.0079214256256819,0.043067220598459,0.045872304588556,0.057111386209726,0.019924271851778,0.083250597119331,0.010883560404181,0.011209703050554,0.016254736110568,0.011772027239203,0.015031464397907,0.042680021375418,0.054287746548653,0.08533963561058,0.077296450734138,0.0073261093348265,0.017730884253979,0.025510968640447,0.022336393594742,0.016790272668004,0.0058260830119252,0.0095085250213742,0.01672300696373,0.0093038026243448,0.046022541821003,0.026201961562037,0.071615591645241,0.015908677130938,0.028511244803667,0.020417580381036,0.018639225512743,0.015309205278754,0.0085842180997133,0.01406529918313,0.025808487087488,0.022609870880842,0.021688563749194,0.0074891517870128,0.057212062180042,0.043556712567806,0.023532599210739,0.02171952277422,0.015517117455602,0.0089309141039848,0.017592892050743,0.0094398446381092,0.022577004507184,0.021210338920355,0.010680936276913,0.010692677460611,0.011282189749181,0.028193870559335,0.045995190739632,0.023118922486901,0.016458302736282,0.043916516005993,0.014249060302973,0.030981190502644,0.019896142184734,0.026629097759724,0.012635864317417,0.014878397807479,0.02399224601686,0.019356224685907,0.01212300080806,0.011165991425514,0.014490649104118,0.01081311237067,0.0080168219283223,0.0084946909919381,0.024450667202473,0.027974082157016,0.047670394182205,0.012999726459384,0.039007253944874,0.060391582548618,0.0099596409127116,0.021987723186612,0.024512849748135,0.028591496869922,0.017961310222745,0.038256179541349,0.056762635707855,0.094322621822357,0.05182009935379,0.044264364987612,0.012004311196506,0.020913239568472,0.015177549794316,0.035891473293304,0.07614678144455,0.012624084949493,0.0072413156740367,0.028253994882107,0.0097739035263658,0.019201556220651,0.005977944470942,0.019876366481185,0.034064441919327,0.018712785094976,0.035507049411535,0.032476924359798,0.026084087789059,0.011131593026221,0.013218926265836,0.017266508191824,0.013415011577308,0.011577290482819,0.015903143212199,0.010717803612351,0.02534275315702,0.0093727428466082,0.012294261716306,0.040086828172207,0.020557506009936,0.023457240313292,0.011372936889529,0.0058239940553904,0.0092142038047314,0.009801734238863,0.0059985192492604,0.015069206245244,0.0042911386117339,0.0088109895586967,0.0099764484912157,0.01713608391583,0.009750647470355,0.012336602434516,0.017262438312173,0.010688185691833,0.017202060669661,0.010334104299545,0.0076074968092144,0.0077971643768251,0.010534763336182,0.011630805209279,0.018466483801603,0.0149981752038,0.0060726520605385,0.013150561600924,0.0049923555925488,0.012667584232986,0.0046217343769968,0.020911898463964,0.012647493742406,0.011866183020175,0.01670459471643,0.012322276830673,0.037083074450493,0.029105618596077,0.011340010911226,0.01350677292794,0.017260670661926,0.0083170458674431,0.010319689288735,0.021550253033638,0.018725700676441,0.01206892170012,0.022816197946668,0.030139960348606,0.017604049295187,0.016981510445476,0.016140550374985,0.014588525518775,0.013752702623606,0.018829206004739,0.009000938385725,0.014670390635729,0.013486161828041,0.013128988444805,0.01549466419965,0.020784271880984,0.029363680630922,0.0068402192555368,0.019825417548418,0.026269339025021,0.021044073626399,0.011594256386161,0.014050625264645,0.012139784172177,0.01348434202373,0.0217569693923,0.018326357007027,0.0093901380896568,0.021571485325694,0.021176226437092,0.047197159379721,0.017312545329332,0.032578896731138,0.02671280503273,0.017368825152516,0.02461570687592,0.045718904584646,0.065309196710587,0.024853743612766,0.10992841422558,0.041245996952057,0.024771880358458,0.053283683955669,0.038539119064808,0.014655492268503,0.016899384558201,0.053491123020649,0.0098498398438096,0.020126776769757,0.02687344700098,0.037095367908478,0.0097824120894074,0.014224012382329,0.0058990479446948,0.017701933160424,0.019063455983996,0.015383645892143,0.03315794467926,0.025440283119678,0.031341832131147,0.0082971472293139,0.014304789714515,0.029059506952763,0.011392096057534,0.036634646356106,0.01277812756598,0.020021386444569,0.019861377775669,0.020991411060095,0.015381007455289,0.081543274223804,0.05165158957243,0.081758350133896,0.025250494480133,0.021298706531525,0.010315327905118,0.020241755992174,0.013560296967626,0.016805205494165,0.017673678696156,0.0062170955352485,0.011272083036602,0.01630774512887,0.026675600558519,0.011773826554418,0.0072274203412235,0.013311428949237,0.018173336982727,0.016245644539595,0.0091299172490835,0.0099537968635559,0.043312929570675,0.059887804090977,0.019863661378622,0.0068273115903139,0.0053114509209991,0.0081053962931037,0.010209866799414,0.026716712862253,0.01692271977663,0.053504128009081,0.016380369663239,0.021631987765431,0.014923358336091,0.0072292936965823,0.03995618224144,0.026229834184051,0.0125901279971,0.012648086994886,0.014868459664285,0.0071141421794891,0.010950054042041,0.021720122545958,0.020566534250975,0.0093938522040844,0.015295362100005,0.024479050189257,0.029187312349677,0.019695054739714,0.020615492016077,0.016983600333333,0.012888422235847,0.0079522654414177,0.014166810549796,0.0071637756191194,0.020172348245978,0.0086796330288053,0.0093302801251411,0.018328402191401,0.024612015113235,0.018734546378255,0.0057412902824581,0.014506398700178,0.10609655082226,0.047093614935875,0.016268383711576,0.041447430849075,0.077695570886135,0.04244789481163,0.038872625678778,0.031715620309114,0.040192604064941,0.018279742449522,0.0081698102876544,0.011128277517855,0.025481019169092,0.022153643891215,0.029002571478486,0.019860178232193,0.011476317420602,0.016673669219017,0.021880865097046,0.013448560610414,0.018262190744281,0.012466412037611,0.011926166713238,0.0075626359321177,0.0075907576829195,0.010210916399956,0.015248268842697,0.012246599420905,0.019885709509254,0.036338694393635,0.023457936942577,0.028329409658909,0.039587132632732,0.0199143756181,0.071727946400642,0.071515917778015,0.047613892704248,0.041116170585155,0.013016680255532,0.010544590651989,0.019472470507026,0.007840764708817,0.014935572631657,0.02186332270503,0.011068848893046,0.01068826392293,0.0043402318842709,0.011384541168809,0.01890011690557,0.011156789958477,0.0081135295331478,0.0051746917888522,0.010582949966192,0.014336539432406,0.0079219611361623,0.016463341191411,0.0079507771879435,0.024617234244943,0.020533364266157,0.015174655243754,0.019475191831589,0.01187046803534,0.022634970024228,0.023736663162708,0.012461276724935,0.01735657453537,0.016236804425716,0.010933837853372,0.012608902528882,0.022186793386936,0.021984357386827,0.031516306102276,0.026505460962653,0.027985552325845,0.0085275331512094,0.017973199486732,0.0082034263759851,0.0086475592106581,0.0086181284859776,0.058050140738487,0.021228229627013,0.019828248769045,0.014067912474275,0.063278406858444,0.024574605748057,0.0084783490747213,0.014763051643968,0.014952542260289,0.016214238479733,0.016605585813522,0.016299836337566,0.018182836472988,0.010286390781403,0.025032933801413,0.021218229085207,0.025860903784633,0.01493788138032,0.020376585423946,0.018387442454696,0.020825803279877,0.01957699470222,0.0066803302615881,0.021318551152945,0.010670196264982,0.014170624315739,0.0070250406861305,0.015058912336826,0.021602399647236,0.01577914506197,0.012015257962048,0.0095020160079002,0.009081888012588,0.011175720952451,0.021450659260154,0.015602635219693,0.021942872554064,0.0091586001217365,0.014442837797105,0.011565833352506,0.011257207021117,0.0083290515467525,0.021059019491076,0.011039272882044,0.017193702980876,0.0079425228759646,0.01190934702754,0.0099604045972228,0.0088578686118126,0.0047618462704122,0.0087535865604877,0.017392352223396,0.011099835857749,0.032035134732723,0.012393355369568,0.00870599783957,0.0037547359243035,0.0083511266857386,0.018786616623402,0.015081830322742,0.023676222190261,0.0094512961804867,0.010764656588435,0.014549445360899,0.01373587269336,0.017392706125975,0.012805735692382,0.012854470871389,0.014322291128337,0.012151489965618,0.015391414985061,0.010215274989605,0.016550216823816,0.012072558514774,0.012001907452941,0.0086748031899333,0.030706539750099,0.014712193980813,0.01609824411571,0.0097672306001186,0.010324884206057,0.011112529784441,0.013414425775409,0.017348410561681,0.025987725704908,0.034618586301804,0.0082835759967566,0.011029645800591,0.0093118511140347,0.015888214111328,0.0072951652109623,0.0090701021254063,0.018855359405279,0.0078526791185141,0.025150675326586,0.010892992839217,0.015734229236841,0.020995434373617,0.012843580916524,0.0057256249710917,0.013241711072624,0.013453152030706,0.014612377621233,0.02419563010335,0.016054280102253,0.010276129469275,0.015063180588186,0.0118612293154,0.0092314509674907,0.023319726809859,0.014520579949021,0.015297012403607,0.029473014175892,0.01707168109715,0.015587216243148,0.012995626777411,0.015592761337757,0.006408479064703,0.017564075067639,0.039043240249157,0.01204776391387,0.030699584633112,0.02902409248054,0.020268565043807,0.014298536814749,0.017881136387587,0.013010337948799,0.0090049654245377,0.013266931287944,0.033873949199915,0.11603604257107,0.012141378596425,0.021641690284014,0.016757231205702,0.013226823881269,0.010403368622065,0.0066967871971428,0.017254214733839,0.010642777197063,0.034775868058205,0.019141172990203,0.0077739479020238,0.013758847489953,0.025284424424171,0.018907867372036,0.0081294476985931,0.023085875436664,0.022920148447156,0.014801786281168,0.012051696889102,0.012388278730214,0.012706432491541,0.017839845269918,0.019250998273492,0.012186802923679,0.023855660110712,0.015802104026079,0.010008544661105,0.0099470317363739,0.014293357729912,0.0065808771178126,0.017348438501358,0.025088880211115,0.010490753687918,0.013622008264065,0.087875723838806,0.010712452232838,0.013340077362955,0.0094596724957228,0.0064336615614593,0.0099605182185769,0.014484999701381,0.0097514912486076,0.018204193562269,0.01671564951539,0.017443180084229,0.015411825850606,0.018546231091022,0.036945659667253,0.015789730474353,0.0074446937069297,0.013064121827483,0.022411352023482,0.086917154490948,0.018013985827565,0.039219252765179,0.022829800844193,0.018840504810214,0.019568365067244,0.013920895755291,0.018655870109797,0.030682515352964,0.017178613692522,0.013130727224052,0.019997574388981,0.012456741183996,0.039271082729101,0.013394239358604,0.012847186997533,0.0089688319712877,0.034281969070435,0.0088521083816886,0.014342558570206,0.013685557991266,0.010892691090703,0.016939502209425,0.0089983390644193,0.010452250018716,0.0078572602942586,0.014191057533026,0.019390851259232,0.029016625136137,0.015870934352279,0.01295215357095,0.023103334009647,0.0098775755614042,0.0056222341954708,0.0091517651453614,0.0227215513587,0.019460156559944,0.012967607937753,0.014893204905093,0.0075239897705615,0.025919323787093,0.015441368333995,0.013665825128555,0.013311294838786,0.057641871273518,0.017909985035658,0.031555943191051,0.046928770840168,0.029606843367219,0.016671933233738,0.018477754667401,0.01632784307003,0.013113494031131,0.024741962552071,0.010454062372446,0.011104313656688,0.023898608982563,0.015840766951442,0.020946914330125,0.01024959795177,0.013608822599053,0.019149627536535,0.010373888537288,0.0060331840068102,0.024879418313503,0.03458259254694,0.038335829973221,0.018588930368423,0.019291717559099,0.017896495759487,0.023351404815912,0.023719530552626,0.060137167572975,0.0203498005867,0.02227576635778,0.013259908184409,0.034408785402775,0.021718308329582,0.018031502142549,0.018696881830692,0.026604576036334,0.024528225883842,0.047985445708036,0.033198934048414,0.016728136688471,0.040005557239056,0.015681210905313,0.015405126847327,0.013212697580457,0.018152989447117,0.014291268773377,0.014959999360144,0.015212014317513,0.007641326636076,0.024151928722858,0.011248866096139,0.013132974505424,0.0087766088545322,0.0067478064447641,0.017381332814693,0.021841164678335,0.0067018941044807,0.03484233468771,0.02525245025754,0.014539699070156,0.018393151462078,0.019048728048801,0.021616373211145,0.025482090190053,0.025649774819613,0.023747215047479,0.0088268360123038,0.017697412520647,0.030096037313342,0.0086596086621284,0.018873751163483,0.017401253804564,0.02895937487483,0.019967092201114,0.014612253755331,0.020069114863873,0.019479777663946,0.011702907271683,0.031048815697432,0.031055402010679,0.023189812898636,0.024735864251852,0.048971988260746,0.029196243733168,0.034277327358723,0.015722887590528,0.01253647916019,0.012936413288116,0.024453964084387,0.032942723482847,0.016190476715565,0.021216781809926,0.051038552075624,0.024499040096998,0.021175261586905,0.023554734885693,0.010469292290509,0.017908597365022,0.022680485621095,0.016634656116366,0.043083183467388,0.031742472201586,0.013109568506479,0.0099506061524153,0.020305810496211,0.0327990911901,0.036303348839283,0.047611154615879,0.017744926735759,0.0098233427852392,0.031828634440899,0.02192348241806,0.02961615473032,0.022135801613331,0.023301262408495,0.043729778379202,0.025038190186024,0.019356822595,0.010028483346105,0.020100098103285,0.018474197015166,0.0082374680787325,0.0075388490222394,0.013076363131404,0.011723350733519,0.011818684637547,0.021523943170905,0.00720803020522,0.015407672151923,0.02210795506835,0.011993587017059,0.03345350548625,0.0442572273314,0.02598069049418,0.0088846860453486,0.0075295800343156,0.011205054819584,0.028200663626194,0.016317429021001,0.034381959587336,0.0087251719087362,0.021026277914643,0.022013112902641,0.013731090351939,0.016289342194796,0.019335990771651,0.04094373434782,0.055844061076641,0.0061807120218873,0.024758409708738,0.02808141335845,0.0081437518820167,0.050398521125317,0.028520477935672,0.012143358588219,0.020602118223906,0.018003663048148,0.018269024789333,0.018984686583281,0.01698119007051,0.018189482390881,0.011408537626266,0.040484767407179,0.025795334950089,0.017559505999088,0.014968305826187,0.020870879292488,0.023203123360872,0.015745995566249,0.021425444632769,0.034188114106655,0.049056559801102,0.024285949766636,0.013660926371813,0.011303098872304,0.0093025900423527,0.014536447823048,0.011655008420348,0.013930657878518,0.018307253718376,0.0080191176384687,0.014099488966167,0.017658933997154,0.01685138605535,0.0071164900436997,0.012266141362488,0.020150130614638,0.017399424687028,0.019858112558722,0.017823088914156,0.012347940355539,0.016441313549876,0.01318958774209,0.019460301846266,0.013839244842529,0.027873491868377,0.0086228726431727,0.011128108017147,0.0086522419005632,0.018661990761757,0.021663011983037,0.048597995191813,0.014230740256608,0.012990000657737,0.028051145374775,0.0030294070020318,0.015042571350932,0.016576517373323,0.01577178016305,0.013489374890924,0.015229667536914,0.023895053192973,0.019984249025583,0.010357439517975,0.015606632456183,0.010627909563482,0.009905219078064,0.0090066604316235,0.0059091253206134,0.01186744030565,0.010984521359205,0.015541648492217,0.017237301915884,0.011350722052157,0.014455946162343,0.0054361480288208,0.0065076160244644,0.010697880759835,0.011321510188282,0.023054040968418,0.019472075626254,0.021935747936368,0.0078078871592879,0.018514513969421,0.011321856640279,0.022620968520641,0.013063663616776,0.0091344220563769,0.018989428877831,0.015325914137065,0.040493536740541,0.025404704734683,0.0080889714881778,0.0071071647107601,0.0075489198789001,0.013035823591053,0.0067030447535217,0.021083991974592,0.028658799827099,0.014268062077463,0.016908746212721,0.02473346889019,0.032048866152763,0.015197073109448,0.023956701159477,0.016097012907267,0.025183524936438,0.012146489694715,0.0072926743887365,0.022575775161386,0.017286974936724,0.014805105514824,0.019673928618431,0.012342477217317,0.014830940403044,0.012902928516269,0.0080937007442117,0.017731174826622,0.011379706673324,0.021518861874938,0.012184438295662,0.014966240152717,0.011303916573524,0.03127983212471,0.01542099379003,0.018015768378973,0.021293617784977,0.0036929044872522,0.0041274758987129,0.0068072988651693,0.017806958407164,0.018059711903334,0.0074545927345753,0.0098185827955604,0.0084860753268003,0.014394809491932,0.012322307564318,0.027275092899799,0.024771375581622,0.016081903129816,0.010567498393357,0.0055290721356869,0.010113467462361,0.019760057330132,0.0073019568808377,0.012338595464826,0.010477351956069,0.0053328447975218,0.0080991396680474,0.013746870681643,0.0061567709781229,0.011862650513649,0.012566048651934,0.0091122053563595,0.0088583780452609,0.014063118025661,0.014810619875789,0.021089732646942,0.019688975065947,0.016076378524303,0.01491298340261,0.012583930976689,0.02021786943078,0.013944888487458,0.017084473744035,0.009865989908576,0.009732149541378,0.017508132383227,0.021513309329748,0.0085333995521069,0.015043686144054,0.0063753137364984,0.01380146946758,0.042667910456657,0.0056995740160346,0.017989914864302,0.03320087492466,0.031067404896021,0.04603511095047,0.036547310650349,0.024953166022897,0.02922816760838,0.015933681279421,0.019616272300482,0.019598610699177,0.011810199357569,0.016552925109863,0.016711931675673,0.016017246991396,0.021971058100462,0.016765125095844,0.02254519239068,0.0082942955195904,0.010932523757219,0.014852100983262,0.0065372916869819,0.010323205962777,0.0096926260739565,0.012731429189444,0.005135630723089,0.027560768648982,0.0097675053402781,0.023667335510254,0.009663020260632,0.023542439565063,0.012891294434667,0.019040757790208,0.017858363687992,0.0089822690933943,0.022809099406004,0.011849309317768,0.023791190236807,0.023249147459865,0.010688378475606,0.0043013300746679,0.0067133828997612,0.0093713011592627,0.0082365721464157,0.019835572689772,0.020259264856577,0.012220530770719,0.017999336123466,0.018403882160783,0.014780671335757,0.016562018543482,0.014591750688851,0.025149993598461,0.015791445970535,0.04138482734561,0.032378152012825,0.063952848315239,0.065165057778358,0.044006410986185,0.066429294645786,0.063666060566902,0.064140632748604,0.05664374306798,0.04210190474987,0.024019442498684,0.019333662465215,0.057814761996269,0.053589843213558,0.039938434958458,0.034160267561674,0.032998524606228,0.010897658765316,0.017245881259441,0.015621617436409,0.033355053514242,0.024860687553883,0.018888743594289,0.062904179096222,0.0384606346488,0.088859692215919,0.039850704371929,0.052823450416327,0.038961187005043,0.048549771308899,0.060184121131897,0.035090018063784,0.040438182651997,0.062236029654741,0.027499441057444,0.054347787052393,0.079784043133259,0.038884408771992,0.024958441033959,0.07915522903204,0.012598523870111,0.097484417259693,0.075641162693501,0.032613076269627,0.027159398421645,0.024551413953304,0.022210270166397,0.029584987089038,0.028733551502228,0.073885977268219,0.041331991553307,0.063261061906815,0.011253410950303,0.0077513754367828,0.011959410272539,0.047684319317341,0.017346370965242,0.02348018810153,0.025590103119612,0.015645818784833,0.019564321264625,0.018499555066228,0.015973776578903,0.034831210970879,0.048422802239656,0.022522285580635,0.031491592526436,0.03932011500001,0.030302429571748,0.031180374324322,0.01352867577225,0.024184223264456,0.012498785741627,0.024527272209525,0.012050034478307,0.021739719435573,0.018098531290889,0.013755521737039,0.018007652834058,0.011093776673079,0.017266133800149,0.018507227301598,0.0084432084113359,0.0078836297616363,0.018398616462946,0.014736516401172,0.01195290312171,0.014831775799394,0.0060387696139514,0.015791548416018,0.0101183578372,0.0083478009328246,0.0074850902892649,0.021246895194054,0.019163088873029,0.017154091969132,0.056097742170095,0.041022911667824,0.041241481900215,0.029778614640236,0.02749914303422,0.014288396574557,0.084804154932499,0.02013112232089,0.011322397738695,0.013312327675521,0.034449104219675,0.029633857309818,0.020226798951626,0.028714198619127,0.011013061739504,0.0088564623147249,0.017443381249905,0.010483492165804,0.013908352702856,0.043547742068768,0.020707834511995,0.016432005912066,0.014167363755405,0.024386590346694,0.026468982920051,0.022682135924697,0.024831164628267,0.024674523621798,0.015898413956165,0.0072718868032098,0.017618130892515,0.017253361642361,0.0069483993574977,0.022125666961074,0.010167595930398,0.027763251215219,0.022797401994467,0.02442067861557,0.0087449429556727,0.020365688949823,0.016751540824771,0.032493785023689,0.03408370167017,0.025697108358145,0.016678027808666,0.05311019346118,0.034455165266991,0.014295507222414,0.038913585245609,0.03259577229619,0.014696016907692,0.023040276020765,0.023908207193017,0.055189620703459,0.039773926138878,0.026946105062962,0.013502158224583,0.0069482489489019,0.0094965063035488,0.0144152790308,0.010945355519652,0.03714382648468,0.016856741160154,0.016365960240364,0.065239176154137,0.021825436502695,0.014951367862523,0.038320988416672,0.012767519801855,0.050728961825371,0.036233127117157,0.022032283246517,0.034695852547884,0.026456408202648,0.055932767689228,0.023925118148327,0.028849614784122,0.031297326087952,0.024135638028383,0.014914019033313,0.050286971032619,0.053686514496803,0.026675555855036,0.034057211130857,0.036178555339575,0.047617599368095,0.034315835684538,0.012720908969641,0.012035790830851,0.02209185063839,0.018809055909514,0.014707376249135,0.031798876821995,0.049448858946562,0.031918037682772,0.030054422095418,0.02489048987627,0.03411428630352,0.015122214332223,0.017878843471408,0.036098413169384,0.011276096105576,0.011783537454903,0.015471154823899,0.0061358064413071,0.014943720772862,0.032246135175228,0.020254909992218,0.031542181968689,0.01738952472806,0.098218530416489,0.006252670660615,0.019097179174423,0.01690393127501,0.016444526612759,0.020482577383518,0.039659664034843,0.061053860932589,0.025475261732936,0.0091778924688697,0.019232112914324,0.015868503600359,0.013478321023285,0.0055236192420125,0.012855958193541,0.0078570237383246,0.02078272588551,0.013451201841235,0.018251460045576,0.019259786233306,0.018043730407953,0.005239037796855,0.013681730255485,0.0037423830945045,0.0033176075667143,0.016533587127924,0.01655007712543,0.013549991883337,0.024035379290581,0.022095670923591,0.01582040451467,0.015900876373053,0.009474977850914,0.013649238273501,0.029713299125433,0.033651489764452,0.025161258876324,0.025295211002231,0.026067063212395,0.01766406185925,0.010172890499234,0.014273927547038,0.024482661858201,0.024444662034512,0.02435665205121,0.024800406768918,0.029009087011218,0.027890231460333,0.019382037222385,0.013514068908989,0.02424193918705,0.016914419829845,0.025849668309093,0.017356211319566,0.015678405761719,0.010586678981781,0.019634326919913,0.020681051537395,0.0096956416964531,0.024424504488707,0.028904695063829,0.035486847162247,0.021711483597755,0.012417893856764,0.011310059577227,0.0085749235004187,0.016974356025457,0.0134830288589,0.033939070999622,0.014603793621063,0.025553200393915,0.010400984436274,0.026725536212325,0.0080454424023628,0.019115880131721,0.020252890884876,0.018033295869827,0.017304489389062,0.011798080988228,0.008166991174221,0.010391807183623,0.0050070211291313,0.010889301076531,0.013766502030194,0.012500833719969,0.017340892925858,0.011201813817024,0.0068796519190073,0.012935135513544,0.022488109767437,0.020743595436215,0.038162879645824,0.019888747483492,0.012806976214051,0.018275003880262,0.015030924230814,0.021451352164149,0.015292661264539,0.008742150850594,0.018656019121408,0.01199790276587,0.0064741373062134,0.015315587632358,0.015868244692683,0.012183151207864,0.0085854604840279,0.0091231912374496,0.015402736142278,0.015900459140539,0.018848288804293,0.0087571190670133,0.026003502309322,0.017079226672649,0.011328949593008,0.012577605433762,0.013763010501862,0.022535718977451,0.016493901610374,0.010991609655321,0.03169148042798,0.013528834097087,0.025139179080725,0.016707725822926,0.019554760307074,0.032778061926365,0.012826983816922,0.012253908440471,0.0094882994890213,0.007546441629529,0.0088824750855565,0.01605767570436,0.034030884504318,0.011096118018031,0.023726847022772,0.014864789322019,0.040676575154066,0.040429875254631,0.0083505557850003,0.017945434898138,0.039446040987968,0.012187625281513,0.028367716819048,0.023562332615256,0.028855070471764,0.11431589722633,0.034515000879765,0.010617422871292,0.019170111045241,0.018634786829352,0.03051221370697,0.023820919916034,0.022322695702314,0.048974461853504,0.023061376065016,0.032986342906952,0.018504071980715,0.017406662926078,0.034377824515104,0.034473948180676,0.021719049662352,0.021036142483354,0.01769882068038,0.015058423392475,0.035156685858965,0.0046239248476923,0.01846962980926,0.0091644395142794,0.010442454367876,0.0033848565071821,0.023854523897171,0.034285716712475,0.042174153029919,0.015000420622528,0.016716947779059,0.023355642333627,0.027250397950411,0.013849581591785,0.017440669238567,0.026203140616417,0.017489328980446,0.020071571692824,0.014261675998569,0.0084433173760772,0.0047538299113512,0.010443821549416,0.01445173099637,0.035035610198975,0.023986823856831,0.0090880878269672,0.015193868428469,0.0082191163673997,0.018026059493423,0.020797032862902,0.0093068489804864,0.024704352021217,0.0073598474264145,0.0038064660038799,0.0085533754900098,0.0067227827385068,0.0064836964011192,0.0066043911501765,0.024022242054343,0.011743953451514,0.011947777122259,0.0098401363939047,0.0075645372271538,0.022125583142042,0.027763649821281,0.016959285363555,0.016635622829199,0.0094194952398539,0.0088002812117338,0.011548368260264,0.017556877806783,0.019072974100709,0.054934933781624,0.032962057739496,0.019817398861051,0.015805281698704,0.03652711212635,0.036189436912537,0.0079325633123517,0.014943856745958,0.028306256979704,0.035838797688484,0.026209302246571,0.029120434075594,0.018095504492521,0.028946332633495,0.019556557759643,0.038079518824816,0.041758183389902,0.03975360840559,0.01200227625668,0.012263344600797,0.011596319265664,0.012754432857037,0.0084825530648232,0.025808807462454,0.0080434512346983,0.010523513890803,0.0046364730224013,0.017730738967657,0.020772531628609,0.021352633833885,0.0085854046046734,0.019909907132387,0.0093002719804645,0.019622109830379,0.013628317974508,0.0071178153157234,0.024777080863714,0.020297488197684,0.022437831386924,0.01716654933989,0.0095223467797041,0.012276725843549,0.015450732782483,0.014871463179588,0.020555092021823,0.014776992611587,0.012831330299377,0.010494804009795,0.0067884922027588,0.02659946680069,0.019701706245542,0.02086266130209,0.022709675133228,0.015003328211606,0.0096702538430691,0.013425078243017,0.014699649997056,0.028667196631432,0.017748016864061,0.0068781594745815,0.020753495395184,0.010928733274341,0.030381405726075,0.0082239285111427,0.0087972581386566,0.015088749118149,0.014706525951624,0.021258775144815,0.012735756114125,0.007853327319026,0.013603628613055,0.012380641885102,0.037073407322168,0.020192731171846,0.029299102723598,0.016160214319825,0.0098518943414092,0.0098954038694501,0.0092033483088017,0.025466244667768,0.023578291758895,0.016780102625489,0.021770067512989,0.017677778378129,0.011446362361312,0.011530075222254,0.022769654169679,0.018812336027622,0.018310541287065,0.0082052936777472,0.0081138592213392,0.016982482746243,0.022779764607549,0.0084387678653002,0.0082524381577969,0.0088975820690393,0.0058220671489835,0.012368062511086,0.010897789150476,0.022923504933715,0.02150421589613,0.013824733905494,0.0077095711603761,0.013339135795832,0.011505500413477,0.0086166318506002,0.037316992878914,0.014963127672672,0.005675264634192,0.027170471847057,0.028091818094254,0.018004789948463,0.018056539818645,0.0063426597043872,0.023449841886759,0.016248237341642,0.0096441069617867,0.01254054531455,0.019648483023047,0.025645069777966,0.015828639268875,0.012765822932124,0.015265095978975,0.017027305439115,0.016179477795959,0.011956069618464,0.029892291873693,0.011890888214111,0.013332394883037,0.016569882631302,0.024085272103548,0.014415863901377,0.014960329979658,0.014702302403748,0.011566339060664,0.014330944977701,0.0068137207999825,0.017109530046582,0.017039380967617,0.011813228949904,0.0076441550627351,0.022314680740237,0.01504971832037,0.072666347026825,0.007456143386662,0.051227316260338,0.055837500840425,0.053611263632774,0.015633434057236,0.015198109671474,0.029797069728374,0.023981785401702,0.032767921686172,0.036817025393248,0.027700047940016,0.033264975994825,0.042658023536205,0.065733313560486,0.033270109444857,0.031207399442792,0.024793282151222,0.036324787884951,0.023487273603678,0.023549826815724,0.01241937559098,0.010819607414305,0.026593487709761,0.024908248335123,0.051973946392536,0.071782469749451,0.034056220203638,0.029475947842002,0.016645561903715,0.01389226410538,0.0078760124742985,0.024764871224761,0.014516836032271,0.064777731895447,0.02103996835649,0.027356646955013,0.037596050649881,0.054748095571995,0.0079700592905283,0.020380832254887,0.013995097950101,0.0093778036534786,0.0057775052264333,0.015745207667351,0.11717808991671,0.024580856785178,0.015316348522902,0.024704411625862,0.017623722553253,0.025913786143064,0.024820595979691,0.039561182260513,0.021778598427773,0.035733856260777,0.026620609685779,0.016483381390572,0.020623434334993,0.016690138727427,0.0085076279938221,0.027065807953477,0.013483950868249,0.0051508736796677,0.0074643939733505,0.0119211031124,0.039464570581913,0.010948094539344,0.016234235838056,0.0036101809237152,0.010791985318065,0.027303107082844,0.039627976715565,0.014477863907814,0.015663044527173,0.0090188467875123,0.011749311350286,0.0071158581413329,0.021526705473661,0.025682765990496,0.0071718273684382,0.0098353484645486,0.0053252819925547,0.01130167581141,0.026813752949238,0.014836945571005,0.015545388683677,0.0083783445879817,0.091610990464687,0.021986899897456,0.036020632833242,0.014129374176264,0.026885364204645,0.032994512468576,0.023317474871874,0.027270859107375,0.011784041300416,0.029372783377767,0.024134261533618,0.013462834060192,0.012559684924781,0.016188606619835,0.019530415534973,0.010252394713461,0.018383789807558,0.015252232551575,0.010933961719275,0.013819369487464,0.021708436310291,0.0097456583753228,0.0099056856706738,0.018705138936639,0.011864050291479,0.023456852883101,0.014641167595983,0.018916554749012,0.0093516390770674,0.041260413825512,0.03007491491735,0.016133986413479,0.01734633743763,0.033105038106441,0.024199808016419,0.045831073075533,0.035929929465055,0.058537431061268,0.012648182921112,0.061657898128033,0.045641202479601,0.023802757263184,0.027422614395618,0.016180943697691,0.020961206406355,0.020307257771492,0.017087034881115,0.022626908496022,0.040729735046625,0.020830979570746,0.027303375303745,0.022857878357172,0.016017995774746,0.021113665774465,0.008397962898016,0.010718893259764,0.012244751676917,0.012863548472524,0.016599440947175,0.024424728006124,0.013323286548257,0.015760406851768,0.018620032817125,0.0067508332431316,0.0077978647314012,0.01112069375813,0.016346277669072,0.0090085091069341,0.0079283285886049,0.010402854532003,0.014994587749243,0.023849468678236,0.019757671281695,0.19484376907349,0.009097758680582,0.035295378416777,0.010390347801149,0.010329365730286,0.015590174123645,0.021432533860207,0.0030635739676654,0.0063688894733787,0.016757186502218,0.019888477399945,0.10599467158318,0.029288843274117,0.026955900713801,0.037536598742008,0.045382522046566,0.020799826830626,0.032815307378769,0.036230109632015,0.019539970904589,0.02053208462894,0.010200762189925,0.019064497202635,0.0057705426588655,0.0094482507556677,0.011732781305909,0.0080276019871235,0.017238965258002,0.015339887700975,0.019413989037275,0.027067299932241,0.038842488080263,0.015840526670218,0.02158666588366,0.020847296342254,0.01500731986016,0.032160434871912,0.019516553729773,0.0099315531551838,0.012859451584518,0.0082822255790234,0.021660186350346,0.030753595754504,0.044908531010151,0.029270371422172,0.015608271583915,0.036968551576138,0.04693878442049,0.011943012475967,0.054853562265635,0.0058816820383072,0.054034132510424,0.035948984324932,0.029882930219173,0.030343959107995,0.043176252394915,0.032547544687986,0.033873654901981,0.035595845431089,0.016688603907824,0.025747107341886,0.02263468131423,0.014838303439319,0.026576006785035,0.041624881327152,0.0092334365472198,0.0088648274540901,0.0089962668716908,0.010947862640023,0.015432378277183,0.017966357991099,0.0091863693669438,0.0077767842449248,0.028365720063448,0.016211785376072,0.0094708083197474,0.0077538527548313,0.015438953414559,0.0074270470067859,0.0080324495211244,0.013180358335376,0.017567552626133,0.0098471827805042,0.031469859182835,0.024161253124475,0.030378375202417,0.030545856803656,0.034209989011288,0.061570361256599,0.034200146794319,0.042354092001915,0.077606052160263,0.011805704794824,0.01436277013272,0.039240501821041,0.019766688346863,0.019368637353182,0.0154800247401,0.0074201496317983,0.098758473992348,0.023246543481946,0.010421151295304,0.0056177815422416,0.0083604510873556,0.023071000352502,0.0076774125918746,0.0080143343657255,0.023997934535146,0.0075120776891708,0.016661874949932,0.019661776721478,0.011904146522284,0.0084068868309259,0.016538258641958,0.026597380638123,0.014590800739825,0.011053053662181,0.0033279964700341,0.019133046269417,0.012029950506985,0.0076900636777282,0.0048092985525727,0.022785004228354,0.01294082030654,0.020184058696032,0.024329366162419,0.025188080966473,0.0075979423709214,0.0056429114192724,0.0066892770119011,0.014204278588295,0.0078557599335909,0.018029538914561,0.013434175401926,0.0046536335721612,0.0086988210678101,0.012212540954351,0.011540569365025,0.007165371440351,0.011549156159163,0.012831337749958,0.010443596169353,0.0075689442455769,0.014899982139468,0.01615945994854,0.020900180563331,0.023552829399705,0.024995744228363,0.02832368016243,0.011071188375354,0.0084246341139078,0.0047511742450297,0.0080972770228982,0.014272786676884,0.0096071483567357,0.0073663149960339,0.012818877585232,0.0061758919619024,0.014655526727438,0.010043245740235,0.0075176116079092,0.012074978090823,0.019593011587858,0.010609094984829,0.010539324954152,0.006688519846648,0.011157795786858,0.0061290916055441,0.0082829464226961,0.0087322266772389,0.0064458092674613,0.0099077615886927,0.010578133165836,0.006048608571291,0.0083336923271418,0.010729083791375,0.017715757712722,0.012245417572558,0.022253263741732,0.034287713468075,0.013869442045689,0.0065439739264548,0.0049574915319681,0.013363802805543,0.012095851823688,0.0095503628253937,0.0086686965078115,0.0098247416317463,0.013712292537093,0.013083646073937,0.011246085166931,0.031821496784687,0.0088775642216206,0.0094337426126003,0.016435520723462,0.013708022423089,0.020595286041498,0.018446501344442,0.0080393766984344,0.0079412022605538,0.014939807355404,0.012752769514918,0.0064979121088982,0.0091859893873334,0.0095579214394093,0.016972448676825,0.021967526525259,0.025893695652485,0.0095461076125503,0.013074156828225,0.014576327055693,0.010360451415181,0.0072383605875075,0.0064406413584948,0.0039652981795371,0.0073535740375519,0.010970801115036,0.01564784348011,0.0075753992423415,0.007965337485075,0.0085039315745234,0.01000970415771,0.01239952351898,0.0089091742411256,0.0076448991894722,0.005932149477303,0.011210471391678,0.009536711499095,0.004285657312721,0.015566004440188,0.068553298711777,0.0082523375749588,0.012528371065855,0.014939988031983,0.0091139674186707,0.017685540020466,0.013336202129722,0.0070054326206446,0.024177111685276,0.012715550139546,0.025680683553219,0.0049760136753321,0.015081001445651,0.015931015834212,0.010748395696282,0.014388642273843,0.02389158308506,0.018428020179272,0.043848894536495,0.039564736187458,0.022109027951956,0.020909728482366,0.017829768359661,0.016938647255301,0.020755968987942,0.012601763010025,0.011653092689812,0.023765435442328,0.0064815101213753,0.017524821683764,0.020755302160978,0.0055897021666169,0.0032711243256927,0.0098231714218855,0.0043371291831136,0.021373923867941,0.011649236083031,0.016405807808042,0.022836241871119,0.0078033534809947,0.020225204527378,0.02034411020577,0.018800564110279,0.012393977493048,0.021773722022772,0.010245056822896,0.017750162631273,0.020498089492321,0.0096013220027089,0.012270081788301,0.021887484937906,0.014148579910398,0.024238802492619,0.022816546261311,0.018251530826092,0.023158466443419,0.017013965174556,0.026429131627083,0.015911290422082,0.013141328468919,0.011447044089437,0.014390848577023,0.013653581961989,0.028135012835264,0.026441710069776,0.023933343589306,0.042399436235428,0.015086770989001,0.017460286617279,0.033403288573027,0.013546655885875,0.013036624528468,0.019886001944542,0.016315877437592,0.013402374461293,0.017670672386885,0.023469414561987,0.014466702006757,0.01006396394223,0.019899988546968,0.00897282268852,0.022859221324325,0.029845487326384,0.026848677545786,0.019568681716919,0.028523005545139,0.021449558436871,0.021787215024233,0.013984702527523,0.020502965897322,0.01809336990118,0.021880429238081,0.0150764035061,0.023314815014601,0.016600996255875,0.02309057675302,0.01726938597858,0.013911855407059,0.013389313593507,0.0066898101940751,0.012774790637195,0.0090543236583471,0.011820989660919,0.016964606940746,0.027024636045098,0.0060537653043866,0.012081616558135,0.018944455310702,0.018549710512161,0.011745504103601,0.013498392887414,0.026655331254005,0.012157011777163,0.0098933465778828,0.011338289827108,0.022031094878912,0.016533609479666,0.023927349597216,0.025607874616981,0.0058281933888793,0.010391475632787,0.0096469987183809,0.020266382023692,0.026809930801392,0.015830671414733,0.013433871790767,0.015369137749076,0.024133259430528,0.015664143487811,0.013813367113471,0.016724150627851,0.013324469327927,0.018905222415924,0.015242956578732,0.015979221090674,0.022239709272981,0.024780848994851,0.020668391138315,0.017579490318894,0.01430678833276,0.023997195065022,0.014061944559216,0.01228173263371,0.034467965364456,0.019349038600922,0.011087635532022,0.015505464747548,0.028079148381948,0.031280942261219,0.033828936517239,0.016614720225334,0.018304141238332,0.012720198370516,0.029216025024652,0.028063513338566,0.034252531826496,0.018070330843329,0.025264158844948,0.02815167978406,0.012691150419414,0.031309496611357,0.022701129317284,0.029233004897833,0.018002903088927,0.016305632889271,0.025286599993706,0.024104636162519,0.012095496058464,0.015381198376417,0.020627029240131,0.012206211686134,0.012840321287513,0.024056624621153,0.02496899291873,0.030078884214163,0.023580064997077,0.034399554133415,0.039998892694712,0.037276014685631,0.022002797573805,0.026113897562027,0.028249263763428,0.014124050736427,0.0064790579490364,0.023050598800182,0.018435584381223,0.010765142738819,0.017920875921845,0.014232330955565,0.020464293658733,0.01261512376368,0.013537916354835,0.016376603394747,0.01030791644007,0.021139349788427,0.017407920211554,0.008124316111207,0.013038024306297,0.01644623465836,0.017888244241476,0.023370349779725,0.010597366839647,0.02370623499155,0.010380594991148,0.019752237945795,0.015481401234865,0.045972544699907,0.017400553449988,0.012316741980612,0.025463670492172,0.016199834644794,0.011378847062588,0.016278222203255,0.01515054795891,0.022062312811613,0.01866234280169,0.015057457610965,0.035870108753443,0.021576203405857,0.018740732222795,0.0081100258976221,0.035505175590515,0.024007871747017,0.014424573630095,0.032712809741497,0.025180218741298,0.039068780839443,0.049231600016356,0.017199072986841,0.010264551267028,0.013985418714583,0.014502508565784,0.021184492856264,0.014418609440327,0.010157726705074,0.014836713671684,0.011732621118426,0.01754822768271,0.016233827918768,0.0072146095335484,0.0092383362352848,0.0081173945218325,0.0086295567452908,0.016082223504782,0.014243105426431,0.017598520964384,0.0065778950229287,0.013413479551673,0.010857125744224,0.026294050738215,0.013205674476922,0.013461411930621,0.015875495970249,0.011037043295801,0.0088438615202904,0.0068756686523557,0.0082078762352467,0.0078650014474988,0.009839428588748,0.0061321500688791,0.0072435811161995,0.018509343266487,0.019714856520295,0.0081283524632454,0.010364596731961,0.0061753652989864,0.010937431827188,0.010154530405998,0.0078432392328978,0.010852668434381,0.0084429690614343,0.010561268776655,0.0028059061150998,0.012629808858037,0.0094129368662834,0.012445943430066,0.0093252174556255,0.0081906225532293,0.0055798590183258,0.0086745787411928,0.01013352163136,0.007402581628412,0.006369324401021,0.012819085270166,0.026254408061504,0.02069435082376,0.013861149549484,0.010050373151898,0.01830331236124,0.016057893633842,0.014274654909968,0.018237622454762,0.012619615532458,0.012236494570971,0.0088824667036533,0.012080466374755,0.015270779840648,0.015567764639854,0.0098190568387508,0.012987737543881,0.0098389601334929,0.014009349048138,0.018408251926303,0.0087929731234908,0.0083396201953292,0.0071023851633072,0.0078586945310235,0.014585621654987,0.01470922678709,0.011945514939725,0.012384604662657,0.012127839028835,0.0061529674567282,0.0087377717718482,0.0095640504732728,0.023945648223162,0.014312211424112,0.015729028731585,0.020039835944772,0.014663165435195,0.010736756026745,0.014704687520862,0.018123336136341,0.011543654836714,0.026746338233352,0.015106693841517,0.016707913950086,0.011244145222008,0.010532379150391,0.012099554762244,0.028973629698157,0.029278907924891,0.026845134794712,0.045543730258942,0.025527775287628,0.013540212996304,0.0231365673244,0.027367070317268,0.014135649427772,0.014774526469409,0.017540650442243,0.019879084080458,0.0095690712332726,0.0058303894475102,0.012172805145383,0.019014211371541,0.014603454619646,0.013858297839761,0.015836149454117,0.015837669372559,0.017611825838685,0.0139961829409,0.0053536370396614,0.0067089283838868,0.010330905206501,0.012952571734786,0.068136908113956,0.024106044322252,0.033314779400826,0.041697673499584,0.072003230452538,0.023917250335217,0.018285419791937,0.01713589578867,0.034557789564133,0.016974799335003,0.019366428256035,0.04149304330349,0.016200050711632,0.060259632766247,0.062959544360638,0.017092043533921,0.014910018071532,0.012110081501305,0.010000176727772,0.0132622923702,0.038898959755898,0.020930364727974,0.062456034123898,0.039713688194752,0.028418688103557,0.031427443027496,0.028945405036211,0.012078126892447,0.01941991969943,0.022803265601397,0.030812298879027,0.01236005872488,0.013507639057934,0.012206023558974,0.02177606523037,0.015913980081677,0.0092161353677511,0.026283171027899,0.02645880356431,0.0175995901227,0.031953595578671,0.020313419401646,0.022975547239184,0.031133808195591,0.030233895406127,0.014000348746777,0.019274955615401,0.014330426231027,0.0074212271720171,0.01209369674325,0.02059131115675,0.013010874390602,0.016486972570419,0.0046909139491618,0.014252588152885,0.017069002613425,0.020707096904516,0.028639601543546,0.0074206967838109,0.010298231616616,0.029317606240511,0.024577179923654,0.025052817538381,0.018612924963236,0.011357811279595,0.0081798741593957,0.016857784241438,0.02011232636869,0.0096709132194519,0.019474346190691,0.0095109594985843,0.01283497735858,0.01782676205039,0.0093061812222004,0.0097941728308797,0.015122870914638,0.021649889647961,0.013113621622324,0.0095446342602372,0.0093190083280206,0.011225202120841,0.015895869582891,0.0084577370434999,0.012798337265849,0.0063964035362005,0.0093511901795864,0.017928592860699,0.0098171923309565,0.015047572553158,0.0085560409352183,0.0087703801691532,0.010853514075279,0.012053180485964,0.0051357457414269,0.0093047469854355,0.011098681017756,0.0086399558931589,0.01265250518918,0.011725451797247,0.012031040154397,0.012654973194003,0.020972331985831,0.0060119992122054,0.0073318341746926,0.0086779883131385,0.017783874645829,0.0098868003115058,0.010744575411081,0.010991543531418,0.019547950476408,0.021566953510046,0.015172046609223,0.014486439526081,0.010413143783808,0.0038071859162301,0.0062923193909228,0.01142306625843,0.018021214753389,0.010145437903702,0.014657318592072,0.0099431835114956,0.012285754084587,0.013096533715725,0.0059756971895695,0.0070683942176402,0.0085239037871361,0.0078795151785016,0.012579982168972,0.017287652939558,0.023094139993191,0.016518535092473,0.034829922020435,0.027567820623517,0.018326230347157,0.020939324051142,0.0097424816340208,0.019197408109903,0.029026018455625,0.02465621009469,0.021568117663264,0.047084975987673,0.081849589943886,0.081276625394821,0.031712647527456,0.029291294515133,0.037066012620926,0.0096135716885328,0.024433670565486,0.020086906850338,0.023549474775791,0.038762733340263,0.017273625358939,0.029823090881109,0.026894586160779,0.026054244488478,0.022855676710606,0.057912304997444,0.05757375061512,0.023299233987927,0.059574767947197,0.052810490131378,0.034618079662323,0.040874369442463,0.05444909632206,0.049696262925863,0.028070727363229,0.030406357720494,0.021770492196083,0.036467742174864,0.04008549824357,0.036485519260168,0.048421747982502,0.042346373200417,0.047544963657856,0.069727554917336,0.057684123516083,0.05646775662899,0.064992368221283,0.039083857089281,0.085553735494614,0.063440605998039,0.055523756891489,0.043464526534081,0.039259284734726,0.036577709019184,0.023601375520229,0.039503093808889,0.054549369961023,0.017011241987348,0.05808687210083,0.046661615371704,0.026727112010121,0.031883955001831,0.05383375659585,0.041996918618679,0.046753764152527,0.020751804113388,0.056319139897823,0.034110769629478,0.036031328141689,0.055048011243343,0.037122953683138,0.01782438531518,0.077813684940338,0.029100647196174,0.034485854208469,0.027725027874112,0.044515784829855,0.035301368683577,0.040553279221058,0.026760226115584,0.053005434572697,0.012308318167925,0.01290166284889,0.0073469020426273,0.020261647179723,0.013623805716634,0.015816126018763,0.015133597888052,0.015943460166454,0.022300930693746,0.014550944790244,0.033573672175407,0.017328724265099,0.028472358360887,0.020197480916977,0.015640646219254,0.010422744788229,0.020865438506007,0.02186431363225,0.022067015990615,0.033860862255096,0.022414736449718,0.013009211048484,0.012849621474743,0.021142780780792,0.035955972969532,0.015956724062562,0.0162144433707,0.018444200977683,0.025798005983233,0.012562990188599,0.011259279213846,0.017432095482945,0.016203561797738,0.014644050970674,0.031361766159534,0.028410788625479,0.024888498708606,0.031150812283158,0.019472159445286,0.010826815851033,0.012135773897171,0.0082439128309488,0.02203369140625,0.013346513733268,0.017815820872784,0.0093683451414108,0.0085894335061312,0.0050046583637595,0.020358944311738,0.0098418211564422,0.028662426397204,0.0072725838981569,0.01391714066267,0.012318368069828,0.022419944405556,0.019994784146547,0.014440204948187,0.014461810700595,0.031312387436628,0.022445416077971,0.0121403420344,0.014706791378558,0.018683083355427,0.021105727180839,0.0084352223202586,0.018508901819587,0.024628087878227,0.011903808452189,0.0069236261770129,0.016965746879578,0.0058326334692538,0.018922841176391,0.012220707722008,0.0069505395367742,0.014986328780651,0.024526175111532,0.015092682093382,0.029190143570304,0.034354075789452,0.010775556787848,0.0119315572083,0.021563421934843,0.030688874423504,0.018634403124452,0.022378636524081,0.015268448740244,0.013682850636542,0.0077746110036969,0.011319253593683,0.011188184842467,0.012765575200319,0.014939527958632,0.01043848413974,0.01222462579608,0.020309798419476,0.004583865404129,0.0092025781050324,0.0092423260211945,0.013365343213081,0.016307191923261,0.012898715212941,0.013566065579653,0.0094351163133979,0.005788242444396,0.011589400470257,0.013412945903838,0.012107232585549,0.017931388691068,0.022654328495264,0.019487775862217,0.02518130466342,0.027345173060894,0.009264356456697,0.015141632407904,0.0082820504903793,0.014941116794944,0.010098895058036,0.011281403712928,0.0072437850758433,0.0056527671404183,0.013285322114825,0.02475069090724,0.027985729277134,0.021421119570732,0.03179881721735,0.028155287727714,0.0080931028351188,0.0088271945714951,0.019289849326015,0.011508939787745,0.019204825162888,0.011941522359848,0.030866421759129,0.018448952585459,0.012799998745322,0.035353682935238,0.050444886088371,0.033299714326859,0.027360089123249,0.0064174109138548,0.021591000258923,0.022663619369268,0.01980659738183,0.012691840529442,0.016184579581022,0.012553668580949,0.010704834014177,0.016408760100603,0.014228316023946,0.032065995037556,0.017173063009977,0.01301044318825,0.02252508699894,0.010974453762174,0.05912172049284,0.011623572558165,0.0065286112949252,0.014342713169754,0.016797367483377,0.0133490646258,0.021747855469584,0.012423296459019,0.013154311105609,0.029635509476066,0.031425599008799,0.037493277341127,0.02232476696372,0.016664706170559,0.034687642008066,0.013798333704472,0.008424368686974,0.01717571541667,0.0134795056656,0.020908787846565,0.015952555462718,0.059064086526632,0.016627663746476,0.020315878093243,0.024038806557655,0.021728578954935,0.0068479138426483,0.018300849944353,0.023405738174915,0.058004450052977,0.048696584999561,0.044134482741356,0.041993465274572,0.039049446582794,0.015030088834465,0.031500678509474,0.04315010458231,0.048671804368496,0.0099722873419523,0.0210339166224,0.028259443119168,0.023082863539457,0.010293981991708,0.022543596103787,0.020082561299205,0.024306897073984,0.033094510436058,0.032463707029819,0.035427305847406,0.0099750831723213,0.019317537546158,0.018458822742105,0.070299327373505,0.043417487293482,0.025796480476856,0.017710397019982,0.032382674515247,0.061779044568539,0.085907712578773,0.047371856868267,0.048635572195053,0.02779289521277,0.012461173348129,0.029517438262701,0.040493931621313,0.015438561327755,0.012003988027573,0.042139865458012,0.043085861951113,0.042469166219234,0.032819535583258,0.016558457165956,0.011220939457417,0.014180685393512,0.015243358910084,0.021426592022181,0.035624213516712,0.042882565408945,0.031810704618692,0.041661858558655,0.020177474245429,0.021421454846859,0.0099986959248781,0.020140383392572,0.018577169626951,0.023060223087668,0.027077250182629,0.013793859630823,0.036608465015888,0.040988188236952,0.043309409171343,0.022516386583447,0.030442656949162,0.018735751509666,0.042737685143948,0.03233690559864,0.016066815704107,0.063491322100163,0.044675562530756,0.01024564076215,0.02279731631279,0.020126260817051,0.019105210900307,0.0080304387956858,0.0075884680263698,0.01837157830596,0.043031308799982,0.010774919763207,0.023582760244608,0.0079959258437157,0.0059712361544371,0.01343964971602,0.014331668615341,0.024402810260653,0.039090618491173,0.018691819161177,0.091240458190441,0.036173645406961,0.04080081731081,0.0090255523100495,0.022357445210218,0.012764938175678,0.018559079617262,0.049499072134495,0.009265786036849,0.0098752407357097,0.036129415035248,0.021445252001286,0.025480285286903,0.038228899240494,0.008996837772429,0.023492570966482,0.01110801845789,0.01601567491889,0.018319683149457,0.014024399220943,0.0092179141938686,0.029674287885427,0.012775777839124,0.0077246967703104,0.01329186744988,0.019502326846123,0.025879837572575,0.018769390881062,0.016084836795926,0.025743348523974,0.015545850619674,0.095534719526768,0.086821280419827,0.016032956540585,0.011049255728722,0.014917859807611,0.095098868012428,0.043708376586437,0.075900733470917,0.031695332378149,0.028652586042881,0.033011101186275,0.017895936965942,0.0079880496487021,0.0070181898772717,0.010389662347734,0.02265564724803,0.02778946608305,0.023696733638644,0.0086484169587493,0.0075887218117714,0.01036668010056,0.004510248079896,0.017152637243271,0.0088464887812734,0.015276003628969,0.010769793763757,0.014234441332519,0.0044106980785728,0.014175632968545,0.016957726329565,0.0097556598484516,0.012934797443449,0.021016422659159,0.034418497234583,0.011562211439013,0.010370206087828,0.012581960298121,0.011435575783253,0.0090025644749403,0.0088867312297225,0.012710099108517,0.010498624294996,0.0074789565987885,0.013128688558936,0.015922809019685,0.022541735321283,0.02447585016489,0.01242857798934,0.0055804224684834,0.0098203979432583,0.014180625788867,0.030140787363052,0.047206785529852,0.0099130207672715,0.01623248308897,0.038587667047977,0.011571782641113,0.021126152947545,0.016828889027238,0.019531857222319,0.011932744644582,0.034592490643263,0.036266829818487,0.016661550849676,0.016290158033371,0.013592148199677,0.035892926156521,0.01642183214426,0.025422897189856,0.024654120206833,0.017709506675601,0.019869770854712,0.010472444817424,0.015048578381538,0.013000788167119,0.017694629728794,0.0061669107526541,0.011857490055263,0.0098266918212175,0.0132763274014,0.012219110503793,0.0073064570315182,0.012384284287691,0.014594001695514,0.022227127104998,0.022929105907679,0.022086067125201,0.015134707093239,0.022920593619347,0.019361009821296,0.015091191977262,0.02098236232996,0.012709759175777,0.019273016601801,0.014060930348933,0.0070768631994724,0.012126877903938,0.0079090632498264,0.012952508404851,0.015310083515942,0.0078766569495201,0.011789611540735,0.0064947158098221,0.015835206955671,0.009686466306448,0.013876974582672,0.010588752105832,0.023123685270548,0.01486146170646,0.018966225907207,0.013495333492756,0.0093148145824671,0.016354702413082,0.021043678745627,0.014294944703579,0.014659306034446,0.010697543621063,0.012412409298122,0.0082643190398812,0.011830089613795,0.01975454390049,0.028192315250635,0.023665819317102,0.029629603028297,0.026115022599697,0.0052259839139879,0.013309840112925,0.0080950660631061,0.017729861661792,0.018191723152995,0.020482331514359,0.023836640641093,0.027599882334471,0.021142223849893,0.012855097651482,0.013745239004493,0.033919360488653,0.016192926093936,0.023151095956564,0.022093819454312,0.011859398335218,0.015416668727994,0.020714102312922,0.034599378705025,0.017392888665199,0.023204755038023,0.013410737738013,0.027269203215837,0.015090107917786,0.018619166687131,0.02840493246913,0.0248335134238,0.034527033567429,0.019778681918979,0.010906809940934,0.0051541700959206,0.024987936019897,0.028270576149225,0.021349281072617,0.021791104227304,0.013496330007911,0.0075397049076855,0.0093540791422129,0.014652466401458,0.019440222531557,0.020656615495682,0.014372006058693,0.013077155686915,0.0075211077928543,0.031468756496906,0.011347843334079,0.014579061418772,0.013408723287284,0.0086394771933556,0.01904315315187,0.018665360286832,0.010381434112787,0.01728642731905,0.031833942979574,0.02973074093461,0.018476530909538,0.010962938889861,0.020486742258072,0.040373034775257,0.037733048200607,0.015139712952077,0.02902402356267,0.034660786390305,0.024334015324712,0.0132478736341,0.0099368989467621,0.021288771182299,0.0079619521275163,0.0085560567677021,0.012110468931496,0.072003535926342,0.064885683357716,0.014367562718689,0.028170429170132,0.02951604872942,0.049791343510151,0.018421728163958,0.012852591462433,0.024972010403872,0.0068812123499811,0.027012161910534,0.018737643957138,0.038098771125078,0.051874943077564,0.0043991887941957,0.0098759308457375,0.022523401305079,0.021345535293221,0.043408155441284,0.020575609058142,0.019544357433915,0.010129641741514,0.030163936316967,0.0055596521124244,0.012024288997054,0.0095588024705648,0.012271491810679,0.022721467539668,0.013296169228852,0.01092638913542,0.0076859979890287,0.029745995998383,0.017690688371658,0.0086932107806206,0.009945385158062,0.022547975182533,0.012688845396042,0.026645176112652,0.019844867289066,0.013973826542497,0.008028257638216,0.02356593310833,0.011921063065529,0.0088419523090124,0.007469757925719,0.0077468859963119,0.018609415739775,0.013480244204402,0.025454988703132,0.018311148509383,0.014190529473126,0.017016796395183,0.010128114372492,0.02354359254241,0.019690006971359,0.014954619109631,0.011782828718424,0.0096096228808165,0.024009671062231,0.01435901876539,0.020508997142315,0.0097209345549345,0.0074979979544878,0.0079348469153047,0.020076140761375,0.010206028819084,0.0098834224045277,0.014226604253054,0.015189404599369,0.018542636185884,0.016944829374552,0.010959198698401,0.0080739995464683,0.007471370510757,0.0063626761548221,0.007350598461926,0.0089166518300772,0.010001888498664,0.010557720437646,0.019031036645174,0.019126620143652,0.0059117637574673,0.010969678871334,0.012802862562239,0.0042819269001484,0.012032050639391,0.01213241647929,0.0088099297136068,0.0088863912969828,0.017673363909125,0.013110998086631,0.013809850439429,0.012698530219495,0.0061971340328455,0.0092082163318992,0.020336261019111,0.012296710163355,0.013928665779531,0.016755824908614,0.016253884881735,0.016468703746796,0.023924604058266,0.011782141402364,0.016049975529313,0.020754897966981,0.019597489386797,0.012476233765483,0.012003608047962,0.049721885472536,0.046191539615393,0.014337443746626,0.03155468031764,0.019591227173805,0.0096427164971828,0.01079498231411,0.0062883049249649,0.0084628742188215,0.029596460983157,0.041546635329723,0.03716642037034,0.048085726797581,0.02738736756146,0.024496667087078,0.042755931615829,0.027698097750545,0.01505434140563,0.037878520786762,0.028398677706718,0.026259696111083,0.012095654383302,0.022739954292774,0.014705307781696,0.015726685523987,0.034578002989292,0.024093814194202,0.13602390885353,0.063491672277451,0.059817165136337,0.030029075220227,0.017075207084417,0.01619266718626,0.0087538091465831,0.010532839223742,0.032473854720592,0.020141467452049,0.014170846901834,0.026212278753519,0.026055354624987,0.017239291220903,0.018232867121696,0.011091196909547,0.051312867552042,0.039323572069407,0.026653047651052,0.17111220955849,0.031777564436197,0.045688115060329,0.023050857707858,0.014367057010531,0.036007717251778,0.08117301762104,0.11352590471506,0.035952020436525,0.020926918834448,0.018917135894299,0.03443880006671,0.05017451941967,0.072378925979137,0.065372288227081,0.04151401668787,0.042142957448959,0.071031495928764,0.045752804726362,0.018877819180489,0.065807424485683,0.03974886238575,0.024893982335925,0.033571541309357,0.017414547502995,0.011667225509882,0.010799990035594,0.014266092330217,0.01612026616931,0.012113763019443,0.026943903416395,0.017463969066739,0.017953030765057,0.067484125494957,0.01995912566781,0.080678083002567,0.0149498693645,0.044431041926146,0.010494451969862,0.025480890646577,0.029530387371778,0.07401242852211,0.067395910620689,0.089130535721779,0.037834607064724,0.029597301036119,0.047336351126432,0.092009045183659,0.028570786118507,0.0081768902018666,0.010325910523534,0.0096400817856193,0.019092604517937,0.015265258029103,0.046079009771347,0.01212215796113,0.027422128245234,0.014765593223274,0.016118735074997,0.032679341733456,0.014350723475218,0.014284405857325,0.023993495851755,0.0360501781106,0.055592752993107,0.048742942512035,0.0677160769701,0.042032469063997,0.029080659151077,0.017760295420885,0.021815057843924,0.010980797931552,0.016778860241175,0.0097351185977459,0.0070027294568717,0.016539614647627,0.014655040577054,0.012761575169861,0.012710372917354,0.011971896514297,0.022384542971849,0.010351721197367,0.020355314016342,0.0073073655366898,0.013081083074212,0.0099034328013659,0.015036954544485,0.015496308915317,0.010944603011012,0.015951544046402,0.011006981134415,0.022809628397226,0.026819072663784,0.043299160897732,0.04171958565712,0.029112823307514,0.075128585100174,0.03795712441206,0.048595611006021,0.05165396630764,0.010576871223748,0.02014016918838,0.0073253042064607,0.02651921659708,0.0082016559317708,0.012035820633173,0.028831509873271,0.015280533581972,0.0095183420926332,0.0071148783899844,0.012351209297776,0.016515543684363,0.011426596902311,0.010918959975243,0.0094316173344851,0.012109030038118,0.0079344259575009,0.038435824215412,0.01141394674778,0.0090788444504142,0.011758079752326,0.022300489246845,0.020216202363372,0.013237245380878,0.023263152688742,0.024978078901768,0.02411974593997,0.0060148164629936,0.012093935161829,0.01245201844722,0.015308238565922,0.011928464286029,0.020502116531134,0.014823719859123,0.017858251929283,0.014892525970936,0.01305216178298,0.016847895458341,0.029961220920086,0.016462277621031,0.005306810606271,0.014081532135606,0.0057217022404075,0.01088341139257,0.013489252887666,0.016998304054141,0.01157451979816,0.017116518691182,0.01618979871273,0.013243943452835,0.0087434053421021,0.010439179837704,0.008516532368958,0.01013376750052,0.016478413715959,0.0062741544097662,0.0045662214979529,0.026520676910877,0.012502093799412,0.013094251044095,0.029389323666692,0.011967540718615,0.0090224668383598,0.016418611630797,0.0093103386461735,0.025601375848055,0.0064015653915703,0.0081046000123024,0.013082722201943,0.011390424333513,0.0099166454747319,0.0141312899068,0.007759494241327,0.01232635602355,0.0082529056817293,0.010147525928915,0.012939968146384,0.009450021199882,0.0034539741463959,0.0055791512131691,0.0077835125848651,0.012340303510427,0.016612127423286,0.020409058779478,0.014456128701568,0.010625815019011,0.0083634695038199,0.0076327328570187,0.010010194964707,0.0054769553244114,0.012220900505781,0.01785771921277,0.022859394550323,0.012693108990788,0.012269480153918,0.0075196186080575,0.01493430417031,0.014734459109604,0.019937723875046,0.011374378576875,0.011447272263467,0.015049727633595,0.023205231875181,0.0089413477107882,0.0074661909602582,0.017538839951158,0.020817633718252,0.015126135200262,0.013313631527126,0.012313991785049,0.0090141445398331,0.010925829410553,0.014457497745752,0.024585250765085,0.007187926210463,0.0069991406053305,0.0086397510021925,0.0089285615831614,0.01731539145112,0.01624608784914,0.012881738133729,0.016222888603806,0.019356738775969,0.0071025583893061,0.01665891520679,0.012001463212073,0.011631833389401,0.016771737486124,0.0065768817439675,0.0098588243126869,0.0056091165170074,0.014693953096867,0.014994964003563,0.010612527839839,0.0084345443174243,0.0086000580340624,0.013560812920332,0.018222315236926,0.010727446526289,0.013116338290274,0.0067857028916478,0.00672921910882,0.0031589099671692,0.0029355068691075,0.013859103433788,0.0083121508359909,0.016866371035576,0.0076275411993265,0.01087368093431,0.0082430467009544,0.0066136196255684,0.008747735992074,0.011112195439637,0.008297186344862,0.013292997144163,0.0051997536793351,0.012005460448563,0.01084928587079,0.014394581317902,0.013481488451362,0.0083494083955884,0.0086359214037657,0.007965643890202,0.011345764622092,0.010329351760447,0.005769019946456,0.0087970979511738,0.0067610898986459,0.003378372406587,0.018598994240165,0.011962890625,0.010701983235776,0.017884116619825,0.0073327193967998,0.026462318375707,0.018629305064678,0.0099202767014503,0.0099756699055433,0.0060282894410193,0.0087840035557747,0.028204856440425,0.013859499245882,0.014748414978385,0.0074337148107588,0.0087772998958826,0.0081848911941051,0.0077024344354868,0.0044732098467648,0.012966698035598,0.017460118979216,0.0093030426651239,0.019761767238379,0.023430457338691,0.014361931942403,0.018212420865893,0.0160595420748,0.023632954806089,0.0078461896628141,0.014992808923125,0.012347037903965,0.0076693370938301,0.016756691038609,0.011557037010789,0.0067786485888064,0.010698427446187,0.010238479822874,0.010250090621412,0.0088432533666492,0.013608548790216,0.019280986860394,0.035280618816614,0.015790358185768,0.01917184330523,0.025286158546805,0.021142533048987,0.012142975814641,0.028455976396799,0.022791773080826,0.004788726568222,0.014870472252369,0.025473948568106,0.020127162337303,0.0072963288985193,0.0086905062198639,0.012148836627603,0.011458916589618,0.01312870811671,0.020927529782057,0.016323231160641,0.019476056098938,0.014089682139456,0.006464418489486,0.023711297661066,0.017931386828423,0.011560732498765,0.0083279414102435,0.023626394569874,0.012028072029352,0.015569979324937,0.040562462061644,0.017444517463446,0.011422850191593,0.0056650005280972,0.0084974840283394,0.028532478958368,0.0096631748601794,0.016972739249468,0.025882121175528,0.019811570644379,0.016286747530103,0.013121636584401,0.012799320742488,0.066398203372955,0.015113286674023,0.023661401122808,0.013407004997134,0.015024472028017,0.018163152039051,0.004094791598618,0.026807989925146,0.033143360167742,0.012386096641421,0.0059741451404989,0.004972692579031,0.016180850565434,0.018563084304333,0.011771589517593,0.017507310956717,0.028696484863758,0.014170257374644,0.036741271615028,0.039046455174685,0.04852245375514,0.034509547054768,0.039887126535177,0.079688809812069,0.054697688668966,0.040756966918707,0.036031506955624,0.025960423052311,0.012621717527509,0.019056934863329,0.017267849296331,0.0096991844475269,0.015564232133329,0.017260320484638,0.015526875853539,0.015040702186525,0.024992745369673,0.022399093955755,0.0099500380456448,0.011815536767244,0.009793708100915,0.0073220771737397,0.017351098358631,0.013451794162393,0.014778935350478,0.0089272763580084,0.011677558533847,0.030294381082058,0.01876874640584,0.0088714826852083,0.011015390045941,0.016915449872613,0.019392361864448,0.036728888750076,0.012579079717398,0.015751160681248,0.072503119707108,0.021299369633198,0.0094735519960523,0.02778435125947,0.034904576838017,0.03849758207798,0.0096277352422476,0.015382634475827,0.025420360267162,0.01618903875351,0.020567215979099,0.010360457934439,0.016143932938576,0.016229068860412,0.050698362290859,0.022182168439031,0.017794758081436,0.0083492333069444,0.018358016386628,0.027489751577377,0.02927016466856,0.021878458559513,0.018719088286161,0.012379286810756,0.017218703404069,0.030776720494032,0.022297227755189,0.019514596089721,0.039577215909958,0.014017877168953,0.015095999464393,0.026105679571629,0.027061253786087,0.025218140333891,0.027456739917397,0.027707414701581,0.022482082247734,0.020683445036411,0.020933827385306,0.016294658184052,0.0092547126114368,0.0096218772232533,0.013652378693223,0.010006306692958,0.029549963772297,0.012847010046244,0.012234888970852,0.021174464374781,0.0380650870502,0.021237585693598,0.015326287597418,0.0085019785910845,0.018136544153094,0.02307328209281,0.043667372316122,0.027432173490524,0.028473883867264,0.0077471537515521,0.017065020278096,0.0095489406958222,0.021274801343679,0.01840796507895,0.015714790672064,0.033296421170235,0.014106772840023,0.021141700446606,0.012292641215026,0.010089512914419,0.0088408589363098,0.0099915042519569,0.010284911841154,0.014816761948168,0.017484238371253,0.01551272533834,0.013318121433258,0.0095842555165291,0.012013064697385,0.007810365408659,0.011433185078204,0.014668057672679,0.022222630679607,0.025978900492191,0.023632116615772,0.014280246570706,0.018940694630146,0.015592219308019,0.013700861483812,0.019402150064707,0.010321262292564,0.01514959987253,0.015649747103453,0.010241817682981,0.015877146273851,0.0072857933118939,0.0053445631638169,0.0079042026773095,0.0046437932178378,0.0041609248146415,0.0091334981843829,0.020671918988228,0.017807021737099,0.035509213805199,0.0089475074782968,0.01393255405128,0.012869281694293,0.010164869949222,0.009422529488802,0.02790778875351,0.015412360429764,0.009039431810379,0.013289630413055,0.018708288669586,0.016433456912637,0.016563387587667,0.014255952090025,0.016591092571616,0.0073539079166949,0.013929397799075,0.018007416278124,0.0074126701802015,0.0094020217657089,0.02251840941608,0.013505698181689,0.021580245345831,0.018929522484541,0.036126986145973,0.015210683457553,0.0082899611443281,0.014719165861607,0.01008453592658,0.029153261333704,0.019017925485969,0.006161114666611,0.0079120928421617,0.022736176848412,0.017334811389446,0.017429757863283,0.025752486661077,0.054908983409405,0.039709262549877,0.020229365676641,0.011447293683887,0.017090568318963,0.0087144505232573,0.012409672141075,0.01171812042594,0.010248770006001,0.012299045920372,0.018619896844029,0.017319418489933,0.022825788706541,0.012158653698862,0.013660627417266,0.0093055255711079,0.0079340310767293,0.015510091558099,0.022522546350956,0.01450985763222,0.026703678071499,0.016296619549394,0.035899415612221,0.0071661127731204,0.02070377394557,0.019292958080769,0.019183773547411,0.026621142402291,0.0091293528676033,0.013244105502963,0.018986411392689,0.016964899376035,0.020317258313298,0.018254868686199,0.025850232690573,0.017565028741956,0.020716337487102,0.020762959495187,0.015778530389071,0.015496593900025,0.0097925709560513,0.021460082381964,0.02449526078999,0.028952222317457,0.013525356538594,0.008141040802002,0.014123214408755,0.01120175793767,0.014805119484663,0.014733647927642,0.014744739048183,0.011898275464773,0.020749723538756,0.011829879134893,0.017136733978987,0.01326510310173,0.018641971051693,0.009120193310082,0.0074180662631989,0.0079899877309799,0.026399245485663,0.0086438544094563,0.011620121076703,0.0071310643106699,0.010591549798846,0.013694059103727,0.0071243047714233,0.019355786964297,0.017365787178278,0.0071723889559507,0.0092698205262423,0.023112077265978,0.0099678980186582,0.016919193789363,0.023437220603228,0.010901462286711,0.021257732063532,0.016259988769889,0.012864956632257,0.013068464584649,0.019279878586531,0.0092004928737879,0.014726212248206,0.0079337963834405,0.0040075024589896,0.020728513598442,0.012952646240592,0.013200433924794,0.01129649579525,0.013030964881182,0.024801354855299,0.017751663923264,0.010907644405961,0.011135848239064,0.021635657176375,0.0070590968243778,0.022262200713158,0.016376992687583,0.014330754056573,0.016923243179917,0.022522479295731,0.017766552045941,0.0087349144741893,0.031104676425457,0.0096523528918624,0.0082127284258604,0.015806948766112,0.020072983577847,0.01449275482446,0.011015340685844,0.011009055189788,0.012311216443777,0.016090057790279,0.01632689870894,0.015250261873007,0.0088988961651921,0.013909339904785,0.017297856509686,0.01349851116538,0.0086118634790182,0.0088290320709348,0.019138706848025,0.026030516251922,0.014699417166412,0.007858457043767,0.015108553692698,0.012931012548506,0.015187886543572,0.012537250295281,0.0077133327722549,0.0059187174774706,0.01773265004158,0.0080173425376415,0.0096996491774917,0.0033259999472648,0.0078755374997854,0.0030810609459877,0.015889532864094,0.002900016028434,0.0050129606388509,0.018130097538233,0.024029379710555,0.0076028816401958,0.0044561540707946,0.0065815891139209,0.010221846401691,0.022328929975629,0.013752280734479,0.013833625242114,0.017046250402927,0.01097730640322,0.0059223482385278,0.0064797890372574,0.0091999005526304,0.0057925530709326,0.0049860854633152,0.010525582358241,0.021304812282324,0.0088354712352157,0.011501252651215,0.013385041616857,0.016216523945332,0.0064765345305204,0.0055036498233676,0.0072321221232414,0.008902333676815,0.0075697647407651,0.0065571404993534,0.0077441721223295,0.0083980970084667,0.0024621572811157,0.0023659251164645,0.0022076983004808,0.0055107614025474,0.0079472940415144,0.0092664686962962,0.0088852709159255,0.010571865364909,0.0088387439027429,0.0089421486482024,0.010359929874539,0.0051581934094429,0.0055236145853996,0.010687762871385,0.0044242963194847,0.0023732478730381,0.0054093059152365,0.013184851035476,0.0091849891468883,0.011539438739419,0.010274944826961,0.0036929720081389,0.014445573091507,0.0016286253230646,0.018209189176559,0.0043261749669909,0.0093606188893318,0.0083093568682671,0.0065991654992104,0.0094004729762673,0.015866909176111,0.0089656431227922,0.010099635459483,0.0084470808506012,0.0077344467863441,0.0031384809408337,0.0056651644408703,0.0099469283595681,0.011073129251599,0.012418016791344,0.014885225333273,0.023682933300734,0.016546977683902,0.011995185166597,0.0099225202575326,0.0079120993614197,0.012708849273622,0.0092727020382881,0.0055775572545826,0.0052738608792424,0.0055293152108788,0.018122998997569,0.0085637606680393,0.0095081869512796,0.01843836158514,0.014294568449259,0.015175612643361,0.020036619156599,0.021373447030783,0.018903713673353,0.015707613900304,0.018315497785807,0.014584581367671,0.013721913099289,0.03305322676897,0.034049388021231,0.024580992758274,0.036279533058405,0.030230320990086,0.020029850304127,0.034660004079342,0.039739303290844,0.026708666235209,0.025767054408789,0.02796489559114,0.012004555203021,0.018539849668741,0.037591125816107,0.0079079363495111,0.025950904935598,0.036916442215443,0.0057750968262553,0.0041985088028014,0.020938796922565,0.0072330343537033,0.017832301557064,0.022441636770964,0.024647369980812,0.018135217949748,0.011912228539586,0.0098413843661547,0.015624366700649,0.011233707889915,0.0048929047770798,0.015057018958032,0.0088572278618813,0.016679501160979,0.028901502490044,0.034069713205099,0.033285543322563,0.011649291031063,0.022665526717901,0.022503823041916,0.012307155877352,0.024930026382208,0.017398446798325,0.021893855184317,0.020291002467275,0.010934397578239,0.020187452435493,0.018129769712687,0.012731891125441,0.014307496137917,0.022158792242408,0.0077305189333856,0.010449875146151,0.0104856248945,0.013042773120105,0.012056991457939,0.0088780168443918,0.011773037724197,0.01056662760675,0.016923174262047,0.01231050863862,0.020541271194816,0.022098014131188,0.01519138365984,0.017990512773395,0.037479944527149,0.031563200056553,0.031941700726748,0.016309067606926,0.012067736126482,0.012573898769915,0.01739027351141,0.043173089623451,0.019626161083579,0.0064708436839283,0.0054498645476997,0.016991367563605,0.012394235469401,0.01508592069149,0.014500051736832,0.0085752410814166,0.01036782655865,0.02410838752985,0.0094341635704041,0.018844567239285,0.014232685789466,0.018710717558861,0.0088221691548824,0.012216944247484,0.008329976350069,0.015638664364815,0.01543930824846,0.015384823083878,0.012381664477289,0.0074575711041689,0.026867166161537,0.023156456649303,0.023953266441822,0.014249414205551,0.0084983203560114,0.012877218425274,0.028744075447321,0.0068305251188576,0.0095663545653224,0.036670126020908,0.010535426437855,0.014608931727707,0.017268968746066,0.016861053183675,0.0091172568500042,0.019124794751406,0.013091845437884,0.01263577118516,0.0075659309513867,0.011857817880809,0.022735675796866,0.011467358097434,0.0045359386131167,0.0073897251859307,0.0091603714972734,0.009678072296083,0.011095395311713,0.012064324691892,0.013042175211012,0.014986648224294,0.025199761614203,0.025100905448198,0.015034168027341,0.03400395065546,0.025363789871335,0.0089996326714754,0.022592268884182,0.010818541049957,0.011564441025257,0.01205381937325,0.01126195024699,0.0031176740303636,0.015675485134125,0.027558708563447,0.016132436692715,0.011365592479706,0.010747138410807,0.011388389393687,0.0096007995307446,0.0096260914579034,0.012003942392766,0.010615155100822,0.0091674979776144,0.0071862041950226,0.011186392977834,0.016552159562707,0.023247355595231,0.017085092142224,0.015727169811726,0.012831481173635,0.018651308491826,0.011838316917419,0.0081701762974262,0.01937398687005,0.020499123260379,0.01669168099761,0.017681861296296,0.012223277240992,0.029477501288056,0.014407977461815,0.0096232481300831,0.0096877412870526,0.016453552991152,0.0055394638329744,0.022350318729877,0.012552646920085,0.011082246899605,0.010498237796128,0.020993806421757,0.013567645102739,0.0094171576201916,0.012401586398482,0.016373030841351,0.01519472990185,0.016631431877613,0.027651624754071,0.011224370449781,0.010355929844081,0.012363901361823,0.019385108724236,0.0098701165989041,0.010308136232197,0.016559110954404,0.0095694568008184,0.010928297415376,0.012118227779865,0.006293227430433,0.0063520465046167,0.0077145346440375,0.012620585039258,0.018672127276659,0.011915558949113,0.038336664438248,0.011861428618431,0.017449801787734,0.0090047167614102,0.0094776339828968,0.0074013201519847,0.011685061268508,0.010937038809061,0.01712541282177,0.021433224901557,0.010488878935575,0.036102764308453,0.041209127753973,0.032722108066082,0.013029012829065,0.017011556774378,0.013359856791794,0.0071167596615851,0.036692805588245,0.019485648721457,0.018439551815391,0.019574884325266,0.014713963493705,0.0074822446331382,0.0078092608600855,0.019146861508489,0.013826262205839,0.013979466632009,0.022575499489903,0.015457893721759,0.014886623248458,0.0085586914792657,0.0083665465936065,0.020356083288789,0.023671351373196,0.022629719227552,0.018701629713178,0.018169041723013,0.017175594344735,0.012980714440346,0.0059959441423416,0.021924937143922,0.013350374996662,0.013913605362177,0.010757798328996,0.01114939711988,0.014794636517763,0.025660134851933,0.011357855051756,0.017712032422423,0.013910570181906,0.0081870267167687,0.012021150439978,0.028062930330634,0.02804909273982,0.0075448332354426,0.019927034154534,0.0086592873558402,0.01434498373419,0.0084742372855544,0.010584589093924,0.01238802075386,0.0041014412418008,0.010683445259929,0.0072778547182679,0.018021188676357,0.009174145758152,0.022160397842526,0.011607117950916,0.0061163208447397,0.0092685371637344,0.018630381673574,0.0052919131703675,0.027495384216309,0.015459154732525,0.023827973753214,0.015935137867928,0.026095598936081,0.019462741911411,0.020262578502297,0.021516434848309,0.012146919965744,0.018483765423298,0.021505424752831,0.025887187570333,0.034688372164965,0.020043162629008,0.0066348002292216,0.0148601308465,0.0068418327718973,0.017237924039364,0.011170887388289,0.016362477093935,0.014888411387801,0.012238331139088,0.019974505528808,0.011545052751899,0.041457891464233,0.031505491584539,0.018680458888412,0.033725187182426,0.014568526297808,0.030600447207689,0.0098743923008442,0.013590666465461,0.015653032809496,0.0051856087520719,0.036798652261496,0.021583836525679,0.031345419585705,0.019279703497887,0.017021656036377,0.032954297959805,0.01128769479692,0.017927212640643,0.016466567292809,0.018124485388398,0.015121404081583,0.023009253665805,0.020707368850708,0.029722731560469,0.017142329365015,0.055396050214767,0.020534578710794,0.0093245264142752,0.0066103953868151,0.0094308136031032,0.030116874724627,0.011797442100942,0.01612794958055,0.065463438630104,0.076942935585976,0.028770199045539,0.012800576165318,0.0094519332051277,0.023000914603472,0.021867820993066,0.075811333954334,0.05952225252986,0.02676010504365,0.012782569974661,0.015987928956747,0.021833529695868,0.022281222045422,0.076075956225395,0.016256883740425,0.029951106756926,0.036477044224739,0.023991335183382,0.028354067355394,0.0043672807514668,0.02098048850894,0.021611489355564,0.037697724997997,0.02307103574276,0.0080520482733846,0.055882271379232,0.036057408899069,0.010396836325526,0.015579489991069,0.020519683137536,0.010126233100891,0.026742029935122,0.025504043325782,0.040436871349812,0.02456340752542,0.039226595312357,0.029211785644293,0.02611324377358,0.046023547649384,0.018614642322063,0.028527367860079,0.016743782907724,0.014431268908083,0.017573524266481,0.010269798338413,0.016290890052915,0.0088737830519676,0.011657847091556,0.017954332754016,0.022742815315723,0.0099432189017534,0.041945304721594,0.0084571233019233,0.027855567634106,0.029105365276337,0.010473376139998,0.002461661817506,0.010462999343872,0.02384776622057,0.014443761669099,0.021055042743683,0.02039329893887,0.0039150733500719,0.017781943082809,0.0055848862975836,0.015408094972372,0.012462349608541,0.007255504373461,0.02732065692544,0.01838319376111,0.018940504640341,0.016193382441998,0.020630866289139,0.020165376365185,0.018239911645651,0.00567009113729,0.010379176586866,0.006706029176712,0.017387386411428,0.0040069646202028,0.0075027360580862,0.0094627272337675,0.0074856793507934,0.0091480584815145,0.011160664260387,0.0076979729346931,0.0054370262660086,0.023509908467531,0.019424147903919,0.010373951867223,0.011045528575778,0.0062956968322396,0.0070621180348098,0.015926249325275,0.025071995332837,0.0091931708157063,0.018278282135725,0.0085641881451011,0.0055836290121078,0.0073867095634341,0.0028542876243591,0.0060853688046336,0.025290118530393,0.020124930888414,0.013614265248179,0.012508714571595,0.009281693957746,0.016036117449403,0.026350751519203,0.018543589860201,0.011278020218015,0.01276221871376,0.011196833103895,0.024473998695612,0.0095999240875244,0.0088858865201473,0.031190820038319,0.012518947944045,0.01203503832221,0.014265036210418,0.013781489804387,0.016262371093035,0.026192333549261,0.0086717810481787,0.02076468244195,0.028829496353865,0.021769471466541,0.015092661604285,0.023029055446386,0.026776295155287,0.024860486388206,0.023205254226923,0.019346803426743,0.017467042431235,0.028149515390396,0.023107469081879,0.018518000841141,0.034204263240099,0.0093702785670757,0.027590073645115,0.040469288825989,0.012173696421087,0.026924194768071,0.014500807970762,0.03998526930809,0.026529796421528,0.0084202867001295,0.015595702454448,0.010428376495838,0.03097166493535,0.018530359491706,0.0074856034480035,0.020732359960675,0.014290925115347,0.013582510873675,0.0072770873084664,0.019472617655993,0.01497252471745,0.015647802501917,0.0096782753244042,0.030855597928166,0.016876922920346,0.019777899608016,0.019937304779887,0.016278656199574,0.01117171254009,0.016162965446711,0.012710940092802,0.010450316593051,0.020404556766152,0.013738973066211,0.014462968334556,0.010371882468462,0.019221419468522,0.02022610604763,0.012855566106737,0.024942869320512,0.016641654074192,0.011296406388283,0.021261673420668,0.026961978524923,0.013124018907547,0.014174565672874,0.029915580525994,0.016899196431041,0.019356913864613,0.016256827861071,0.0070256981998682,0.010210208594799,0.013627702370286,0.022967644035816,0.019946770742536,0.019134644418955,0.10919989645481,0.021741773933172,0.022619586437941,0.0153095331043,0.01498993858695,0.0083528999239206,0.020230773836374,0.01901400834322,0.031125208362937,0.014832934364676,0.0078356359153986,0.03225714340806,0.047893464565277,0.017781443893909,0.011936079710722,0.0087999235838652,0.011350586079061,0.018115255981684,0.03070374019444,0.047743506729603,0.052026938647032,0.042723037302494,0.025075450539589,0.016712499782443,0.020794592797756,0.014697489328682,0.018752217292786,0.0107910502702,0.016800520941615,0.012489690445364,0.034552786499262,0.030158802866936,0.018523070961237,0.011715248227119,0.044941492378712,0.088033236563206,0.020514834672213,0.027435556054115,0.0167570784688,0.022240601480007,0.0084272539243102,0.01686080917716,0.024886593222618,0.02570503950119,0.020373098552227,0.017073897644877,0.020219884812832,0.024008752778172,0.018081117421389,0.009520661085844,0.013215718790889,0.018127681687474,0.010492270812392,0.053849771618843,0.022740203887224,0.030536182224751,0.020194949582219,0.033878229558468,0.017681881785393,0.033994287252426,0.060578335076571,0.023287979885936,0.046472892165184,0.011002049781382,0.013476492837071,0.013674915768206,0.011511844582856,0.020822167396545,0.01157552190125,0.012726666405797,0.012175400741398,0.011030099354684,0.03260200470686,0.029597569257021,0.018236260861158,0.055056758224964,0.040481887757778,0.014332499355078,0.010210345499218,0.030060172080994,0.048640843480825,0.028338577598333,0.019079349935055,0.019900146871805,0.012694584205747,0.017202097922564,0.011197730898857,0.013546947389841,0.024888647720218,0.02659235149622,0.0052783936262131,0.021041508764029,0.010409411042929,0.020080678164959,0.013814456760883,0.012545580044389,0.042767830193043,0.025281872600317,0.022423962131143,0.01742335781455,0.061782173812389,0.072937831282616,0.011135878972709,0.021323923021555,0.08081129938364,0.018371256068349,0.013270994648337,0.010037390515208,0.012696776539087,0.012202800251544,0.0092134717851877,0.016853356733918,0.015954939648509,0.021453155204654,0.021328922361135,0.033840425312519,0.019964680075645,0.0072474097833037,0.034900326281786,0.01416205521673,0.11452293395996,0.063259564340115,0.034602932631969,0.027999047189951,0.04057552665472,0.028188183903694,0.024866260588169,0.04043897241354,0.028234269469976,0.012443753890693,0.028866164386272,0.030044935643673,0.03184724599123,0.060490109026432,0.052156180143356,0.028259515762329,0.017891481518745,0.011018032208085,0.010596185922623,0.011387089267373,0.019994124770164,0.011965220794082,0.0088192531839013,0.010867584496737,0.020989634096622,0.01908391341567,0.0072433450259268,0.0072659272700548,0.022855073213577,0.028944876044989,0.018625993281603,0.007670002989471,0.018712284043431,0.023988446220756,0.013976575806737,0.021324295550585,0.0080785974860191,0.015695815905929,0.021625958383083,0.0054522408172488,0.0091493166983128,0.014139618724585,0.013298738747835,0.019595753401518,0.02143356949091,0.0067866505123675,0.014942282810807,0.011375488713384,0.010196205228567,0.010850078426301,0.011931231245399,0.0076721301302314,0.0078813200816512,0.0077243959531188,0.036831952631474,0.01239585224539,0.0060348697006702,0.004165995400399,0.0085062365978956,0.014807562343776,0.017434613779187,0.010568974539638,0.012210696935654,0.014673374593258,0.015261108987033,0.018102865666151,0.012770839035511,0.011784477159381,0.012502416968346,0.013653174042702,0.011256095953286,0.0067895697429776,0.014701770618558,0.018540218472481,0.014958146028221,0.035477951169014,0.0094812540337443,0.011124262586236,0.042003974318504,0.022615307942033,0.0088369697332382,0.0063913902267814,0.0087206363677979,0.015313344076276,0.037058442831039,0.012370007112622,0.015352567657828,0.0099870320409536,0.0116356164217,0.022295771166682,0.015856988728046,0.029358142986894,0.019664280116558,0.021814793348312,0.013505285605788,0.0047868750989437,0.0057813194580376,0.023526394739747,0.013391109183431,0.015274981036782,0.022956095635891,0.0098085235804319,0.041165165603161,0.044772937893867,0.11035423725843,0.10595433413982,0.065766252577305,0.071954056620598,0.042083218693733,0.045668289065361,0.030407223850489,0.0099310912191868,0.016022741794586,0.024370215833187,0.020689839497209,0.023152075707912,0.028792943805456,0.013786814175546,0.024240463972092,0.006677976809442,0.015036621131003,0.039357326924801,0.031040456146002,0.013670853339136,0.024501172825694,0.021400803700089,0.026930719614029,0.01714919321239,0.013513891026378,0.014858907088637,0.021902434527874,0.018653750419617,0.024418389424682,0.02556242980063,0.028670346364379,0.056472323834896,0.076088532805443,0.040669407695532,0.019171545282006,0.011687646619976,0.05121710896492,0.065064162015915,0.083513475954533,0.027936544269323,0.018002605065703,0.014201736077666,0.0042510414496064,0.013540545478463,0.017021015286446,0.03242551535368,0.022206021472812,0.0093337884172797,0.011567792855203,0.014074899256229,0.033104479312897,0.012895632535219,0.017320696264505,0.0093489773571491,0.039557471871376,0.013171689584851,0.013483107089996,0.010062742047012,0.021434223279357,0.019455095753074,0.0075982008129358,0.022378534078598,0.023049162700772,0.022313550114632,0.0077387178316712,0.0045962538570166,0.0093796402215958,0.0098393131047487,0.012022220529616,0.015716653317213,0.017256053164601,0.012275419197977,0.0055723246186972,0.024574184790254,0.04100376367569,0.0084289563819766,0.028394283726811,0.026120850816369,0.018490156158805,0.053065799176693,0.006764723919332,0.013888255693018,0.0092069581151009,0.0074077271856368,0.0074035339057446,0.0079071298241615,0.0084803020581603,0.01540319994092,0.024947330355644,0.0068164248950779,0.0050445506349206,0.015539749525487,0.0064497725106776,0.015601014718413,0.0072680939920247,0.0040261270478368,0.0091460198163986,0.0087770540267229,0.014735117554665,0.016476824879646,0.01847399584949,0.021418502554297,0.0075549250468612,0.011244021356106,0.0067769465968013,0.0059652994386852,0.015054627321661,0.023545727133751,0.01211138535291,0.0056517412886024,0.01090095192194,0.01702718436718,0.021949404850602,0.010154663585126,0.018127620220184,0.0068833017721772,0.0043649072758853,0.0059446347877383,0.014866809360683,0.018945163115859,0.013906233012676,0.014110067859292,0.0052076848223805,0.0092440890148282,0.01350037381053,0.011205310001969,0.012547915801406,0.014072561636567,0.043311893939972,0.16099777817726,0.011696769855917,0.020480871200562,0.012406874448061,0.012465929612517,0.011531485244632,0.012022011913359,0.011334443464875,0.012113550677896,0.0086355423554778,0.0057295570150018,0.0097867390140891,0.0056959693320096,0.0057823965325952,0.0079994145780802,0.013342132791877,0.01653603464365,0.0057532023638487,0.01005447562784,0.015223052352667,0.011640914715827,0.007601052056998,0.006424758117646,0.010508323088288,0.016165181994438,0.013864228501916,0.013303330168128,0.015204757452011,0.016714211553335,0.014634722843766,0.013478498905897,0.0095462324097753,0.013933328911662,0.013727383688092,0.006903403904289,0.011336109600961,0.0077266823500395,0.013165921904147,0.0106853377074,0.013860514387488,0.015507322736084,0.0044689788483083,0.01173310354352,0.02065971121192,0.016511488705873,0.0074984985403717,0.006511970423162,0.011869978159666,0.0064195678569376,0.013777047395706,0.012827426195145,0.015656400471926,0.017247259616852,0.012206111103296,0.014545129612088,0.021714579313993,0.011465881019831,0.0060291141271591,0.012486927211285,0.013551301322877,0.016098771244287,0.0073293168097734,0.012901198118925,0.010143125429749,0.015800137072802,0.0089970249682665,0.011221292428672,0.013686846010387,0.0079409535974264,0.010289035737514,0.0085054691880941,0.0099809262901545,0.015891777351499,0.018120147287846,0.012217573821545,0.0052854074165225,0.017244655638933,0.033882819116116,0.0081722009927034,0.01081832498312,0.012056333944201,0.024624841287732,0.013148554600775,0.005904171615839,0.014282863587141,0.0097697339951992,0.011694827117026,0.0086138490587473,0.01212989911437,0.0073285391554236,0.009568908251822,0.0063620647415519,0.0056358040310442,0.01590565405786,0.010990347713232,0.011310345493257,0.0093501079827547,0.013663244433701,0.015037968754768,0.0074708391912282,0.011058398522437,0.018709419295192,0.017282756045461,0.018265103921294,0.0099889393895864,0.0092190597206354,0.019262310117483,0.0072963326238096,0.010500492528081,0.0060733347199857,0.0078812753781676,0.012742144986987,0.0067924140021205,0.0069205434992909,0.0074679390527308,0.0034725326113403,0.01274205558002,0.0080170854926109,0.018206350505352,0.01114347577095,0.013979660347104,0.007810341194272,0.013031566515565,0.011048604734242,0.0077962605282664,0.015712205320597,0.011181694455445,0.012846695259213,0.013581616804004,0.018426403403282,0.026147719472647,0.01674859598279,0.0096274446696043,0.047073543071747,0.026253189891577,0.017868135124445,0.0054505625739694,0.015803940594196,0.010157256387174,0.01168314833194,0.020494345575571,0.032431896775961,0.012191518209875,0.028983810916543,0.031834226101637,0.011404853314161,0.022931626066566,0.013012723997235,0.039614863693714,0.011541754938662,0.013714710250497,0.020149553194642,0.011131260544062,0.01635767146945,0.012291759252548,0.016847692430019,0.021134316921234,0.041569586843252,0.0115702804178,0.0061465436592698,0.013139665126801,0.0081613967195153,0.010163611732423,0.02078004181385,0.0092000141739845,0.011144392192364,0.0075338925234973,0.011715398170054,0.0076182088814676,0.008482470177114,0.015769861638546,0.01273359823972,0.041188258677721,0.01263296790421,0.0078517524525523,0.053326066583395,0.020223271101713,0.020314265042543,0.013101296499372,0.012619877234101,0.032617926597595,0.018079904839396,0.010965952649713,0.0073386593721807,0.0064504202455282,0.01094457693398,0.015104833059013,0.014707968570292,0.0068955142050982,0.0053118700161576,0.0099145760759711,0.014250567182899,0.016101729124784,0.02370192296803,0.017532946541905,0.019392089918256,0.035208232700825,0.018346188589931,0.011800287291408,0.03269150853157,0.013632339425385,0.016836442053318,0.018061589449644,0.014591886661947,0.013028494082391,0.01250508800149,0.022010438144207,0.027070511132479,0.038270302116871,0.018032118678093,0.024146869778633,0.038590036332607,0.036339096724987,0.022325940430164,0.017823318019509,0.0097569050267339,0.0078213140368462,0.0054304474033415,0.015904545783997,0.0046041142195463,0.018599193543196,0.015285508707166,0.017827518284321,0.020269490778446,0.018692441284657,0.0080059021711349,0.0090388841927052,0.013654752634466,0.011082656681538,0.026778871193528,0.011863042600453,0.02090778760612,0.020622111856937,0.012960552237928,0.015769962221384,0.025369413197041,0.02067937515676,0.010107291862369,0.0053264354355633,0.031590033322573,0.030025335028768,0.013208288699389,0.018318630754948,0.019135437905788,0.025428216904402,0.019614707678556,0.043523460626602,0.0075975493527949,0.033478196710348,0.016827907413244,0.016600636765361,0.013977299444377,0.02237019687891,0.011531732976437,0.037529375404119,0.025338754057884,0.018384808674455,0.021610859781504,0.0204809717834,0.03175787255168,0.031733065843582,0.012713485397398,0.013288713991642,0.01318088080734,0.013362072408199,0.014504473656416,0.012174243107438,0.010623314417899,0.014154242351651,0.01694312132895,0.0059319864958525,0.015484532341361,0.018154753372073,0.01311482489109,0.024292469024658,0.013232927769423,0.015529945492744,0.0037743761204183,0.020441524684429,0.018378667533398,0.018631160259247,0.0080807711929083,0.0072167874313891,0.023004187270999,0.0084489211440086,0.0076639670878649,0.0080039519816637,0.010519100353122,0.02179180085659,0.012982601299882,0.0096329972147942,0.0040876385755837,0.0098455883562565,0.0047330115921795,0.0080835381522775,0.0083090662956238,0.019670873880386,0.012247931212187,0.0092054456472397,0.010455816984177,0.016706794500351,0.0074206865392625,0.010849634185433,0.015024293214083,0.014801047742367,0.013830337673426,0.010016188025475,0.026027821004391,0.009477199986577,0.011035138741136,0.053315244615078,0.041316203773022,0.0095816971734166,0.011020272038877,0.011090700514615,0.014525361359119,0.016335466876626,0.0092613333836198,0.024038443341851,0.011220782063901,0.012185957282782,0.011652974411845,0.02145616710186,0.021109007298946,0.0095126954838634,0.012438612058759,0.011738624423742,0.0084279403090477,0.011802695691586,0.0068298680707812,0.0096595333889127,0.020941412076354,0.0099394265562296,0.0079443007707596,0.012335110455751,0.01703498326242,0.010213259607553,0.011666037142277,0.030012011528015,0.028708759695292,0.015541751869023,0.016780011355877,0.0089575424790382,0.011316183954477,0.027773354202509,0.022508881986141,0.040241561830044,0.012554658576846,0.011260092258453,0.010790895670652,0.013399046845734,0.023489564657211,0.018552862107754,0.015591380186379,0.0052703823894262,0.014641488902271,0.017184346914291,0.01666671410203,0.0094532463699579,0.014699998311698,0.019262660294771,0.013418930582702,0.021641839295626,0.013597838580608,0.0073414859361947,0.0230504386127,0.0058172782883048,0.01373790577054,0.010656222701073,0.0094088744372129,0.024104388430715,0.01682062074542,0.018666198477149,0.01437917444855,0.019543167203665,0.010355142876506,0.011953988112509,0.014317609369755,0.010965838097036,0.010102350264788,0.012877307832241,0.029802771285176,0.023254556581378,0.0098473662510514,0.0089661236852407,0.016290903091431,0.0094399936497211,0.016216883435845,0.018231201916933,0.023480217903852,0.011695170775056,0.02510411478579,0.021675763651729,0.027532704174519,0.013363728299737,0.015578459948301,0.009939894080162,0.028429094702005,0.017945006489754,0.0095346346497536,0.012418657541275,0.019471468403935,0.023960467427969,0.024720653891563,0.035189513117075,0.019014578312635,0.012882192619145,0.011567131616175,0.013991732150316,0.019762121140957,0.015899728983641,0.012604331597686,0.02175110951066,0.028232954442501,0.029273914173245,0.023531369864941,0.01519413664937,0.018292939290404,0.010706869885325,0.024373725056648,0.033316191285849,0.046769388020039,0.019268425181508,0.0089116189628839,0.016485843807459,0.010394695214927,0.0089199570938945,0.0095372684299946,0.022071063518524,0.017378732562065,0.011980523355305,0.021891709417105,0.019116209819913,0.019741615280509,0.016457622870803,0.01682348176837,0.011665552854538,0.012326292693615,0.01279027108103,0.017286535352468,0.011621390469372,0.01114287879318,0.0098583856597543,0.0070500355213881,0.0087184580042958,0.0071304766461253,0.0085253566503525,0.025483254343271,0.014896372333169,0.032613068819046,0.014605017378926,0.030278746038675,0.016700562089682,0.015458351001143,0.013581631705165,0.013230980373919,0.020994132384658,0.015191436745226,0.021454453468323,0.0094179948791862,0.010025394149125,0.011297751218081,0.017421148717403,0.012672923505306,0.026733754202724,0.019680121913552,0.018744153901935,0.025664325803518,0.014961203560233,0.017455767840147,0.0078877154737711,0.014052292332053,0.025646034628153,0.032520428299904,0.027602704241872,0.011058244854212,0.017191421240568,0.019735306501389,0.013524602167308,0.0057748039253056,0.015926368534565,0.016716074198484,0.016644041985273,0.013195548206568,0.028403280302882,0.021170305088162,0.0038986515719444,0.012115395627916,0.009240098297596,0.011293712072074,0.018847454339266,0.010374983772635,0.014856552705169,0.0092695597559214,0.0077795851975679,0.0128517113626,0.0059545589610934,0.014206862077117,0.017325283959508,0.022962437942624,0.0062676351517439,0.018531270325184,0.021598268300295,0.034413982182741,0.024069737643003,0.010605075396597,0.01104046497494,0.0068852328695357,0.011742755770683,0.013087410479784,0.0055788429453969,0.0074427193030715,0.016538171097636,0.032241366803646,0.011448964476585,0.0087508615106344,0.013240562751889,0.0075297798030078,0.010893730446696,0.012864116579294,0.026930194348097,0.022573202848434,0.030261404812336,0.024288263171911,0.016165498644114,0.018416259437799,0.016525337472558,0.013100743293762,0.017797868698835,0.023485708981752,0.0099340006709099,0.014235955663025,0.031300686299801,0.013730042614043,0.0075282417237759,0.015010469593108,0.0054152966476977,0.020841443911195,0.029519431293011,0.017250087112188,0.05188075453043,0.031985145062208,0.011345945298672,0.025669252499938,0.032645929604769,0.062090657651424,0.044017963111401,0.064411699771881,0.029453419148922,0.037892267107964,0.038473442196846,0.016934763640165,0.030522778630257,0.065018311142921,0.039319280534983,0.034373596310616,0.063116461038589,0.090214923024178,0.087899208068848,0.055304035544395,0.097911328077316,0.027543021366,0.023613791912794,0.048493448644876,0.055663950741291,0.057294942438602,0.06466381251812,0.044211886823177,0.058914817869663,0.050497002899647,0.052912123501301,0.052162908017635,0.065842524170876,0.08044358342886,0.053600460290909,0.074997209012508,0.058116663247347,0.038317464292049,0.026893891394138,0.055502988398075,0.013532156124711,0.020567970350385,0.0060079842805862,0.01033406611532,0.0099528469145298,0.019628612324595,0.029403854161501,0.016455296427011,0.033164549618959,0.032386131584644,0.052711389958858,0.037543043494225,0.058231346309185,0.034058555960655,0.022112503647804,0.020625518634915,0.028168238699436,0.011376126669347,0.01428535208106,0.016085918992758,0.042255263775587,0.047538541257381,0.085850968956947,0.025850236415863,0.036817859858274,0.037236198782921,0.015092687681317,0.035067468881607,0.012368598952889,0.012953642755747,0.023942589759827,0.015213244594634,0.0090538039803505,0.014326640404761,0.013647383078933,0.018062748014927,0.012546136975288,0.022721186280251,0.033515878021717,0.037125065922737,0.025232464075089,0.0085522867739201,0.0063893515616655,0.0054711438715458,0.0053751203231514,0.011745439842343,0.0078106997534633,0.0048646428622305,0.0085972212255001,0.015065133571625,0.014819075353444,0.021538134664297,0.02023158967495,0.014034975320101,0.0061560864560306,0.0090434439480305,0.0074863503687084,0.017577609047294,0.016159540042281,0.0077461712062359,0.0067751635797322,0.0095554906874895,0.011917086318135,0.015499502420425,0.016510827466846,0.010745929554105,0.012816488742828,0.019519720226526,0.0056458250619471,0.017509190365672,0.025996157899499,0.036034181714058,0.015733445063233,0.01326541043818,0.018885441124439,0.021964158862829,0.0083051379770041,0.010791249573231,0.021448155865073,0.022694550454617,0.033223904669285,0.025191068649292,0.027593698352575,0.010348501615226,0.028877958655357,0.010802153497934,0.012412069365382,0.021234128624201,0.011912379413843,0.02222597040236,0.036861218512058,0.02429505623877,0.032049752771854,0.029300289228559,0.013609847053885,0.0074897254817188,0.007809448055923,0.013900056481361,0.015876833349466,0.0062253959476948,0.0073390775360167,0.0070825484581292,0.013241753913462,0.010028779506683,0.025166131556034,0.022506771609187,0.02587865293026,0.0089136296883225,0.016143986955285,0.013087144121528,0.018917702138424,0.012136357836425,0.014811943285167,0.015522134490311,0.016701959073544,0.022485956549644,0.011985080316663,0.024951085448265,0.014568384736776,0.041268400847912,0.031934522092342,0.019185569137335,0.011339847929776,0.032312355935574,0.014997178688645,0.017076730728149,0.013195730745792,0.022048572078347,0.015797954052687,0.011344379745424,0.019231563434005,0.0083715859800577,0.0082076666876674,0.030692912638187,0.027559136971831,0.020718734711409,0.02053789049387,0.021087802946568,0.021225899457932,0.017627984285355,0.012925346381962,0.019908655434847,0.048652749508619,0.018590753898025,0.016807682812214,0.014473475515842,0.026611391454935,0.019770983606577,0.012795697897673,0.0073611098341644,0.008290427736938,0.011473543941975,0.026832547038794,0.011235726997256,0.0089027583599091,0.009715411812067,0.01592037640512,0.013802973553538,0.028029922395945,0.0083089796826243,0.026332665234804,0.027811985462904,0.014704009518027,0.0068406071513891,0.02662568166852,0.014960575848818,0.031796406954527,0.034838933497667,0.017741423100233,0.010502515360713,0.0094127031043172,0.015013074502349,0.015355262905359,0.0095625566318631,0.027759639546275,0.026145974174142,0.027978427708149,0.016867008060217,0.028239592909813,0.02159708738327,0.022394351661205,0.0098559875041246,0.015644609928131,0.026630839332938,0.014265747740865,0.015534544363618,0.015424054116011,0.020951276645064,0.0067178942263126,0.010277552530169,0.024425510317087,0.010935814119875,0.011831125244498,0.018902245908976,0.010560782626271,0.012986740097404,0.013001637533307,0.021369209513068,0.011542936787009,0.010993046686053,0.01364753395319,0.019807558506727,0.023674326017499,0.032089382410049,0.025469064712524,0.010198821313679,0.019045302644372,0.014870816841722,0.020999750122428,0.02006496116519,0.014511876739562,0.019714506343007,0.020751552656293,0.027723241597414,0.0077618984505534,0.018064359202981,0.0076974737457931,0.0098345074802637,0.022129910066724,0.022019136697054,0.022113125771284,0.019601384177804,0.022449906915426,0.024940755218267,0.010465359315276,0.013611221686006,0.0085213715210557,0.02934486605227,0.024791305884719,0.014899343252182,0.020405627787113,0.011527357622981,0.015947056934237,0.02221916615963,0.015887169167399,0.030869338661432,0.013626900501549,0.0062902057543397,0.010208494029939,0.0089326379820704,0.018087822943926,0.010670255869627,0.011856097728014,0.016922920942307,0.012904608622193,0.011251045390964,0.01066916808486,0.0082311797887087,0.0099462606012821,0.00626011332497,0.022488825023174,0.014670384116471,0.024626551195979,0.022137781605124,0.010271267965436,0.0048540751449764,0.0081237684935331,0.01244796346873,0.0048903785645962,0.0099884122610092,0.0080314204096794,0.019939893856645,0.0098237162455916,0.0086813038215041,0.0097674513235688,0.015616867691278,0.013616129755974,0.008218034170568,0.013740519061685,0.010416818782687,0.023477075621486,0.017298173159361,0.0056903176009655,0.019384311512113,0.026867119595408,0.008473951369524,0.025868616998196,0.015727372840047,0.023230824619532,0.018387734889984,0.014514528214931,0.017889365553856,0.012663689441979,0.031529363244772,0.034963555634022,0.018196921795607,0.012580309063196,0.019551232457161,0.012071120552719,0.0062650046311319,0.014963427558541,0.021971542388201,0.0073129637166858,0.012645704671741,0.030591286718845,0.021013513207436,0.011049964465201,0.010743485763669,0.022236920893192,0.026879901066422,0.0052453628741205,0.017511684447527,0.018965788185596,0.013807451352477,0.018794005736709,0.015198288485408,0.0089448355138302,0.030224546790123,0.030319806188345,0.01693432033062,0.01125698722899,0.010345658287406,0.0069494587369263,0.011298503726721,0.016653101891279,0.015337254852057,0.017942249774933,0.0084710773080587,0.018163409084082,0.017327724024653,0.016572805121541,0.015091600827873,0.023857453837991,0.01654614508152,0.020729653537273,0.019825268536806,0.025917530059814,0.028961233794689,0.01128207705915,0.01432894449681,0.0025665322318673,0.018128223717213,0.019734986126423,0.027194853872061,0.0038036708720028,0.025131184607744,0.013987943530083,0.025248542428017,0.011645139195025,0.01137956045568,0.028805691748857,0.012186319567263,0.020671239122748,0.037931893020868,0.026331473141909,0.01086707226932,0.026204373687506,0.030937930569053,0.009623808786273,0.02398856729269,0.01955440454185,0.022407248616219,0.018626913428307,0.030664913356304,0.020760726183653,0.019347332417965,0.011655010282993,0.012144770473242,0.012928370386362,0.012196643278003,0.011632174253464,0.01491916552186,0.018682211637497,0.027707137167454,0.02792046777904,0.030829546973109,0.026182750239968,0.014030836522579,0.0069808810949326,0.0045584514737129,0.0091690355911851,0.022910796105862,0.041700214147568,0.029509093612432,0.01300863083452,0.017072971910238,0.014632972888649,0.011039305478334,0.0050018983893096,0.0063380068168044,0.02456240914762,0.0097599476575851,0.023647708818316,0.0094557674601674,0.0047574173659086,0.025614455342293,0.018868556246161,0.030571250244975,0.023596491664648,0.0081404466181993,0.02533938549459,0.021450534462929,0.028489578515291,0.025039214640856,0.026168040931225,0.01626287214458,0.022703932598233,0.012667855247855,0.0041009788401425,0.0048884032294154,0.0095315109938383,0.0098353512585163,0.017084117978811,0.012169301509857,0.011934140697122,0.016380961984396,0.013109177350998,0.013316063210368,0.0023272247053683,0.0069038416258991,0.0052087623625994,0.0081024253740907,0.0022677790839225,0.0096606621518731,0.014907227829099,0.02703158929944,0.0221828520298,0.014361977577209,0.026363205164671,0.01838668808341,0.0071378480643034,0.018409468233585,0.016414890065789,0.025285042822361,0.013735914602876,0.012875879183412,0.0088993236422539,0.011944349855185,0.018395487219095,0.065128684043884,0.015038931742311,0.016887981444597,0.020053692162037,0.01048382371664,0.012204767204821,0.014122775755823,0.0047989441081882,0.0068886089138687,0.0074795559048653,0.022957071661949,0.01455219835043,0.0080556562170386,0.010221380740404,0.020702421665192,0.026696540415287,0.018546020612121,0.024689404293895,0.012359265238047,0.021171595901251,0.021206425502896,0.01399386394769,0.012740405276418,0.012043983675539,0.028076171875,0.014625119045377,0.010045366361737,0.072641715407372,0.029218984767795,0.014512348920107,0.031397316604853,0.0042034042999148,0.017305137589574,0.017198706045747,0.0065328935161233,0.025068309158087,0.019486922770739,0.064276531338692,0.029029417783022,0.019342325627804,0.042397148907185,0.016987705603242,0.010023536160588,0.01927812024951,0.027547175064683,0.02154279500246,0.02122531645,0.032865948975086,0.019333183765411,0.030075075104833,0.048967350274324,0.021483868360519,0.014799105003476,0.016758769750595,0.044960170984268,0.042434640228748,0.027724500745535,0.024998480454087,0.052717380225658,0.028348859399557,0.024242093786597,0.032372489571571,0.033663034439087,0.039436355233192,0.067179061472416,0.013436650857329,0.03619946539402,0.030745288357139,0.038887806236744,0.030435964465141,0.07336251437664,0.025454040616751,0.15390621125698,0.030237996950746,0.046897910535336,0.062297459691763,0.049727380275726,0.035083517432213,0.025799330323935,0.039992351084948,0.069760717451572,0.058486916124821,0.039385437965393,0.026850610971451,0.030155947431922,0.011718233115971,0.014325892552733,0.017349580302835,0.016960950568318,0.030968599021435,0.048676617443562,0.054492775350809,0.036486454308033,0.020383786410093,0.038483928889036,0.042816199362278,0.023809963837266,0.018630478531122,0.040299151092768,0.024370601400733,0.043739758431911,0.038794152438641,0.012755330651999,0.009550423361361,0.017290908843279,0.0042236833833158,0.018885286524892,0.021448947489262,0.10705258697271,0.041760608553886,0.019402034580708,0.027332868427038,0.014003113843501,0.0097940620034933,0.011822395026684,0.007145494222641,0.013948235660791,0.018864367157221,0.028822101652622,0.019499780610204,0.021755263209343,0.029221368953586,0.013623420149088,0.02047318033874,0.014760097488761,0.014587583020329,0.01712778583169,0.01841963455081,0.0084996018558741,0.019247472286224,0.025036728009582,0.035431496798992,0.013457860797644,0.028776152059436,0.029040606692433,0.028127331286669,0.036033980548382,0.015645064413548,0.029864061623812,0.010634115897119,0.016192626208067,0.011653455905616,0.03430075570941,0.0089763291180134,0.018128858879209,0.01553656347096,0.0058741169050336,0.013807790353894,0.014493759721518,0.010242493823171,0.022873245179653,0.027884172275662,0.035864312201738,0.043420430272818,0.008928632363677,0.024157712236047,0.023870766162872,0.019082307815552,0.024862490594387,0.028280563652515,0.021373588591814,0.016086144372821,0.014726405031979,0.011646078899503,0.012451433576643,0.016042467206717,0.018384387716651,0.043937627226114,0.025575153529644,0.011139340698719,0.016683530062437,0.014751537702978,0.0088235065340996,0.13916122913361,0.028546895831823,0.030589262023568,0.012195866554976,0.021905390545726,0.0095483968034387,0.0091389305889606,0.013839861378074,0.033954307436943,0.029932454228401,0.0053990460000932,0.022426879033446,0.022883620113134,0.020612023770809,0.031760677695274,0.030344432219863,0.0096992682665586,0.018954081460834,0.015010796487331,0.026654005050659,0.0078316163271666,0.0098826661705971,0.0065531404688954,0.027681771665812,0.0095155155286193,0.022373149171472,0.033533662557602,0.032823909074068,0.029902618378401,0.010628744959831,0.016472296789289,0.035671096295118,0.0090376231819391,0.0078270565718412,0.024416388943791,0.010165765881538,0.098627492785454,0.013433502987027,0.019511725753546,0.068024881184101,0.04722760617733,0.032283831387758,0.018426407128572,0.025508526712656,0.019243920221925,0.062568537890911,0.01368070114404,0.016566915437579,0.020356871187687,0.022960484027863,0.034447718411684,0.040991570800543,0.015920221805573,0.014919281937182,0.019678864628077,0.007921801880002,0.019187357276678,0.014799150638282,0.020071333274245,0.0175567753613,0.017188893631101,0.011881363578141,0.013381507247686,0.01948026381433,0.010941278189421,0.0096563221886754,0.019914504140615,0.025227911770344,0.030063096433878,0.017410980537534,0.046488657593727,0.049002777785063,0.021881693974137,0.067665413022041,0.01943339779973,0.026964975520968,0.067161217331886,0.0097674950957298,0.026626795530319,0.023449543863535,0.021056842058897,0.024737384170294,0.016117453575134,0.019598297774792,0.014652605168521,0.027715031057596,0.018884252756834,0.021884625777602,0.011520098894835,0.02076394110918,0.018648579716682,0.024189703166485,0.017250534147024,0.014840228483081,0.021328814327717,0.016132213175297,0.018557431176305,0.020049080252647,0.015479141846299,0.019298039376736,0.020590649917722,0.022928319871426,0.023009115830064,0.014302059076726,0.022126689553261,0.016731522977352,0.020218059420586,0.014282085001469,0.029417948797345,0.01115753967315,0.011048015207052,0.0073388209566474,0.018502119928598,0.010503036901355,0.02546064928174,0.015625711530447,0.014665684662759,0.015389019623399,0.0094407480210066,0.014769734814763,0.016943164169788,0.017239190638065,0.011354619637132,0.029468482360244,0.04008262231946,0.027688074856997,0.021302934736013,0.013065655715764,0.012478206306696,0.019871486350894,0.022947117686272,0.023462142795324,0.012153944000602,0.0089367348700762,0.024816185235977,0.019127272069454,0.040497429668903,0.016755290329456,0.028300834819674,0.022727504372597,0.025673363357782,0.020857859402895,0.011545039713383,0.012635278515518,0.016658864915371,0.0082510635256767,0.010658638551831,0.019006591290236,0.040846321731806,0.11714132130146,0.06720207631588,0.056592591106892,0.04824298247695,0.036424539983273,0.038008727133274,0.032409615814686,0.016335442662239,0.016497723758221,0.019452830776572,0.020458029583097,0.024939149618149,0.011085351929069,0.023751057684422,0.013453137129545,0.013857962563634,0.024741558358073,0.0064402632415295,0.016735285520554,0.0051906555891037,0.011697564274073,0.021666921675205,0.014619127847254,0.011135774664581,0.010103781707585,0.013241861015558,0.016018483787775,0.0092186881229281,0.012055449187756,0.010137734934688,0.014081176370382,0.021558543667197,0.025326699018478,0.029027944430709,0.029205456376076,0.044344142079353,0.064248785376549,0.062411036342382,0.034068576991558,0.019955310970545,0.014226294122636,0.015107373706996,0.016989985480905,0.0086071901023388,0.013698732480407,0.008909959346056,0.013794328086078,0.010512415319681,0.016310133039951,0.019409652799368,0.010298024863005,0.010602346621454,0.016349317505956,0.0062157595530152,0.012374809011817,0.013901500962675,0.024152828380466,0.011768825352192,0.0058960858732462,0.011862736195326,0.0093360785394907,0.01854289509356,0.011506767943501,0.0080631086602807,0.012690794654191,0.008548304438591,0.016999529674649,0.015832360833883,0.030168948695064,0.017342338338494,0.019056137651205,0.032557237893343,0.020996708422899,0.017579797655344,0.0084359431639314,0.0091909617185593,0.017438385635614,0.0055032023228705,0.026121415197849,0.0075696706771851,0.0045169293880463,0.014845158904791,0.010681537911296,0.017804592847824,0.017300043255091,0.018398117274046,0.01799451559782,0.022290902212262,0.017278768122196,0.011562258936465,0.0080782976001501,0.011906801722944,0.0074652810581028,0.011066725477576,0.014123186469078,0.012391656637192,0.010232393629849,0.011632202193141,0.0036078228149563,0.015646554529667,0.014695022255182,0.0097301555797458,0.018886230885983,0.0054303747601807,0.013836119323969,0.014062765985727,0.010679030790925,0.015267744660378,0.01190223544836,0.0095572015270591,0.0054633338004351,0.0080009624361992,0.023407857865095,0.012058831751347,0.0095130950212479,0.012923172675073,0.0065729687921703,0.013586565852165,0.0073927659541368,0.020202323794365,0.0060090902261436,0.010657614096999,0.0070581426844001,0.023660100996494,0.0077470159158111,0.0081238690763712,0.010368619114161,0.0080451406538486,0.012189088389277,0.010234206914902,0.0049421656876802,0.013345757499337,0.006432618945837,0.0055139516480267,0.022231612354517,0.0080481134355068,0.0046256626956165,0.0082378592342138,0.0053653940558434,0.0099480394273996,0.011857649311423,0.013544591143727,0.0049457508139312,0.017692945897579,0.020361153408885,0.010822728276253,0.0091015249490738,0.016683977097273,0.032951720058918,0.013372804969549,0.0088583473116159,0.013416035100818,0.017104463651776,0.014309513382614,0.012099295854568,0.01943906955421,0.010027186013758,0.018796740099788,0.027873288840055,0.019527796655893,0.034540005028248,0.010781724005938,0.010603150352836,0.018136221915483,0.019226439297199,0.010683160275221,0.01194532122463,0.0076899919658899,0.025689380243421,0.011582667008042,0.014586849138141,0.019470551982522,0.026129921898246,0.042966842651367,0.018276210874319,0.0096542537212372,0.015852501615882,0.0053560342639685,0.0039777210913599,0.0091711329296231,0.018565459176898,0.031219037249684,0.0079838205128908,0.012036283500493,0.0064588496461511,0.011833339929581,0.013670582324266,0.0061894143000245,0.0077456221915781,0.012304750271142,0.0072280848398805,0.0047980160452425,0.0045619928278029,0.0084578981623054,0.014738629572093,0.019609857350588,0.034213300794363,0.012890554964542,0.012104566209018,0.0098483487963676,0.005428621545434,0.00344452355057,0.011566096916795,0.0066588711924851,0.0071906778030097,0.012639185413718,0.022014474496245,0.012743991799653,0.019841182976961,0.015108075924218,0.027615601196885,0.015461805276573,0.005536469630897,0.0046413294039667,0.0053584184497595,0.0089122215285897,0.015096701681614,0.018636845052242,0.021463481709361,0.0073546078056097,0.010399425402284,0.018994439393282,0.024537567049265,0.011852893978357,0.016867134720087,0.01529629714787,0.0079511096701026,0.016009379178286,0.02236245200038,0.0064594745635986,0.013843957334757,0.016179976984859,0.0099591445177794,0.0078595690429211,0.034679584205151,0.015464723110199,0.011674597859383,0.016547989100218,0.013171111233532,0.012220210395753,0.014247851446271,0.020266503095627,0.017852835357189,0.011594407260418,0.014398047700524,0.0083747301250696,0.015397666022182,0.0089693199843168,0.0050874915905297,0.012874087318778,0.0070977322757244,0.01474747993052,0.014641053974628,0.015910631045699,0.026182021945715,0.015969943255186,0.012291450984776,0.024034732952714,0.02756192907691,0.020330306142569,0.018683549016714,0.012215514667332,0.021144226193428,0.011332737281919,0.022934958338737,0.019071357324719,0.021533288061619,0.0045831492170691,0.019627574831247,0.014913347549736,0.016599679365754,0.0054401690140367,0.013732065446675,0.011122765950859,0.018370011821389,0.013393183238804,0.0089042466133833,0.014749761670828,0.011029514484107,0.0092131104320288,0.0075042396783829,0.0030532125383615,0.010329952463508,0.0063451896421611,0.019397046416998,0.01512211933732,0.022342707961798,0.021576272323728,0.041323497891426,0.020134150981903,0.011674527078867,0.005852313246578,0.0055120214819908,0.0057780332863331,0.018675323575735,0.027004281058908,0.019465314224362,0.011907566338778,0.013376401737332,0.015798233449459,0.0186503585428,0.014753077179193,0.0097479782998562,0.008101362735033,0.012447770684958,0.027789533138275,0.022548532113433,0.01977575942874,0.015312648378313,0.013561855070293,0.010054749436677,0.0097816213965416,0.0048608803190291,0.010321520268917,0.018829770386219,0.016732500866055,0.014334382489324,0.018615137785673,0.017060197889805,0.02109282836318,0.0073979557491839,0.0069250063970685,0.0090361470356584,0.01691946387291,0.018694212660193,0.015231559053063,0.014795387163758,0.01846818998456,0.011208126321435,0.019612001255155,0.0117467045784,0.0096773924306035,0.0086437212303281,0.0094318948686123,0.015587928704917,0.008764436468482,0.0073979157023132,0.0077023897320032,0.030826918780804,0.015125337056816,0.021334413439035,0.0089869862422347,0.021705891937017,0.019326809793711,0.018910229206085,0.0221600048244,0.010155343450606,0.0086255166679621,0.012025318108499,0.018636720255017,0.0067259557545185,0.015340252779424,0.012645709328353,0.011667899787426,0.01215800922364,0.027105772867799,0.017589267343283,0.015492773614824,0.0035728910006583,0.015970529988408,0.015578219667077,0.009366512298584,0.013091946020722,0.030024245381355,0.0080133499577641,0.008864589035511,0.0091752614825964,0.0089431712403893,0.031946264207363,0.016545686870813,0.0056182323023677,0.011861492879689,0.010302318260074,0.025749746710062,0.0089451959356666,0.011128479614854,0.023540124297142,0.00788948033005,0.014661338180304,0.0093308854848146,0.010544817894697,0.015412839129567,0.021774616092443,0.014651453122497,0.029108580201864,0.013857463374734,0.017821796238422,0.039187468588352,0.049503348767757,0.012702415697277,0.014366323128343,0.014367749914527,0.014428361319005,0.025958135724068,0.027022195979953,0.013915685005486,0.010270358994603,0.0084329657256603,0.011968545615673,0.0092278812080622,0.012992860749364,0.0094355084002018,0.011957943439484,0.012237863615155,0.012492189183831,0.013358207419515,0.021173357963562,0.013371574692428,0.0077788420021534,0.011552697047591,0.019364954903722,0.024354264140129,0.021425046026707,0.010765448212624,0.010015138424933,0.0096742948517203,0.016704268753529,0.0094257816672325,0.012993426993489,0.010858146473765,0.009496858343482,0.012624831870198,0.007872324436903,0.008532490581274,0.0092226210981607,0.0086584985256195,0.017034135758877,0.011436413042247,0.0096193216741085,0.0062340926378965,0.01732025295496,0.014614471234381,0.010533800348639,0.0079448111355305,0.0030333022587001,0.0082311630249023,0.0026708468794823,0.0067895413376391,0.006983382627368,0.0063217538408935,0.006437414791435,0.006105194799602,0.0049299416132271,0.0092429835349321,0.0086846398189664,0.0045103747397661,0.01351925265044,0.019341565668583,0.0088260276243091,0.0066795847378671,0.010472550056875,0.004864476621151,0.0035805541556329,0.0088886097073555,0.0063658561557531,0.0045151053927839,0.0091162817552686,0.010547580197453,0.01038377545774,0.013386925682425,0.0074668624438345,0.010735879652202,0.004902652464807,0.00538394972682,0.0094299921765924,0.006146652624011,0.0056958608329296,0.01219942048192,0.010508887469769,0.0094196945428848,0.012229741550982,0.0079880673438311,0.023097278550267,0.01080176141113,0.016184853389859,0.018399016931653,0.013521634042263,0.0084197074174881,0.0092148883268237,0.020387461408973,0.0075499629601836,0.01010855846107,0.0070723807439208,0.0066194604150951,0.0074167815037072,0.01747339963913,0.015340355224907,0.0075720935128629,0.0090998522937298,0.011250704526901,0.024774936959147,0.019038449972868,0.0036448375321925,0.012636875733733,0.02485030144453,0.015894792973995,0.01727226562798,0.014330860227346,0.025499939918518,0.010287653654814,0.00536675658077,0.0050696535035968,0.012037497013807,0.021054796874523,0.010284351184964,0.007494829595089,0.018108824267983,0.013857769779861,0.0080950865522027,0.0092083010822535,0.0086231203749776,0.013042925857008,0.0096976859495044,0.008626633323729,0.019852319732308,0.015691738575697,0.012879025191069,0.02034998126328,0.013116985559464,0.02258313074708,0.011629066430032,0.012797439470887,0.014528894796968,0.012267103418708,0.010016379877925,0.0051266951486468,0.016930060461164,0.013854790478945,0.010976732708514,0.0078434627503157,0.0082397405058146,0.0088969217613339,0.012711415067315,0.0083985049277544,0.011834356933832,0.01181058306247,0.029030671343207,0.020570497959852,0.014460350386798,0.01154855825007,0.018166048452258,0.027123315259814,0.016071390360594,0.0097616920247674,0.0078231710940599,0.006444638594985,0.012872627936304,0.012611759826541,0.008166691288352,0.017677159979939,0.022957114502788,0.043516803532839,0.0073527526110411,0.0075441575609148,0.023276310414076,0.04533239081502,0.029932636767626,0.029185874387622,0.024217797443271,0.023767285048962,0.027930617332458,0.02886363863945,0.031572975218296,0.020119834691286,0.027697753161192,0.036402061581612,0.01821893453598,0.03740943223238,0.11276866495609,0.024732375517488,0.035175982862711,0.018024485558271,0.021352164447308,0.016189277172089,0.031722437590361,0.023054549470544,0.01986076310277,0.013489817269146,0.010688157752156,0.012754369527102,0.019494254142046,0.014334593899548,0.016598045825958,0.010749543085694,0.026771757751703,0.01320237852633,0.013219805434346,0.01405799202621,0.013543592765927,0.027264226227999,0.018101152032614,0.020589470863342,0.014800680801272,0.025649152696133,0.014244613237679,0.011116040870547,0.014655694365501,0.018986208364367,0.015328691340983,0.012278396636248,0.017766859382391,0.031061384826899,0.016000419855118,0.02346707880497,0.018551684916019,0.008223770186305,0.0053603425621986,0.0079183559864759,0.040613360702991,0.014511785469949,0.012489397078753,0.018996860831976,0.026331728324294,0.0060232970863581,0.011811370030046,0.0099101476371288,0.015184137970209,0.013101016171277,0.0048676230944693,0.0082283122465014,0.015401396900415,0.016175422817469,0.033480301499367,0.014161551371217,0.013805001974106,0.014767011627555,0.023615650832653,0.010896818712354,0.0093208448961377,0.0061510363593698,0.013078769668937,0.015360685996711,0.028719831258059,0.017384622246027,0.016004715114832,0.010065575130284,0.01731956191361,0.018249755725265,0.020311783999205,0.018677646294236,0.013345994055271,0.011385811492801,0.016088956966996,0.027922358363867,0.023135513067245,0.035474456846714,0.01405702996999,0.012200163677335,0.0087500279769301,0.041989982128143,0.017347417771816,0.029897145926952,0.032282091677189,0.030918894335628,0.021696232259274,0.01048855483532,0.015615453012288,0.0089321471750736,0.01839897967875,0.0085340347141027,0.015177361667156,0.031133580952883,0.08486445993185,0.042958863079548,0.056053385138512,0.037282600998878,0.046515516936779,0.025652959942818,0.047279007732868,0.018750410526991,0.027672812342644,0.02050250209868,0.01979922875762,0.028396571055055,0.026405116543174,0.044592805206776,0.030833074823022,0.024250635877252,0.035252116620541,0.066375397145748,0.033210217952728,0.037784960120916,0.048498332500458,0.077336832880974,0.024044144898653,0.039645999670029,0.028208084404469,0.050877347588539,0.034736894071102,0.01906718313694,0.03009133040905,0.060612909495831,0.077958062291145,0.021357765421271,0.057791538536549,0.093251384794712,0.07435467839241,0.087588466703892,0.093344815075397,0.121357627213,0.083493053913116,0.11047837138176,0.067850768566132,0.076568827033043,0.033187448978424,0.014826100319624,0.071344032883644,0.025433976203203,0.060279630124569,0.019851427525282,0.067804157733917,0.093550145626068,0.076772138476372,0.076445490121841,0.10177426040173,0.068359710276127,0.079807914793491,0.097642466425896,0.048203397542238,0.046780996024609,0.085960850119591,0.043346520513296,0.053177177906036,0.056921817362309,0.04807073622942,0.063705943524837,0.040297418832779,0.05999369174242,0.098215661942959,0.046204775571823,0.020300142467022,0.028085552155972,0.014382790774107,0.032712236046791,0.016035340726376,0.047993835061789,0.064593389630318,0.048367120325565,0.023277916014194,0.013294491916895,0.023255856707692,0.022556263953447,0.046956196427345,0.043906934559345,0.060304909944534,0.045673999935389,0.01796891912818,0.014965493232012,0.03838924318552,0.03559073060751,0.048547904938459,0.036517843604088,0.11396576464176,0.050435222685337,0.063774064183235,0.12165069580078,0.030774243175983,0.061337150633335,0.045328073203564,0.011101745069027,0.015614150092006,0.019881471991539,0.042788822203875,0.024810301139951,0.019852384924889,0.013215373270214,0.013975100591779,0.015198327600956,0.021915927529335,0.030510790646076,0.029914936050773,0.016715232282877,0.011307268403471,0.025956084951758,0.029392972588539,0.013727070763707,0.012290079146624,0.010347042232752,0.01911785826087,0.010884283110499,0.024406678974628,0.028077371418476,0.012692044489086,0.011907361447811,0.033828038722277,0.009301389567554,0.0086976485326886,0.0098766153678298,0.036656219512224,0.014282871037722,0.011809127405286,0.013456979766488,0.016316276043653,0.020157605409622,0.014283327385783,0.01462026592344,0.010319477878511,0.011097991839051,0.017707480117679,0.034211780875921,0.017855601385236,0.011914983391762,0.013248898088932,0.015173022635281,0.013332359492779,0.011887595057487,0.014136860147119,0.0076870387420058,0.016247004270554,0.0079842638224363,0.013139929622412,0.010663584806025,0.0066747516393661,0.013237372040749,0.023198951035738,0.0090713538229465,0.013948203064501,0.011182855814695,0.023615846410394,0.016396451741457,0.017425663769245,0.0061914431862533,0.012257661670446,0.023755187168717,0.010230984538794,0.01160397566855,0.017167761921883,0.029428094625473,0.034281566739082,0.017473401501775,0.017221691086888,0.026592580601573,0.014451729133725,0.016966568306088,0.0073020686395466,0.020956082269549,0.032344274222851,0.032310463488102,0.01119764521718,0.025416560471058,0.025349451228976,0.033720012754202,0.0080117471516132,0.017815312370658,0.008042499423027,0.017836824059486,0.011555448174477,0.0098047992214561,0.0043552070856094,0.011091191321611,0.015722554177046,0.018245104700327,0.029916783794761,0.019131973385811,0.027885405346751,0.010440900921822,0.021738853305578,0.022610303014517,0.010758390650153,0.0095642590895295,0.021770501509309,0.017735201865435,0.02823880687356,0.035871855914593,0.022793302312493,0.022645290941,0.017056465148926,0.0084050372242928,0.010596539825201,0.012620097957551,0.01125211827457,0.025025997310877,0.013497232459486,0.066858127713203,0.052507750689983,0.016351997852325,0.015643496066332,0.019424816593528,0.039025768637657,0.039437361061573,0.022069904953241,0.029672924429178,0.014399701729417,0.02511840686202,0.02777636796236,0.025568380951881,0.037596009671688,0.033437989652157,0.02956041879952,0.021804545074701,0.0089042438194156,0.016663882881403,0.01807751134038,0.012744449079037,0.050613582134247,0.017404448240995,0.019143242388964,0.020439900457859,0.034490078687668,0.03225326910615,0.035627480596304,0.017663825303316,0.014026483520865,0.016040846705437,0.012277598492801,0.0092475786805153,0.011878222227097,0.0093646049499512,0.03168211504817,0.033605791628361,0.016577681526542,0.023191254585981,0.016494384035468,0.018280914053321,0.034756802022457,0.013979113660753,0.010440092533827,0.0088111292570829,0.04230172932148,0.028330367058516,0.020107017830014,0.01282368414104,0.016863837838173,0.022204987704754,0.018149022012949,0.028036694973707,0.052187126129866,0.031544968485832,0.010074194520712,0.01298506744206,0.027555458247662,0.017972476780415,0.011577662080526,0.011784629896283,0.026227600872517,0.024791056290269,0.021117389202118,0.027147924527526,0.02697104588151,0.042819779366255,0.017761636525393,0.02129964530468,0.010525392368436,0.010870218276978,0.0068173971958458,0.0071792891249061,0.016163066029549,0.018620327115059,0.0072412937879562,0.01177463401109,0.022145349532366,0.019811816513538,0.019575830549002,0.021527517586946,0.014582326635718,0.016343761235476,0.012158641591668,0.010559340007603,0.01593916118145,0.0081432806327939,0.008236788213253,0.0065124249085784,0.02308427169919,0.014868654310703,0.022806091234088,0.018935784697533,0.022520801052451,0.013776831328869,0.026841301470995,0.010476280003786,0.0090819578617811,0.0092387581244111,0.020734164863825,0.0098914820700884,0.02059013210237,0.018840201199055,0.025922184810042,0.017301436513662,0.013429220765829,0.02011352032423,0.010942419990897,0.016025457531214,0.010992780327797,0.0083455005660653,0.015719985589385,0.01626835949719,0.017117295414209,0.014871221035719,0.024698322638869,0.02839083224535,0.011591142043471,0.012462036684155,0.019428635016084,0.031034076586366,0.034041829407215,0.022430516779423,0.0053873960860074,0.026127502322197,0.022471763193607,0.015320636332035,0.0088506629690528,0.024572944268584,0.012957578524947,0.018335236236453,0.029465410858393,0.015509783290327,0.039324499666691,0.014425942674279,0.013330628164113,0.020905993878841,0.021889306604862,0.014671184122562,0.0083828046917915,0.03175750747323,0.015189620666206,0.011274723336101,0.032041788101196,0.018694026395679,0.024670500308275,0.024484023451805,0.023041928187013,0.013613962568343,0.028359847143292,0.024389361962676,0.018012994900346,0.023388611152768,0.015527027659118,0.010966491885483,0.014802445657551,0.0053474297747016,0.016337240114808,0.016835587099195,0.037657395005226,0.0051649250090122,0.014853386208415,0.015732141211629,0.015739500522614,0.013592493720353,0.04344429820776,0.036053195595741,0.030379874631763,0.023219738155603,0.019270177930593,0.013818254694343,0.020977070555091,0.009526239708066,0.021633129566908,0.024243796244264,0.012834935449064,0.0060118716210127,0.021105943247676,0.010086744092405,0.0076158754527569,0.010230792686343,0.029662683606148,0.019634410738945,0.0097496304661036,0.010845392942429,0.010061729699373,0.026779970154166,0.024404717609286,0.02136242389679,0.018649686127901,0.0067829163745046,0.006781998090446,0.0087093990296125,0.018340641632676,0.013792679645121,0.01783536747098,0.030460275709629,0.037050619721413,0.038814831525087,0.025289572775364,0.067723467946053,0.041115202009678,0.036542341113091,0.029636982828379,0.027940716594458,0.023571327328682,0.035467736423016,0.012295024469495,0.010996652767062,0.023120239377022,0.010993741452694,0.026284243911505,0.072757057845592,0.012939538806677,0.044277310371399,0.043600849807262,0.074224710464478,0.049254674464464,0.010875908657908,0.018889747560024,0.022508963942528,0.012434914708138,0.0038966336287558,0.0079247746616602,0.021273668855429,0.022532064467669,0.018755588680506,0.021194886416197,0.019058717414737,0.040139589458704,0.021637473255396,0.026856247335672,0.036567978560925,0.017080197110772,0.025047013536096,0.0075537320226431,0.023980785161257,0.053495347499847,0.022071361541748,0.017347225919366,0.0087037840858102,0.048249084502459,0.051550500094891,0.035100538283587,0.018470618873835,0.01437946408987,0.0252402164042,0.023772995918989,0.0085453763604164,0.0025421313475817,0.0095135699957609,0.014816435053945,0.0081973168998957,0.0097724869847298,0.024248201400042,0.018629336729646,0.011792912147939,0.0074017215520144,0.0083807464689016,0.018431508913636,0.010617921128869,0.010100989602506,0.015717163681984,0.028349643573165,0.016827762126923,0.021084662526846,0.020077394321561,0.022867431864142,0.026563160121441,0.011289039626718,0.032779771834612,0.016987022012472,0.0097458567470312,0.0094483084976673,0.025376468896866,0.017546521499753,0.024374980479479,0.022227609530091,0.0048184413462877,0.020213488489389,0.0098829288035631,0.0056035108864307,0.0060378569178283,0.013102513737977,0.0055464976467192,0.012779151089489,0.010063606314361,0.016477432101965,0.0078567545861006,0.022832470014691,0.011749274097383,0.013695015572011,0.012824092060328,0.024544890969992,0.022339683026075,0.02542514167726,0.034344878047705,0.030641552060843,0.054026793688536,0.032350391149521,0.010318557731807,0.020529873669147,0.017120249569416,0.01893288642168,0.013415407389402,0.019878882914782,0.030060742050409,0.011581616476178,0.014470223337412,0.032381396740675,0.0099321622401476,0.013085834681988,0.0084724109619856,0.031374461948872,0.03025183826685,0.02292194031179,0.020613851025701,0.013049067929387,0.013068333268166,0.014714660122991,0.017678363248706,0.017036641016603,0.014017848297954,0.013697220943868,0.014014422893524,0.025142943486571,0.014764314517379,0.012272411026061,0.022081378847361,0.0095688290894032,0.01304467022419,0.017097763717175,0.034650735557079,0.01068571396172,0.012520352378488,0.017776798456907,0.012581574730575,0.011453988030553,0.010089434683323,0.0088181495666504,0.040865618735552,0.013927794992924,0.015035088174045,0.012833148241043,0.016336746513844,0.019368289038539,0.014655924402177,0.0096184369176626,0.023510403931141,0.051671471446753,0.029671473428607,0.024723656475544,0.008223932236433,0.018425043672323,0.010954899713397,0.017153415828943,0.01099200360477,0.023300865665078,0.011962112039328,0.018824156373739,0.029181513935328,0.06145067512989,0.01833837851882,0.0068964464589953,0.0060923183336854,0.016431260854006,0.021518278867006,0.017642855644226,0.026983505114913,0.0295420717448,0.055653728544712,0.017162706702948,0.03869728371501,0.019336257129908,0.0075418772175908,0.015038572251797,0.026190597563982,0.01125000603497,0.010825688019395,0.015267273411155,0.016677824780345,0.018217232078314,0.022566476836801,0.040310740470886,0.022261448204517,0.053473360836506,0.024267135187984,0.02455379255116,0.030558995902538,0.018636859953403,0.064821183681488,0.01589128933847,0.033011935651302,0.020132403820753,0.029631648212671,0.025907516479492,0.019803732633591,0.010965025983751,0.0093871522694826,0.014427836984396,0.040800984948874,0.068247981369495,0.014933496713638,0.033344760537148,0.031421981751919,0.015335096977651,0.036569073796272,0.01159094274044,0.015218424610794,0.016309149563313,0.032417837530375,0.028388012200594,0.022375151515007,0.022059010341763,0.030705846846104,0.024443317204714,0.01036595646292,0.015351703390479,0.049653612077236,0.047807719558477,0.041660308837891,0.017564466223121,0.014764888212085,0.053122505545616,0.01913034170866,0.023199547082186,0.035074919462204,0.029914544895291,0.056478098034859,0.021200509741902,0.02304970100522,0.016992019489408,0.013136369176209,0.0079260431230068,0.010671613737941,0.015540110878646,0.015877917408943,0.021033439785242,0.014723412692547,0.022918675094843,0.028830686584115,0.020654959604144,0.030323941260576,0.13880223035812,0.056021481752396,0.031290393322706,0.026234023272991,0.04042886942625,0.085759483277798,0.045816041529179,0.080309808254242,0.087980329990387,0.15264159440994,0.056088656187057,0.10073544085026,0.058952867984772,0.079196102917194,0.054907858371735,0.059627205133438,0.048055790364742,0.080378741025925,0.10268392413855,0.017736457288265,0.012450761161745,0.031904481351376,0.01572292111814,0.01598796248436,0.013477895408869,0.026324162259698,0.020372979342937,0.028297021985054,0.0073283868841827,0.023436408489943,0.021602138876915,0.022023107856512,0.039418578147888,0.036246284842491,0.056972824037075,0.05190059915185,0.011694747954607,0.034763433039188,0.056147843599319,0.077049314975739,0.12102104723454,0.020543394610286,0.029178809374571,0.1191172003746,0.021756675094366,0.011717421934009,0.032880250364542,0.025820080190897,0.049871150404215,0.1615052074194,0.066762141883373,0.07699128985405,0.036585856229067,0.013464273884892,0.039969839155674,0.01845333725214,0.0068404828198254,0.022897720336914,0.016497634351254,0.018829131498933,0.033862940967083,0.023934230208397,0.013472576625645,0.017149105668068,0.015479994006455,0.0092225549742579,0.016872787848115,0.017222430557013,0.01120095513761,0.015479790046811,0.01228429377079,0.008962444961071,0.0094704814255238,0.013371760956943,0.021439848467708,0.051652580499649,0.036631360650063,0.010393699631095,0.014197809621692,0.056576706469059,0.029809467494488,0.0070466478355229,0.03120344504714,0.032627630978823,0.030775710940361,0.015743713825941,0.018015306442976,0.012231279164553,0.022893663495779,0.011664697900414,0.048704504966736,0.022784218192101,0.0097287725657225,0.014838917180896,0.024081867188215,0.015751941129565,0.016999375075102,0.017724964767694,0.013042418286204,0.014147480949759,0.022338820621371,0.0089218281209469,0.0062621124088764,0.0085773896425962,0.018638089299202,0.019953817129135,0.017331231385469,0.044918105006218,0.044480416923761,0.010108759626746,0.022347014397383,0.018214419484138,0.016093499958515,0.01390677317977,0.0094720721244812,0.012777135707438,0.015311203896999,0.026319712400436,0.021103205159307,0.025307049974799,0.023903137072921,0.019035283476114,0.014209200628102,0.01782220043242,0.028064522892237,0.025546368211508,0.013263805769384,0.023327942937613,0.063282668590546,0.032196007668972,0.01063266210258,0.028431005775928,0.038429353386164,0.018610864877701,0.015448693186045,0.031984776258469,0.051530536264181,0.016774322837591,0.032635938376188,0.020489901304245,0.016668358817697,0.02741439640522,0.010200241580606,0.022632170468569,0.091938853263855,0.068732097744942,0.1155419126153,0.06135918200016,0.033604219555855,0.061583071947098,0.020427223294973,0.010386381298304,0.019845625385642,0.027440683916211,0.012873653322458,0.015667680650949,0.016597755253315,0.014293044805527,0.0046896520070732,0.007930364459753,0.0087376981973648,0.012743486091495,0.019504960626364,0.0088809579610825,0.020115666091442,0.017860140651464,0.015714474022388,0.014144891873002,0.012778958305717,0.022901516407728,0.019509019330144,0.039997398853302,0.018369670957327,0.01139756385237,0.021808227524161,0.019231528043747,0.027675494551659,0.031205302104354,0.015664195641875,0.02166798338294,0.020593483000994,0.019776482135057,0.0435796007514,0.034692049026489,0.043354079127312,0.043938536196947,0.025994099676609,0.0094750989228487,0.026607416570187,0.027298020198941,0.0047532888129354,0.0062398393638432,0.010001090355217,0.027700543403625,0.0058808787725866,0.018709089607,0.010888799093664,0.0050579998642206,0.013570791110396,0.012294097803533,0.0096313264220953,0.0098605509847403,0.0072938539087772,0.0086177252233028,0.0067844619043171,0.012971298769116,0.0062914695590734,0.018510900437832,0.018778547644615,0.01711237616837,0.020997233688831,0.010302312672138,0.011002267710865,0.020762046799064,0.0075391191057861,0.015878515318036,0.033025067299604,0.019852962344885,0.010634797625244,0.010010099038482,0.015287647023797,0.014885194599628,0.0098812319338322,0.016099978238344,0.0069570690393448,0.0085239876061678,0.0064373356290162,0.0052895108237863,0.010220994241536,0.0039961207658052,0.0069433730095625,0.011437145993114,0.0081527009606361,0.0066805882379413,0.0053985621780157,0.0087241530418396,0.011437904089689,0.0095840645954013,0.015241467393935,0.03141351416707,0.019408345222473,0.014799598604441,0.016784507781267,0.019349252805114,0.035611916333437,0.018341962248087,0.015679707750678,0.0068213511258364,0.010140946134925,0.011267701163888,0.0072164703160524,0.019325036555529,0.0052659269422293,0.016497926786542,0.0072898147627711,0.020082097500563,0.010546492412686,0.0091429073363543,0.01264622900635,0.016377490013838,0.02225873619318,0.010164582170546,0.0044335154816508,0.006922859698534,0.013738861307502,0.0093459356576204,0.018034426495433,0.03856348991394,0.013255075551569,0.0096799787133932,0.0068747708573937,0.014762153849006,0.016096925362945,0.013367183506489,0.011064227670431,0.011737371794879,0.024878131225705,0.032929349690676,0.0081453258171678,0.01754904165864,0.018849469721317,0.011193165555596,0.015698738396168,0.016785506159067,0.010311929509044,0.010825133882463,0.0070376885123551,0.016297785565257,0.0068784337490797,0.0088333347812295,0.016554059460759,0.015557926148176,0.0050211674533784,0.0071621867828071,0.0064262053929269,0.013868461363018,0.011578978039324,0.0095270704478025,0.017916390672326,0.010400775820017,0.016603145748377,0.0045002764090896,0.013061481527984,0.010403973981738,0.013571345247328,0.017682205885649,0.020153986290097,0.014742389321327,0.014155453070998,0.010679734870791,0.013302274048328,0.019708909094334,0.01031643524766,0.0057778717018664,0.005763596855104,0.011861418373883,0.01656449586153,0.011223598383367,0.0058798445388675,0.0087194470688701,0.014213682152331,0.01682866923511,0.0064420327544212,0.0096892649307847,0.02054388821125,0.017930526286364,0.0069688707590103,0.0050548268482089,0.010906279087067,0.0051086260937154,0.0037722247652709,0.011105245910585,0.0092089902609587,0.0057792942970991,0.0045687826350331,0.0081209987401962,0.0075826519168913,0.0099045000970364,0.014833493158221,0.0081291645765305,0.014233885332942,0.013741962611675,0.0071123032830656,0.012043889611959,0.011506799608469,0.010049706324935,0.0072820880450308,0.0092265624552965,0.020764330402017,0.011006645858288,0.016042724251747,0.018917482346296,0.018894573673606,0.011048378422856,0.016613438725471,0.0092901103198528,0.01081751845777,0.018137339502573,0.011829614639282,0.012846661731601,0.016142437234521,0.01556000020355,0.016605082899332,0.011573887430131,0.0059891487471759,0.016988262534142,0.012607600539923,0.012536136433482,0.01558162458241,0.014296839013696,0.0084179984405637,0.0097780441865325,0.0073316437192261,0.0092426408082247,0.0093131493777037,0.012181418947875,0.0050857686437666,0.01166469976306,0.014991683885455,0.01728642359376,0.0087262503802776,0.01904521882534,0.011327512562275,0.011350300163031,0.012356020510197,0.016611007973552,0.0082443160936236,0.018527058884501,0.012697361409664,0.013595291413367,0.091746412217617,0.027211349457502,0.011414660140872,0.042962789535522,0.013364363461733,0.024667795747519,0.0078887632116675,0.012094338424504,0.014388555660844,0.0087009519338608,0.010855115950108,0.0098633039742708,0.033094715327024,0.024130024015903,0.02380059659481,0.023268133401871,0.024560637772083,0.0061569605022669,0.0073485290631652,0.023100866004825,0.012441072613001,0.031580436974764,0.026466198265553,0.028284270316362,0.020791880786419,0.06043129041791,0.020346391946077,0.0090455356985331,0.045589290559292,0.0064986427314579,0.014973921701312,0.016857078298926,0.014672236517072,0.0058454312384129,0.020527292042971,0.0071302987635136,0.011600770056248,0.0097151296213269,0.011201648972929,0.0065799923613667,0.0056020924821496,0.0063066692091525,0.0078435502946377,0.011538637802005,0.0054955901578069,0.012803273275495,0.0059811845421791,0.01779630035162,0.0091764749959111,0.0087677240371704,0.00778295006603,0.0039487578906119,0.007570038549602,0.0039673061110079,0.0032093452755362,0.0040425346232951,0.0030165081843734,0.0047918977215886,0.0022951357532293,0.0026325881481171,0.0065824035555124,0.011922190897167,0.0024145611096174,0.0094416886568069,0.0081979976966977,0.011888548731804,0.0066659953445196,0.0061190482228994,0.010164070874453,0.007779342122376,0.0076577728614211,0.0057025351561606,0.0065298029221594,0.0037557757459581,0.0030388769228011,0.0080116894096136,0.0088592562824488,0.0090358378365636,0.010791751556098,0.011455102823675,0.01477378513664,0.010739096440375,0.0061041456647217,0.0087374411523342,0.0034876530990005,0.0059173270128667,0.0078188367187977,0.0050255334936082,0.0073262099176645,0.0039474545046687,0.010774650610983,0.012363459914923,0.015901235863566,0.0097783533856273,0.016821980476379,0.007747819647193,0.014949066564441,0.024375837296247,0.0049521648325026,0.0055321976542473,0.011081104166806,0.009600680321455,0.019352171570063,0.012583911418915,0.014352682046592,0.022923773154616,0.0091728251427412,0.022288534790277,0.021832887083292,0.011460324749351,0.0099198017269373,0.0092121623456478,0.0094070229679346,0.023515183478594,0.016426602378488,0.0079067125916481,0.015446346253157,0.015895495191216,0.01467914506793,0.0069990577176213,0.0096172336488962,0.024696201086044,0.0068431766703725,0.029138160869479,0.0076934578828514,0.0058687888085842,0.014752347022295,0.019974689930677,0.012930643744767,0.011373704299331,0.019081542268395,0.020821198821068,0.012835249304771,0.015750300139189,0.015592589974403,0.008486301638186,0.014931877143681,0.026308689266443,0.021975196897984,0.014248989522457,0.030691623687744,0.01898866891861,0.016797056421638,0.022707596421242,0.025358151644468,0.010429302230477,0.017700674012303,0.0056777400895953,0.0042718313634396,0.012938648462296,0.012057568877935,0.010507135652006,0.0086778281256557,0.010522080585361,0.014355883002281,0.019237609580159,0.017491580918431,0.014599302783608,0.01493517216295,0.016906641423702,0.026516756042838,0.016399100422859,0.011446921154857,0.013744791969657,0.0090289358049631,0.033290758728981,0.0171072576195,0.0092489644885063,0.015634514391422,0.008310666307807,0.02012462541461,0.023480463773012,0.017346356064081,0.025327319279313,0.011847894638777,0.0070048002526164,0.0073809092864394,0.0073294555768371,0.012920213863254,0.011437019333243,0.0097450707107782,0.013214617967606,0.0099183190613985,0.020110106095672,0.032395951449871,0.0095952413976192,0.0078334901481867,0.0060393484309316,0.0084507064893842,0.017176579684019,0.01202979683876,0.020929478108883,0.0098744928836823,0.015394027344882,0.0097817443311214,0.0058015203103423,0.0092831375077367,0.0077721439301968,0.0087818540632725,0.0066038593649864,0.013341007754207,0.011788649484515,0.012106382288039,0.0068246265873313,0.0084455385804176,0.020062558352947,0.017427669838071,0.0061279991641641,0.010014247149229,0.0052275327034295,0.0054503465071321,0.0074719991534948,0.0055105807259679,0.0059496453031898,0.010289717465639,0.01098854560405,0.0036168745718896,0.0095176007598639,0.020864808931947,0.011300919577479,0.016944983974099,0.011428320780396,0.02066614292562,0.018594410270452,0.033125668764114,0.0070089725777507,0.019335251301527,0.01767136156559,0.007488954346627,0.010062720626593,0.0083535565063357,0.0057526668533683,0.0053738411515951,0.016895473003387,0.012336600571871,0.010917226783931,0.010213535279036,0.0084668071940541,0.008671835064888,0.014819334261119,0.0065334271639585,0.0085222441703081,0.030425598844886,0.0174380838871,0.012662610039115,0.0056194476783276,0.020907977595925,0.0084903920069337,0.017694355919957,0.0029958300292492,0.0038516158238053,0.014234453439713,0.01343253813684,0.019218429923058,0.0094312019646168,0.015358731150627,0.017795855179429,0.0093840705230832,0.0066832373850048,0.011674385517836,0.01011341996491,0.012909249402583,0.0058150542899966,0.011984877288342,0.023226235061884,0.0086215836927295,0.0096678799018264,0.020297115668654,0.0033360230736434,0.010741973295808,0.011163066141307,0.0077250860631466,0.01286126114428,0.0063292570412159,0.020544992759824,0.011386169120669,0.019017316401005,0.021475214511156,0.015845464542508,0.011618414893746,0.017651047557592,0.0091267991811037,0.0057017579674721,0.010633198544383,0.015553240664303,0.014374881051481,0.0054177474230528,0.016016710549593,0.012552872300148,0.018775772303343,0.01220378279686,0.013960906304419,0.016928344964981,0.013787176460028,0.0095714777708054,0.014178317040205,0.015747539699078,0.012196589261293,0.0069346460513771,0.019178666174412,0.012049790471792,0.012583412230015,0.035496447235346,0.0064449347555637,0.011779006570578,0.010094940662384,0.0043235402554274,0.0084806270897388,0.01834681071341,0.016258236020803,0.0076760537922382,0.015694323927164,0.0052378107793629,0.013615311123431,0.021636806428432,0.02833866328001,0.017491310834885,0.019313788041472,0.019645821303129,0.020712740719318,0.028459008783102,0.016362570226192,0.013813522644341,0.0079488065093756,0.02361873537302,0.02203831449151,0.023368276655674,0.01778219640255,0.014016684144735,0.013604460284114,0.013528059236705,0.015749584883451,0.012551510706544,0.017200401052833,0.0086226984858513,0.016171475872397,0.015853505581617,0.022374801337719,0.022017693147063,0.015494617633522,0.019434936344624,0.033984430134296,0.013560399413109,0.012748271226883,0.016879107803106,0.0082647949457169,0.013963529840112,0.0091566517949104,0.018792986869812,0.021574325859547,0.0088584292680025,0.010766208171844,0.02249263599515,0.0093839270994067,0.023977247998118,0.013588489033282,0.018933406099677,0.013554205186665,0.019066635519266,0.023463893681765,0.0165955722332,0.011056054383516,0.017122952267528,0.018886877223849,0.011703884229064,0.015519089065492,0.0073007927276194,0.024669382721186,0.020530378445983,0.0061702653765678,0.0034224316477776,0.0049912324175239,0.027842415496707,0.0045054364018142,0.0069506382569671,0.021705366671085,0.020217312499881,0.022954598069191,0.024314008653164,0.011033672839403,0.033303484320641,0.0091158961877227,0.0099822320044041,0.016385935246944,0.018789289519191,0.011248228140175,0.021405078470707,0.012968299910426,0.01974530890584,0.035735007375479,0.025144696235657,0.0083039458841085,0.022864520549774,0.0087685380131006,0.011187059804797,0.014884307049215,0.010573253035545,0.022434715181589,0.036973409354687,0.019435180351138,0.032687559723854,0.049048092216253,0.030215360224247,0.027854401618242,0.0351442694664,0.028179785236716,0.015428375452757,0.011550854891539,0.036442376673222,0.056492306292057,0.025312064215541,0.012811556458473,0.011162796057761,0.029495550319552,0.010903452523053,0.012497732415795,0.012783070094883,0.01038458570838,0.028664557263255,0.021580509841442,0.026867996901274,0.02375478670001,0.01088875066489,0.010997312143445,0.012537309899926,0.0080635687336326,0.1005140170455,0.026398964226246,0.02561155334115,0.019337790086865,0.014941804111004,0.022530617192388,0.020992249250412,0.018571022897959,0.040869802236557,0.034388720989227,0.030975451692939,0.025149565190077,0.034919627010822,0.033725760877132,0.067248478531837,0.012147586792707,0.023813102394342,0.03630630299449,0.084670230746269,0.068312704563141,0.051697753369808,0.07949660718441,0.060221940279007,0.075842753052711,0.048258185386658,0.058643393218517,0.061340987682343,0.045678526163101,0.073042787611485,0.061718411743641,0.043959990143776,0.062436874955893,0.060843914747238,0.037259466946125,0.045447535812855,0.064602121710777,0.083799809217453,0.079660177230835,0.08350758254528,0.086202174425125,0.07563678175211,0.056631922721863,0.083751529455185,0.045861102640629,0.041065856814384,0.042360406368971,0.040062122046947,0.039793770760298,0.040692403912544,0.12287355959415,0.1639991402626,0.080460011959076,0.083590708673,0.11482387036085,0.058679535984993,0.067646756768227,0.061744458973408,0.04034074768424,0.071362979710102,0.086009055376053,0.057559508830309,0.023535292595625,0.030479732900858,0.066912457346916,0.029413690790534,0.017715930938721,0.042475506663322,0.062379434704781,0.076630957424641,0.071193858981133,0.07883557677269,0.039105519652367,0.033480253070593,0.032000500708818,0.012624718248844,0.046769086271524,0.065767608582973,0.053341954946518,0.040004350244999,0.017897691577673,0.0069846301339567,0.016915526241064,0.02577936835587,0.01042185164988,0.013178220018744,0.046182446181774,0.023176362738013,0.033665664494038,0.0356180742383,0.014036394655704,0.0095620015636086,0.009236041456461,0.022156272083521,0.02693660184741,0.034415997564793,0.025789007544518,0.031220950186253,0.021095359697938,0.019062679260969,0.020364360883832,0.013034827075899,0.016276773065329,0.016554061323404,0.0077821062877774,0.015393445268273,0.013819798827171,0.0093315867707133,0.0071801114827394,0.015632178634405,0.018570899963379,0.014868822880089,0.0094638904556632,0.013602379709482,0.017968367785215,0.01544158346951,0.020867915824056,0.013959220610559,0.013863869011402,0.01377762760967,0.011805200949311,0.012816176749766,0.011560158804059,0.01365212816745,0.011930668726563,0.005288153886795,0.007839254103601,0.01551531534642,0.0091579481959343,0.017790948972106,0.0061632823199034,0.02717780508101,0.013888509944081,0.0095674693584442,0.015852861106396,0.021287303417921,0.013439575210214,0.01489569619298,0.014022015966475,0.012522121891379,0.014967554248869,0.015103973448277,0.02573200315237,0.011736677959561,0.011398132890463,0.013004628941417,0.012672335840762,0.0097795138135552,0.01665984839201,0.0083185881376266,0.010568204335868,0.011166473850608,0.01347211189568,0.011160979047418,0.0073090326040983,0.0077055259607732,0.0054226769134402,0.0048669595271349,0.016400223597884,0.023427436128259,0.012075720354915,0.020249115303159,0.011253800243139,0.012759460136294,0.028367269784212,0.015620671212673,0.023391995579004,0.0079427734017372,0.012025134637952,0.012938169762492,0.015826806426048,0.018330939114094,0.018047325313091,0.014123616740108,0.020281508564949,0.0085609741508961,0.020493410527706,0.011116899549961,0.027363616973162,0.021958036348224,0.030786698684096,0.014922577887774,0.025313790887594,0.015953462570906,0.011164544150233,0.020609498023987,0.01584691926837,0.0087922923266888,0.02439396828413,0.010725266300142,0.028359046205878,0.01909120939672,0.015568979084492,0.024314370006323,0.015166950412095,0.0055596856400371,0.030783463269472,0.016972556710243,0.0088584553450346,0.021164584904909,0.025502379983664,0.028166472911835,0.027901059016585,0.023715725168586,0.026070151478052,0.012719890102744,0.017053872346878,0.012905383482575,0.010922726243734,0.0085935881361365,0.020439896732569,0.017035042867064,0.016020379960537,0.0053023798391223,0.02972874045372,0.0075471741147339,0.0076627251692116,0.013891093432903,0.011441030539572,0.0097541436553001,0.010706370696425,0.0095647610723972,0.015765368938446,0.015072748064995,0.014650641940534,0.013432549312711,0.018167831003666,0.021844252943993,0.013050061650574,0.020977523177862,0.0050301374867558,0.013151272200048,0.010849602520466,0.01743396744132,0.013396296650171,0.024126764386892,0.0097183100879192,0.010160837322474,0.010345842689276,0.0056359767913818,0.021080043166876,0.023083083331585,0.0079451091587543,0.0045385933481157,0.012599786743522,0.012387461960316,0.0073816780932248,0.012938790023327,0.01917327195406,0.025123037397861,0.019428519532084,0.013835292309523,0.013607228174806,0.014896655455232,0.0058801043778658,0.013907739892602,0.012486739084125,0.021622117608786,0.032418332993984,0.0097505953162909,0.017911057919264,0.01471861731261,0.012858645059168,0.013641570694745,0.012035142630339,0.017039477825165,0.019173119217157,0.026612091809511,0.014753995463252,0.017567865550518,0.0094772558659315,0.01490493863821,0.010889064520597,0.01846007630229,0.0097335567697883,0.012881521135569,0.0094124237075448,0.0069237616844475,0.015758387744427,0.013491219840944,0.013955575414002,0.0053550191223621,0.010394897311926,0.025190595537424,0.0097495187073946,0.010111896321177,0.015429023653269,0.011977025307715,0.014732662588358,0.016363000497222,0.034575194120407,0.013506149873137,0.016212977468967,0.014623560942709,0.023874524980783,0.013694113120437,0.015550376847386,0.022567462176085,0.022086586803198,0.010121619328856,0.012168154120445,0.022257182747126,0.014198383316398,0.016115617007017,0.044308360666037,0.012441741302609,0.014226633124053,0.0048768594861031,0.016240354627371,0.012468081898987,0.021165281534195,0.01820014603436,0.014344093389809,0.01331527531147,0.012111239135265,0.016079593449831,0.011380890384316,0.0066586956381798,0.012920058332384,0.02200685068965,0.024395687505603,0.025341914966702,0.012142516672611,0.014116273261607,0.0073056439869106,0.030152145773172,0.011685128323734,0.014550385065377,0.011197875253856,0.037745133042336,0.043540105223656,0.030084991827607,0.037065736949444,0.029371870681643,0.019160088151693,0.013042568229139,0.0095475371927023,0.012788302265108,0.016838604584336,0.041193276643753,0.025573486462235,0.024675704538822,0.015498030930758,0.021598840132356,0.014512546360493,0.036908697336912,0.026458287611604,0.025504460558295,0.013000780716538,0.013579210266471,0.018269166350365,0.029345279559493,0.02972200512886,0.068729028105736,0.04240446165204,0.044248767197132,0.034295130521059,0.040116932243109,0.027267392724752,0.033068019896746,0.01907068118453,0.033145360648632,0.013921647332609,0.018590550869703,0.089415594935417,0.056508336216211,0.049173526465893,0.031385365873575,0.012512769550085,0.032022006809711,0.061965797096491,0.056949872523546,0.028674967586994,0.0069566937163472,0.0098135340958834,0.025770410895348,0.017510920763016,0.013689081184566,0.014873943291605,0.007877598516643,0.023695522919297,0.011726812459528,0.046647634357214,0.031144132837653,0.016543783247471,0.023771289736032,0.088097847998142,0.056814257055521,0.016534626483917,0.02556991763413,0.037874221801758,0.028187617659569,0.022590944543481,0.017692210152745,0.044405732303858,0.016552878543735,0.018292272463441,0.014121069572866,0.014435639604926,0.0043197004124522,0.016193360090256,0.015059511177242,0.012185742147267,0.0052536302246153,0.0069088153541088,0.013066966086626,0.026468275114894,0.02765866741538,0.01625594869256,0.019842172041535,0.016531083732843,0.0093179699033499,0.011834909208119,0.0071605946868658,0.015310301445425,0.017162129282951,0.0081578847020864,0.012871336191893,0.013896143063903,0.018884837627411,0.020903136581182,0.0073588881641626,0.01588449254632,0.0060276435688138,0.012557624839246,0.0086760371923447,0.0081299506127834,0.011462688446045,0.0072581078857183,0.0045860982500017,0.0097818151116371,0.01695785485208,0.025550711899996,0.0077603282406926,0.014906156808138,0.014735326170921,0.0096620181575418,0.029664264991879,0.021578120067716,0.033863745629787,0.017504595220089,0.016085717827082,0.011237323284149,0.017598239704967,0.010210767388344,0.019798710942268,0.037274990230799,0.059716008603573,0.019667841494083,0.019374947994947,0.016570895910263,0.013782819733024,0.015421122312546,0.0088861119002104,0.014349426142871,0.012981616891921,0.009156372398138,0.016072805970907,0.013588988222182,0.0080727711319923,0.0083592142909765,0.0072649056091905,0.0075201136060059,0.0084359832108021,0.012592637911439,0.0072515830397606,0.01246889308095,0.01211398653686,0.019951811060309,0.0065083689987659,0.014559112489223,0.017795946449041,0.012712206691504,0.018993129953742,0.014883182942867,0.010082146152854,0.0081002954393625,0.0092996507883072,0.028181921690702,0.0091722533106804,0.005636571906507,0.0115777393803,0.012587018311024,0.014259431511164,0.012047536671162,0.011316556483507,0.010281143710017,0.024201568216085,0.012218137271702,0.016302119940519,0.017695125192404,0.019452024251223,0.02403661608696,0.013894035480917,0.020405206829309,0.0121725872159,0.014945980161428,0.01174393016845,0.019129535183311,0.029476273804903,0.025936972349882,0.03226512670517,0.014468033798039,0.01916765421629,0.0095587428659201,0.0089604379609227,0.012435510754585,0.010021200403571,0.011587958782911,0.015195864252746,0.012829098850489,0.012540839612484,0.0096441898494959,0.014164950698614,0.012327210977674,0.007362593896687,0.016568243503571,0.0092826476320624,0.018029879778624,0.01430351100862,0.019448401406407,0.016539636999369,0.015376281924546,0.01786101795733,0.0075056198984385,0.0093989111483097,0.015574807301164,0.011017818003893,0.017205607146025,0.021188024431467,0.0092909708619118,0.019161084666848,0.014343410730362,0.010166865773499,0.010657412931323,0.022022318094969,0.020683759823442,0.029512859880924,0.014772359281778,0.031539626419544,0.023114152252674,0.015118505805731,0.011112147010863,0.0077823521569371,0.012285172939301,0.0064810211770236,0.00773736089468,0.015067650005221,0.015023542568088,0.01319405157119,0.011069186963141,0.017460066825151,0.012132085859776,0.0091255009174347,0.0060127559117973,0.014814427122474,0.012623755261302,0.010539686307311,0.013243578374386,0.010499930009246,0.013192625716329,0.019378665834665,0.016870794817805,0.011932790279388,0.016267718747258,0.011644924990833,0.0095658041536808,0.016785196959972,0.014589568600059,0.022705793380737,0.015883918851614,0.013723727315664,0.022467453032732,0.03270760923624,0.021872978657484,0.018846856430173,0.014717049896717,0.01366506703198,0.008379964157939,0.014527065679431,0.038086995482445,0.021822474896908,0.0093566477298737,0.013698071241379,0.0095088528469205,0.0081592025235295,0.027021881192923,0.033450443297625,0.016949396580458,0.023869536817074,0.012099562212825,0.027639776468277,0.027466312050819,0.024030193686485,0.0113395890221,0.011179423891008,0.016400340944529,0.01279476005584,0.014758741483092,0.0068500461056828,0.017844634130597,0.014452354982495,0.011998270638287,0.017103830352426,0.019217381253839,0.01754954829812,0.012356145307422,0.01135237980634,0.024244410917163,0.03012727946043,0.028442334383726,0.030875850468874,0.01342948526144,0.016061313450336,0.0071582137607038,0.036500908434391,0.020923098549247,0.018813891336322,0.01222512498498,0.024279832839966,0.014968836680055,0.058070167899132,0.012696435675025,0.03822734951973,0.034295026212931,0.0074835354462266,0.022516321390867,0.017028814181685,0.0081572197377682,0.0094979861751199,0.015781676396728,0.020729303359985,0.016282374039292,0.013731174170971,0.0081448275595903,0.012139718979597,0.020837761461735,0.017089888453484,0.027619749307632,0.014015619643033,0.018738653510809,0.011645530350506,0.021574413403869,0.013277167454362,0.015303838998079,0.017060117796063,0.01875120960176,0.022052630782127,0.01752008125186,0.027886962518096,0.034216307103634,0.018635176122189,0.011038212105632,0.011490501463413,0.026411108672619,0.020684204995632,0.012987846508622,0.025657199323177,0.011034585535526,0.02511940151453,0.0092592127621174,0.015304388478398,0.01779867336154,0.034326273947954,0.02757709287107,0.010220302268863,0.02039829082787,0.0058484813198447,0.032152350991964,0.017208650708199,0.017871003597975,0.019492670893669,0.015623753890395,0.037147097289562,0.029534254223108,0.082601025700569,0.055888392031193,0.028264660388231,0.0098544247448444,0.011586708948016,0.013252632692456,0.014677364379168,0.018200397491455,0.011832509189844,0.034557789564133,0.011802044697106,0.014254339039326,0.031782526522875,0.020268570631742,0.026401663199067,0.021092385053635,0.031347401440144,0.028059426695108,0.044400312006474,0.06939160078764,0.058824077248573,0.039261557161808,0.023350242525339,0.036166504025459,0.028210777789354,0.022844171151519,0.013826357200742,0.021864656358957,0.010596750304103,0.037675973027945,0.023473333567381,0.019566286355257,0.012156894430518,0.028323907405138,0.018028547987342,0.033828441053629,0.023909751325846,0.012249634601176,0.018948320299387,0.0095331724733114,0.041395537555218,0.013803818263113,0.0072535262443125,0.024427436292171,0.016333537176251,0.0201052185148,0.03993134200573,0.0088829025626183,0.027654388919473,0.053389050066471,0.061598494648933,0.023664832115173,0.029821783304214,0.061747562140226,0.012621648609638,0.033304583281279,0.068763732910156,0.13356430828571,0.046276908367872,0.022975888103247,0.018068442121148,0.045628301799297,0.026688784360886,0.01408008672297,0.056217946112156,0.077360287308693,0.085310161113739,0.13138788938522,0.033195644617081,0.025634018704295,0.038588643074036,0.027983156964183,0.025485021993518,0.049100872129202,0.041257247328758,0.030548289418221,0.065829537808895,0.047909997403622,0.020193483680487,0.061190817505121,0.061584684997797,0.05905419588089,0.02319186553359,0.027521934360266,0.024918140843511,0.01496460288763,0.021751377731562,0.037826791405678,0.026975929737091,0.043957255780697,0.051101922988892,0.048389665782452,0.12556304037571,0.034454040229321,0.042506493628025,0.02209234982729,0.03535108268261,0.039259344339371,0.048182860016823,0.042060349136591,0.019817726686597,0.068676874041557,0.05993890017271,0.034772962331772,0.018503587692976,0.083735704421997,0.23074260354042,0.035035505890846,0.010369669646025,0.035271681845188,0.14332538843155,0.020687289535999,0.036425068974495,0.04553709924221,0.096901804208755,0.12167043238878,0.077251985669136,0.04845967143774,0.064049936830997,0.057672433555126,0.038109377026558,0.029401309788227,0.021710623055696,0.053607858717442,0.021517556160688,0.010517001152039,0.036839056760073,0.029226085171103,0.011319278739393,0.012230521067977,0.0067319013178349,0.013969087973237,0.0098773986101151,0.011788513511419,0.018939699977636,0.018981799483299,0.011806041002274,0.016301710158587,0.018909569829702,0.024394823238254,0.026596950367093,0.049906305968761,0.024883234873414,0.043448079377413,0.06820547580719,0.075967758893967,0.090301252901554,0.067709147930145,0.087519556283951,0.026993829756975,0.021839151158929,0.015782544389367,0.023652611300349,0.024827670305967,0.0087379924952984,0.0045177456922829,0.016000304371119,0.016235938295722,0.010704329237342,0.014211172237992,0.02225910499692,0.014057687483728,0.013227371498942,0.028353190049529,0.02466350980103,0.017774432897568,0.011645590886474,0.008759893476963,0.0090786721557379,0.0044742561876774,0.012285573408008,0.02431695535779,0.012895160354674,0.012011489830911,0.018500812351704,0.022134084254503,0.021831786260009,0.0096272407099605,0.012112660333514,0.011464474722743,0.011305142194033,0.014033145271242,0.012883991003036,0.023416057229042,0.024179954081774,0.01464593783021,0.013505341485143,0.013776257634163,0.011091879568994,0.02090871706605,0.0092016756534576,0.021455209702253,0.020218186080456,0.011428005993366,0.015421176329255,0.0114904968068,0.013033359311521,0.016515545547009,0.018769223242998,0.0038411528803408,0.015818722546101,0.01694711856544,0.0095576215535402,0.0074828555807471,0.012573735788465,0.007686123251915,0.010725390166044,0.009689649567008,0.0042546978220344,0.012301743030548,0.016703786328435,0.015397780574858,0.0066765961237252,0.011885544285178,0.011408057063818,0.01440798304975,0.019191741943359,0.014392639510334,0.028895415365696,0.0087207425385714,0.0051653827540576,0.021197225898504,0.0061831804923713,0.010243209078908,0.018636614084244,0.0062728100456297,0.0096216481178999,0.0056766122579575,0.0082351993769407,0.011231679469347,0.016431359574199,0.024110989645123,0.016109639778733,0.0090084224939346,0.0046974746510386,0.01091787032783,0.01805467903614,0.01642756909132,0.01475653424859,0.015835981816053,0.013551820069551,0.013977913185954,0.018561504781246,0.011308027431369,0.012147761881351,0.015414284542203,0.015185970813036,0.01575000025332,0.0051809921860695,0.013261063024402,0.01841189712286,0.024607516825199,0.0079956483095884,0.020830407738686,0.009233976714313,0.012929368764162,0.013042031787336,0.015490334481001,0.01359710469842,0.012346277013421,0.015157259069383,0.011273032985628,0.015159438364208,0.025938108563423,0.016912905499339,0.022267017513514,0.016351211816072,0.0054773464798927,0.01102913916111,0.013651363551617,0.0075658927671611,0.0073564322665334,0.017652485519648,0.01866471208632,0.0096793826669455,0.0070963180623949,0.015735734254122,0.015125232748687,0.0099091231822968,0.01320811919868,0.0092808790504932,0.011787384748459,0.0055002793669701,0.0096074845641851,0.0048458585515618,0.0070578390732408,0.015848379582167,0.0099802827462554,0.018801039084792,0.012583931908011,0.014418702572584,0.024755403399467,0.012362347915769,0.010939477942884,0.014955805614591,0.010256363078952,0.0050204787403345,0.013028462417424,0.0084136510267854,0.0066839507780969,0.010844716802239,0.010687957517803,0.013038342818618,0.010337497107685,0.010462703183293,0.0081980666145682,0.0082712220028043,0.028967635706067,0.024294417351484,0.010267144069076,0.01617575250566,0.013934193179011,0.005775086581707,0.0075898454524577,0.016464199870825,0.013747563585639,0.010478314012289,0.0070326775312424,0.0084065655246377,0.010874054394662,0.0051662335172296,0.016561029478908,0.0196388438344,0.015586495399475,0.016709411516786,0.027282707393169,0.016225934028625,0.0088664554059505,0.012514955364168,0.014808209612966,0.023899529129267,0.013103809207678,0.015186521224678,0.011408067308366,0.0091161653399467,0.014527389779687,0.012840145267546,0.0047190617769957,0.013377527706325,0.0084020737558603,0.01298054587096,0.0085077295079827,0.011581070721149,0.019221261143684,0.021375074982643,0.031054820865393,0.019290151074529,0.021585326641798,0.014939501881599,0.013645559549332,0.014835451729596,0.0086923129856586,0.0028683345299214,0.0098692998290062,0.008070845156908,0.0091593908146024,0.0041180951520801,0.0034490609541535,0.0064222402870655,0.0065594464540482,0.0057210056111217,0.021453758701682,0.064099058508873,0.013772424310446,0.028392858803272,0.014065423980355,0.0068263313733041,0.010240081697702,0.0092346966266632,0.01124419644475,0.013561692088842,0.0149229131639,0.011129490099847,0.012068246491253,0.011327086016536,0.029652174562216,0.014881221577525,0.054514810442924,0.019793201237917,0.021976411342621,0.017537899315357,0.013052366673946,0.023369111120701,0.013504568487406,0.010339191183448,0.0024616934824735,0.012560129165649,0.019531125202775,0.0083322674036026,0.015671469271183,0.018029604107141,0.016967242583632,0.014105191454291,0.0072776731103659,0.011054302565753,0.023000655695796,0.014477596618235,0.014523658901453,0.015671975910664,0.014461392536759,0.015425442717969,0.009274072945118,0.014904595911503,0.0049795326776803,0.0072087165899575,0.05445934087038,0.01363189984113,0.010685561224818,0.014536287635565,0.014326232485473,0.017075447365642,0.027200572192669,0.017317743971944,0.034764215350151,0.015515195205808,0.018633335828781,0.016391502693295,0.02145229279995,0.023336946964264,0.011779379099607,0.016283912584186,0.0076008345931768,0.0055230800062418,0.0094856908544898,0.0072153098881245,0.0049039917066693,0.0093450946733356,0.0069820899516344,0.0079947076737881,0.010116141289473,0.0088912202045321,0.027123562991619,0.023835998028517,0.022942768409848,0.020458474755287,0.059522021561861,0.018171276897192,0.015781667083502,0.018847595900297,0.017465459182858,0.019831508398056,0.019722543656826,0.017939288169146,0.016271341592073,0.020813051611185,0.014783326536417,0.02164589241147,0.023207869380713,0.025282280519605,0.023939091712236,0.027070291340351,0.013754488900304,0.018879737704992,0.0055917091667652,0.0074759921990335,0.015367180109024,0.016131184995174,0.010142383165658,0.0042110099457204,0.0038294452242553,0.007515930570662,0.015250550583005,0.018701611086726,0.016501400619745,0.02028526365757,0.015955114737153,0.0072915619239211,0.010717304423451,0.01416221819818,0.024622721597552,0.021091595292091,0.010491906665266,0.024529930204153,0.0094790384173393,0.013808935880661,0.03221370279789,0.010710289701819,0.0047635892406106,0.029379120096564,0.011450523510575,0.02664503455162,0.026660483330488,0.018808780238032,0.011149982921779,0.015686668455601,0.031535245478153,0.031140893697739,0.010522639378905,0.0085768122226,0.012715313583612,0.025896457955241,0.02477452903986,0.014746335335076,0.028679000213742,0.023919083178043,0.013927756808698,0.020390707999468,0.011277397163212,0.02041669562459,0.0095777427777648,0.01490166131407,0.015755504369736,0.015826787799597,0.0079825753346086,0.011191195808351,0.010257689282298,0.017030339688063,0.015104398131371,0.023233475163579,0.018589330837131,0.010282835923135,0.010754363611341,0.02407250367105,0.012187456712127,0.01104290690273,0.013061694800854,0.011482360772789,0.0092643983662128,0.0044605750590563,0.010749635286629,0.011577540077269,0.033186540007591,0.048628412187099,0.028857868164778,0.014372284524143,0.024881698191166,0.011429550126195,0.0096880905330181,0.005929387640208,0.018146930262446,0.0085412627086043,0.013859159313142,0.0070526055060327,0.019848927855492,0.017981629818678,0.018481824547052,0.022176750004292,0.012045411393046,0.01436937507242,0.01592636294663,0.0070847901515663,0.014071974903345,0.0077502140775323,0.014466001652181,0.011325045488775,0.012198325246572,0.021746154874563,0.014955405145884,0.0076276320032775,0.012289302423596,0.015092946588993,0.0061291144229472,0.011963372118771,0.0069753993302584,0.011806927621365,0.0099730873480439,0.00760976690799,0.0098366942256689,0.0096185076981783,0.0070339413359761,0.011889796704054,0.0086032301187515,0.016170147806406,0.015952736139297,0.0096798054873943,0.015788955613971,0.014448668807745,0.01706993021071,0.016962725669146,0.017046039924026,0.020184086635709,0.047074176371098,0.014782736077905,0.0065318164415658,0.013050939887762,0.011684318073094,0.01192660536617,0.015310240909457,0.0077529572881758,0.0084231151267886,0.020946901291609,0.022697752341628,0.014780808240175,0.021066341549158,0.011045265942812,0.014665110968053,0.021406423300505,0.01296503841877,0.013368343934417,0.014962088316679,0.01472220569849,0.0083491643890738,0.010534657165408,0.0065329652279615,0.0096870046108961,0.011692514643073,0.006507333368063,0.0089210979640484,0.019801925867796,0.017308831214905,0.0083629870787263,0.010805318132043,0.0080683194100857,0.0046591088175774,0.0035688076168299,0.012204580940306,0.0084772352129221,0.016505962237716,0.017981180921197,0.0080192955210805,0.0088727297261357,0.010104668326676,0.010217729024589,0.015118315815926,0.012124808505177,0.015346293337643,0.007080337498337,0.0027577443979681,0.031493481248617,0.008019314147532,0.0063250176608562,0.0044207610189915,0.020365366712213,0.013236403465271,0.0078696850687265,0.0086424760520458,0.011433625593781,0.0144312530756,0.024721149355173,0.01646844856441,0.02487257309258,0.023247078061104,0.016301713883877,0.018055450171232,0.013567306101322,0.012362789362669,0.011069443076849,0.01279132720083,0.01149298530072,0.0098238764330745,0.0093204509466887,0.023079117760062,0.015430551953614,0.016917707398534,0.01027281396091,0.017032096162438,0.010280529037118,0.013890662230551,0.010614374652505,0.008776905015111,0.0098075196146965,0.01199674513191,0.0098206363618374,0.012688603252172,0.0097646480426192,0.0082874586805701,0.010455467738211,0.010005261749029,0.0076589416712523,0.0079004345461726,0.0062014171853662,0.0094237849116325,0.0091491676867008,0.008634983561933,0.0079541597515345,0.0050775497220457,0.011469785124063,0.011925549246371,0.011449952609837,0.024286691099405,0.011325620114803,0.0074043869972229,0.02976918593049,0.011158192530274,0.0077960109338164,0.0082936715334654,0.012132896110415,0.0044827181845903,0.0036119308788329,0.012187795713544,0.0065287589095533,0.011504814960063,0.017699256539345,0.01231403183192,0.010604636743665,0.0053124562837183,0.0082571525126696,0.051927052438259,0.022021897137165,0.012928666546941,0.010461738333106,0.010719661600888,0.040186546742916,0.0073153111152351,0.014462722465396,0.0084812715649605,0.0070718387141824,0.014342231675982,0.017523424699903,0.0091260923072696,0.010486649349332,0.017143245786428,0.012432495132089,0.012126206420362,0.01139978505671,0.0084289219230413,0.04565067216754,0.0084737800061703,0.0033387243747711,0.0038516086060554,0.010614870116115,0.020859720185399,0.016259076073766,0.013229141011834,0.022359544411302,0.017955211922526,0.009575828909874,0.0061189895495772,0.0037639872170985,0.012040773406625,0.0058752675540745,0.0057566501200199,0.0067066480405629,0.0060791680589318,0.010700242593884,0.0080695608630776,0.0086892880499363,0.0074817510321736,0.0053394827991724,0.0086511205881834,0.013533561490476,0.017573468387127,0.014337159693241,0.014042427763343,0.013722901232541,0.0058459583669901,0.0080713545903563,0.011503109708428,0.010508788749576,0.0093659572303295,0.0075870910659432,0.0047661848366261,0.0066729313693941,0.0062746573239565,0.011333714239299,0.0063802031800151,0.0049811750650406,0.0065192156471312,0.021529987454414,0.018760407343507,0.0063205412589014,0.010380875319242,0.01241703145206,0.01666003279388,0.013772924430668,0.013515721075237,0.012821557931602,0.013398789800704,0.012030204758048,0.0055164280347526,0.0051031201146543,0.0073779644444585,0.0064043533056974,0.004368674941361,0.0089582204818726,0.0086306463927031,0.013946160674095,0.025655709207058,0.026247080415487,0.04066950827837,0.03522002696991,0.017563965171576,0.02539836242795,0.026828667148948,0.027345664799213,0.03103581443429,0.023873096331954,0.053145796060562,0.026302920654416,0.043040871620178,0.024763155728579,0.020278561860323,0.011143766343594,0.012001629918814,0.020425923168659,0.031976714730263,0.02819655649364,0.032130837440491,0.015157266519964,0.023370519280434,0.039366949349642,0.064302198588848,0.018195975571871,0.021338198333979,0.015097436495125,0.024132521823049,0.018707077950239,0.018360421061516,0.033524915575981,0.031098201870918,0.015396740287542,0.01495483610779,0.013127740472555,0.012796716764569,0.020984025672078,0.029264884069562,0.015644816681743,0.019435666501522,0.026075806468725,0.030457183718681,0.054030388593674,0.015221769921482,0.019315481185913,0.035285465419292,0.020148869603872,0.014667142182589,0.022998824715614,0.015379001386464,0.019037459045649,0.012363743968308,0.013104877434671,0.010878125205636,0.0090498784556985,0.044783242046833,0.019870035350323,0.065408915281296,0.0292186178267,0.040253408253193,0.030470818281174,0.019094944000244,0.042600147426128,0.05820495262742,0.046457532793283,0.05645914375782,0.060817174613476,0.059712525457144,0.032245326787233,0.039029248058796,0.013946172781289,0.029817748814821,0.035439904779196,0.042338367551565,0.014121362939477,0.04345715790987,0.011192640289664,0.011828141286969,0.016686029732227,0.008737538009882,0.028158027678728,0.031394422054291,0.015485802665353,0.016270006075501,0.019312743097544,0.012679614126682,0.034235309809446,0.063465274870396,0.019410211592913,0.0442074239254,0.015444992110133,0.01706974953413,0.012173227965832,0.013111401349306,0.017355479300022,0.020054459571838,0.016950581222773,0.015105184167624,0.024076379835606,0.026310754939914,0.016150142997503,0.015818456187844,0.01674947142601,0.017033403739333,0.020842159166932,0.01124875061214,0.028323074802756,0.028215104714036,0.031917452812195,0.040381986647844,0.015508625656366,0.021180510520935,0.019743978977203,0.012263521552086,0.020473282784224,0.018212668597698,0.010311415418983,0.016071677207947,0.0066870432347059,0.013680547475815,0.0096097551286221,0.014022392220795,0.014072045683861,0.025771919637918,0.016900273039937,0.021390100941062,0.019974481314421,0.013367732986808,0.02029444463551,0.01765052229166,0.023019880056381,0.015651267021894,0.037402134388685,0.012442491948605,0.014478098601103,0.019693981856108,0.040481992065907,0.023808375000954,0.025710728019476,0.015251640230417,0.016484770923853,0.023301649838686,0.010178042575717,0.02298035658896,0.017836429178715,0.0090050688013434,0.033481199294329,0.018558442592621,0.011311218142509,0.014191571623087,0.019278775900602,0.024825520813465,0.011791323311627,0.009573383256793,0.019257519394159,0.017161965370178,0.11256605386734,0.0048272786661983,0.012971070595086,0.019961643964052,0.013866033405066,0.014384559355676,0.013088612817228,0.0051504103466868,0.01339547149837,0.013409964740276,0.015425249002874,0.010024830698967,0.015049717389047,0.017609918490052,0.008909659460187,0.0096775013953447,0.0090123489499092,0.0089499186724424,0.0083021260797977,0.015843793749809,0.017383575439453,0.020683608949184,0.0094606233760715,0.024219926446676,0.012218132615089,0.014474149793386,0.004268507938832,0.0074494942091405,0.0072819497436285,0.0069534266367555,0.011422853916883,0.0046488856896758,0.011469453573227,0.018246842548251,0.021222826093435,0.028956402093172,0.013893567956984,0.015682525932789,0.029351525008678,0.011232778429985,0.0076239109039307,0.0094447508454323,0.010798374190927,0.018333703279495,0.013645961880684,0.010928774252534,0.021121650934219,0.015440402552485,0.015570709481835,0.014508912339807,0.010522443801165,0.017041025683284,0.018903784453869,0.011043272912502,0.028619877994061,0.017243314534426,0.0088398437947035,0.014768396504223,0.025768883526325,0.021765662357211,0.020287565886974,0.013838108628988,0.015488350763917,0.0051504289731383,0.0073682274669409,0.011466048657894,0.016252741217613,0.033874519169331,0.020867977291346,0.014154871925712,0.01737736351788,0.012342168949544,0.026357568800449,0.018124494701624,0.034935846924782,0.0055105765350163,0.013267152942717,0.01299805380404,0.0284633487463,0.014139072969556,0.011718448251486,0.010310158133507,0.020287415012717,0.011115500703454,0.0071216975338757,0.012060433626175,0.0089112529531121,0.010492872446775,0.025684308260679,0.023157354444265,0.011780261062086,0.018878817558289,0.025926243513823,0.02500943467021,0.012755762785673,0.0099210143089294,0.020752770826221,0.01252218708396,0.025959307327867,0.016448073089123,0.026405837386847,0.01648698374629,0.012301485985518,0.012261440046132,0.012421721592546,0.014224193990231,0.012310240417719,0.03746822476387,0.01919581182301,0.01448586396873,0.028492599725723,0.044995985925198,0.019307494163513,0.024861102923751,0.019674999639392,0.0084124114364386,0.0066655175760388,0.016638701781631,0.010442828759551,0.021776106208563,0.030404582619667,0.017238292843103,0.031051058322191,0.016808856278658,0.013420011848211,0.013993885368109,0.011652309447527,0.023705068975687,0.014410752803087,0.015101537108421,0.029960583895445,0.035261936485767,0.018494393676519,0.01309984177351,0.016709862276912,0.016664523631334,0.023406693711877,0.0086005870252848,0.022042894735932,0.010021148249507,0.015542332082987,0.0099196564406157,0.01353514380753,0.012392472475767,0.016524324193597,0.011710250750184,0.024796957150102,0.02487776055932,0.030650777742267,0.018301660194993,0.019501209259033,0.0075508868321776,0.017463451251388,0.012046296149492,0.014804115518928,0.02233225107193,0.021593831479549,0.018138406798244,0.019458636641502,0.013427378609776,0.01419273391366,0.0089494045823812,0.010696639306843,0.011304618790746,0.016957275569439,0.012015424668789,0.0086125954985619,0.011404724791646,0.029666729271412,0.0090316757559776,0.0054413457401097,0.0099847996607423,0.013363649137318,0.014720085076988,0.011643623933196,0.0068889805115759,0.012955755926669,0.013567289337516,0.0080871116369963,0.015625886619091,0.010807736776769,0.0061827339231968,0.014406190253794,0.011257281526923,0.007927231490612,0.02444813773036,0.009739713743329,0.016281489282846,0.010268313810229,0.014130411669612,0.01079791970551,0.0097504910081625,0.01802421361208,0.030416317284107,0.037719286978245,0.021398197859526,0.023570694029331,0.020831076428294,0.010396279394627,0.014777052216232,0.0084422528743744,0.0086158523336053,0.0073517863638699,0.032438576221466,0.011123449541628,0.021221542730927,0.012812294065952,0.0099019650369883,0.029343999922276,0.01531407982111,0.016906000673771,0.017800610512495,0.013080585747957,0.018507182598114,0.021516192704439,0.019866485148668,0.031732030212879,0.011314410716295,0.020676519721746,0.021243344992399,0.021583003923297,0.012619411572814,0.016692558303475,0.02169986627996,0.036006074398756,0.022641850635409,0.015081378631294,0.014913795515895,0.017481490969658,0.023078352212906,0.0098703596740961,0.018732082098722,0.054145701229572,0.015784854069352,0.033889047801495,0.032217547297478,0.018194125965238,0.01787094026804,0.013802942819893,0.0087426174432039,0.028142940253019,0.022520489990711,0.029994577169418,0.015008712187409,0.012386280111969,0.020228181034327,0.018244836479425,0.029058085754514,0.012224225327373,0.029752505943179,0.01141632348299,0.011598208919168,0.021593254059553,0.033624246716499,0.030985495075583,0.035083688795567,0.0099939713254571,0.024092454463243,0.019050937145948,0.013592285104096,0.016553796827793,0.014863733202219,0.024234866723418,0.0089731020852923,0.008619574829936,0.015758641064167,0.018095012754202,0.011530349031091,0.0032165450975299,0.031372215598822,0.013150264509022,0.0062170270830393,0.0059167542494833,0.0094724670052528,0.012455646879971,0.014897806569934,0.0098276063799858,0.0081116696819663,0.0093248691409826,0.0126045756042,0.028553273528814,0.0095745194703341,0.015956627205014,0.013629056513309,0.0073766279965639,0.0082834856584668,0.0080560715869069,0.038447987288237,0.055717803537846,0.022240391001105,0.0061452239751816,0.0082656554877758,0.0039331568405032,0.019360585138202,0.017992731183767,0.011704048141837,0.015918359160423,0.0059380298480392,0.020140953361988,0.026098642498255,0.024549787864089,0.029649958014488,0.01183193270117,0.022988438606262,0.030219368636608,0.014801880344748,0.030809605494142,0.028198756277561,0.019504223018885,0.016524504870176,0.0053516551852226,0.0075467368587852,0.03422574698925,0.020078737288713,0.017304230481386,0.032518900930882,0.020269621163607,0.015478658489883,0.029384201392531,0.02273428440094,0.02045614272356,0.010229264385998,0.011746944859624,0.014355607330799,0.0049002729356289,0.0049869762733579,0.010495480149984,0.019009824842215,0.012760804966092,0.011253498494625,0.018063789233565,0.0072521595284343,0.01401100680232,0.016465477645397,0.017286829650402,0.013663079589605,0.022706605494022,0.020466037094593,0.016586374491453,0.013738395646214,0.02102473564446,0.014192063361406,0.011849034577608,0.018318895250559,0.013564551249146,0.012381718493998,0.018608495593071,0.010394237935543,0.023172894492745,0.015041814185679,0.019507065415382,0.013491153717041,0.019466731697321,0.017631318420172,0.017452608793974,0.0091893021017313,0.009320305660367,0.013821058906615,0.014736320823431,0.015144549310207,0.0096557643264532,0.015540698543191,0.018991827964783,0.014182006008923,0.01615172624588,0.011115252971649,0.016081677749753,0.0068324222229421,0.015612674877048,0.023655101656914,0.013355109840631,0.0081866448745131,0.010684260167181,0.022830907255411,0.024751842021942,0.0069172158837318,0.0095369257032871,0.012595060281456,0.0085325129330158,0.019965779036283,0.011749470606446,0.017163015902042,0.012780515477061,0.016080865636468,0.0097769927233458,0.012207340449095,0.0071036443114281,0.016954028978944,0.0067954673431814,0.018479835242033,0.015527011826634,0.010619210079312,0.017941158264875,0.026168677955866,0.021079335361719,0.033330135047436,0.011758071370423,0.022665560245514,0.016287595033646,0.015837850049138,0.023904886096716,0.0060415673069656,0.023888301104307,0.01514932513237,0.028566585853696,0.0079265721142292,0.019441891461611,0.02237843349576,0.014403517358005,0.010152280330658,0.024375680834055,0.019995234906673,0.0099373497068882,0.016741201281548,0.011387283913791,0.035696633160114,0.021583307534456,0.017604440450668,0.059499215334654,0.030398428440094,0.021410033106804,0.016579695045948,0.019576532766223,0.021270137280226,0.014368696138263,0.017128214240074,0.012280834838748,0.018279386684299,0.014668362215161,0.027353800833225,0.0047215963713825,0.0083949537947774,0.012955683283508,0.014817249029875,0.018654778599739,0.023319847881794,0.014875127002597,0.015344513580203,0.013966159895062,0.0074790939688683,0.015912959352136,0.015354675240815,0.013121063821018,0.0081548541784286,0.011058965697885,0.010706552304327,0.0062060253694654,0.01504301186651,0.013264018110931,0.014488422311842,0.0068721636198461,0.024394251406193,0.019037894904613,0.014851873740554,0.010887693613768,0.018185958266258,0.01196751371026,0.021716885268688,0.023841541260481,0.015453146770597,0.021844493225217,0.019564291462302,0.017895635217428,0.018240731209517,0.016045652329922,0.020817793905735,0.016959499567747,0.014233108609915,0.022344401106238,0.022138874977827,0.025639971718192,0.035144425928593,0.029547493904829,0.037512470036745,0.01396197732538,0.013795843347907,0.016944728791714,0.017406733706594,0.046235129237175,0.014946450479329,0.016161225736141,0.016726655885577,0.021590968593955,0.010770104825497,0.0087887076660991,0.034720111638308,0.022076420485973,0.012246530503035,0.024622676894069,0.016788840293884,0.0077699916437268,0.013453791849315,0.017433213070035,0.011370733380318,0.0088145118206739,0.035532727837563,0.017848987132311,0.023748151957989,0.007646816316992,0.012189214117825,0.01088812481612,0.01775037497282,0.029879208654165,0.011696137487888,0.013500300236046,0.019841156899929,0.022813249379396,0.0088861417025328,0.020360553637147,0.0075671877712011,0.013681671582162,0.015359757468104,0.014362209476531,0.012798899784684,0.014672011137009,0.0092603359371424,0.012275167740881,0.026587788015604,0.0172702036798,0.011664621531963,0.01328525133431,0.021708775311708,0.025145964697003,0.015315330587327,0.018563995137811,0.022457730025053,0.026088759303093,0.017471939325333,0.019054733216763,0.036369238048792,0.015457157045603,0.014287278056145,0.022335842251778,0.012621018104255,0.037820402532816,0.013950285501778,0.020093770697713,0.0315842628479,0.078586459159851,0.011432304978371,0.0067089484073222,0.018364932388067,0.017683070152998,0.021146055310965,0.026090878993273,0.014990489929914,0.019846644252539,0.030803376808763,0.023360997438431,0.02089680545032,0.030189776793122,0.026637945324183,0.017570599913597,0.034654356539249,0.011844750493765,0.017178893089294,0.020663421601057,0.035175751894712,0.073675461113453,0.017757648602128,0.043005991727114,0.02970308996737,0.0098349042236805,0.016021117568016,0.016703125089407,0.019842036068439,0.039216339588165,0.0093240458518267,0.0096004158258438,0.014724892564118,0.024318195879459,0.020652646198869,0.018900670111179,0.013070018962026,0.023009080439806,0.010416638106108,0.006698886398226,0.013969165273011,0.018217070028186,0.030520159751177,0.019480591639876,0.032516852021217,0.012025617063046,0.017001073807478,0.035869512706995,0.019354360178113,0.023450760170817,0.044343955814838,0.041385017335415,0.047997556626797,0.069991938769817,0.04681409150362,0.035647813230753,0.027316825464368,0.024629488587379,0.02599005959928,0.01199255976826,0.021489307284355,0.016850473359227,0.0072730435058475,0.008639695122838,0.028232054784894,0.013969602994621,0.0098851881921291,0.037510864436626,0.047763235867023,0.023050794377923,0.014653296209872,0.03095000050962,0.037036247551441,0.031473189592361,0.071067646145821,0.076928399503231,0.018534170463681,0.083505563437939,0.042591378092766,0.04220512509346,0.028561927378178,0.015082091093063,0.017592761665583,0.054448649287224,0.048305794596672,0.03061112202704,0.10428285598755,0.015005112625659,0.021280411630869,0.0090138642117381,0.014943771995604,0.015703927725554,0.0086440816521645,0.025318015366793,0.022323625162244,0.021150104701519,0.027019111439586,0.016887482255697,0.0088487006723881,0.010619347915053,0.025925483554602,0.025103814899921,0.031107362359762,0.022890601307154,0.02902302891016,0.021500959992409,0.0090746693313122,0.010228362865746,0.02584820240736,0.010940680280328,0.019548453390598,0.031303390860558,0.013543031178415,0.037080965936184,0.073630310595036,0.051410067826509,0.035411443561316,0.045105010271072,0.075580589473248,0.019516211003065,0.030302580446005,0.049976576119661,0.032344304025173,0.017978265881538,0.022053888067603,0.037145745009184,0.028969641774893,0.012711115181446,0.019148614257574,0.017011947929859,0.0097991079092026,0.01926789060235,0.029677394777536,0.018413979560137,0.0095905046910048,0.0087224617600441,0.021284975111485,0.061623934656382,0.044474385678768,0.034816741943359,0.027620811015368,0.025993127375841,0.022671407088637,0.019873756915331,0.031874623149633,0.060845144093037,0.041719529777765,0.020467113703489,0.016063489019871,0.041940692812204,0.083951398730278,0.017766769975424,0.027229458093643,0.031483083963394,0.025337941944599,0.011911831796169,0.015864133834839,0.027011569589376,0.0097274053841829,0.010473947972059,0.064219504594803,0.018822973594069,0.03063815459609,0.0058080451563001,0.010664075613022,0.011132806539536,0.015967175364494,0.011231322772801,0.015784963965416,0.03267240151763,0.024049002677202,0.02066289074719,0.025229532271624,0.041618350893259,0.030321475118399,0.020814305171371,0.016949146986008,0.021702134981751,0.027735952287912,0.023540738970041,0.019566588103771,0.020214971154928,0.0089827943593264,0.021837126463652,0.022702623158693,0.013082221150398,0.016192672774196,0.019923374056816,0.019863614812493,0.019145226106048,0.021177032962441,0.015425335615873,0.022405434399843,0.031735628843307,0.020673394203186,0.026388663798571,0.03373958915472,0.03432060778141,0.056440882384777,0.042907539755106,0.026821404695511,0.023513209074736,0.0096739269793034,0.010639446787536,0.012585359625518,0.0069574508816004,0.029807105660439,0.021245449781418,0.016691844910383,0.037192288786173,0.023707047104836,0.045938484370708,0.011453488841653,0.021078806370497,0.030641479417682,0.032865364104509,0.015796512365341,0.026187114417553,0.035508036613464,0.025243444368243,0.011673071421683,0.014120328240097,0.018225925043225,0.081408485770226,0.014120140112936,0.010962950065732,0.01953455246985,0.012529015541077,0.034055139869452,0.036278981715441,0.0067295082844794,0.011373890563846,0.0080564459785819,0.012666440568864,0.010805222205818,0.018357213586569,0.026236973702908,0.021099323406816,0.0223054215312,0.018318373709917,0.052745994180441,0.015585968270898,0.0091677121818066,0.0055988803505898,0.014141737483442,0.014175172895193,0.021298734471202,0.018034152686596,0.014280595816672,0.016141351312399,0.028726100921631,0.021558882668614,0.012023232877254,0.012241615913808,0.012755953706801,0.01962692476809,0.010457394644618,0.016689142212272,0.015454454347491,0.011020760983229,0.01205522287637,0.016812803223729,0.011226411908865,0.0045515485107899,0.0089216306805611,0.011546014808118,0.0075772004202008,0.013114418834448,0.016848128288984,0.0084568839520216,0.0061812056228518,0.011527651920915,0.014473434537649,0.012909822165966,0.015974059700966,0.015237856656313,0.013497555628419,0.010387575253844,0.012449627742171,0.015596975572407,0.011423096060753,0.0041159470565617,0.013730948790908,0.013757480308414,0.0080513451248407,0.0099015478044748,0.019031886011362,0.015606002882123,0.012181976810098,0.02340304479003,0.0088176187127829,0.016559034585953,0.013492474332452,0.022660877555609,0.01903366856277,0.03339971229434,0.01268059015274,0.012752873823047,0.0070791440084577,0.0073510319925845,0.011978827416897,0.0090412842109799,0.015777293592691,0.014402022585273,0.027790240943432,0.014670845121145,0.011738641187549,0.023495461791754,0.0099808387458324,0.017449595034122,0.024684740230441,0.0094540053978562,0.029546188190579,0.020202958956361,0.012384885922074,0.013851954601705,0.013231727294624,0.020375408232212,0.010944020934403,0.023861054331064,0.013947447761893,0.020519716665149,0.018188860267401,0.0085764210671186,0.0051520206034184,0.018352890387177,0.020178649574518,0.0082411784678698,0.0082979593425989,0.0086197098717093,0.010902925394475,0.01394195202738,0.013396413996816,0.016876336187124,0.016457388177514,0.021911941468716,0.016233239322901,0.018322620540857,0.016376078128815,0.019132966175675,0.017814181745052,0.00895154196769,0.010742083191872,0.0079348413273692,0.012258777394891,0.0085628787055612,0.0053215604275465,0.019466016441584,0.020946688950062,0.012557087466121,0.011223156005144,0.010239895433187,0.013009782880545,0.016063265502453,0.02093442901969,0.031477928161621,0.014954198151827,0.023919995874166,0.012399876490235,0.028981352224946,0.014704897068441,0.041672296822071,0.02280374057591,0.010048277676105,0.0095771625638008,0.014580153860152,0.025677390396595,0.0098312254995108,0.01591057702899,0.0082841068506241,0.010687150992453,0.016144555062056,0.004308988340199,0.019266732037067,0.015540768392384,0.021728236228228,0.01628391072154,0.008782702498138,0.017990443855524,0.019359245896339,0.018603641539812,0.047701962292194,0.047491371631622,0.032751340419054,0.017059858888388,0.020033344626427,0.020012967288494,0.027547301724553,0.017102893441916,0.020844170823693,0.015652347356081,0.022436816245317,0.017153635621071,0.033013924956322,0.034972228109837,0.011800831183791,0.016959808766842,0.013299028389156,0.0080852583050728,0.0085259694606066,0.0069797029718757,0.0075447196140885,0.008114873431623,0.0088634081184864,0.0063245072960854,0.0094088362529874,0.016201350837946,0.01163562759757,0.01046796143055,0.023314679041505,0.052432052791119,0.011783806607127,0.027726009488106,0.021025750786066,0.022023648023605,0.029608998447657,0.014805032871664,0.0051250238902867,0.014131104573607,0.018094958737493,0.014295572414994,0.010697703808546,0.012645522132516,0.018604541197419,0.015500890091062,0.014998211525381,0.029797468334436,0.020175151526928,0.0096644069999456,0.018231943249702,0.014551750384271,0.017925914376974,0.013731664046645,0.0055827964097261,0.0091499760746956,0.023150678724051,0.026451718062162,0.011405933648348,0.0070427386090159,0.011966300196946,0.0095446398481727,0.02776906453073,0.031923435628414,0.020272923633456,0.010035910643637,0.021138044074178,0.021352985873818,0.0066195083782077,0.0055306879803538,0.010982044041157,0.014898010529578,0.010231130756438,0.009632189758122,0.019947804510593,0.02433343604207,0.0089847724884748,0.012754738330841,0.0084346467629075,0.015530606731772,0.011511129327118,0.0092875733971596,0.023870974779129,0.016007378697395,0.0157032571733,0.021317655220628,0.022511444985867,0.0071667702868581,0.011392490938306,0.013485197909176,0.0075019402429461,0.013339763507247,0.018733613193035,0.0080809015780687,0.0082839746028185,0.007642513141036,0.015669917687774,0.011030526831746,0.011741414666176,0.010872995480895,0.006389700807631,0.010183346457779,0.011480185203254,0.012987328693271,0.012371612712741,0.011885249055922,0.027556642889977,0.016479251906276,0.0097324019297957,0.0078618489205837,0.01558389980346,0.013476305641234,0.017353918403387,0.012369108386338,0.0202282294631,0.0057571977376938,0.0052412273362279,0.026374533772469,0.010625376366079,0.0089497966691852,0.0078232241794467,0.013750171288848,0.040951255708933,0.016055848449469,0.017171153798699,0.0092507461085916,0.016152407974005,0.029441513121128,0.025924634188414,0.022628858685493,0.012867481447756,0.02286783233285,0.018806086853147,0.013261748477817,0.021109230816364,0.013159433379769,0.013544896617532,0.013933173380792,0.017209850251675,0.012779649347067,0.018004719167948,0.012310211546719,0.0053347065113485,0.0043327691964805,0.018286690115929,0.0049810474738479,0.0057744290679693,0.0072253569960594,0.0080818310379982,0.023589882999659,0.016163811087608,0.0068493969738483,0.0085808364674449,0.010308213531971,0.012221462093294,0.010387938469648,0.010058149695396,0.018653595820069,0.016855442896485,0.013294029049575,0.0055393101647496,0.005517490208149,0.014532323926687,0.018459364771843,0.013980062678456,0.0093740513548255,0.0049191806465387,0.0097811706364155,0.017923895269632,0.012121715582907,0.0086393356323242,0.025136679410934,0.010904807597399,0.0088737234473228,0.0094701498746872,0.0055697285570204,0.005404838360846,0.0091101564466953,0.0066274260170758,0.015380257740617,0.0057646548375487,0.019134495407343,0.013094277121127,0.011940961703658,0.012572974897921,0.0073300478979945,0.0092025203630328,0.0093149682506919,0.010236412286758,0.0093749184161425,0.0081140752881765,0.0071217413060367,0.0053788684308529,0.0036686842795461,0.0025171544402838,0.005167081952095,0.016496118158102,0.00875951256603,0.0090547408908606,0.018889859318733,0.017444057390094,0.024157524108887,0.011405115947127,0.011658160015941,0.0075091160833836,0.016899581998587,0.016189377754927,0.01664924249053,0.0098773799836636,0.017693525180221,0.018027614802122,0.013008512556553,0.10555785894394,0.014949208125472,0.010038539767265,0.015909932553768,0.011102188378572,0.012732483446598,0.014073230326176,0.011383527889848,0.0098679438233376,0.011773939244449,0.016980841755867,0.0032741243485361,0.0087816705927253,0.0078515075147152,0.0091257728636265,0.016129415482283,0.023580363020301,0.015161278657615,0.009369052015245,0.0053154118359089,0.015773354098201,0.018566858023405,0.026626151055098,0.031325820833445,0.010281514376402,0.013038888573647,0.0044564595445991,0.0078592132776976,0.016391601413488,0.019277080893517,0.015196676366031,0.0074796830303967,0.010324873030186,0.0297547057271,0.021910291165113,0.029218941926956,0.038721144199371,0.011700268834829,0.014090416021645,0.013398609124124,0.017388243228197,0.025898575782776,0.01555600669235,0.0060372380539775,0.014673303812742,0.018121732398868,0.015967288985848,0.011064693331718,0.012889441102743,0.014433398842812,0.0052894507534802,0.016575632616878,0.011756487190723,0.023179518058896,0.046494472771883,0.016722830012441,0.046052791178226,0.011497864499688,0.0094224670901895,0.012590872123837,0.0094891786575317,0.023457298055291,0.0086921565234661,0.0065165073610842,0.015077577903867,0.014098306186497,0.0052983248606324,0.0099090319126844,0.019028831273317,0.02124522998929,0.02267075330019,0.045359496027231,0.0084131779149175,0.0076648211106658,0.0098411347717047,0.025638874620199,0.025979049503803,0.011753138154745,0.0086498651653528,0.018598217517138,0.014928731136024,0.021542821079493,0.010302391834557,0.012572275474668,0.025252411141992,0.01994763687253,0.019872101023793,0.023365192115307,0.01051089912653,0.013831707648933,0.015619779005647,0.014860497787595,0.014936057850718,0.013062573969364,0.010572862811387,0.033491879701614,0.012266905978322,0.027118630707264,0.014342091977596,0.017837885767221,0.01276321336627,0.012584591284394,0.018334269523621,0.010428929701447,0.020674603059888,0.028985749930143,0.019083205610514,0.031307145953178,0.01435614284128,0.025516875088215,0.02284549549222,0.029368447139859,0.025167465209961,0.023292541503906,0.0087047386914492,0.0084878075867891,0.0083635663613677,0.011211953125894,0.011407915502787,0.0080586392432451,0.040181770920753,0.021479401737452,0.010569538921118,0.009991817176342,0.0099212899804115,0.014066057279706,0.026232795789838,0.017843410372734,0.031777534633875,0.019383352249861,0.0063501847907901,0.0064143198542297,0.01013052649796,0.016609758138657,0.0020444099791348,0.0063464059494436,0.005567810498178,0.011781617999077,0.010244485922158,0.010250080376863,0.016018316149712,0.029321258887649,0.016268592327833,0.011658785864711,0.010489885695279,0.010403417050838,0.0056746359914541,0.015123387798667,0.012008845806122,0.0096118710935116,0.0072784414514899,0.013373795896769,0.004815470892936,0.0084476443007588,0.016592942178249,0.013052606955171,0.0049462923780084,0.0092567885294557,0.0065272385254502,0.0097539518028498,0.017330324277282,0.016194429248571,0.030711242929101,0.021330922842026,0.024756254628301,0.029684472829103,0.010064797475934,0.0099066253751516,0.0084502818062901,0.030211700126529,0.012963653542101,0.025605417788029,0.025706060230732,0.009835921227932,0.009414654225111,0.0091249886900187,0.0069429678842425,0.011523464694619,0.026322040706873,0.016021115705371,0.038151036947966,0.021736424416304,0.017304381355643,0.026549711823463,0.004341984167695,0.010235097259283,0.029446864500642,0.016846539452672,0.0096352118998766,0.010368911549449,0.016023842617869,0.01255390048027,0.015901770442724,0.025020968168974,0.017742495983839,0.059079475700855,0.066310383379459,0.047464594244957,0.037796027958393,0.057089388370514,0.021489381790161,0.023317772895098,0.021682556718588,0.025529660284519,0.017623847350478,0.025675730779767,0.054883435368538,0.018764406442642,0.051588237285614,0.02578392624855,0.024794675409794,0.085026443004608,0.09537747502327,0.071371868252754,0.019645173102617,0.09768995642662,0.068933933973312,0.05025328323245,0.063384458422661,0.052969362586737,0.071020200848579,0.074928507208824,0.057502597570419,0.041443407535553,0.064586132764816,0.034467872232199,0.048147395253181,0.052828811109066,0.069590166211128,0.082519352436066,0.056355893611908,0.081436052918434,0.072715029120445,0.063816621899605,0.054684646427631,0.064044594764709,0.048949848860502,0.066656745970249,0.050477847456932,0.047040913254023,0.049441076815128,0.036027036607265,0.042861949652433,0.011580836027861,0.02322980388999,0.027747353538871,0.027636472135782,0.029888832941651,0.033604376018047,0.027285143733025,0.029494624584913,0.017225485295057,0.012703342363238,0.02987265586853,0.041357025504112,0.032958474010229,0.069139435887337,0.030923817306757,0.013672720640898,0.056821890175343,0.0378447920084,0.018448613584042,0.0038115433417261,0.01225162576884,0.019996320828795,0.016886673867702,0.0086803715676069,0.0049647619016469,0.014526564627886,0.0087593141943216,0.01670741289854,0.018560344353318,0.0087105073034763,0.015889871865511,0.01951901987195,0.016592852771282,0.033650051802397,0.025250373408198,0.013669144362211,0.013110632076859,0.010281170718372,0.03006748855114,0.041023101657629,0.020697871223092,0.017186282202601,0.025935210287571,0.008529064245522,0.0046806437894702,0.024655936285853,0.017579082399607,0.014987809583545,0.0099035520106554,0.031871534883976,0.014718904159963,0.014713165350258,0.019022211432457,0.014566404744983,0.024372022598982,0.016070581972599,0.024804743006825,0.013080197386444,0.014430300332606,0.0084391627460718,0.011291520670056,0.017378056421876,0.01297589763999,0.0079709645360708,0.01264688000083,0.01660069078207,0.0063252109102905,0.0043758535757661,0.0063823647797108,0.0078694745898247,0.0075598666444421,0.0094789424911141,0.0099746724590659,0.015285552479327,0.010279687121511,0.011340365745127,0.010058022104204,0.010929865762591,0.011579214595258,0.02197115495801,0.021880118176341,0.013958467170596,0.0059133702889085,0.0047060614451766,0.0090802572667599,0.009772190824151,0.012751554138958,0.013565092347562,0.014044255018234,0.0086240451782942,0.006413150113076,0.0074679544195533,0.016826676204801,0.0075763734057546,0.0067241662181914,0.0092809479683638,0.012082570232451,0.010393809527159,0.010216485708952,0.024333527311683,0.0057012578472495,0.0058999722823501,0.011095026507974,0.011743085458875,0.0065791010856628,0.011590196751058,0.011179890483618,0.011850900948048,0.013708027079701,0.015090974979103,0.021281104534864,0.010181037709117,0.010681366547942,0.0095844268798828,0.017569825053215,0.02276923507452,0.032412476837635,0.015184969641268,0.011186026968062,0.010957974940538,0.01157751865685,0.0103974705562,0.019883738830686,0.0062228622846305,0.0096565764397383,0.0090124839916825,0.0085129216313362,0.0087862741202116,0.0023434096947312,0.0073700174689293,0.023587584495544,0.028622958809137,0.019706944003701,0.030754877254367,0.0087869530543685,0.015695247799158,0.010898819193244,0.014694144949317,0.013152964413166,0.009290318004787,0.019097190350294,0.013071713969111,0.013531124219298,0.0037724087014794,0.0055569736286998,0.015826139599085,0.0086771044880152,0.014701078645885,0.013458242639899,0.013492641039193,0.017017649486661,0.03066486492753,0.019620023667812,0.014566591009498,0.011126521043479,0.0088132508099079,0.015725648030639,0.016745805740356,0.015240201726556,0.010137373581529,0.01613949239254,0.02469458244741,0.014668700285256,0.013493719510734,0.017410464584827,0.014331875368953,0.034334011375904,0.011092457920313,0.0072124907746911,0.011805188842118,0.015183173120022,0.010101535357535,0.017123015597463,0.011384918354452,0.0037513338029385,0.020422637462616,0.013995807617903,0.014674192294478,0.011571845039725,0.014391213655472,0.0060593746602535,0.0058180899359286,0.012834971770644,0.012572281062603,0.010827688500285,0.018723843619227,0.013840233907104,0.016054648905993,0.030836008489132,0.017409816384315,0.01738353446126,0.017214674502611,0.017596701160073,0.017534259706736,0.015033211559057,0.019502405077219,0.0081711430102587,0.011986635625362,0.015735816210508,0.035088583827019,0.018866013735533,0.027222726494074,0.020546417683363,0.017710115760565,0.033216618001461,0.033813536167145,0.016310093924403,0.024304326623678,0.020121738314629,0.020962430164218,0.0068039745092392,0.027159530669451,0.014065118506551,0.023703940212727,0.016927059739828,0.018087543547153,0.02444402128458,0.0094019304960966,0.0076167029328644,0.0094406027346849,0.011056195944548,0.015127342194319,0.016009211540222,0.01973732188344,0.014964323490858,0.018257377669215,0.02478177472949,0.028107106685638,0.014285564422607,0.0092993583530188,0.015538899227977,0.019859451800585,0.01437930483371,0.0041571813635528,0.011145708151162,0.011923825368285,0.0077940365299582,0.0098339291289449,0.011544339358807,0.014102011919022,0.01626018807292,0.024594126269221,0.027046728879213,0.01671015098691,0.027058366686106,0.015304585918784,0.023831197991967,0.0043079126626253,0.014606830663979,0.01184443756938,0.010779527947307,0.0077127609401941,0.0094480384141207,0.017474016174674,0.01493610162288,0.010123393498361,0.023116981610656,0.011910602450371,0.014577656053007,0.0084850555285811,0.016713187098503,0.017788525670767,0.016386264935136,0.0092594288289547,0.011005032807589,0.022090507671237,0.023135520517826,0.014984637498856,0.011365721002221,0.016001518815756,0.016941271722317,0.015696045011282,0.013887860812247,0.02539025619626,0.044221676886082,0.015514315105975,0.018692798912525,0.012654898688197,0.0098692616447806,0.012347323819995,0.01789977774024,0.018245972692966,0.018942525610328,0.018397932872176,0.0069695836864412,0.015308909118176,0.011099285446107,0.047055520117283,0.011972894892097,0.014927009120584,0.02496425062418,0.019222345203161,0.031118098646402,0.026582237333059,0.013027237728238,0.043904714286327,0.029787827283144,0.016787670552731,0.01659744605422,0.023925824090838,0.02208355627954,0.017514353618026,0.01127343904227,0.016080098226666,0.0125792901963,0.010793794877827,0.0097139067947865,0.035329472273588,0.033139485865831,0.017716225236654,0.025718227028847,0.028502203524113,0.013947534374893,0.025672012940049,0.021544199436903,0.051621422171593,0.023186199367046,0.016757950186729,0.028476160019636,0.021512683480978,0.024238027632236,0.014321583323181,0.01398941129446,0.011042485944927,0.011317398399115,0.02015327475965,0.013385748490691,0.025849472731352,0.033091951161623,0.017749328166246,0.011106932535768,0.01886036247015,0.01181925740093,0.014306005090475,0.020422583445907,0.016484390944242,0.026174288243055,0.012234495952725,0.020341897383332,0.0163589771837,0.012350011616945,0.0059034773148596,0.010214114561677,0.010915766470134,0.0073133553378284,0.01038827188313,0.01394362654537,0.013830786570907,0.026141155511141,0.024680461734533,0.013878835365176,0.0087391678243876,0.011658867821097,0.0083282049745321,0.011818281374872,0.0090540777891874,0.010991336777806,0.010541688650846,0.007025252096355,0.0078635020181537,0.010316547006369,0.021883806213737,0.025912664830685,0.011770119890571,0.0071337162517011,0.014310257509351,0.017499363049865,0.013602395541966,0.021754633635283,0.010715246200562,0.027595231309533,0.0083622606471181,0.011465863324702,0.01429021731019,0.013829086907208,0.01499577332288,0.010896751657128,0.01816194690764,0.039215676486492,0.026887895539403,0.049789194017649,0.038623481988907,0.074485823512077,0.04153523221612,0.079652965068817,0.088957875967026,0.015648441389203,0.032962873578072,0.026656055822968,0.015938172116876,0.012947104871273,0.014923669397831,0.067405253648758,0.03141225501895,0.036799803376198,0.035533957183361,0.015199923887849,0.022123999893665,0.013798185624182,0.025639992207289,0.024728594347835,0.0091769397258759,0.0097015015780926,0.0108498390764,0.032184243202209,0.015606051310897,0.0079062478616834,0.017570191994309,0.01714188605547,0.017604772001505,0.0090899085626006,0.0081579517573118,0.024941086769104,0.021449655294418,0.016370803117752,0.012687739916146,0.015548346564174,0.012119919061661,0.016890959814191,0.016115333884954,0.025962958112359,0.015021190978587,0.016483785584569,0.0069411238655448,0.013428460806608,0.012327034026384,0.023127486929297,0.008348498493433,0.01700658723712,0.023708943277597,0.017490953207016,0.021764941513538,0.023530043661594,0.010057833045721,0.028693959116936,0.011039009317756,0.017055422067642,0.012842852622271,0.015595175325871,0.014899394474924,0.005297586787492,0.013540605083108,0.029791552573442,0.012297400273383,0.0091161169111729,0.012943257577717,0.010927222669125,0.0042614983394742,0.0086244316771626,0.0096872691065073,0.0090824821963906,0.0081674931570888,0.013556698337197,0.015573376789689,0.011336431838572,0.01346992701292,0.024421645328403,0.016989823430777,0.014948724769056,0.0097952485084534,0.013985631987453,0.0157107450068,0.0078958701342344,0.013744564726949,0.015623766928911,0.022604539990425,0.014767788350582,0.0060280542820692,0.01085663959384,0.005732246208936,0.0087321624159813,0.010043880902231,0.014227468520403,0.012155080214143,0.01389660872519,0.022289223968983,0.022284645587206,0.014732434414327,0.017729468643665,0.025755953043699,0.020433563739061,0.022657476365566,0.0077093048021197,0.011814143508673,0.013014322146773,0.0098655745387077,0.021486476063728,0.017530776560307,0.030711136758327,0.02082491107285,0.015855520963669,0.01376595441252,0.019965218380094,0.0079936552792788,0.030996365472674,0.021228652447462,0.02244821190834,0.01527713239193,0.027800127863884,0.022599246352911,0.011264564469457,0.022789798676968,0.017328098416328,0.028768766671419,0.015968691557646,0.030962286517024,0.026814674958587,0.031588524580002,0.013964319601655,0.027659963816404,0.011912954971194,0.010197835043073,0.039637196809053,0.017943223938346,0.032925602048635,0.029474917799234,0.038568612188101,0.053323239088058,0.033307194709778,0.048144400119781,0.023905653506517,0.024670790880919,0.010733323171735,0.018102003261447,0.0219736546278,0.019655898213387,0.02519016712904,0.019109729677439,0.01888713799417,0.006246657576412,0.037695553153753,0.044420044869184,0.025682415813208,0.018831195309758,0.014109339565039,0.01682254858315,0.028942357748747,0.017994038760662,0.018874337896705,0.041572961956263,0.032632432878017,0.021641187369823,0.018955988809466,0.016578420996666,0.012661971151829,0.037274066358805,0.039067566394806,0.0098861567676067,0.040485076606274,0.04254462942481,0.023625526577234,0.028094356879592,0.035244774073362,0.055336445569992,0.043813534080982,0.027801575139165,0.035179190337658,0.04531691968441,0.028003737330437,0.024120099842548,0.019926376640797,0.027310159057379,0.010897025465965,0.014942952431738,0.034491039812565,0.031570717692375,0.022132869809866,0.020595645532012,0.0228361338377,0.057749278843403,0.016696404665709,0.025576943531632,0.01780204847455,0.041722372174263,0.017322732135653,0.023334933444858,0.021897092461586,0.021744888275862,0.032752946019173,0.015396758913994,0.016962077468634,0.010424479842186,0.012699710205197,0.022505732253194,0.018579062074423,0.026213526725769,0.01088660210371,0.016730235889554,0.018845707178116,0.0134760402143,0.018012993037701,0.0079694576561451,0.017676167190075,0.015758581459522,0.022566925734282,0.030380001291633,0.013569513335824,0.0071595110930502,0.039757445454597,0.013855478726327,0.036264419555664,0.038904651999474,0.012040544301271,0.018480747938156,0.048423305153847,0.035668019205332,0.035818956792355,0.046526312828064,0.086546160280704,0.027236849069595,0.052367471158504,0.077653996646404,0.012438166886568,0.029550667852163,0.016355684027076,0.014156172052026,0.010074231773615,0.0086046569049358,0.030474722385406,0.018265696242452,0.034001007676125,0.029903668910265,0.020102230831981,0.016379468142986,0.0085254237055779,0.016861703246832,0.011731572449207,0.026479285210371,0.02402919717133,0.047035284340382,0.021707171574235,0.012454120442271,0.016533626243472,0.010978598147631,0.021186571568251,0.018035147339106,0.027314659208059,0.029776640236378,0.016169473528862,0.069201797246933,0.016472343355417,0.018482852727175,0.044761627912521,0.032999236136675,0.036837104707956,0.041156932711601,0.011225521564484,0.029051767662168,0.021225472912192,0.054975736886263,0.034670911729336,0.04140929505229,0.055380433797836,0.028626253828406,0.036450937390327,0.048125006258488,0.040333207696676,0.025666248053312,0.026053199544549,0.023160461336374,0.017541540786624,0.017339121550322,0.0095952618867159,0.0066708484664559,0.018466044217348,0.024708442389965,0.030925033614039,0.017104279249907,0.021051846444607,0.016076877713203,0.028393885120749,0.021979497745633,0.025873409584165,0.013527503237128,0.012215445749462,0.01418336853385,0.0089870803058147,0.024737598374486,0.010583612136543,0.011742212809622,0.025993132963777,0.022316660732031,0.031732957810163,0.017834048718214,0.0038454839959741,0.010364023968577,0.01914438791573,0.030914127826691,0.018189579248428,0.010456720367074,0.013740453869104,0.026237357407808,0.015255500562489,0.01342202257365,0.011132577434182,0.018136706203222,0.023435512557626,0.023076912388206,0.038445178419352,0.029776751995087,0.014824408106506,0.011471249163151,0.024785280227661,0.014473584480584,0.0056190467439592,0.017151236534119,0.016046192497015,0.01155857462436,0.027934974059463,0.012909632176161,0.019594253972173,0.01067023165524,0.018084336072206,0.012059016153216,0.023418515920639,0.02177345007658,0.018546689301729,0.041590232402086,0.021622017025948,0.02622352167964,0.014108401723206,0.034618217498064,0.011545026674867,0.014446776360273,0.06050231307745,0.0075687002390623,0.017613619565964,0.019626710563898,0.022514365613461,0.014037147164345,0.016467988491058,0.020953055471182,0.019702889025211,0.018393848091364,0.010228548198938,0.010050581768155,0.011350358836353,0.011984501034021,0.018361737951636,0.045734897255898,0.060239747166634,0.073557905852795,0.048379894345999,0.049435093998909,0.033244762569666,0.018449883908033,0.020528137683868,0.028311248868704,0.017721638083458,0.021584816277027,0.014863185584545,0.018004905432463,0.015964666381478,0.017642129212618,0.021420232951641,0.022558709606528,0.0087892916053534,0.0098024178296328,0.015893490985036,0.012273367494345,0.0089298160746694,0.014320584014058,0.02600166015327,0.024223458021879,0.026849590241909,0.012483360245824,0.021479157730937,0.027288781479001,0.020153436809778,0.021361254155636,0.020732091739774,0.060929849743843,0.053201861679554,0.036186002194881,0.027414683252573,0.059426531195641,0.026776710525155,0.044391058385372,0.033607859164476,0.012647371739149,0.0086642736569047,0.014890603721142,0.017997857183218,0.009274878539145,0.0061907707713544,0.012004226446152,0.018970958888531,0.0080057792365551,0.013925391249359,0.021157622337341,0.0057771890424192,0.010231284424663,0.012372691184282,0.010749772191048,0.0096927853301167,0.01293764822185,0.015339373610914,0.013289508409798,0.018496010452509,0.030477553606033,0.016606830060482,0.023291049525142,0.0092230476438999,0.013525090180337,0.016531089320779,0.011146118864417,0.013382566161454,0.010277280583978,0.013129548169672,0.013105612248182,0.013211472891271,0.013561245054007,0.0095477858558297,0.021310118958354,0.012436769902706,0.015584520064294,0.010269798338413,0.0083693163469434,0.010498114861548,0.017315879464149,0.013528116047382,0.016415264457464,0.014105206355453,0.011374534107745,0.021166902035475,0.006249850615859,0.005702892318368,0.0048593739047647,0.014321116730571,0.011119684204459,0.019048077985644,0.010938026942313,0.010266625322402,0.0053594848141074,0.018089501187205,0.0060393055900931,0.01207060366869,0.015244025737047,0.021647959947586,0.022031091153622,0.028311658650637,0.010281728580594,0.013400403782725,0.019263181835413,0.020670831203461,0.0054090893827379,0.0066665271297097,0.0096606826409698,0.0091438218951225,0.014277035370469,0.013849695213139,0.019030721858144,0.0093709733337164,0.0061586261726916,0.010187854990363,0.0074310721829534,0.011022755876184,0.017894648015499,0.0083439014852047,0.0057253018021584,0.021763484925032,0.015056296251714,0.015376300550997,0.01022679451853,0.014787709340453,0.008438085205853,0.0099834185093641,0.012198302894831,0.0086835771799088,0.0088186450302601,0.0061991843394935,0.010796800255775,0.0089734997600317,0.012869806960225,0.014479650184512,0.005467367824167,0.022592669352889,0.012018796056509,0.033983573317528,0.011138661764562,0.0057459566742182,0.012367954477668,0.022043369710445,0.005271450150758,0.0079077742993832,0.003927004057914,0.0068765273317695,0.0087479874491692,0.0052595012821257,0.0089630577713251,0.021840278059244,0.013670747168362,0.019424632191658,0.016229059547186,0.027052074670792,0.015243282541633,0.011592892929912,0.0083368951454759,0.0084635661914945,0.025563921779394,0.014646981842816,0.01216028816998,0.0095310006290674,0.053530432283878,0.030553245916963,0.020010167732835,0.033105507493019,0.016673032194376,0.017958283424377,0.0062800841405988,0.0098054818809032,0.023859512060881,0.032987453043461,0.028181616216898,0.018343452364206,0.0059359697625041,0.0063455086201429,0.0074759344570339,0.02029674872756,0.020445566624403,0.026506900787354,0.010650053620338,0.03514114394784,0.016418520361185,0.014751773327589,0.0035634334199131,0.0095521453768015,0.017713956534863,0.050955548882484,0.02043098397553,0.021284846588969,0.0057803951203823,0.01598297804594,0.033951066434383,0.01900676637888,0.024148192256689,0.043998345732689,0.022125132381916,0.018604969605803,0.011946922168136,0.013047939166427,0.0079210996627808,0.028161164373159,0.046586997807026,0.031051605939865,0.013535996899009,0.012411531060934,0.011212723329663,0.030531045049429,0.019945934414864,0.023944577202201,0.038123793900013,0.020433774217963,0.011270614340901,0.027764968574047,0.021644711494446,0.0069800433702767,0.019793523475528,0.016092486679554,0.040867254137993,0.26279520988464,0.08519434928894,0.070449158549309,0.029284972697496,0.018375564366579,0.01391314342618,0.01546105183661,0.030012179166079,0.020237606018782,0.018655244261026,0.019079258665442,0.0079604256898165,0.0080944253131747,0.03062516823411,0.017157081514597,0.023155616596341,0.011069955304265,0.022034019231796,0.037699408829212,0.18672998249531,0.017427079379559,0.012123213149607,0.023498676717281,0.026017166674137,0.012456464581192,0.037625201046467,0.044335920363665,0.039825357496738,0.036972660571337,0.021829638630152,0.0069921617396176,0.019695449620485,0.023123003542423,0.015218148007989,0.020860867574811,0.043852284550667,0.043163727968931,0.068854510784149,0.028089374303818,0.051689572632313,0.015020565129817,0.015993967652321,0.012419832870364,0.034681614488363,0.021756678819656,0.028899852186441,0.0087209651246667,0.01424621231854,0.026781145483255,0.0318866930902,0.020339591428638,0.0098845800384879,0.0034192374441773,0.0085109360516071,0.0073730694130063,0.0097154183313251,0.011314703151584,0.013630733825266,0.012130985967815,0.012538649141788,0.017387378960848,0.0052138906903565,0.0051476215012372,0.0054736365564167,0.0067921131849289,0.013576313853264,0.0025145141407847,0.0054441196843982,0.0075594000518322,0.012908650562167,0.024023070931435,0.008186255581677,0.017133090645075,0.0042089838534594,0.0069524692371488,0.0075387265533209,0.013146668672562,0.0093631269410253,0.012698229402304,0.0083521082997322,0.0042492137290537,0.0038704082835466,0.0053879376500845,0.0050541809760034,0.0023200754076242,0.013503985479474,0.0094458274543285,0.0092312870547175,0.0075749922543764,0.0085261333733797,0.013884963467717,0.0078591145575047,0.015000656247139,0.0098865702748299,0.012520347721875,0.0061356574296951,0.0101199131459,0.0043619014322758,0.0078371576964855,0.010636365041137,0.0038666899781674,0.013079103082418,0.016606852412224,0.0070204380899668,0.013050866313279,0.0088824620470405,0.0155249228701,0.022521287202835,0.0038712760433555,0.012796737253666,0.037791565060616,0.011165992356837,0.01477718912065,0.012744819745421,0.0082921218127012,0.0071224239654839,0.0096439439803362,0.010642731562257,0.0088090617209673,0.0091045638546348,0.0071005905047059,0.010441699065268,0.01586089655757,0.010894536040723,0.021983612328768,0.024613820016384,0.0076497020199895,0.005400761961937,0.01647138223052,0.014845709316432,0.0057245255447924,0.018538393080235,0.017349502071738,0.042852494865656,0.01233447343111,0.010929049924016,0.010062418878078,0.018373377621174,0.0076717995107174,0.0024653598666191,0.010471619665623,0.014608298428357,0.0051194638945162,0.0099711352959275,0.011677332222462,0.017598085105419,0.026425771415234,0.010493941605091,0.037764795124531,0.030881155282259,0.01163137331605,0.0087042478844523,0.010948956012726,0.025590553879738,0.019953668117523,0.014510001987219,0.0087449681013823,0.025280585512519,0.020303104072809,0.015195762738585,0.019874228164554,0.015863973647356,0.0097197368741035,0.014961944893003,0.020676597952843,0.020447660237551,0.016910130158067,0.012726127170026,0.028895419090986,0.035815745592117,0.041778977960348,0.022890152409673,0.015159359201789,0.017484690994024,0.010776186361909,0.0096081029623747,0.011881412006915,0.0095919705927372,0.014356685802341,0.014063230715692,0.011828353628516,0.011199085973203,0.0079925199970603,0.012266646139324,0.019971128553152,0.021318720653653,0.0086308531463146,0.0085950130596757,0.0089970771223307,0.0078806607052684,0.0080629158765078,0.0090176751837134,0.0046077664010227,0.0058123851194978,0.0078886011615396,0.0092386528849602,0.007211135700345,0.004385051317513,0.012097610160708,0.023499006405473,0.01357277482748,0.011373033747077,0.019750069826841,0.0076234759762883,0.0091711133718491,0.026995565742254,0.016435824334621,0.0084232548251748,0.0074321944266558,0.015875848010182,0.0072476780042052,0.011627554893494,0.0079486612230539,0.009545112028718,0.0062347250059247,0.007250539958477,0.0078179463744164,0.011984555050731,0.01118095126003,0.011760708875954,0.010925833135843,0.037344496697187,0.011191176250577,0.013948102481663,0.012945319525898,0.0045222216285765,0.0076075773686171,0.01159211806953,0.0070044891908765,0.011691764928401,0.01839904114604,0.014999044127762,0.019462171941996,0.010495457798243,0.0088949985802174,0.0082011111080647,0.01167528424412,0.021374143660069,0.014737153425813,0.0057639731094241,0.0089707309380174,0.0056249434128404,0.015208434313536,0.023359768092632,0.0034307078458369,0.013422895222902,0.0050926590338349,0.0088743688538671,0.010537223890424,0.016389528289437,0.0197240896523,0.010341797024012,0.015830885618925,0.0082236602902412,0.017334941774607,0.022007990628481,0.010982561856508,0.012006775476038,0.0094763934612274,0.018563121557236,0.0097728641703725,0.0090657388791442,0.01181735098362,0.0090501047670841,0.0057008787989616,0.010829089209437,0.011111764237285,0.01045661047101,0.010834932327271,0.021503526717424,0.012610759586096,0.010286225005984,0.011413500644267,0.018968556076288,0.013965087942779,0.021382657811046,0.007169988937676,0.02201845869422,0.013009831309319,0.014136863872409,0.010872457176447,0.010890210047364,0.011485401540995,0.011288413777947,0.020372021943331,0.007515287026763,0.0084653412923217,0.0077650342136621,0.028568655252457,0.027776718139648,0.015426704660058,0.014592010527849,0.021192047744989,0.0094461804255843,0.0078187538310885,0.0099588977172971,0.0057922108098865,0.0082690501585603,0.0091542135924101,0.012615364044905,0.011129308491945,0.0083885630592704,0.011394865810871,0.014104058966041,0.0080263130366802,0.008387453854084,0.019877202808857,0.014804917387664,0.024408143013716,0.017183762043715,0.020258145406842,0.023985046893358,0.020651683211327,0.0093959886580706,0.0093774888664484,0.0061854477971792,0.0074370657093823,0.0098474835976958,0.016426919028163,0.01862595975399,0.021531336009502,0.013259641826153,0.0192358661443,0.014960886910558,0.0097997058182955,0.018883379176259,0.013839807361364,0.021056421101093,0.03251538425684,0.018219968304038,0.010490576736629,0.012212712317705,0.012672585435212,0.010610608384013,0.014059761539102,0.024000821635127,0.0084460703656077,0.023871637880802,0.0088043687865138,0.012242335826159,0.016290949657559,0.021658007055521,0.0054788114503026,0.01034677401185,0.0074211666360497,0.012412499636412,0.0052786627784371,0.0099359825253487,0.010049346834421,0.0058744326233864,0.0091363303363323,0.0090278396382928,0.0090392269194126,0.012257294729352,0.01217171177268,0.006650953553617,0.010795595124364,0.015546819195151,0.011619310826063,0.0032995210494846,0.012275429442525,0.010748281143606,0.010833592154086,0.0061911186203361,0.0086888652294874,0.019121244549751,0.0050837337039411,0.0099098701030016,0.0060569886118174,0.0036026909947395,0.0085997618734837,0.0062373466789722,0.0088905859738588,0.008298309519887,0.0097149442881346,0.024601612240076,0.022353177890182,0.013260127045214,0.021025460213423,0.0087469723075628,0.005329058971256,0.022611159831285,0.032373026013374,0.0099960453808308,0.0069861705414951,0.0097002889961004,0.0091352071613073,0.012411054223776,0.0082584777846932,0.0086613344028592,0.011193921789527,0.010314918123186,0.011771691963077,0.0084349540993571,0.010656789876521,0.0042930743657053,0.0091671198606491,0.0072820158675313,0.0055200541391969,0.010352911427617,0.0050330180674791,0.0064064571633935,0.020162867382169,0.012618016451597,0.0026017134077847,0.0056686922907829,0.012542752549052,0.0036135965492576,0.0080365492030978,0.0060111889615655,0.0060692899860442,0.0072440220974386,0.02065009996295,0.0054384516552091,0.0041291071102023,0.0084874182939529,0.015113242901862,0.0086922245100141,0.013025119900703,0.0061037437990308,0.0093672536313534,0.0099932681769133,0.011100329458714,0.012872946448624,0.0037214509211481,0.0097631756216288,0.0042292447760701,0.008993573486805,0.010394495911896,0.018990080803633,0.0071719605475664,0.0072011766023934,0.0037071651313454,0.0033822860568762,0.0045774956233799,0.0042076441459358,0.0077638421207666,0.0058566597290337,0.0084578823298216,0.006575237493962,0.006798411719501,0.026635862886906,0.0078224521130323,0.016960302367806,0.010924873873591,0.0090880366042256,0.017689732834697,0.01622892729938,0.016776066273451,0.01216750126332,0.0071751186624169,0.017622930929065,0.013644315302372,0.019752034917474,0.0026276595890522,0.0041579836979508,0.0046017919667065,0.0057750148698688,0.013623273000121,0.007929677143693,0.018076231703162,0.017042845487595,0.01788641512394,0.010506968945265,0.0090193320065737,0.018587484955788,0.029152855277061,0.01197194121778,0.014442014507949,0.018146021291614,0.025391865521669,0.016065219417214,0.012455437332392,0.01434044726193,0.013066845014691,0.010819273069501,0.027219757437706,0.01323723141104,0.01349869184196,0.010307419113815,0.014300337992609,0.028781646862626,0.02956416644156,0.023193269968033,0.014817701652646,0.0097703412175179,0.0096093835309148,0.015417004935443,0.0031029887031764,0.014473993331194,0.024417545646429,0.027920974418521,0.019191324710846,0.018082929775119,0.01538875605911,0.021307982504368,0.0083924587816,0.014074303209782,0.0083715077489614,0.020963963121176,0.027487605810165,0.021400142461061,0.048992350697517,0.0086361300200224,0.009120462462306,0.019346652552485,0.0085851596668363,0.01145219989121,0.014060007408261,0.011809224262834,0.010553238913417,0.0076022669672966,0.0099111460149288,0.0076693748123944,0.008405227214098,0.011242574080825,0.009853009134531,0.0088806226849556,0.0071234796196222,0.0058995857834816,0.0078723672777414,0.012203073129058,0.013524536974728,0.02675498649478,0.0089851357042789,0.017486488446593,0.014302048832178,0.010811083950102,0.01333268545568,0.012448152527213,0.013712992891669,0.030958067625761,0.015174370259047,0.015687137842178,0.0059019159525633,0.037414811551571,0.018642986193299,0.024842984974384,0.013887042179704,0.029543600976467,0.050769831985235,0.027854967862368,0.019520642235875,0.014432234689593,0.018573872745037,0.0058301826938987,0.0076108952052891,0.0071788136847317,0.018885893747211,0.0096379444003105,0.019401181489229,0.035464730113745,0.021544672548771,0.019275903701782,0.010317468084395,0.0095592997968197,0.025464575737715,0.036483928561211,0.015675645321608,0.007629768922925,0.0049905953928828,0.010409233160317,0.005097548943013,0.0078977728262544,0.017488740384579,0.0018347289878875,0.012796111404896,0.0092810336500406,0.0066010160371661,0.018621314316988,0.011010071262717,0.0099984332919121,0.0072917882353067,0.0075245909392834,0.0075659132562578,0.0092345029115677,0.0094804111868143,0.017646437510848,0.010197836905718,0.0077681397087872,0.0095026176422834,0.0054951994679868,0.012913373298943,0.010228922590613,0.012950918637216,0.0067577599547803,0.010594518855214,0.010054567828774,0.0061210724525154,0.013108466751873,0.010515595786273,0.0084983538836241,0.022812604904175,0.017617423087358,0.023683484643698,0.012851655483246,0.02942818030715,0.052273463457823,0.011397860944271,0.0081299506127834,0.0067020491696894,0.0087061673402786,0.0038963663391769,0.0064599951729178,0.014546860009432,0.010523406788707,0.0095474356785417,0.0072312415577471,0.0064982008188963,0.0085470182821155,0.010304836556315,0.015403141267598,0.016173142939806,0.01119215041399,0.011526480317116,0.016517389565706,0.011911671608686,0.0047107171267271,0.0059245368465781,0.011599201709032,0.007859269157052,0.0061586620286107,0.012999403290451,0.010902602225542,0.0067178909666836,0.019903268665075,0.010834940709174,0.01777758076787,0.0051616197451949,0.0067207328975201,0.0091686099767685,0.0089076869189739,0.0071518328040838,0.0084602329879999,0.014843883924186,0.0084131453186274,0.011275036260486,0.01356584019959,0.023308422416449,0.011810213327408,0.010845539160073,0.017605680972338,0.0085278591141105,0.015771809965372,0.011257100850344,0.007793172262609,0.0074156923219562,0.0086506754159927,0.0076025207526982,0.015487710945308,0.010023858398199,0.019241981208324,0.0067811701446772,0.017849870026112,0.013893530704081,0.01912634819746,0.0097051989287138,0.013374010100961,0.010048789903522,0.016961997374892,0.019267756491899,0.0081000570207834,0.010734831914306,0.025416614487767,0.0086560267955065,0.0071496479213238,0.017609503120184,0.0077814948745072,0.012784341350198,0.01003497838974,0.013083612546325,0.010515720583498,0.015326514840126,0.089610323309898,0.01964289881289,0.0088781137019396,0.021576387807727,0.017515804618597,0.01814098842442,0.0069318572059274,0.016701553016901,0.020513087511063,0.010023115202785,0.017234789207578,0.017070818692446,0.012896681204438,0.011980842798948,0.0059328163042665,0.010452286340296,0.0080560557544231,0.022147545590997,0.010466698557138,0.023805137723684,0.016368113458157,0.021304499357939,0.019806057214737,0.01435808930546,0.0072761406190693,0.012130260467529,0.0090378578752279,0.0068870475515723,0.010210040956736,0.01894847676158,0.0055337860248983,0.0098317889496684,0.012829532846808,0.0091486135497689,0.016974791884422,0.0049013160169125,0.018380012363195,0.014969359152019,0.014332961291075,0.0072155697271228,0.020202338695526,0.010119777172804,0.0075686471536756,0.011941694654524,0.016516853123903,0.017596434801817,0.0096659380942583,0.0099110119044781,0.0083334781229496,0.0088866781443357,0.01483890786767,0.014280215837061,0.0077425893396139,0.010737664997578,0.012920897454023,0.0086764944717288,0.0062252208590508,0.010476293042302,0.0063645341433585,0.01332401111722,0.010892981663346,0.0084905177354813,0.010962257161736,0.007418614346534,0.0091680642217398,0.010964881628752,0.0098346415907145,0.012165928259492,0.013822871260345,0.010395485907793,0.01400700584054,0.0084870029240847,0.0082090804353356,0.011356796137989,0.010031558573246,0.0085671432316303,0.016489259898663,0.0049831410869956,0.0079814298078418,0.0070834746584296,0.0067259939387441,0.009873797185719,0.01641596481204,0.0078585315495729,0.0087087405845523,0.018899418413639,0.020406167954206,0.017917893826962,0.013109561987221,0.030752994120121,0.017140625044703,0.011881701648235,0.017351780086756,0.009733660146594,0.0081837214529514,0.0091744819656014,0.010600179433823,0.016468148678541,0.008449686691165,0.0067140986211598,0.013197183609009,0.015727249905467,0.014948998577893,0.0098963752388954,0.026576520875096,0.0099029522389174,0.012392747215927,0.031111728399992,0.024500938132405,0.0085363751277328,0.0125467851758,0.0091206226497889,0.013494206592441,0.0097401728853583,0.0059238206595182,0.010156599804759,0.016990844160318,0.012940533459187,0.031222453340888,0.03111058473587,0.0090350145474076,0.021345099434257,0.029375787824392,0.016283370554447,0.0092469751834869,0.01270530000329,0.0034787929616868,0.0079962592571974,0.0097115142270923,0.012609041295946,0.0098269134759903,0.021042454987764,0.012451663613319,0.018909282982349,0.017029199749231,0.009078755043447,0.021189969033003,0.02110631018877,0.0133335608989,0.0097731808200479,0.018036969006062,0.024472499266267,0.013978793285787,0.013767516240478,0.019260309636593,0.0073631913401186,0.0053379707969725,0.0064514735713601,0.012734608724713,0.01100767031312,0.021788477897644,0.029796119779348,0.020618559792638,0.013963448815048,0.017021840438247,0.021247085183859,0.028497032821178,0.032262086868286,0.019813222810626,0.03455089405179,0.021079836413264,0.02433430030942,0.029804950580001,0.039407335221767,0.041459649801254,0.035149704664946,0.039178267121315,0.0062270574271679,0.021192032843828,0.026080764830112,0.012369111180305,0.030111311003566,0.041796684265137,0.023595329374075,0.010036986321211,0.012047560885549,0.008407874032855,0.013668039813638,0.011552261188626,0.025970451533794,0.020800638943911,0.018599808216095,0.01176312379539,0.026964545249939,0.021949253976345,0.023024233058095,0.017855476588011,0.018197575584054,0.016669312492013,0.0087291309610009,0.025784302502871,0.024615254253149,0.055326338857412,0.011449874378741,0.013543050736189,0.021388815715909,0.0071136909537017,0.012986761517823,0.034020192921162,0.048038881272078,0.010675370693207,0.027859415858984,0.044829517602921,0.04596146941185,0.018535317853093,0.013476209715009,0.0056977602653205,0.0047451625578105,0.01463914476335,0.030935432761908,0.010029841214418,0.0069737462326884,0.016156882047653,0.019173342734575,0.031715404242277,0.0058990861289203,0.018189711496234,0.016821576282382,0.0069496803916991,0.025937296450138,0.004101756028831,0.0026475442573428,0.012101555243134,0.0078805172815919,0.019690377637744,0.017703171819448,0.026528056710958,0.015743656083941,0.017579916864634,0.034154035151005,0.023471780121326,0.013920499011874,0.017168503254652,0.0082334848120809,0.007419478148222,0.0061777215451002,0.0044564083218575,0.0078146699815989,0.010704029351473,0.015616295859218,0.035737819969654,0.016089469194412,0.011754961684346,0.021076554432511,0.027943747118115,0.031121900305152,0.015556332655251,0.011263252235949,0.0083042923361063,0.012404283508658,0.0064835008233786,0.011691929772496,0.029309192672372,0.021547231823206,0.034191146492958,0.019410289824009,0.0052888379432261,0.016836052760482,0.018161065876484,0.01169703528285,0.025083428248763,0.0039616031572223,0.024838764220476,0.020965222269297,0.015729086473584,0.026503432542086,0.019904727116227,0.01922607794404,0.022891122847795,0.034612342715263,0.020128466188908,0.028245942667127,0.0082593131810427,0.01794776506722,0.02751499414444,0.037270747125149,0.062527537345886,0.025978710502386,0.022586245089769,0.018706267699599,0.030948456376791,0.020541664212942,0.025245562195778,0.019788883626461,0.0086508002132177,0.021285157650709,0.017307031899691,0.01668388210237,0.01687253266573,0.012119987979531,0.012180246412754,0.025950998067856,0.024387322366238,0.034455746412277,0.033514320850372,0.020117284730077,0.015777986496687,0.028019288554788,0.028944786638021,0.025442805141211,0.018210124224424,0.036035194993019,0.0079886689782143,0.0080115934833884,0.029416898265481,0.013852985575795,0.016826061531901,0.019465025514364,0.023310793563724,0.071513168513775,0.037981949746609,0.020230239257216,0.021079348400235,0.049213342368603,0.017216080799699,0.025047346949577,0.032240316271782,0.013636225834489,0.025902802124619,0.027889704331756,0.01525785587728,0.012125659734011,0.012763808481395,0.016731377691031,0.018893476575613,0.021139834076166,0.023239741101861,0.014247880317271,0.025219395756721,0.023450944572687,0.025106785818934,0.023907214403152,0.034730650484562,0.0059228930622339,0.015580346807837,0.023179253563285,0.027965366840363,0.03001238964498,0.019245002418756,0.010922639630735,0.015101091936231,0.022182432934642,0.015722347423434,0.014333002269268,0.010960672050714,0.01596425101161,0.01613968424499,0.017140865325928,0.013257413171232,0.012482509016991,0.025209913030267,0.020039709284902,0.022820539772511,0.026228755712509,0.011521477252245,0.013549658469856,0.065491005778313,0.014321465045214,0.014075928367674,0.016435349360108,0.012335170991719,0.020249594002962,0.019141435623169,0.02764368802309,0.012655059807003,0.012608209624887,0.024647714570165,0.029582276940346,0.011587595567107,0.027994859963655,0.029738070443273,0.008989748544991,0.02403648942709,0.16949379444122,0.023733232170343,0.018463023006916,0.012748706154525,0.01032458525151,0.01186457183212,0.018486134707928,0.0077055254951119,0.010992495343089,0.017490062862635,0.012889517471194,0.018272466957569,0.00959387794137,0.014514635317028,0.013514130376279,0.015577987767756,0.012140369974077,0.014008766971529,0.0056746574118733,0.014375984668732,0.012248735874891,0.011959319934249,0.010453690774739,0.015967447310686,0.026182882487774,0.010327856987715,0.018436785787344,0.020649515092373,0.016092585399747,0.012636474333704,0.0097736567258835,0.0085644256323576,0.009947151876986,0.0086375651881099,0.006247750017792,0.02078895829618,0.018655320629478,0.014208275824785,0.02454836666584,0.0094114560633898,0.012817306444049,0.012016614899039,0.008282195776701,0.014876233413815,0.0095169404521585,0.01780965551734,0.0078061725944281,0.01275147497654,0.0090889111161232,0.012239867821336,0.009364765137434,0.010168118402362,0.012961656786501,0.017061164602637,0.0099867731332779,0.0090560801327229,0.014470084570348,0.023705191910267,0.011412277817726,0.013254263438284,0.012635356746614,0.011435758322477,0.014205673709512,0.016913179308176,0.012556865811348,0.012606263160706,0.021397799253464,0.02440526150167,0.04764810949564,0.014227608218789,0.02389145642519,0.022197522222996,0.018049385398626,0.0067582759074867,0.019008977338672,0.029082227498293,0.036221846938133,0.019558724015951,0.022518016397953,0.032464276999235,0.019621677696705,0.026341330260038,0.033884067088366,0.084206528961658,0.087748512625694,0.06583047658205,0.025810964405537,0.012073528021574,0.02248920686543,0.057736944407225,0.062292985618114,0.083528414368629,0.055589776486158,0.023164719343185,0.029452957212925,0.066146537661552,0.044579558074474,0.058668665587902,0.039018165320158,0.029207181185484,0.037553437054157,0.025860987603664,0.039646297693253,0.028439939022064,0.035568695515394,0.010943500325084,0.018062595278025,0.01888632774353,0.03967010229826,0.029438827186823,0.025839680805802,0.024687429890037,0.020673926919699,0.016831943765283,0.033240802586079,0.045317508280277,0.014149539172649,0.01798377931118,0.029411897063255,0.027361877262592,0.046372927725315,0.073909342288971,0.057797111570835,0.067444585263729,0.046777233481407,0.048005178570747,0.071384757757187,0.025598466396332,0.020909611135721,0.014855155721307,0.081050232052803,0.060424525290728,0.03091343306005,0.020180614665151,0.0072709228843451,0.0091235786676407,0.010517511516809,0.010084901936352,0.014844658784568,0.021258905529976,0.040236826986074,0.089818790555,0.02097531594336,0.018733788281679,0.016945332288742,0.021930387243629,0.024771392345428,0.021613486111164,0.030653232708573,0.0099573601037264,0.049523711204529,0.007930189371109,0.0069244801998138,0.030647780746222,0.034954149276018,0.034944981336594,0.063711524009705,0.13834658265114,0.056517370045185,0.012417793273926,0.038024500012398,0.0080570746213198,0.031719475984573,0.0098113100975752,0.0085580265149474,0.0088833346962929,0.029842484742403,0.024971663951874,0.028661772608757,0.083330169320107,0.021190306171775,0.028054464608431,0.016320072114468,0.027085846289992,0.010520070791245,0.033405587077141,0.026169354096055,0.018592990934849,0.02577218413353,0.025820966809988,0.023064080625772,0.027353646233678,0.025208247825503,0.021985065191984,0.014607694000006,0.0068470248952508,0.026641298085451,0.0296202711761,0.020177088677883,0.014880391769111,0.032181691378355,0.10123990476131,0.040437087416649,0.015151216648519,0.019879085943103,0.09227292239666,0.079820364713669,0.076967731118202,0.037363704293966,0.056408777832985,0.030739195644855,0.022434741258621,0.015821116045117,0.029847284778953,0.0084091927856207,0.014874537475407,0.011885070241988,0.021948017179966,0.010568018071353,0.0090802013874054,0.02094953879714,0.015775162726641,0.018095850944519,0.013008301146328,0.016287650913,0.013138299807906,0.011099714785814,0.01348951458931,0.021862767636776,0.024056816473603,0.018564406782389,0.020297937095165,0.015203710645437,0.03244062140584,0.015608915127814,0.016361080110073,0.023674082010984,0.057000201195478,0.014201717451215,0.034237161278725,0.04375683516264,0.11626815795898,0.021286528557539,0.014066039584577,0.0048682154156268,0.016211472451687,0.023592816665769,0.013336166739464,0.0096269557252526,0.012041469104588,0.010575745254755,0.021527044475079,0.010815178975463,0.0074232229962945,0.0083969486877322,0.019231025129557,0.0099582308903337,0.0089338272809982,0.0068396255373955,0.01932474412024,0.0089468844234943,0.022632809355855,0.0054350611753762,0.010572783648968,0.016324311494827,0.013940354809165,0.011591484770179,0.010660847648978,0.0090523445978761,0.018802635371685,0.022980093955994,0.02161617949605,0.022265044972301,0.014471862465143,0.012571567669511,0.015710312873125,0.019243067130446,0.023939294740558,0.017176926136017,0.0086388969793916,0.013078738003969,0.013038537465036,0.011721239425242,0.011023158207536,0.013752150349319,0.011885012499988,0.0039798347279429,0.010691030882299,0.0094999186694622,0.006158949341625,0.007563294377178,0.0052778911776841,0.0090568549931049,0.014253236353397,0.021435011178255,0.016088301315904,0.009112885221839,0.0055955005809665,0.014981050044298,0.0092906961217523,0.016764506697655,0.0072374287992716,0.0064198132604361,0.010034799575806,0.021378289908171,0.016578122973442,0.016920894384384,0.014990705065429,0.018385339528322,0.0092668915167451,0.013212228193879,0.007762988563627,0.014093430712819,0.016967117786407,0.010267090052366,0.0097004538401961,0.016826398670673,0.01385417021811,0.0082048857584596,0.0078874183818698,0.011772400699556,0.014610728248954,0.01241004653275,0.0076216901652515,0.0095322448760271,0.016908973455429,0.014773800037801,0.027197256684303,0.0053253779187799,0.011062111705542,0.015240837819874,0.022073816508055,0.010433453135192,0.0063420869410038,0.0042692804709077,0.013443213887513,0.010191216133535,0.018769098445773,0.0095904525369406,0.006790341809392,0.0091157937422395,0.010105961933732,0.013610580004752,0.011524575762451,0.015109359286726,0.01367599144578,0.022396815940738,0.0064831343479455,0.012114500626922,0.018527058884501,0.013331999070942,0.010718755424023,0.0096606509760022,0.0084308981895447,0.013316520489752,0.0038777743466198,0.010891756974161,0.0061271982267499,0.011377658694983,0.0045914663933218,0.0078580789268017,0.0077287182211876,0.010061424225569,0.0091244410723448,0.017431328073144,0.0070108436048031,0.0070348111912608,0.0087986402213573,0.014999388717115,0.006559909787029,0.0067507475614548,0.014241363853216,0.0069232913665473,0.0066962251439691,0.013048589229584,0.013978661037982,0.0066171358339489,0.00567024666816,0.016668600961566,0.015300722792745,0.0073204468935728,0.013084815815091,0.015282785519958,0.021833326667547,0.0075747994706035,0.0056686475872993,0.012383531779051,0.012876395136118,0.010331613942981,0.023919986560941,0.010772412642837,0.011071091517806,0.0059983390383422,0.0090935379266739,0.01443830691278,0.014050491154194,0.016702841967344,0.012386695481837,0.0084376875311136,0.012756250798702,0.028645625337958,0.023616034537554,0.010445471853018,0.011277943849564,0.019785787910223,0.012170626781881,0.011917147785425,0.01319214515388,0.012093991041183,0.016288053244352,0.024594560265541,0.005557996686548,0.00570706743747,0.0079304073005915,0.012404153123498,0.013678351417184,0.0098352804780006,0.01127278059721,0.011159824207425,0.011845372617245,0.0053037693724036,0.0085926651954651,0.017872298136353,0.018807496875525,0.027759535238147,0.02121988683939,0.011108743026853,0.013527549803257,0.018820883706212,0.011059680953622,0.0095115527510643,0.02478215098381,0.0075718997977674,0.0074784839525819,0.0055069364607334,0.019877813756466,0.010610261000693,0.013906283304095,0.0087094204500318,0.0073093473911285,0.0074911955744028,0.01329518482089,0.024447087198496,0.013958446681499,0.010039227083325,0.0095590949058533,0.009222948923707,0.0069279917515814,0.023035358637571,0.014392191544175,0.016143331304193,0.025231039151549,0.0089185051620007,0.010632006451488,0.024990499019623,0.021458590403199,0.012417155317962,0.011175043880939,0.008461207151413,0.016668250784278,0.01519743911922,0.030478056520224,0.02291963249445,0.0068831122480333,0.0071435808204114,0.0099335480481386,0.012191378511488,0.0061677284538746,0.019683767110109,0.0096797235310078,0.022044155746698,0.0083073237910867,0.011281435377896,0.033982072025537,0.019132351502776,0.026148794218898,0.034256931394339,0.014490226283669,0.0096022440120578,0.0093320598825812,0.005289220251143,0.0097753349691629,0.0076455995440483,0.0028867281507701,0.0076910983771086,0.0037869014777243,0.0049638790078461,0.007335395552218,0.018070016056299,0.0093119731172919,0.0059788939543068,0.0043479297310114,0.0054211388342083,0.0079837534576654,0.012031816877425,0.0052646612748504,0.0031589232385159,0.0050599630922079,0.0055121523328125,0.004076958168298,0.0056792618706822,0.010404989123344,0.0091236112639308,0.0080360425636172,0.0042250026017427,0.0028692579362541,0.0045773736201227,0.0043453918769956,0.0060133952647448,0.0071134967729449,0.0063191195949912,0.0043672355823219,0.0075758560560644,0.003615674097091,0.0097886268049479,0.0087337959557772,0.0095046879723668,0.012553032487631,0.028522117063403,0.010663937777281,0.010370215401053,0.0086704287678003,0.0025879221502692,0.012087937444448,0.005558867007494,0.021645620465279,0.0053858710452914,0.016457898542285,0.0097305988892913,0.023035574704409,0.047345176339149,0.014257533475757,0.013725617900491,0.010765301063657,0.010001847520471,0.0043029496446252,0.011642614379525,0.01279160566628,0.010561015456915,0.011597206816077,0.0098012275993824,0.0020824472885579,0.010809019207954,0.0052090487442911,0.0033624249044806,0.014956871978939,0.014453129842877,0.0087584443390369,0.0032714896369725,0.0097777415066957,0.014608858153224,0.017695467919111,0.011939699761569,0.027318695560098,0.031879603862762,0.010998291894794,0.011820762418211,0.021816670894623,0.0071748779155314,0.043833859264851,0.01612008921802,0.010929358191788,0.013651407323778,0.013199774548411,0.015596505254507,0.013768860138953,0.013618742115796,0.0087377447634935,0.024830054491758,0.0064856759272516,0.0091885924339294,0.0075288070365787,0.038648597896099,0.022043535485864,0.010777492076159,0.0081996945664287,0.046146038919687,0.024417672306299,0.028141472488642,0.0085053443908691,0.014979472383857,0.018219947814941,0.013697695918381,0.026295658200979,0.020274357870221,0.016754057258368,0.03198155015707,0.016420092433691,0.021517608314753,0.026521155610681,0.016990639269352,0.044183392077684,0.034384645521641,0.025624137371778,0.038507781922817,0.01178431045264,0.016462806612253,0.032767824828625,0.0093506462872028,0.012976774945855,0.019572583958507,0.017504839226604,0.088059917092323,0.036795124411583,0.012128381989896,0.0096427854150534,0.010941412299871,0.02234997227788,0.010129643604159,0.0040892818942666,0.0040688840672374,0.011779006570578,0.015076275914907,0.015665519982576,0.032971400767565,0.034249823540449,0.024237491190434,0.022675547748804,0.011135480366647,0.0090996380895376,0.024002121761441,0.01875488832593,0.013608514331281,0.01787106320262,0.01574494689703,0.01793060079217,0.0080472426488996,0.0032709825318307,0.0096205538138747,0.0088455341756344,0.011033371090889,0.010749880224466,0.0087683796882629,0.018297180533409,0.015261400490999,0.012877458706498,0.015931466594338,0.0073582669720054,0.0057140155695379,0.021653959527612,0.006760485470295,0.0068108290433884,0.0083916913717985,0.007942914031446,0.015520256944001,0.0071757845580578,0.016582423821092,0.013342744670808,0.0085228532552719,0.0074594137258828,0.0059605510905385,0.0082628773525357,0.012260420247912,0.011784624308348,0.05951327458024,0.015621672384441,0.016454104334116,0.023116488009691,0.0097318962216377,0.010702936910093,0.010492734611034,0.017056573182344,0.0092176478356123,0.016184447333217,0.011328235268593,0.024315509945154,0.096478536725044,0.0086914366111159,0.016235686838627,0.0084579866379499,0.0046365512534976,0.013082931749523,0.0063311057165265,0.0031054432038218,0.0030276351608336,0.0081612542271614,0.009869122877717,0.019801693037152,0.0089414827525616,0.014550609514117,0.0080180894583464,0.0091344360262156,0.01139591448009,0.016821950674057,0.026117790490389,0.01446234062314,0.050480414181948,0.015880241990089,0.026047129184008,0.013782305642962,0.0092593282461166,0.0082800686359406,0.007224515080452,0.010776869952679,0.012716751545668,0.005822628736496,0.028444090858102,0.01291355676949,0.010141293518245,0.035020243376493,0.016103889793158,0.028944063931704,0.0227759052068,0.011018122546375,0.015999628230929,0.033051133155823,0.02451335825026,0.017766229808331,0.016303975135088,0.012358943000436,0.016412092372775,0.01879845187068,0.012090712785721,0.019954014569521,0.011112967506051,0.014539456926286,0.013868855312467,0.019025973975658,0.0093491012230515,0.016792539507151,0.010708239860833,0.013592312112451,0.075869373977184,0.16718553006649,0.029097985476255,0.0093096420168877,0.014892794191837,0.013763139955699,0.015669383108616,0.017295710742474,0.014164926484227,0.024643752723932,0.015889793634415,0.0083410432562232,0.010085374116898,0.0078535452485085,0.010697090998292,0.012529650703073,0.021828133612871,0.023388564586639,0.01724199205637,0.010960962623358,0.0078283241018653,0.007168595213443,0.016147868707776,0.0088962148874998,0.02157861366868,0.018688298761845,0.0064481636509299,0.037075493484735,0.0346844419837,0.015909554436803,0.049571551382542,0.0079208556562662,0.0090296510607004,0.012260220944881,0.0078990962356329,0.0076390653848648,0.011305326595902,0.019940327852964,0.015088874846697,0.010191002860665,0.0086311027407646,0.015071481466293,0.010111338458955,0.018209636211395,0.00963787548244,0.0064771487377584,0.017799075692892,0.0057583996094763,0.0095481090247631,0.0058244401589036,0.007955452427268,0.010379788465798,0.015528202056885,0.015294149518013,0.0084644481539726,0.024789057672024,0.0070181251503527,0.015997245907784,0.013592729344964,0.010546883568168,0.012930856086314,0.013275135308504,0.0082151480019093,0.021487344056368,0.011925941333175,0.02233687415719,0.0052154120057821,0.0044285492040217,0.021046835929155,0.053028233349323,0.049827612936497,0.032880492508411,0.014029137790203,0.022939279675484,0.018404833972454,0.020093746483326,0.015148578211665,0.017212010920048,0.014773423783481,0.0094180135056376,0.012373204343021,0.0094449780881405,0.016536474227905,0.0095023885369301,0.0046029277145863,0.0093221850693226,0.016310783103108,0.010635453276336,0.011882998049259,0.0081995716318488,0.0039585707709193,0.0084282150492072,0.015301519073546,0.016772512346506,0.011496183462441,0.0055600861087441,0.014350727200508,0.010797048918903,0.0093872286379337,0.012399724684656,0.012301171198487,0.011248752474785,0.014112468808889,0.013836844824255,0.0059072645381093,0.0056091686710715,0.011595539748669,0.012456134893,0.0042857145890594,0.0087478244677186,0.0062954085879028,0.011814383789897,0.01076208986342,0.013186972588301,0.014886816963553,0.025414198637009,0.016711298376322,0.010644102469087,0.013801426626742,0.012280723080039,0.0048915459774435,0.0047782296314836,0.012394938617945,0.013310886919498,0.010303947143257,0.0059106638655066,0.030873822048306,0.014821053482592,0.022146359086037,0.018688527867198,0.0072572808712721,0.021752119064331,0.023466002196074,0.018634142354131,0.012068001553416,0.0081464741379023,0.011346867308021,0.030771374702454,0.020740080624819,0.040855724364519,0.028330959379673,0.037611331790686,0.011593706905842,0.013830732554197,0.017246942967176,0.0025546164251864,0.018752383068204,0.011341348290443,0.011956276372075,0.035803362727165,0.046094805002213,0.03852479532361,0.027338217943907,0.011816867627203,0.01053486391902,0.013686451129615,0.0176065210253,0.021852284669876,0.018680647015572,0.014022505842149,0.014358263462782,0.018601911142468,0.024378700181842,0.038354806602001,0.016553102061152,0.048417925834656,0.0088880304247141,0.012053053826094,0.01424309052527,0.015744157135487,0.018730390816927,0.0054915440268815,0.021863698959351,0.02021760866046,0.036849491298199,0.043822951614857,0.016640201210976,0.010883012786508,0.017666323110461,0.035968750715256,0.012386182323098,0.013168877921999,0.018975574523211,0.0085231820121408,0.032357059419155,0.0077194822952151,0.0078478530049324,0.017625434324145,0.021039664745331,0.031949538737535,0.030002679675817,0.0095128985121846,0.015993151813745,0.040810994803905,0.018954407423735,0.019062226638198,0.024353221058846,0.031149666756392,0.02887530438602,0.021874152123928,0.015166843309999,0.029121626168489,0.0065341088920832,0.012791155837476,0.020205672830343,0.028661534190178,0.024740844964981,0.018844978883862,0.015631902962923,0.01276757568121,0.031949054449797,0.0073107401840389,0.0050296019762754,0.010675326921046,0.0091915316879749,0.027198389172554,0.015242621302605,0.0070813558995724,0.011727020144463,0.011133098043501,0.0067329658195376,0.011501960456371,0.0092177344486117,0.0068565579131246,0.0097200712189078,0.011042887344956,0.012191169895232,0.012163193896413,0.017872184514999,0.012835072353482,0.010882519185543,0.015877917408943,0.031537123024464,0.013374912552536,0.011659258045256,0.010298449546099,0.0093475934118032,0.0043115187436342,0.0030810069292784,0.00455407705158,0.0063237296417356,0.015168588608503,0.0067367893643677,0.012461744248867,0.004740527831018,0.0098720258101821,0.012418570928276,0.011197443120182,0.009723762050271,0.014213566668332,0.013805537484586,0.01244730502367,0.0023285825736821,0.0081529738381505,0.0068016243167222,0.0068302508443594,0.012168584391475,0.013243604451418,0.015959724783897,0.012881712988019,0.010580428875983,0.019426710903645,0.0044094854965806,0.0080277463421226,0.012564931064844,0.011748819611967,0.0092033613473177,0.0078847287222743,0.0064060119912028,0.008380688726902,0.0082784648984671,0.0056078257039189,0.0090911462903023,0.011994136497378,0.0098949261009693,0.012776113115251,0.017847839742899,0.019913800060749,0.013058038428426,0.013844760134816,0.010177420452237,0.0097831450402737,0.015354799106717,0.0074902786873281,0.010297537781298,0.0047867558896542,0.0047211498022079,0.0039126686751842,0.0041992478072643,0.0049756923690438,0.010037661530077,0.0063649462535977,0.017862595617771,0.0089846160262823,0.0076900226995349,0.0044656982645392,0.005111369304359,0.0083451550453901,0.011160310357809,0.0087143583223224,0.0057897223159671,0.0094260182231665,0.0057144165039062,0.010523751378059,0.0070859384723008,0.012811513617635,0.037438087165356,0.017208430916071,0.018697766587138,0.0096054384484887,0.010090408846736,0.018301658332348,0.018946962431073,0.01181953959167,0.019805923104286,0.017398433759809,0.012676034122705,0.0177260953933,0.010262737050653,0.014936903491616,0.011885626241565,0.0089570786803961,0.0076089962385595,0.0083730518817902,0.019416756927967,0.0095869582146406,0.012430837377906,0.011101424694061,0.01331921108067,0.0060242982581258,0.019189484417439,0.0048222630284727,0.0015914142131805,0.0056143873371184,0.010631987825036,0.0065411166287959,0.01124235894531,0.014925510622561,0.023818884044886,0.0051729269325733,0.010071659460664,0.0079567637294531,0.0081667453050613,0.009813928976655,0.0069659915752709,0.0052181612700224,0.014463891275227,0.025999188423157,0.0095204338431358,0.0090936813503504,0.0056103337556124,0.017180560156703,0.015513975173235,0.016083348542452,0.010701214894652,0.017514809966087,0.014135051518679,0.010484982281923,0.010084608569741,0.021968737244606,0.018862901255488,0.0075171105563641,0.007691228762269,0.008667690679431,0.0078063094988465,0.012478712946177,0.017598155885935,0.018764603883028,0.011238748207688,0.01099550537765,0.010422982275486,0.0093626026064157,0.0050340471789241,0.0081903459504247,0.0082139503210783,0.0092256786301732,0.014152033254504,0.010563089512289,0.022425521165133,0.014887930825353,0.022122319787741,0.0094044413417578,0.020421529188752,0.019901720806956,0.01191745698452,0.027503417804837,0.022723443806171,0.012499013915658,0.011253710836172,0.019194943830371,0.026409901678562,0.023310512304306,0.0063008405268192,0.014741852879524,0.013508879579604,0.012983059510589,0.034400798380375,0.0096862902864814,0.0088440552353859,0.0066512008197606,0.012358244508505,0.0149054992944,0.025093389675021,0.024195680394769,0.015939470380545,0.014912175014615,0.0077720498666167,0.011909059248865,0.0089062070474029,0.010327029041946,0.016503607854247,0.0056756231933832,0.016202703118324,0.011859537102282,0.011201584711671,0.0041889501735568,0.0085509438067675,0.013427333906293,0.014495220035315,0.0089897904545069,0.0096438005566597,0.011492842808366,0.005382361356169,0.0065659154206514,0.01039152033627,0.0047649843618274,0.01653354242444,0.010635593906045,0.0068606925196946,0.0011839615181088,0.019051983952522,0.016312442719936,0.01295842602849,0.020443450659513,0.01249669957906,0.013295604847372,0.0054213562980294,0.0098854657262564,0.020399250090122,0.01984703168273,0.016757808625698,0.016191218048334,0.013293045572937,0.010951571166515,0.014685265719891,0.01795556396246,0.0031964210793376,0.010740099474788,0.015490626916289,0.009386888705194,0.010772857815027,0.015087407082319,0.0067441421560943,0.0065088728442788,0.0081979725509882,0.0093252314254642,0.0041212835349143,0.0088414885103703,0.0048122447915375,0.018832203000784,0.020205620676279,0.023533761501312,0.018550053238869,0.018337190151215,0.011521343141794,0.010199807584286,0.013317886739969,0.013721145689487,0.02419319935143,0.0093310326337814,0.010050633922219,0.018795428797603,0.0097014810889959,0.0031329798512161,0.0053646820597351,0.01980609819293,0.0077921571210027,0.011927997693419,0.012984016910195,0.0076688695698977,0.0094319339841604,0.009545206092298,0.0079107768833637,0.0093868803232908,0.0081083402037621,0.014320439659059,0.017476566135883,0.020816814154387,0.021965377032757,0.011316852644086,0.0096237305551767,0.013529976829886,0.015678513795137,0.020068747922778,0.009962560608983,0.021548759192228,0.017974222078919,0.016299389302731,0.0074593834578991,0.013395231217146,0.013690510764718,0.018748108297586,0.0061255963519216,0.013371686451137,0.011445227079093,0.012946294620633,0.014946796000004,0.012274991720915,0.011304055340588,0.015935776755214,0.0072718882001936,0.011344922706485,0.017345258966088,0.024942802265286,0.011542439460754,0.018319472670555,0.0096943043172359,0.0079176323488355,0.0047113234177232,0.012022107839584,0.0090074092149734,0.0080890003591776,0.016944281756878,0.034866221249104,0.0065607796423137,0.010187012143433,0.0080264480784535,0.021274337545037,0.01076895929873,0.013706654310226,0.0082996534183621,0.010268543846905,0.017925744876266,0.018596990033984,0.01504220161587,0.020482741296291,0.0071055716834962,0.032980591058731,0.021930819377303,0.023569893091917,0.012153279036283,0.016698740422726,0.03109204210341,0.031648796051741,0.0091274008154869,0.020156510174274,0.015194091945887,0.0079874591901898,0.030208580195904,0.012557204812765,0.0041593667119741,0.0071316203102469,0.011987787671387,0.010343115776777,0.010861022397876,0.021394055336714,0.014713943004608,0.01357374060899,0.03691928088665,0.012910019606352,0.040481142699718,0.038448434323072,0.02908193692565,0.018284427002072,0.022529669106007,0.026266759261489,0.010175304487348,0.015656519681215,0.0096538867801428,0.014231820590794,0.024822562932968,0.022528719156981,0.011067851446569,0.015926118940115,0.01670478284359,0.012415901757777,0.020459040999413,0.012172225862741,0.018480638042092,0.0079274969175458,0.0038499084766954,0.0083176642656326,0.0080017074942589,0.012572865001857,0.0077122538350523,0.016157420352101,0.015547337010503,0.0090317483991385,0.0128891216591,0.020452916622162,0.0060359053313732,0.012020923197269,0.010898892767727,0.029405679553747,0.0087939314544201,0.019980845972896,0.0152174429968,0.010345122776926,0.012150534428656,0.011766772717237,0.014689878560603,0.018982272595167,0.0091045759618282,0.0089579606428742,0.02301880903542,0.010000106878579,0.0056371293030679,0.028401926159859,0.020470350980759,0.010022853501141,0.014025782234967,0.0082544609904289,0.0067074648104608,0.014258289709687,0.012690513394773,0.011812776327133,0.016822658479214,0.020680153742433,0.011506909504533,0.016278862953186,0.029934942722321,0.021409291774035,0.01505603082478,0.012214971706271,0.010632110759616,0.015475076623261,0.046711202710867,0.071095764636993,0.025324020534754,0.04768954962492,0.050397470593452,0.078758783638477,0.037665538489819,0.0098290471360087,0.014668984338641,0.03269375115633,0.030329417437315,0.022841084748507,0.022523164749146,0.035907477140427,0.01794621348381,0.0089497417211533,0.010410171933472,0.019578043371439,0.028528016060591,0.02701461315155,0.01780704036355,0.0099295414984226,0.0058761667460203,0.016043197363615,0.0053733121603727,0.0268340036273,0.026102755218744,0.069827303290367,0.023724855855107,0.010234272107482,0.011767644435167,0.019429014995694,0.013121782802045,0.019417602568865,0.01004590280354,0.012044055387378,0.018361262977123,0.017416823655367,0.013568566180766,0.013048265129328,0.030132174491882,0.016075033694506,0.006724176928401,0.010150869376957,0.0080843959003687,0.017924506217241,0.014903571456671,0.0096163908019662,0.013243110850453,0.011715210974216,0.0033746180124581,0.0047576380893588,0.01100717484951,0.014938892796636,0.012993832118809,0.0053479438647628,0.0049808956682682,0.0071790390647948,0.0060262051410973,0.019100852310658,0.0093388948589563,0.0063704419881105,0.0081140995025635,0.013629733584821,0.01594121940434,0.022150814533234,0.018769811838865,0.012981082312763,0.00805270858109,0.013843469321728,0.011612367816269,0.0083845537155867,0.0087532494217157,0.01927219517529,0.020317949354649,0.011893009766936,0.041466295719147,0.0083169722929597,0.010631101205945,0.018605548888445,0.013267513364553,0.028561431914568,0.021822398528457,0.050173167139292,0.0069835940375924,0.0079262610524893,0.014187114313245,0.017349956557155,0.03038327023387,0.014365175738931,0.034465406090021,0.019101357087493,0.01317791454494,0.013313275761902,0.011374238878489,0.015506707131863,0.02804659307003,0.021477064117789,0.012385142967105,0.01495451759547,0.030053766444325,0.017826644703746,0.019664200022817,0.0097355395555496,0.014518612995744,0.010528864338994,0.011856960132718,0.0072940816171467,0.0084715271368623,0.0090755997225642,0.014371113851666,0.0081513654440641,0.025143302977085,0.01001640688628,0.013855716213584,0.010698633268476,0.024061352014542,0.006659519392997,0.0079338252544403,0.016842905431986,0.023394752293825,0.013616190291941,0.022567180916667,0.025196433067322,0.025854615494609,0.015887489542365,0.018256906419992,0.012048682197928,0.015914106741548,0.0082393493503332,0.01628577336669,0.016491428017616,0.014027135446668,0.020954109728336,0.011231793090701,0.017729252576828,0.018577430397272,0.009201418608427,0.0084047541022301,0.016438247635961,0.023925608024001,0.038554660975933,0.025212362408638,0.0064512067474425,0.053435660898685,0.040328875184059,0.08023052662611,0.037356335669756,0.021870050579309,0.027630463242531,0.013529685325921,0.019884182140231,0.023323602974415,0.025239065289497,0.030465951189399,0.046883191913366,0.029706424102187,0.039083354175091,0.014836367219687,0.029623685404658,0.037926226854324,0.026986233890057,0.017057094722986,0.015656979754567,0.0078677982091904,0.011930678039789,0.025012554600835,0.018235193565488,0.011315878480673,0.014057588763535,0.009383212774992,0.018804686143994,0.023913487792015,0.016801869496703,0.017218891531229,0.018879525363445,0.023157775402069,0.020531183108687,0.020567394793034,0.032591409981251,0.020663466304541,0.0125194163993,0.010519660077989,0.015146341174841,0.019431568682194,0.013387631624937,0.016168162226677,0.017659783363342,0.023699019104242,0.030749535188079,0.025037739425898,0.012748625129461,0.017773441970348,0.051770161837339,0.012546787038445,0.014807991683483,0.024197846651077,0.022973939776421,0.03195396438241,0.016961142420769,0.057380586862564,0.058104656636715,0.025899812579155,0.030124951153994,0.026501879096031,0.020266145467758,0.023692516610026,0.015248738229275,0.0267702229321,0.046116478741169,0.0092842504382133,0.012650277465582,0.011726648546755,0.043240815401077,0.016456037759781,0.025093644857407,0.015702877193689,0.0090111754834652,0.01393960043788,0.025840647518635,0.013763121329248,0.010276462882757,0.029597725719213,0.016808625310659,0.027625881135464,0.020633602514863,0.013411354273558,0.0089916493743658,0.014043247327209,0.028644032776356,0.015370479784906,0.020739823579788,0.0067034778185189,0.016709346324205,0.025071313604712,0.024919401854277,0.023383568972349,0.016951937228441,0.017920907586813,0.030428351834416,0.017273478209972,0.026824705302715,0.03928603976965,0.050211559981108,0.056051686406136,0.040407210588455,0.016699306666851,0.034824132919312,0.037511102855206,0.024208961054683,0.016037851572037,0.019665326923132,0.035417050123215,0.025001153349876,0.01192063651979,0.040862046182156,0.025652699172497,0.03169322013855,0.02096283249557,0.030433911830187,0.01515110116452,0.013910262845457,0.021944539621472,0.014446077868342,0.021496452391148,0.010496850125492,0.0078645665198565,0.033968675881624,0.027536317706108,0.018381806090474,0.015932474285364,0.014038074761629,0.02738437987864,0.018456526100636,0.011075874790549,0.024190172553062,0.016903242096305,0.016692997887731,0.0065356441773474,0.014603910967708,0.023871399462223,0.017370503395796,0.020295722410083,0.0065453457646072,0.029877338558435,0.012619882822037,0.0123749403283,0.013977386057377,0.012545064091682,0.0087668169289827,0.022111913189292,0.019337149336934,0.014763540588319,0.0077501554042101,0.0077534932643175,0.01061622146517,0.023343160748482,0.011651182547212,0.010201493278146,0.016381653025746,0.029334168881178,0.015616015531123,0.025176083669066,0.014133911579847,0.056062523275614,0.043085794895887,0.015386994928122,0.026337873190641,0.065668724477291,0.051647938787937,0.017124764621258,0.027788696810603,0.032695710659027,0.01943002268672,0.052337050437927,0.058194305747747,0.067838281393051,0.033021051436663,0.044904917478561,0.040196597576141,0.055719848722219,0.068089418113232,0.064717844128609,0.03483310341835,0.053934276103973,0.023955566808581,0.023452326655388,0.01671183295548,0.023526908829808,0.032096724957228,0.017354641109705,0.023553665727377,0.01998982951045,0.010027538985014,0.019565608352423,0.013004110194743,0.016352010890841,0.019196607172489,0.015314406715333,0.023820916190743,0.0089596658945084,0.014487428590655,0.013396954163909,0.02236557751894,0.016349529847503,0.015869714319706,0.017160315066576,0.028447574004531,0.014627685770392,0.02810337767005,0.017595000565052,0.051271125674248,0.037929229438305,0.03970094025135,0.042805429548025,0.059418831020594,0.04895206913352,0.087277352809906,0.072837382555008,0.062256313860416,0.011271734721959,0.020096499472857,0.016153201460838,0.014626549556851,0.0078750867396593,0.017222471535206,0.0026222676970065,0.011591969057918,0.014573904685676,0.024707537144423,0.013847574591637,0.012234228663146,0.021913750097156,0.019153829663992,0.028359331190586,0.010271490551531,0.0078176837414503,0.018046153709292,0.0058136149309576,0.017120510339737,0.010839145630598,0.010304952971637,0.0094400672242045,0.015462288632989,0.0094790924340487,0.020787201821804,0.010815226472914,0.026158515363932,0.007743485737592,0.011144608259201,0.015693880617619,0.019378297030926,0.0044612972997129,0.0057374546304345,0.0072126314043999,0.0094433929771185,0.012760523706675,0.0088244210928679,0.0095313340425491,0.019371723756194,0.013542052358389,0.021405290812254,0.018679715692997,0.0025736889801919,0.013690561056137,0.0052934447303414,0.0082987993955612,0.0084313778206706,0.010955702513456,0.024425432085991,0.011052626185119,0.011073125526309,0.020215187221766,0.0083701629191637,0.013045141473413,0.0086344536393881,0.0062393890693784,0.0062225619331002,0.011475180275738,0.011413760483265,0.023916991427541,0.12081253528595,0.015448248945177,0.023314008489251,0.015631714835763,0.012188592925668,0.010708499699831,0.0081739397719502,0.0089003294706345,0.023402323946357,0.018475221469998,0.025519335642457,0.011839056387544,0.012709197588265,0.011297080665827,0.0054035899229348,0.011597581207752,0.0095910858362913,0.019406668841839,0.013073025271297,0.01805111579597,0.0094415852800012,0.026339830830693,0.0181626342237,0.01004265807569,0.010049013420939,0.0081202248111367,0.013010093942285,0.013580020517111,0.0070440731942654,0.016551427543163,0.0056644650176167,0.01179074216634,0.017117459326982,0.02861656807363,0.01458256598562,0.013066878542304,0.017762595787644,0.0146096162498,0.0082554183900356,0.0067532593384385,0.0066270381212234,0.0063754799775779,0.0088483691215515,0.012001944705844,0.0079470966011286,0.016679808497429,0.006588835734874,0.011880606412888,0.0086403731256723,0.014976667240262,0.012310244143009,0.0081310793757439,0.016853332519531,0.02188041806221,0.012760841287673,0.021624661982059,0.013005141168833,0.0094381049275398,0.0070800883695483,0.011102666147053,0.018685450777411,0.014829082414508,0.0072082956321537,0.012648552656174,0.01060061622411,0.014851518906653,0.0087423771619797,0.013847514986992,0.011434674263,0.012726367451251,0.011407554149628,0.0083526186645031,0.007701420225203,0.010463081300259,0.017318207770586,0.019957963377237,0.015009101480246,0.0075599341653287,0.013201709836721,0.0075328112579882,0.0045151761732996,0.011313547380269,0.0078201740980148,0.0091098509728909,0.0081551186740398,0.0080123450607061,0.0090003740042448,0.0081563899293542,0.0048698750324547,0.016203690320253,0.0081331804394722,0.0069601507857442,0.0069290203973651,0.010278304107487,0.012145236134529,0.010131221264601,0.015857046470046,0.0087333470582962,0.014251800253987,0.0089021567255259,0.010419566184282,0.0098498929291964,0.0063441619277,0.0094348452985287,0.0205840729177,0.016993511468172,0.013454673811793,0.0083372741937637,0.010428292676806,0.010680798441172,0.01641633361578,0.01468288525939,0.024461004883051,0.014869933947921,0.013235744088888,0.019870409741998,0.026361640542746,0.017503507435322,0.015109824948013,0.012024419382215,0.012820461764932,0.018108086660504,0.016917582601309,0.0088911382481456,0.0056168627925217,0.011549096554518,0.020815309137106,0.011112544685602,0.014219837263227,0.020933469757438,0.0087446961551905,0.0075558451935649,0.014878394082189,0.021666549146175,0.0084520168602467,0.010471945628524,0.0099153146147728,0.014135478064418,0.010886169970036,0.010929023846984,0.0079294247552752,0.010255506262183,0.010726351290941,0.019448952749372,0.022118115797639,0.009443074464798,0.0087876655161381,0.0075354469008744,0.011896366253495,0.021391920745373,0.0079293232411146,0.025611456483603,0.016267016530037,0.015144207514822,0.01667607203126,0.0094241313636303,0.0083499941974878,0.0089655425399542,0.01224859431386,0.015042280778289,0.013458086177707,0.011726718395948,0.0032676954288036,0.0088553363457322,0.016103200614452,0.024460462853312,0.018389128148556,0.0068516228348017,0.0090846046805382,0.008579378016293,0.011418357491493,0.015418344177306,0.0052220891229808,0.0083357729017735,0.0099630001932383,0.012928657233715,0.0041217906400561,0.014344165101647,0.0046213981695473,0.019437247887254,0.0085228998214006,0.019732244312763,0.029403865337372,0.0039327032864094,0.010599914938211,0.029009535908699,0.017547838389874,0.0092932712286711,0.0088007971644402,0.010615341365337,0.0053434171713889,0.0040303040295839,0.017389280721545,0.020479012280703,0.0055290646851063,0.0082743791863322,0.03051807358861,0.029718782752752,0.019693791866302,0.006438419688493,0.028644859790802,0.0081197647377849,0.014308150857687,0.013421479612589,0.012743044644594,0.0079894317314029,0.0037367576733232,0.0049434965476394,0.0085374284535646,0.0063203535974026,0.010411132127047,0.0079935360699892,0.0075622261501849,0.0062510222196579,0.015850689262152,0.012740306556225,0.0039787283167243,0.0066632069647312,0.0114571377635,0.014428636059165,0.02089935541153,0.026662204414606,0.0053480686619878,0.0066680237650871,0.0054523684084415,0.010793191380799,0.010242365300655,0.0091142784804106,0.022966396063566,0.020608454942703,0.010454063303769,0.02044889330864,0.026364043354988,0.016231996938586,0.016439286991954,0.023957390338182,0.019556146115065,0.014463720843196,0.013128573074937,0.014067195355892,0.020431248471141,0.011466506868601,0.01003286242485,0.022450070828199,0.012397343292832,0.018284795805812,0.01468270458281,0.01229602843523,0.010869620367885,0.0079594552516937,0.0219342187047,0.010799152776599,0.013706412166357,0.024106152355671,0.022303491830826,0.011333441361785,0.0079887490719557,0.015364738181233,0.017753873020411,0.022764287889004,0.010621294379234,0.020826200023293,0.020191337913275,0.013879614882171,0.0164625775069,0.014939319342375,0.024787126109004,0.0094042737036943,0.0040434999391437,0.003486257744953,0.007325732614845,0.021156834438443,0.025109486654401,0.019660169258714,0.011749763041735,0.020322561264038,0.034276682883501,0.0092546511441469,0.020687961950898,0.016568016260862,0.025640323758125,0.024521870538592,0.027335835620761,0.0087248282507062,0.027972150593996,0.02716582454741,0.020472483709455,0.012999807484448,0.009280945174396,0.022160358726978,0.0077005373314023,0.023945460096002,0.012470191344619,0.021726205945015,0.01010331697762,0.015916593372822,0.020340997725725,0.014575539156795,0.011744620278478,0.010496219620109,0.010771754197776,0.0067983907647431,0.0076625547371805,0.015395719558001,0.013872952200472,0.016781222075224,0.015026658773422,0.010503670200706,0.0076290769502521,0.0035194871015847,0.0079837711527944,0.011966550722718,0.010007935576141,0.013889744877815,0.024804927408695,0.010991658084095,0.011288239620626,0.026187911629677,0.033216759562492,0.021053118631244,0.019351556897163,0.011788791045547,0.0083522675558925,0.028504215180874,0.03231143951416,0.014881441369653,0.042289767414331,0.014618140645325,0.014419455081224,0.011054875329137,0.022747781127691,0.01660985685885,0.01405973918736,0.027629673480988,0.019846647977829,0.033372152596712,0.065204672515392,0.025541955605149,0.055780652910471,0.019779231399298,0.034860268235207,0.041126869618893,0.090579852461815,0.02787733450532,0.034192197024822,0.023636441677809,0.0065160868689418,0.010346182622015,0.014562601223588,0.020313411951065,0.017976542934775,0.020119674503803,0.033101312816143,0.032161526381969,0.010847443714738,0.051983572542667,0.03496690839529,0.021078396588564,0.022529419511557,0.018724054098129,0.032485540956259,0.022342279553413,0.01859737560153,0.015984803438187,0.03671882301569,0.010806755162776,0.015159777365625,0.015549462288618,0.018651666119695,0.018132640048862,0.026774438098073,0.0095172561705112,0.021854039281607,0.011626398190856,0.024110034108162,0.016519267112017,0.011853306554258,0.012333802878857,0.025394571945071,0.021045243367553,0.026605550199747,0.0097207864746451,0.022203970700502,0.0200360044837,0.0078021385706961,0.027154199779034,0.0034508178941905,0.026197634637356,0.0099972179159522,0.011335756629705,0.019228432327509,0.012950439937413,0.014116135425866,0.011113726533949,0.010228169150651,0.0091744009405375,0.0079852230846882,0.019288955256343,0.02786560729146,0.018739007413387,0.020371103659272,0.036845874041319,0.017503352835774,0.022082278504968,0.0077079473994672,0.010418983176351,0.010908797383308,0.0079835951328278,0.026440383866429,0.015968181192875,0.015292448922992,0.013290953822434,0.013078670948744,0.019330095499754,0.03227973729372,0.013669893145561,0.012842807918787,0.01551141217351,0.045629020780325,0.020134525373578,0.025713171809912,0.015758033841848,0.017821503803134,0.012442961335182,0.010399210266769,0.011473951861262,0.012857098132372,0.018062721937895,0.0059427889063954,0.019881339743733,0.0077722514979541,0.01444732490927,0.013224944472313,0.012640591710806,0.019318293780088,0.011784776113927,0.013141876086593,0.0107132345438,0.023522866889834,0.015939394012094,0.0090666180476546,0.014122327789664,0.01234382763505,0.024136893451214,0.014227751642466,0.011205173097551,0.092110894620419,0.007198135368526,0.013421265408397,0.011120762676001,0.013125053606927,0.0087164239957929,0.01152577996254,0.0075507471337914,0.018499974161386,0.012285379692912,0.0078242905437946,0.012779797427356,0.022542651742697,0.015857521444559,0.0061841015703976,0.0085273189470172,0.016308438032866,0.023689445108175,0.010479185730219,0.0086922775954008,0.011823885142803,0.01886411011219,0.018961872905493,0.017213413491845,0.019831640645862,0.017490344122052,0.022362820804119,0.014694487676024,0.0084370421245694,0.017001155763865,0.026847299188375,0.021128617227077,0.021785587072372,0.013016463257372,0.015952214598656,0.018836988136172,0.0068841013126075,0.0083414455875754,0.052582193166018,0.023991234600544,0.014016518369317,0.017745569348335,0.015191695652902,0.014681120403111,0.0087331961840391,0.013832279480994,0.0080594625324011,0.017184730619192,0.018013462424278,0.020954620093107,0.017078531906009,0.013226537965238,0.010257578454912,0.0091188820078969,0.0081369513645768,0.0094954892992973,0.010543464682996,0.014766655862331,0.014040237292647,0.012348564341664,0.018038839101791,0.0052083749324083,0.020516000688076,0.011816883459687,0.010131762363017,0.0096440417692065,0.0086482223123312,0.0046358103863895,0.0080045945942402,0.013052066788077,0.01091739628464,0.0072304448112845,0.018009746447206,0.015500694513321,0.0081632817164063,0.022222235798836,0.0083299037069082,0.023562202230096,0.014086781069636,0.023643881082535,0.01307915803045,0.011867135763168,0.023288182914257,0.012254533357918,0.014331305399537,0.014557665213943,0.007968794554472,0.0092497216537595,0.017810607329011,0.01104961335659,0.008645536378026,0.005407428368926,0.015913709998131,0.012028932571411,0.010622998699546,0.033651910722256,0.016511738300323,0.027411125600338,0.014161931350827,0.011836285702884,0.023571351543069,0.023975068703294,0.027302972972393,0.033138133585453,0.019313618540764,0.020971670746803,0.015278477221727,0.031157489866018,0.038570173084736,0.021715432405472,0.037132948637009,0.034427270293236,0.0093618892133236,0.019636394456029,0.015967044979334,0.02176408842206,0.023960925638676,0.012467969208956,0.02354834228754,0.016523033380508,0.025383258238435,0.065908826887608,0.033445209264755,0.064874283969402,0.04102835804224,0.054454311728477,0.018258333206177,0.014276310801506,0.011978928931057,0.036499418318272,0.036690521985292,0.024677474051714,0.023313838988543,0.031144728884101,0.01619540899992,0.028973810374737,0.019874628633261,0.037270206958055,0.022538647055626,0.040688559412956,0.04645948857069,0.05981906875968,0.035118244588375,0.028989635407925,0.037927079945803,0.021377982571721,0.031743817031384,0.040321320295334,0.045999445021152,0.049480751156807,0.035379536449909,0.010538963600993,0.026760146021843,0.012829883024096,0.010265896096826,0.033078134059906,0.041608221828938,0.031452350318432,0.011164410039783,0.021724071353674,0.039809122681618,0.031314618885517,0.027104165405035,0.015996385365725,0.013358073309064,0.018997574225068,0.027933454141021,0.012701984494925,0.019206369295716,0.016678305342793,0.018177170306444,0.011840258724988,0.0064238128252327,0.0062570637091994,0.012267969548702,0.013328702189028,0.017145376652479,0.015344344079494,0.023926120251417,0.025717612355947,0.018039124086499,0.007900751195848,0.014133424498141,0.04416536912322,0.020605891942978,0.018429329618812,0.0188840739429,0.0063123344443738,0.0057430979795754,0.011819791048765,0.0078166713938117,0.014175768010318,0.0082188034430146,0.008513743057847,0.011271541006863,0.0079930704087019,0.020583480596542,0.020244531333447,0.0097133684903383,0.011908199638128,0.0025087241083384,0.012474389746785,0.01171850413084,0.0079847108572721,0.0060666962526739,0.0067090475931764,0.01756614819169,0.0096634840592742,0.014711392112076,0.0051911473274231,0.0089495731517673,0.0064662029035389,0.0090891411527991,0.014935355633497,0.0083176149055362,0.0045462409034371,0.0077828322537243,0.01151324249804,0.015493749640882,0.017917659133673,0.0070044994354248,0.0091730020940304,0.0084318965673447,0.0073319827206433,0.0060152788646519,0.010662691667676,0.0078776124864817,0.0042303982190788,0.020755128934979,0.011395181529224,0.031985573470592,0.012511297129095,0.018655033782125,0.0081929787993431,0.0083439918234944,0.013306582346559,0.017521351575851,0.011602074839175,0.018341677263379,0.0076555372215807,0.012121059000492,0.018377451226115,0.024800702929497,0.0069015314802527,0.013111714273691,0.010381201282144,0.011226186528802,0.022177755832672,0.017778178676963,0.013801550492644,0.011332651600242,0.020649619400501,0.013076739385724,0.015339124016464,0.017559822648764,0.020098010078073,0.021207885816693,0.012324962764978,0.013368489220738,0.0061786496080458,0.011960003525019,0.012970032170415,0.019351035356522,0.018281951546669,0.017238043248653,0.023624435067177,0.010753504931927,0.0063647432252765,0.0091299908235669,0.010878069326282,0.014413079246879,0.014489755034447,0.013867528177798,0.019229467958212,0.008711508475244,0.016003429889679,0.011825042776763,0.00995859131217,0.0044922190718353,0.0059167486615479,0.017807584255934,0.0069643873721361,0.016750175505877,0.018667297437787,0.023095928132534,0.0058323089033365,0.017097072675824,0.0086103193461895,0.014570331200957,0.0082560535520315,0.013401270844042,0.015305142849684,0.010299330577254,0.01191858574748,0.020921841263771,0.010163445025682,0.0084232836961746,0.0074066957458854,0.0094369370490313,0.01756726205349,0.0054538995027542,0.010877730324864,0.028533093631268,0.014477364718914,0.022203683853149,0.033333871513605,0.019455691799521,0.026681028306484,0.027337344363332,0.027789440006018,0.013489892706275,0.017238639295101,0.013327590189874,0.021971188485622,0.0087032988667488,0.022834751754999,0.012350381352007,0.015082223340869,0.024711560457945,0.015560979954898,0.0092699732631445,0.0031810135114938,0.014742637984455,0.021150354295969,0.0054430011659861,0.032719228416681,0.019149947911501,0.0086345337331295,0.013610001653433,0.031496658921242,0.011229898780584,0.0086823664605618,0.018182771280408,0.018489189445972,0.010524787008762,0.019415497779846,0.015575877390802,0.0075957039371133,0.012607862241566,0.013788785785437,0.015908859670162,0.022282559424639,0.016945164650679,0.029174981638789,0.020715847611427,0.017236739397049,0.016994070261717,0.017573975026608,0.0037745404988527,0.02050649933517,0.0088698975741863,0.022326454520226,0.020137829706073,0.018503917381167,0.011702232062817,0.019832003861666,0.012001390568912,0.0096755400300026,0.021377997472882,0.0088880937546492,0.015282384119928,0.0087250992655754,0.0079722553491592,0.01464450918138,0.008753752335906,0.012720698490739,0.0034736897796392,0.0084230164065957,0.017216246575117,0.016245063394308,0.023164857178926,0.0090739224106073,0.01580242626369,0.013693794608116,0.025189220905304,0.013499838300049,0.0098391100764275,0.016696123406291,0.030425425618887,0.0079952031373978,0.017119424417615,0.011175863444805,0.006262790877372,0.0075264926999807,0.015570184215903,0.014172167517245,0.012196456082165,0.015119752846658,0.0057798982597888,0.01106333360076,0.017582297325134,0.018856788054109,0.018551290035248,0.010483480989933,0.010498149320483,0.0098476456478238,0.019536856561899,0.014068448916078,0.012258110567927,0.01363898999989,0.017101431265473,0.0096366871148348,0.0038842626381665,0.0084130056202412,0.008267811499536,0.0074261464178562,0.005687412340194,0.0089549897238612,0.012760131619871,0.0074353753589094,0.01258584856987,0.0085829375311732,0.012238431721926,0.0078307213261724,0.0072580678388476,0.0082450620830059,0.012787786312401,0.01552383415401,0.013051398098469,0.016033476218581,0.067178092896938,0.0030657520983368,0.0064180586487055,0.0046416660770774,0.0081218043342233,0.010656512342393,0.0089500388130546,0.024347927421331,0.028527926653624,0.01213489100337,0.0091222086921334,0.028622444719076,0.0097224516794086,0.0070408126339316,0.009569794870913,0.0031806253828108,0.010863419622183,0.0147895058617,0.013545601628721,0.0069906185381114,0.0069512240588665,0.0066158040426672,0.018524792045355,0.016635164618492,0.0084295012056828,0.0048027369193733,0.0031613970641047,0.0089975502341986,0.0063637886196375,0.014289202168584,0.0064379572868347,0.023424942046404,0.013525866903365,0.01215304620564,0.005423248745501,0.008133627474308,0.010311485268176,0.011009875684977,0.014470516704023,0.020486261695623,0.015774924308062,0.01144402846694,0.022219302132726,0.019023563712835,0.01574308052659,0.02558346837759,0.0090119615197182,0.0096057504415512,0.020030368119478,0.0072984015569091,0.016325462609529,0.015989825129509,0.021409623324871,0.0089433388784528,0.012369930744171,0.00568742537871,0.0073092244565487,0.0052512125112116,0.0075284619815648,0.015452822670341,0.023032676428556,0.017556298524141,0.01190912630409,0.012496528215706,0.01344696059823,0.0043884562328458,0.0099093215540051,0.014322642236948,0.022498769685626,0.03300679475069,0.019060038030148,0.012030465528369,0.015003862790763,0.041185773909092,0.026592392474413,0.018814496695995,0.011033948510885,0.0055715814232826,0.024314573034644,0.031861551105976,0.027634182944894,0.040426876395941,0.015373820438981,0.016348797827959,0.010413844138384,0.012127845548093,0.011574042961001,0.053239598870277,0.0085081811994314,0.0087320953607559,0.0066619412973523,0.016906723380089,0.0072866543196142,0.0029658623971045,0.0047779576852918,0.0099632050842047,0.0093641802668571,0.014451550319791,0.0056551862508059,0.028863072395325,0.020885741338134,0.020946741104126,0.017429821193218,0.014039402827621,0.0076925819739699,0.0054356497712433,0.0039813034236431,0.0049109710380435,0.011646079830825,0.021064829081297,0.0051016686484218,0.0036635061260313,0.01157948654145,0.0068252678029239,0.0076286708936095,0.0081633757799864,0.014380609616637,0.023866467177868,0.01909807138145,0.041887044906616,0.026834579184651,0.022501688450575,0.050516277551651,0.020940337330103,0.004989561624825,0.010152859613299,0.021121442317963,0.012660341337323,0.023680347949266,0.019545566290617,0.030902665108442,0.0093869799748063,0.011717241257429,0.022151941433549,0.047076553106308,0.025414045900106,0.0083849309012294,0.015548984520137,0.006111164111644,0.032993882894516,0.0053561944514513,0.0048228683881462,0.01726009696722,0.0080043626949191,0.015894331037998,0.011598094366491,0.0086674727499485,0.015111370943487,0.018520392477512,0.015633042901754,0.0085890190675855,0.013985165394843,0.012352205812931,0.0084969084709883,0.014000309631228,0.014795320108533,0.0060924445278943,0.01086444221437,0.0092039462178946,0.0089578870683908,0.0062803123146296,0.015818063169718,0.015354905277491,0.013995182700455,0.019369769841433,0.017379174008965,0.037916764616966,0.01246022619307,0.02159727551043,0.019525188952684,0.020701564848423,0.01528912037611,0.0095495190471411,0.0063629159703851,0.0088488813489676,0.0097435051575303,0.006107990629971,0.0052063800394535,0.0080104470252991,0.0064387586899102,0.0068247504532337,0.013996209949255,0.014581186696887,0.0066861966624856,0.0078589888289571,0.010279694572091,0.0068900380283594,0.0074742920696735,0.0045545012690127,0.0051017226651311,0.014687674120069,0.011362452059984,0.015295992605388,0.017959300428629,0.011015108786523,0.010734224691987,0.010230595245957,0.0033623082563281,0.0092975273728371,0.006743423640728,0.011129316873848,0.011028911918402,0.0044094948098063,0.00985436886549,0.021356727927923,0.014112223871052,0.0059789940714836,0.0089813685044646,0.025740759447217,0.024949034675956,0.016577903181314,0.019722700119019,0.0086366254836321,0.011810526251793,0.018920423462987,0.021096169948578,0.036302972584963,0.0094498600810766,0.021711271256208,0.023011960089207,0.026441829279065,0.020185986533761,0.0072087645530701,0.010395820252597,0.0097728800028563,0.0087554734200239,0.0056056058965623,0.008713124319911,0.015598324127495,0.017935825511813,0.0067271254956722,0.016042474657297,0.01813823543489,0.0075435512699187,0.021985886618495,0.020969793200493,0.01645790413022,0.012183299288154,0.018109008669853,0.017293540760875,0.020333291962743,0.010331620462239,0.015435805544257,0.013054326176643,0.016975518316031,0.010927379131317,0.0093107782304287,0.0087814573198557,0.0073762815445662,0.010345693677664,0.0069179516285658,0.017075462266803,0.02084144577384,0.006608166731894,0.0058726212009788,0.0028362846933305,0.012523159384727,0.022512225434184,0.01070162653923,0.0098864967003465,0.0080681787803769,0.0091623906046152,0.0087790545076132,0.0076194531284273,0.0060061477124691,0.0043630860745907,0.0044736014679074,0.0072232722304761,0.019373252987862,0.01816663146019,0.0077048600651324,0.016178052872419,0.010202335193753,0.0087602706626058,0.020345389842987,0.014730351045728,0.010919040068984,0.015033273026347,0.012915216386318,0.0092760995030403,0.011382788419724,0.0094243688508868,0.01103697810322,0.014729645103216,0.016572657972574,0.012378284707665,0.021582677960396,0.0095349531620741,0.0098451990634203,0.0062367105856538,0.024406429380178,0.012117916718125,0.022089086472988,0.024745535105467,0.009485287591815,0.028087876737118,0.023362699896097,0.032445691525936,0.047595892101526,0.036085955798626,0.021660000085831,0.012513564899564,0.0085210166871548,0.01980553008616,0.027552725747228,0.012745309621096,0.0097507480531931,0.01111822668463,0.025844074785709,0.017148602753878,0.0091347396373749,0.013883676379919,0.0086243860423565,0.019719853997231,0.03331034258008,0.014888790436089,0.015056883916259,0.027563039213419,0.01163906045258,0.046681344509125,0.018872287124395,0.019640816375613,0.0061918525025249,0.016663666814566,0.028231684118509,0.011309408582747,0.014547986909747,0.013690650463104,0.016187874600291,0.0067612342536449,0.017857652157545,0.010535849258304,0.0091142989695072,0.024349657818675,0.021583532914519,0.02128154411912,0.03111819177866,0.034752856940031,0.01214506290853,0.0120570063591,0.024956002831459,0.02713637240231,0.027612127363682,0.031770847737789,0.014666992239654,0.021566066890955,0.029911462217569,0.02989586442709,0.010919280350208,0.014241933822632,0.011973945423961,0.018373275175691,0.020196635276079,0.01762318983674,0.013912994414568,0.020141603425145,0.015680950134993,0.018454734236002,0.031694263219833,0.0074315560050309,0.008662186563015,0.0085122603923082,0.017600920051336,0.029991950839758,0.01332869194448,0.011436889879405,0.0095984693616629,0.0099209323525429,0.010114264674485,0.0058389771729708,0.0096829663962126,0.013896664604545,0.011937947943807,0.010385612025857,0.01519510243088,0.0095086181536317,0.019398918375373,0.0098264161497355,0.015583385713398,0.021541953086853,0.0093395300209522,0.015023540705442,0.012065829709172,0.018884079530835,0.018756406381726,0.011824004352093,0.021769756451249,0.02467292919755,0.015176824294031,0.013978535309434,0.013316730037332,0.015928626060486,0.0099068935960531,0.037796821445227,0.013895773328841,0.0032559134997427,0.02218871563673,0.01627541333437,0.0064761312678456,0.0065189516171813,0.0089268162846565,0.015496755950153,0.017916608601809,0.019949495792389,0.017665639519691,0.017795270308852,0.013072478584945,0.015929099172354,0.035076521337032,0.040517032146454,0.037054467946291,0.022636827081442,0.015780203044415,0.012573476880789,0.035028338432312,0.015851531177759,0.03246458619833,0.024417290464044,0.015546260401607,0.013597453944385,0.028282940387726,0.014159679412842,0.018343338742852,0.016723897308111,0.011434296146035,0.039470814168453,0.014099128544331,0.015900427475572,0.033588387072086,0.019715517759323,0.016065206378698,0.028709929436445,0.035098612308502,0.0095720440149307,0.012927355244756,0.017468558624387,0.030488535761833,0.029515892267227,0.01296960003674,0.023429166525602,0.023606304079294,0.02290878072381,0.040708746761084,0.013210110366344,0.023303493857384,0.035021930932999,0.098030015826225,0.061696693301201,0.024293499067426,0.039501659572124,0.02698677778244,0.026071855798364,0.023760836571455,0.015635706484318,0.014857125468552,0.019349321722984,0.017889302223921,0.019363682717085,0.020770587027073,0.0095581505447626,0.026415523141623,0.011297333985567,0.013247774913907,0.028280537575483,0.016744147986174,0.020671492442489,0.042371332645416,0.020941870287061,0.024294385686517,0.035040993243456,0.044003151357174,0.03149015083909,0.056233290582895,0.051200285553932,0.023738697171211,0.01830217987299,0.032929033041,0.022482631728053,0.014920298941433,0.015769777819514,0.070232704281807,0.023576367646456,0.010387092828751,0.074308693408966,0.010728633031249,0.025415828451514,0.012908521108329,0.050214372575283,0.017609849572182,0.040852960199118,0.12577140331268,0.077335499227047,0.027385795488954,0.039373189210892,0.039142563939095,0.014775652438402,0.030138943344355,0.026990626007318,0.01683472469449,0.026825498789549,0.012675797566772,0.01356290653348,0.010301945731044,0.016353091225028,0.011835341341794,0.0077133565209806,0.020240781828761,0.011261254549026,0.0054304897785187,0.033047765493393,0.007602646946907,0.005544944666326,0.012486056424677,0.021958492696285,0.016735164448619,0.041443098336458,0.023323766887188,0.032911375164986,0.023498699069023,0.036250755190849,0.08697184920311,0.048934571444988,0.054470263421535,0.034114256501198,0.055594149976969,0.024937210604548,0.021765112876892,0.021857660263777,0.012764582410455,0.0077036209404469,0.0056943837553263,0.020589336752892,0.025060892105103,0.020510448142886,0.010488294064999,0.016583750024438,0.011794049292803,0.0093274200335145,0.012417558580637,0.014371901750565,0.012104476802051,0.0097370380535722,0.0052174869924784,0.011166281998158,0.013069124892354,0.0098527958616614,0.009517515078187,0.018146691843867,0.0046455198898911,0.0088815912604332,0.0054487772285938,0.0083409044891596,0.011156641878188,0.022971263155341,0.010607564821839,0.011580684222281,0.018627408891916,0.02241986989975,0.02189826592803,0.013089848682284,0.015540260821581,0.026057820767164,0.015610503964126,0.012565892189741,0.012386869639158,0.011090924032032,0.0096002090722322,0.012862130999565,0.0094640338793397,0.0055121937766671,0.0082605835050344,0.003123898524791,0.0073043974116445,0.016068339347839,0.015672169625759,0.026000306010246,0.015514774248004,0.0060117123648524,0.0098648015409708,0.0096192490309477,0.013691743835807,0.0093341469764709,0.016027834266424,0.0092075746506453,0.015026009641588,0.022353248670697,0.0058034956455231,0.0047007272951305,0.010640373453498,0.0055441651493311,0.011775356717408,0.0066612935625017,0.0046207439154387,0.0065901381894946,0.021233940497041,0.020800342783332,0.012004714459181,0.0090321581810713,0.02280093729496,0.017305098474026,0.014146752655506,0.013932301662862,0.010945675894618,0.0096964305266738,0.016535453498363,0.029964169487357,0.022036638110876,0.010029450058937,0.017507288604975,0.029334343969822,0.013959353789687,0.021615523844957,0.01935026422143,0.0064671980217099,0.029299475252628,0.017775129526854,0.01990775205195,0.019546430557966,0.013417505659163,0.015729632228613,0.011278007179499,0.011197797954082,0.006912000477314,0.01297277957201,0.020764514803886,0.012797465547919,0.0078054219484329,0.024635959416628,0.015143506228924,0.015872813761234,0.011407984420657,0.023485340178013,0.013140242546797,0.014322391711175,0.0094294222071767,0.019845886155963,0.041091255843639,0.01837570220232,0.0084247142076492,0.0079313460737467,0.026398187503219,0.012090176343918,0.02696187235415,0.017807316035032,0.016524953767657,0.035500291734934,0.026643725112081,0.028163380920887,0.011664054356515,0.016214337199926,0.020774219185114,0.012786837294698,0.011853849515319,0.0072081154212356,0.022722832858562,0.0098096039146185,0.020000923424959,0.028614174574614,0.014968477189541,0.0092085283249617,0.016779823228717,0.016106784343719,0.016663273796439,0.022010486572981,0.011376979760826,0.0063739912584424,0.014091668650508,0.016482245177031,0.016580235213041,0.010140052065253,0.015340602956712,0.010928336530924,0.022207193076611,0.018151890486479,0.015353710390627,0.0068778130225837,0.029954336583614,0.0092487931251526,0.009170051664114,0.013065502047539,0.014733819290996,0.015152404084802,0.017881713807583,0.0098212081938982,0.013369353488088,0.021314587444067,0.025219159200788,0.014627566561103,0.0086187310516834,0.020873684436083,0.0089708101004362,0.011706901714206,0.016465112566948,0.015782365575433,0.0095979310572147,0.0094798486679792,0.012419205158949,0.020343355834484,0.012276666238904,0.0075743808411062,0.023076286539435,0.014319404959679,0.015787117183208,0.018325578421354,0.014654234051704,0.011538724415004,0.015079863369465,0.013741031289101,0.0073391790501773,0.019473489373922,0.048699013888836,0.0097932340577245,0.017701383680105,0.011926708742976,0.0087073761969805,0.020538283511996,0.025810793042183,0.019247286021709,0.016403896734118,0.010905662551522,0.013987177982926,0.014379855245352,0.0138776935637,0.014696246944368,0.011549179442227,0.012482938356698,0.019134350121021,0.028142789378762,0.021084345877171,0.021520763635635,0.0090274792164564,0.0093778362497687,0.012948911637068,0.0070924228057265,0.038871567696333,0.014495389536023,0.010780471377075,0.0079841762781143,0.015336536802351,0.010452996008098,0.006673333235085,0.013125189580023,0.02105163782835,0.0093661630526185,0.023469982668757,0.014125417917967,0.012066761963069,0.015857379883528,0.012217491865158,0.012118482962251,0.011976893991232,0.017407324165106,0.018705833703279,0.0074475021101534,0.0069406884722412,0.0092037208378315,0.019579205662012,0.013338718563318,0.021144570782781,0.015078900381923,0.022826761007309,0.019497621804476,0.013493895530701,0.016616057604551,0.005951969884336,0.017187051475048,0.026978522539139,0.01255084015429,0.021154757589102,0.0096088154241443,0.01281838491559,0.0091655701398849,0.012034115381539,0.010931301862001,0.015734190121293,0.0071294042281806,0.0084670213982463,0.0096655087545514,0.010341485030949,0.0078269448131323,0.0091752987354994,0.011093840003014,0.01968889310956,0.0075101600959897,0.012515863403678,0.011760633438826,0.011636076495051,0.017873827368021,0.030333233997226,0.018061965703964,0.036601226776838,0.026911126449704,0.021173972636461,0.013160629197955,0.032430801540613,0.023897495120764,0.018331848084927,0.019265815615654,0.013743955641985,0.018049530684948,0.0095504568889737,0.021505940705538,0.01672693528235,0.021929794922471,0.021212115883827,0.022261234000325,0.020219959318638,0.024115115404129,0.020797669887543,0.016930416226387,0.01293097063899,0.021335151046515,0.020203890278935,0.0085258893668652,0.015903268009424,0.017526533454657,0.016920862719417,0.015638243407011,0.01184004265815,0.014014923013747,0.005742147564888,0.0087657887488604,0.013243743218482,0.014368765987456,0.011713109910488,0.024292558431625,0.018331835046411,0.014616942033172,0.013046807609499,0.016060177236795,0.029407262802124,0.030397284775972,0.014292094856501,0.0056839925237,0.017654811963439,0.015659019351006,0.0070132035762072,0.008544129319489,0.018221653997898,0.025484494864941,0.026688348501921,0.0088476939126849,0.012952147051692,0.0099400719627738,0.019401364028454,0.013733264058828,0.0064784316346049,0.0099535379558802,0.015656884759665,0.012018404901028,0.017585024237633,0.0045215291902423,0.0051647531799972,0.030088134109974,0.014950942248106,0.011420721188188,0.013373452238739,0.010118994861841,0.012524831108749,0.015661964192986,0.0065829022787511,0.017300471663475,0.022509099915624,0.02081504650414,0.011889150366187,0.0066570807248354,0.030183998867869,0.027462970465422,0.0084484647959471,0.034672372043133,0.016832713037729,0.018535457551479,0.04508987814188,0.018778789788485,0.014785150066018,0.024578748270869,0.036782640963793,0.027915747836232,0.015567066147923,0.015567922964692,0.015432845801115,0.015042448416352,0.015274529345334,0.015261715278029,0.015111427754164,0.012293267995119,0.010106364265084,0.010613521561027,0.0082959402352571,0.010719146579504,0.0070709069259465,0.0079512540251017,0.01094588264823,0.0098906494677067,0.010250335559249,0.0096196122467518,0.010516534559429,0.012468706816435,0.005053180269897,0.010122172534466,0.014678065665066,0.011068910360336,0.0095351729542017,0.0075527615845203,0.0077076843008399,0.010572290048003,0.012034540995955,0.0068282135762274,0.011161767877638,0.014507126063108,0.015550678595901,0.004328859038651,0.0057850903831422,0.0060784807428718,0.0094459876418114,0.010231916792691,0.020252399146557,0.011619990691543,0.010378479026258,0.009592916816473,0.016349576413631,0.0061993314884603,0.0090268347412348,0.011316023766994,0.0085759581997991,0.017951775342226,0.011342123150826,0.0055491868406534,0.011303613893688,0.017816241830587,0.010209183208644,0.0055524539202452,0.012632936239243,0.011795563623309,0.0061444099992514,0.014164692722261,0.0060903476551175,0.011357391253114,0.0042698746547103,0.012810757383704,0.0067971777170897,0.007694723084569,0.019717272371054,0.01447812654078,0.0095262005925179,0.009402671828866,0.01504270080477,0.019619274884462,0.0048485021106899,0.011888055130839,0.021396860480309,0.017419379204512,0.0055855866521597,0.0081823160871863,0.011163234710693,0.0080991201102734,0.011054713279009,0.014921536669135,0.013072130270302,0.0061653917655349,0.012928214855492,0.0088751688599586,0.015901792794466,0.011506649665534,0.017533466219902,0.011480992659926,0.013449219986796,0.026063110679388,0.0095223505049944,0.0085830949246883,0.010269161313772,0.0087004061788321,0.026608258485794,0.014151826500893,0.020102575421333,0.0067812921479344,0.005886728875339,0.0093458825722337,0.010299745947123,0.015799369663,0.011115655303001,0.013730647042394,0.029180936515331,0.012694602832198,0.01002942956984,0.0081909708678722,0.0063531016930938,0.0057426523417234,0.0056690946221352,0.00667745154351,0.015558169223368,0.0099268276244402,0.012450806796551,0.018802430480719,0.01234093029052,0.010728095658123,0.020125012844801,0.0067889168858528,0.024860406294465,0.010037620551884,0.0073480661958456,0.010770652443171,0.014631030149758,0.0205959379673,0.025311697274446,0.038118962198496,0.018351698294282,0.0088871913030744,0.0074733961373568,0.010059397667646,0.006382274441421,0.015175056643784,0.021176557987928,0.026491459459066,0.017002757638693,0.016972526907921,0.01308317296207,0.0078755654394627,0.015068314038217,0.033239081501961,0.021809168159962,0.018282230943441,0.027172047644854,0.022024001926184,0.019472725689411,0.019122485071421,0.010868648998439,0.01125106960535,0.022907126694918,0.014483478851616,0.012458142824471,0.049379780888557,0.029246399179101,0.032305333763361,0.010153559036553,0.018245404586196,0.043001886457205,0.016002606600523,0.012332772836089,0.022911310195923,0.015059198252857,0.019233206287026,0.019013563171029,0.03133837133646,0.068309411406517,0.013737452216446,0.01864056289196,0.085640005767345,0.026641216129065,0.012110287323594,0.010143941268325,0.01971847563982,0.035258665680885,0.047047279775143,0.048797182738781,0.039681881666183,0.01733735948801,0.020742706954479,0.04647858440876,0.036057181656361,0.041042998433113,0.041795495897532,0.020916432142258,0.027012875303626,0.047331787645817,0.024449719116092,0.021968875080347,0.070000827312469,0.036920577287674,0.01032673381269,0.020087478682399,0.028240047395229,0.011389358900487,0.019936477765441,0.020024683326483,0.014024969190359,0.014782478101552,0.025241022929549,0.0086840493604541,0.023120952770114,0.019256079569459,0.012139635160565,0.017622897401452,0.035249084234238,0.029563952237368,0.0091246357187629,0.019088571891189,0.0055696275085211,0.016741216182709,0.013743543066084,0.0073528029024601,0.018615782260895,0.015045961365104,0.020652761682868,0.01281831599772,0.016533516347408,0.011078530922532,0.0095744132995605,0.0028260410763323,0.0063292281702161,0.0076573695987463,0.0069840787909925,0.014001911506057,0.0091713611036539,0.015086033381522,0.010706905275583,0.0086247138679028,0.0043150158599019,0.011511698365211,0.018356215208769,0.035321846604347,0.019942643120885,0.017526462674141,0.018086712807417,0.015985896810889,0.018459402024746,0.011112903244793,0.015566265210509,0.011503366753459,0.008351257070899,0.010536275804043,0.0084387455135584,0.012581611052155,0.01704091206193,0.0085130482912064,0.0094703286886215,0.0076445247977972,0.024248249828815,0.010911010205746,0.0050723464228213,0.018794149160385,0.0044245077297091,0.0074562351219356,0.013614987023175,0.02072924003005,0.0062310667708516,0.0041450159624219,0.0098369875922799,0.0052350950427353,0.018728626891971,0.0089652631431818,0.0084088295698166,0.0055881254374981,0.018700854852796,0.0044827107340097,0.0059606190770864,0.020511096343398,0.013969005085528,0.010448463261127,0.0090751573443413,0.0068368781358004,0.019358759745955,0.013046689331532,0.010902415961027,0.0077061299234629,0.005149953532964,0.0038486113771796,0.0087681785225868,0.0092122927308083,0.013341329991817,0.017735049128532,0.016152519732714,0.0088355503976345,0.0083344941958785,0.0065192058682442,0.006174280308187,0.0079477019608021,0.0093489205464721,0.013381546363235,0.0089494781568646,0.014359925873578,0.0070086866617203,0.0094461403787136,0.01122216321528,0.017167929559946,0.014929351396859,0.012315899133682,0.012639420107007,0.014735488221049,0.021424539387226,0.015470924787223,0.022128639742732,0.0082772485911846,0.014932818710804,0.017589116469026,0.010905024595559,0.012919938191772,0.02551819011569,0.017150733619928,0.0099264029413462,0.023584470152855,0.029199257493019,0.014158651232719,0.0090787168592215,0.0087832035496831,0.010111898183823,0.0098591698333621,0.016700942069292,0.013122893869877,0.016801856458187,0.018696911633015,0.021165968850255,0.0098254019394517,0.015612556599081,0.0074123125523329,0.0075296144932508,0.014471666887403,0.022101253271103,0.02595641091466,0.01561376824975,0.015162665396929,0.011610325425863,0.018039351329207,0.021634209901094,0.0074171172454953,0.015472595579922,0.021519459784031,0.011383159086108,0.0065505006350577,0.0090503580868244,0.029135478660464,0.015515939332545,0.0051626209169626,0.0090696951374412,0.011993817985058,0.016004865989089,0.016366811469197,0.023521654307842,0.01493558101356,0.014915366657078,0.0075163692235947,0.0053475797176361,0.015154466964304,0.012803910300136,0.021968081593513,0.012668112292886,0.0057944701984525,0.011683130636811,0.009561263024807,0.0095036942511797,0.013231243938208,0.011951789259911,0.023386081680655,0.018403680995107,0.014709957875311,0.0078462269157171,0.009730638936162,0.0081912539899349,0.0075231250375509,0.0096530374139547,0.016970183700323,0.006353042088449,0.0060521946288645,0.013113252818584,0.0087930839508772,0.017353501170874,0.012430023401976,0.0072120605036616,0.046156954020262,0.0098448656499386,0.010055774822831,0.008009372279048,0.0081534935161471,0.01495323702693,0.0034506723750383,0.018443763256073,0.00693647749722,0.012867223471403,0.0033692182041705,0.0088399201631546,0.016849238425493,0.0063090259209275,0.0029901461675763,0.003214530646801,0.0065719047561288,0.0085919601842761,0.0171714797616,0.0066326861269772,0.0058997287414968,0.021127600222826,0.010825028643012,0.0070531582459807,0.017872154712677,0.01605792157352,0.0078446790575981,0.0090043246746063,0.02047311887145,0.013093412853777,0.013978650793433,0.027785073965788,0.026758275926113,0.0073809609748423,0.012524735182524,0.0092711821198463,0.0072622029110789,0.0077085429802537,0.027526203542948,0.012408096343279,0.031528364866972,0.023845870047808,0.0071125575341284,0.0049685193225741,0.0061862030997872,0.015946103259921,0.0047115231864154,0.0051509789191186,0.014401527121663,0.014001278206706,0.0096755642443895,0.011331714689732,0.015058354474604,0.018701568245888,0.014945731498301,0.011912746354938,0.022569578140974,0.024539038538933,0.017483871430159,0.018513236194849,0.013345572166145,0.018894843757153,0.0087399501353502,0.010149879381061,0.014440136961639,0.016102716326714,0.010710750706494,0.01601386629045,0.018795853480697,0.0090311150997877,0.010364826768637,0.022201716899872,0.0091640185564756,0.011592101305723,0.014385594055057,0.016234671697021,0.027513325214386,0.0089296791702509,0.0096888188272715,0.0055558197200298,0.012020961381495,0.017532777041197,0.016011212021112,0.020082386210561,0.022775771096349,0.0079570105299354,0.0091404002159834,0.013729078695178,0.016270242631435,0.013049918226898,0.0099764857441187,0.0097400089725852,0.021001722663641,0.024374205619097,0.017687529325485,0.011523031629622,0.017376830801368,0.02861574664712,0.02049377374351,0.016215033829212,0.013773966580629,0.0080823116004467,0.0089314067736268,0.008957383222878,0.0090149873867631,0.0072916280478239,0.0099383071064949,0.0042447629384696,0.0021561118774116,0.0037680363748223,0.01082075946033,0.01726882532239,0.012759260833263,0.036712314933538,0.14153151214123,0.0024334788322449,0.008760710246861,0.011368470266461,0.0096095548942685,0.0044525400735438,0.004655051510781,0.01387938298285,0.0093540158122778,0.0040432885289192,0.012771837413311,0.017189022153616,0.011053131893277,0.017783392220736,0.0078218011185527,0.010559407994151,0.0079262182116508,0.0078922640532255,0.011485939845443,0.019841026514769,0.0057442844845355,0.015096512623131,0.0066060237586498,0.013649486005306,0.015884954482317,0.011738434433937,0.015503057278693,0.014279987663031,0.0079620741307735,0.0083358101546764,0.015591999515891,0.02323761023581,0.0050360201857984,0.009107306599617,0.011838594451547,0.016249421983957,0.017025521025062,0.022419061511755,0.013508225791156,0.012612355872989,0.0040091858245432,0.014002036303282,0.02146627381444,0.012024362571537,0.018688188865781,0.0067452965304255,0.015774182975292,0.0067094401456416,0.020191451534629,0.0085427146404982,0.01705333404243,0.0091898152604699,0.0095671936869621,0.008163757622242,0.011884562671185,0.013378400355577,0.014891551807523,0.0085954237729311,0.0078879985958338,0.018553931266069,0.011714896187186,0.015325918793678,0.023886736482382,0.011827721260488,0.02769148349762,0.012053501792252,0.018390666693449,0.0062354118563235,0.014786469750106,0.015996895730495,0.01114964671433,0.0092732990160584,0.012763709761202,0.016592694446445,0.019712839275599,0.0273657143116,0.0069989976473153,0.0095183933153749,0.022036638110876,0.014486176893115,0.013354490511119,0.0062271486967802,0.012459829449654,0.013379496522248,0.019577650353312,0.011252275668085,0.0077065271325409,0.018751138821244,0.0074180513620377,0.014942243695259,0.011063821613789,0.028001144528389,0.0098855383694172,0.026694182306528,0.051037855446339,0.011038633063436,0.030984563753009,0.019134946167469,0.021737404167652,0.023091051727533,0.018341563642025,0.0096104592084885,0.013533401302993,0.011935913935304,0.017838276922703,0.012071289122105,0.014360275119543,0.019061798229814,0.024000387638807,0.012148481793702,0.021255442872643,0.010025642812252,0.004791434854269,0.0378622636199,0.0096507947891951,
